Multi-band photometry and spectroscopy of an all-sky sample of bright white dwarfs

The upcoming NASA Transiting Exoplanet Survey Satellite (TESS) will obtain space-based uninterrupted light curves for a large sample of bright white dwarfs distributed across the entire sky, providing a very rich resource for asteroseismological studies and the search for transits from planetary debris. We have compiled an all-sky catalogue of ultraviolet, optical, and infrared photometry as well as proper motions, which we propose as an essential tool for the preliminary identification and characterisation of potential targets. We present data for 1864 known white dwarfs and 305 high-probability white dwarf candidates brighter than 17 mag. We describe the spectroscopic follow-up of 135 stars, of which 82 are white dwarfs and 25 are hot subdwarfs. The new confirmed stars include six pulsating white dwarf candidates (ZZ Cetis), and nine white dwarf binaries with a cool main-sequence companion. We identify one star with a spectroscopic distance of only 25 pc from the Sun. Around the time TESS is launched, we foresee that all white dwarfs in this sample will have trigonometric parallaxes measured by the ESA Gaia mission next year.

==> candidates_pwd_clean.csv <==
pwd,id,ra_apass,dec_apass,b,berr,rel_err,v,verr,g,gerr,r,rerr,i,ierr,pmra,pmde,e_pmra,e_pmde,jmag,e_jmag,hmag,e_hmag,kmag,e_kmag,fuv_mag,fuv_magerr,nuv_mag,nuv_magerr,w1,e_w1,w2,e_w2,w3,e_w3,w4,e_w4
0.935714,APASSJ000456.36+295807.6,1.234849,29.968781,17.009000778198242,-0.0989999994635582,0.10320490745999453,17.18400001525879,-0.0,16.930999755859375,0.1940000057220459,17.270999908447266,0.1720000058412552,99.9990005493164,9.99899959564209,0.05034996138419956,0.001879999285847589,0.005199984161663451,0.005199984161663451,,,,,,,,,16.7324981689453,0.0215151105076075,,,,,,,,
0.998028,APASSJ000622.78-155545.0,1.594926,-15.929185,16.757999420166016,-0.0,0.08664110136921638,16.663999557495117,-0.0,16.410999298095703,-0.07900000363588333,16.8799991607666,-0.0,99.9990005493164,9.99899959564209,0.06870995712233707,-0.032889995418372564,0.006599987909794436,0.006599987909794436,,,,,,,15.8474855422974,0.0189284589141607,16.1411933898926,0.0141966613009572,,,,,,,,
0.819639,APASSJ000806.59+082005.2,2.027471,8.334802,16.49799919128418,0.0989999994635582,0.11284725958130835,16.343000411987305,0.061000000685453415,16.31999969482422,0.0989999994635582,16.461999893188477,0.00800000037997961,99.9990005493164,9.99899959564209,0.05113008082844317,0.005230007991485763,0.005799995824418147,0.005799995824418147,,,,,,,16.2698764801025,0.0533240251243114,16.269437789917,0.028017483651638,,,,,,,,
0.980132,APASSJ001220.59-060621.8,3.085807,-6.106058,16.482999801635742,0.05000000074505806,0.04131748444201994,16.273000717163086,0.0689999982714653,16.285999298095703,0.03400000184774399,16.483999252319336,0.04699999839067459,99.9990005493164,9.99899959564209,0.12080987653462216,0.007030007782304892,0.005000004148314474,0.005000004148314474,16.750999450683594,0.14800000190734863,16.409000396728516,,15.673999786376953,,16.4573097229004,0.0245957933366299,16.3810482025146,0.0106542855501175,16.764999389648438,0.14499999582767487,16.757999420166016,,12.597000122070312,,8.97700023651123,
0.818465,APASSJ001601.43+260218.2,4.00598,26.038413,16.538000106811523,0.14300000667572021,0.1758664016438879,16.851999282836914,0.24899999797344208,16.43000030517578,0.03400000184774399,16.888999938964844,0.04600000008940697,99.9990005493164,9.99899959564209,0.008870004148775479,-0.02521000787965022,0.0047000159156596055,0.0047000159156596055,,,,,,,14.8614444732666,0.0120349209755659,15.3407745361328,0.00956199411302805,,,,,,,,
0.948495,APASSJ001858.72-062817.9,4.744677,-6.471641,16.47800064086914,0.12700000405311584,0.12053491160307013,16.659000396728516,0.17100000381469727,16.54800033569336,0.06700000166893005,16.72800064086914,0.15600000321865082,99.9990005493164,9.99899959564209,-0.06400008060154505,-0.0415900802181568,0.00920001621125266,0.00920001621125266,,,,,,,14.9926433563232,0.0164967272430658,15.4631109237671,0.0129932267591357,,,,,,,,
0.834749,APASSJ010216.09-101504.5,15.56707,-10.251254,16.84000015258789,0.020999999716877937,0.1298606890425434,16.632999420166016,0.03799999877810478,16.628000259399414,0.09300000220537186,16.80500030517578,0.017000000923871994,99.9990005493164,9.99899959564209,0.039509999623987824,-0.010230012139800237,0.005299991971696727,0.005299991971696727,16.920000076293945,0.15399999916553497,15.661999702453613,,16.089000701904297,,16.2416706085205,0.0224516000598669,16.4283924102783,0.0153169361874461,,,,,,,,
0.948446,APASSJ015658.53-470908.3,29.243877,-47.152329,16.474000930786133,0.023000000044703484,0.159881257459483,16.152999877929688,0.07800000160932541,16.23900032043457,0.052000001072883606,16.28700065612793,0.11500000208616257,99.9990005493164,9.99899959564209,0.02842999128915835,-0.12566987425088882,0.020599992240022402,0.020599992240022402,16.104999542236328,0.09200000017881393,15.97700023651123,0.1599999964237213,15.710000038146973,,20.5663089752197,0.136418178677559,17.2993831634521,0.0168287791311741,16.299999237060547,0.07900000363588333,16.445999145507812,0.29499998688697815,12.9350004196167,,9.25100040435791,
0.974814,APASSJ020130.56-502815.1,30.377349,-50.470878,16.83099937438965,-0.0,0.14717047196695898,16.6200008392334,-0.0,16.770999908447266,0.027000000700354576,17.194000244140625,0.17499999701976776,99.9990005493164,9.99899959564209,0.049129919716506265,-0.006829992162238341,0.007300008201127639,0.007300008201127639,15.227999687194824,0.04399999976158142,14.61400032043457,0.035999998450279236,14.62399959564209,0.09300000220537186,,,16.5901393890381,0.0171692632138729,14.194999694824219,0.028999999165534973,14.027999877929688,0.041999999433755875,12.435999870300293,,9.420000076293945,
0.888605,APASSJ021524.06+182128.3,33.850289,18.357875,16.204999923706055,-0.04100000113248825,0.12980793015133318,16.268999099731445,-0.0,16.02899932861328,0.14900000393390656,16.444000244140625,0.12399999797344208,99.9990005493164,9.99899959564209,0.045529918497777544,-0.007970003844093299,0.006000011853757314,0.006000011853757314,,,,,,,15.1206007003784,0.0180488340556622,15.6216125488281,0.0128640569746494,17.0049991607666,0.15700000524520874,16.658000946044922,,12.37600040435791,,9.01200008392334,
0.929764,APASSJ023224.57-165839.4,38.102409,-16.977616,16.57200050354004,0.08299999684095383,0.15217668220575095,16.476999282836914,0.07100000232458115,16.516000747680664,0.12099999934434891,16.847000122070312,0.0860000029206276,99.9990005493164,9.99899959564209,-0.009330011835118057,-0.04370004098745994,0.006800003939133603,0.006800003939133603,,,,,,,16.1343383789063,0.0182228814810514,16.3089046478271,0.0134700369089842,,,,,,,,
0.996868,APASSJ023349.15-071536.0,38.454824,-7.260002,14.786999702453613,0.2770000100135803,0.08766333775376976,14.873000144958496,0.2290000021457672,14.612000465393066,0.06800000369548798,15.017999649047852,0.05000000074505806,15.381999969482422,0.08299999684095383,0.08296991873066872,-0.15095016569830477,0.015099983829713892,0.015099983829713892,15.277000427246094,0.04100000113248825,15.458000183105469,0.09000000357627869,15.513999938964844,0.18199999630451202,13.635106086731,0.00250873039476573,14.1291923522949,0.00186841725371778,15.637999534606934,0.04399999976158142,15.401000022888184,0.09300000220537186,13.11299991607666,,9.461000442504883,
0.793076,APASSJ023456.11-060912.7,38.733802,-6.153537,16.17799949645996,0.2329999953508377,0.22794332526947905,16.204999923706055,0.1899999976158142,16.093000411987305,0.00800000037997961,16.527000427246094,0.054999999701976776,99.9990005493164,9.99899959564209,-0.019460015755612403,-0.01837000818341039,0.006099984057073016,0.006099984057073016,16.88800048828125,0.15600000321865082,16.56599998474121,0.2460000067949295,16.86199951171875,,,,14.9720458984375,0.0020281218457967,17.492000579833984,0.1679999977350235,16.805999755859375,,13.12600040435791,,9.338000297546387,
0.89138,APASSJ023802.24+221112.7,39.509343,22.186867,15.303999900817871,0.014000000432133675,0.07835746833742496,15.399999618530273,0.054999999701976776,15.246999740600586,0.00800000037997961,15.579000473022461,0.10499999672174454,15.682000160217285,0.03500000014901161,0.056149917509173974,-5.699987809748563E-4,0.0043999920762871625,0.0043999920762871625,15.581000328063965,0.06400000303983688,16.117000579833984,0.22599999606609344,15.651000022888184,0.2150000035762787,,,14.8884029388428,0.0124826598912477,15.909000396728516,0.0689999982714653,15.901000022888184,0.2240000069141388,12.633999824523926,,9.019000053405762,
0.777037,APASSJ025238.63+202957.6,43.160992,20.499357,17.034000396728516,0.03099999949336052,0.26784150251927463,17.22599983215332,0.32199999690055847,16.905000686645508,-0.0560000017285347,17.413000106811523,-0.0,99.9990005493164,9.99899959564209,-0.015729983715573326,-0.010730016401794273,0.00510001195834775,0.00510001195834775,,,,,,,16.4875679016113,0.0247469507157803,16.7616214752197,0.0172961000353098,,,,,,,,
0.885207,APASSJ030333.89+764443.6,45.891233,76.745457,16.062999725341797,0.08299999684095383,0.14686585697575663,16.267000198364258,0.05900000035762787,16.106000900268555,0.0689999982714653,16.510000228881836,0.07599999755620956,16.775999069213867,-0.0,-0.03448000643402338,-0.0106499880530464,0.005299991971696727,0.005299991971696727,,,,,,,15.2793760299683,0.0179300606250763,15.6626243591309,0.0151479123160243,,,,,,,,
0.810911,APASSJ032425.76+173814.4,51.107343,17.637335,16.8700008392334,0.10599999874830246,0.28246152400712926,16.76300048828125,0.1720000058412552,16.621999740600586,0.06800000369548798,16.823999404907227,0.08399999886751175,99.9990005493164,9.99899959564209,0.035600005503511056,-0.010699992162699345,0.010500011740077753,0.010500011740077753,,,,,,,18.5597019195557,0.0154667869210243,17.1177787780762,0.00391392689198256,16.820999145507812,0.14300000667572021,16.61400032043457,0.414000004529953,12.177000045776367,0.3490000069141388,9.062000274658203,
0.80425,APASSJ032535.11-291321.3,51.396302,-29.222596,16.930999755859375,0.07599999755620956,0.07864715202426108,16.69300079345703,0.03400000184774399,16.707000732421875,0.05400000140070915,16.576000213623047,0.1080000028014183,99.9990005493164,9.99899959564209,0.0145500114740571,-0.07099991926224902,0.005699988014384871,0.005699988014384871,16.43199920654297,0.11500000208616257,16.899999618530273,,15.336999893188477,,20.8541736602783,0.193966507911682,17.7083988189697,0.0295734144747257,16.54199981689453,0.06400000303983688,16.729000091552734,0.25600001215934753,13.262999534606934,0.45100000500679016,9.317000389099121,
0.776137,APASSJ053826.78+010327.0,84.611603,1.057521,16.392000198364258,0.06599999964237213,0.17576532949286677,16.448999404907227,0.14000000059604645,16.326000213623047,0.05900000035762787,16.641000747680664,0.16899999976158142,99.9990005493164,9.99899959564209,0.012340008106548339,-0.029989981339895166,0.005699988014384871,0.005699988014384871,,,,,,,,,15.8043336868286,0.0174398235976696,,,,,,,,
0.907944,APASSJ061920.36+073531.2,94.834854,7.592009,16.235000610351562,0.08799999952316284,0.12324048573405731,16.454999923706055,0.12700000405311584,16.240999221801758,0.03500000014901161,16.655000686645508,0.13300000131130219,99.9990005493164,9.99899959564209,0.015950015222188085,-0.03642011906777043,0.004899995929008583,0.004899995929008583,,,,,,,,,15.3993015289307,0.0176539607346058,,,,,,,,
0.963345,APASSJ075718.92+142052.5,119.328867,14.347934,16.259000778198242,0.1899999976158142,0.07996639310400505,16.22100067138672,0.04699999839067459,16.170000076293945,0.07199999690055847,16.378000259399414,0.06800000369548798,99.9990005493164,9.99899959564209,0.028220004969625734,-0.07086996047291905,0.006099984057073016,0.006099984057073016,16.562000274658203,0.164000004529953,15.920000076293945,0.20200000703334808,16.841999053955078,,16.3116149902344,0.0247176922857761,16.2707538604736,0.0156825855374336,16.635000228881836,0.11699999868869781,16.801000595092773,0.4659999907016754,12.722000122070312,,9.093000411987305,
0.988135,APASSJ080115.03+102044.4,120.312634,10.345692,16.106000900268555,0.03999999910593033,0.045306338364834546,16.052000045776367,0.05400000140070915,15.991000175476074,0.07800000160932541,16.31399917602539,0.09399999678134918,16.538999557495117,-0.0,-0.09038016287377104,-0.02062000730802538,0.004200012062938185,0.004200012062938185,16.540000915527344,0.13300000131130219,16.28700065612793,0.25,16.13599967956543,,15.8918714523315,0.00721503468230367,15.8901815414429,0.00487181125208735,16.937000274658203,0.15700000524520874,16.31800079345703,,12.696000099182129,,8.54699993133545,
0.761781,APASSJ125448.78+405146.4,193.70325,40.862916,16.26300048828125,0.0560000017285347,0.2088786542700535,16.44300079345703,0.17499999701976776,16.16200065612793,0.017000000923871994,16.500999450683594,0.05900000035762787,99.9990005493164,9.99899959564209,0.02138000363629544,-0.0026499996693019057,0.004499999886320438,0.004499999886320438,16.729000091552734,0.13699999451637268,16.7189998626709,,15.930000305175781,,15.8137817382813,0.0291466135531664,16.0245456695557,0.0104562705382705,,,,,,,,
0.992764,APASSJ132247.59+075729.6,200.698306,7.958239,16.551000595092773,0.06300000101327896,0.05041066594791865,16.358999252319336,0.14000000059604645,16.350000381469727,0.08399999886751175,16.650999069213867,0.0729999989271164,99.9990005493164,9.99899959564209,-0.1044799188093748,0.011729988091246923,0.005299991971696727,0.005299991971696727,,,,,,,17.3246307373047,0.0372010543942451,16.7322216033936,0.0178578142076731,16.948999404907227,0.12999999523162842,17.01799964904785,0.45899999141693115,12.355999946594238,,9.300999641418457,
0.984849,APASSJ135211.27+301234.6,208.046978,30.209614,16.12700080871582,-0.07400000095367432,0.030339651077643564,16.14699935913086,-0.0,15.942000389099121,0.10700000077486038,16.190000534057617,-0.0,99.9990005493164,9.99899959564209,-0.1434600053471513,0.03765995970752556,0.004499999886320438,0.004499999886320438,16.322999954223633,0.11100000143051147,15.883000373840332,0.20600000023841858,16.26300048828125,,17.3183727264404,0.0684240311384201,16.5705471038818,0.026647973805666,16.290000915527344,0.06599999964237213,16.378000259399414,0.22100000083446503,12.704000473022461,,8.963000297546387,
0.866827,APASSJ140820.10+081719.6,212.083786,8.288791,16.922000885009766,-0.11599999666213989,0.09822387428504223,16.825000762939453,-0.0,16.909000396728516,0.07000000029802322,16.944000244140625,0.10999999940395355,16.384000778198242,-0.0,0.03553999304131139,-0.04457987888599746,0.00560001581106917,0.00560001581106917,,,,,,,19.7672367095947,0.163738012313843,17.7064952850342,0.0276470724493265,17.132999420166016,0.13300000131130219,17.292999267578125,,12.932000160217285,,9.029000282287598,
0.886053,APASSJ150552.82+135056.0,226.4701,13.848911,16.79800033569336,0.08500000089406967,0.10465456480479642,16.336000442504883,0.2750000059604645,16.517000198364258,0.03799999877810478,16.676000595092773,0.07400000095367432,99.9990005493164,9.99899959564209,-0.0039300120533880545,-0.05049000137660187,0.005299991971696727,0.005299991971696727,,,,,,,,,16.9266414642334,0.00756738847121596,16.957000732421875,0.10300000011920929,17.326000213623047,,13.246000289916992,,9.616999626159668,
0.862628,APASSJ153318.71+071758.5,233.327977,7.299589,16.94300079345703,0.041999999433755875,0.09061480447759498,16.719999313354492,0.0949999988079071,16.766000747680664,0.06300000101327896,16.756000518798828,0.10199999809265137,99.9990005493164,9.99899959564209,-0.03881015982187819,0.052279920782893896,0.005900004043724039,0.005900004043724039,,,,,,,19.545991897583,0.164063110947609,17.6193866729736,0.0376257486641407,16.889999389648438,0.1080000028014183,16.64299964904785,,12.758999824523926,,9.470000267028809,
1.0,APASSJ173535.34+534613.5,263.897251,53.77042,16.28499984741211,0.028999999165534973,0.048930615329417025,16.395000457763672,0.16699999570846558,16.14299964904785,0.04500000178813934,16.70599937438965,0.027000000700354576,99.9990005493164,9.99899959564209,-0.064839960396057,0.08420004160143435,0.005199984161663451,0.005199984161663451,16.917999267578125,0.1469999998807907,16.71500015258789,0.29100000858306885,16.180999755859375,,15.8720149993896,0.0210560783743858,16.1760559082031,0.0124878194183111,17.357999801635742,0.10100000351667404,17.058000564575195,0.2630000114440918,12.967000007629395,,9.859999656677246,
0.799737,APASSJ211834.58-021830.9,319.644098,-2.308602,16.197999954223633,0.0820000022649765,0.20954825935086135,16.226999282836914,0.07199999690055847,16.101999282836914,0.07900000363588333,16.413000106811523,0.00800000037997961,99.9990005493164,9.99899959564209,0.016999992658384144,-0.02062000730802538,0.00560001581106917,0.00560001581106917,,,,,,,14.8360929489136,0.0133599238470197,15.2320623397827,0.00982688833028078,,,,,,,,
0.845387,APASSJ214859.54-215302.8,327.248103,-21.884122,15.33899974822998,0.061000000685453415,0.11234079200244813,15.423999786376953,0.0729999989271164,15.276000022888184,0.03999999910593033,15.59000015258789,0.0,16.040000915527344,0.023000000044703484,-0.013510008011508035,-0.03485998822725378,0.004200012062938185,0.004200012062938185,15.487000465393066,0.0560000017285347,15.302000045776367,0.10100000351667404,15.26099967956543,0.16200000047683716,14.3819694519043,0.00837833434343338,14.7171688079834,0.00514233065769076,15.321000099182129,0.05000000074505806,15.227999687194824,0.13199999928474426,12.208000183105469,,9.085000038146973,
0.935237,APASSJ222400.99+215808.6,336.004151,21.969081,17.035999298095703,-0.0,0.030517395527251013,99.9990005493164,9.99899959564209,16.861000061035156,0.024000000208616257,16.759000778198242,-0.0,99.9990005493164,9.99899959564209,-0.1457301652408205,-0.02249999943160219,0.004499999886320438,0.004499999886320438,16.43400001525879,0.09799999743700027,16.35700035095215,0.22699999809265137,16.240999221801758,,,,18.4548397064209,0.046589583158493,16.308000564575195,0.08299999684095383,16.53499984741211,,12.652000427246094,,8.960000038146973,
0.945333,APASSJ225024.32+323143.3,342.601339,32.528697,15.416999816894531,0.04800000041723251,0.07789720307108104,15.585000038146973,0.07400000095367432,15.399999618530273,0.04800000041723251,15.821000099182129,0.10599999874830246,16.100000381469727,-0.0,-0.04524983851297293,-0.050810039465432055,0.005299991971696727,0.005299991971696727,16.292999267578125,0.09000000357627869,16.538999557495117,,16.434999465942383,,13.9581575393677,0.00784116145223379,14.5097370147705,0.00645922543480992,16.74799919128418,0.11599999666213989,16.36199951171875,0.26600000262260437,12.329000473022461,,8.678000450134277,
0.765063,APASSJ232352.71-015505.8,350.969649,-1.918303,15.22700023651123,0.04600000008940697,0.14857189965191314,15.432000160217285,0.06400000303983688,15.239999771118164,0.05400000140070915,15.725000381469727,0.1080000028014183,15.77400016784668,-0.0,0.013740011854679324,-0.03219001155230217,0.005199984161663451,0.005199984161663451,16.094999313354492,0.0820000022649765,16.172000885009766,0.21299999952316284,15.592000007629395,,13.7634286880493,0.00172629463486373,14.3607921600342,0.00163585878908634,16.6200008392334,0.11999999731779099,16.47599983215332,0.36899998784065247,12.065999984741211,,8.718999862670898,
0.943821,APASSJ014706.42-741718.5,26.776772,-74.288486,16.149999618530273,0.023000000044703484,0.2893052934211613,16.270000457763672,0.0949999988079071,16.111000061035156,0.00800000037997961,16.371000289916992,0.04800000041723251,17.031999588012695,-0.0,-0.003830003834082163,-0.04824000061489642,0.014000004739500582,0.014000004739500582,16.610000610351562,0.11800000071525574,16.114999771118164,,16.10099983215332,,16.1204109191895,0.00857722759246826,16.1448459625244,0.00607951171696186,17.283000946044922,0.13300000131130219,16.959999084472656,0.3400000035762787,12.99899959564209,,9.45199966430664,
0.908131,APASSJ033843.42+401438.8,54.680917,40.244127,16.398000717163086,0.19599999487400055,0.06646333175852237,16.579999923706055,0.13600000739097595,16.527999877929688,0.11800000071525574,16.68000030517578,0.05299999937415123,99.9990005493164,9.99899959564209,0.03812004106293898,-0.04461011922103353,0.0038999878142931266,0.0038999878142931266,14.079000473022461,0.026000000536441803,13.463000297546387,0.028999999165534973,13.1850004196167,0.03200000151991844,15.8033409118652,0.0217265002429485,16.2596702575684,0.0205062720924616,13.031999588012695,0.027000000700354576,12.82699966430664,0.02800000086426735,12.17300033569336,,9.204000473022461,
0.887421,APASSJ100020.51-063151.0,150.08549,-6.530849,17.177000045776367,0.04100000113248825,0.022712866598564127,16.763999938964844,0.18799999356269836,16.773000717163086,0.0,16.28700065612793,0.04399999976158142,99.9990005493164,9.99899959564209,-0.5164811911527067,0.08804988246993162,0.011900016306753969,0.011900016306753969,,,,,,,18.9931755065918,0.0275120884180069,18.3506698608398,0.014545894227922,13.189000129699707,0.024000000208616257,12.920000076293945,0.03099999949336052,8.84000015258789,0.026000000536441803,6.381999969482422,0.05299999937415123
0.970173,APASSJ001133.55+184948.6,2.889817,18.830188,16.746000289916992,0.06400000303983688,0.05106148343448177,16.558000564575195,0.23000000417232513,16.68000030517578,0.05700000002980232,16.79400062561035,0.014000000432133675,99.9990005493164,9.99899959564209,0.10353996040066704,-0.007289999848580919,0.005299991971696727,0.005299991971696727,16.77400016784668,0.15299999713897705,16.242000579833984,,16.42799949645996,,19.5919094085693,0.110007651150227,17.4991989135742,0.0293277688324451,17.30699920654297,0.19900000095367432,16.639999389648438,,12.303999900817871,,8.79800033569336,
0.967363,APASSJ005954.39-255443.4,14.976652,-25.912079,16.809999465942383,0.14300000667572021,0.0327342885005567,16.631000518798828,0.1889999955892563,16.707000732421875,0.03799999877810478,16.71299934387207,0.12300000339746475,99.9990005493164,9.99899959564209,-0.11073996283812448,-0.14605991455027834,0.006000011853757314,0.006000011853757314,16.4689998626709,0.10300000011920929,16.368000030517578,0.2529999911785126,16.94099998474121,,20.723539352417,0.293151021003723,17.6363849639893,0.0425861924886703,16.61400032043457,0.10899999737739563,16.895000457763672,0.4970000088214874,12.821000099182129,,9.086999893188477,
0.963582,APASSJ072959.92+271639.9,112.499696,27.277767,16.61400032043457,0.014000000432133675,0.03006224588399379,16.18899917602539,0.14900000393390656,16.204999923706055,0.12300000339746475,16.29800033569336,0.0,99.9990005493164,9.99899959564209,-0.1435500060324557,-0.09041004304890521,0.00510001195834775,0.00510001195834775,15.96500015258789,0.07100000232458115,15.895000457763672,0.14800000190734863,15.970000267028809,0.24699999392032623,20.6384906768799,0.0449513792991638,17.3250064849854,0.00566605571657419,15.779999732971191,0.06499999761581421,15.630000114440918,0.17499999701976776,12.588000297546387,,8.97599983215332,
0.933325,APASSJ085910.93-364730.6,134.795551,-36.79186,15.70199966430664,0.10000000149011612,0.02739555226776157,15.498000144958496,0.050999999046325684,15.557000160217285,0.010999999940395355,15.621999740600586,0.028999999165534973,15.723999977111816,0.19099999964237213,-0.3430799930356443,-0.005320007858244935,0.00939999581532902,0.00939999581532902,15.321999549865723,0.05000000074505806,15.347000122070312,0.10199999809265137,15.019000053405762,0.14100000262260437,19.443208694458,0.142561793327332,16.5328979492188,0.0160880740731955,,,,,,,,
1.0,APASSJ110703.76+040540.8,166.765701,4.094694,17.076000213623047,-0.10700000077486038,0.018478526913657718,16.847999572753906,-0.0,17.025999069213867,0.07800000160932541,17.14699935913086,-0.0,99.9990005493164,9.99899959564209,-0.05763995795859955,-0.22544998792000115,0.004299983856981271,0.004299983856981271,,,,,,,17.9477081298828,0.0275424905121326,17.1509342193604,0.00838721729815006,,,,,,,,
1.0,APASSJ115033.13-063618.9,177.63806,-6.605271,16.775999069213867,0.14100000262260437,0.01562376862006435,16.51300048828125,0.04100000113248825,16.524999618530273,0.04100000113248825,16.597999572753906,0.12999999523162842,16.23699951171875,-0.0,-0.31236985232681036,-0.06958007725188509,0.005000004148314474,0.005000004148314474,16.207000732421875,0.0820000022649765,16.027999877929688,0.13699999451637268,15.635000228881836,0.2639999985694885,21.1917266845703,0.361502796411514,17.6900424957275,0.0283670518547297,16.01300048828125,0.07199999690055847,16.21299934387207,0.2630000114440918,12.590999603271484,,8.772000312805176,0.4059999883174896
0.981067,APASSJ121910.91-125341.8,184.79546,-12.894968,17.07900047302246,-0.0,0.014570554427067457,16.94700050354004,-0.0,16.80900001525879,-0.05299999937415123,16.607999801635742,-0.0,99.9990005493164,9.99899959564209,-0.3296800801763311,-0.06636995894950815,0.004899995929008583,0.004899995929008583,16.16699981689453,0.10199999809265137,15.951000213623047,0.1469999998807907,15.406999588012695,,,,18.0715732574463,0.0501842685043812,,,,,,,,
0.914554,APASSJ132104.57-150557.5,200.269047,-15.099322,16.86400032043457,-0.0,0.030686737512696672,16.865999221801758,-0.0,16.815000534057617,0.13199999928474426,16.70199966430664,0.07999999821186066,99.9990005493164,9.99899959564209,0.10743983730208129,-0.14750999689567834,0.00560001581106917,0.00560001581106917,16.284000396728516,0.09700000286102295,16.381999969482422,0.2540000081062317,16.06100082397461,0.3140000104904175,,,18.2534503936768,0.0549248568713665,16.31800079345703,0.07500000298023224,15.888999938964844,0.16500000655651093,12.826000213623047,,9.258000373840332,
0.970548,APASSJ224421.67-401537.5,341.090317,-40.260421,16.405000686645508,0.0949999988079071,0.08573872394920921,16.327999114990234,0.09600000083446503,16.33099937438965,0.04100000113248825,16.47800064086914,0.04699999839067459,99.9990005493164,9.99899959564209,0.15856991813052446,-0.11108988110208884,0.01659999579715077,0.01659999579715077,16.476999282836914,0.11400000005960464,16.437999725341797,0.26600000262260437,16.04199981689453,0.3019999861717224,19.2022247314453,0.0936449319124222,17.0609226226807,0.0156158590689301,16.72599983215332,0.10899999737739563,16.586999893188477,,12.369999885559082,,8.798999786376953,
0.964997,APASSJ230531.83-334752.3,346.382656,-33.797884,16.417999267578125,-0.06800000369548798,0.07643799154239056,16.277999877929688,-0.0,16.392000198364258,0.01899999938905239,16.437999725341797,0.16500000655651093,99.9990005493164,9.99899959564209,0.21006000170018524,-0.015459983296750579,0.016099992353701964,0.016099992353701964,16.551000595092773,0.13699999451637268,16.072999954223633,,15.838000297546387,0.24699999392032623,19.6952953338623,0.121172852814198,17.2263698577881,0.0235201511532068,16.39900016784668,0.08699999749660492,16.92099952697754,0.47999998927116394,12.47599983215332,,9.288000106811523,
0.974766,APASSJ235450.98-602316.1,358.712435,-60.387828,16.201000213623047,0.07999999821186066,0.10614372614120722,16.118000030517578,0.057999998331069946,16.048999786376953,0.010999999940395355,16.100000381469727,0.014000000432133675,99.9990005493164,9.99899959564209,0.21254003659123555,-0.037050120590720326,0.022899996292835567,0.022899996292835567,15.878999710083008,0.09099999815225601,15.777999877929688,0.1720000058412552,16.31100082397461,,19.782772064209,0.0951337218284607,16.9978160858154,0.0181285180151463,16.073999404907227,0.061000000685453415,16.797000885009766,0.375,13.142999649047852,,9.420999526977539,
0.951998,APASSJ235637.40+114334.6,359.155869,11.726284,16.52199935913086,0.057999998331069946,0.018323144599684885,16.30299949645996,0.14800000190734863,16.319000244140625,0.02199999988079071,16.381000518798828,0.03200000151991844,99.9990005493164,9.99899959564209,0.14707007794640958,0.2034601173363626,0.00460000810562633,0.00460000810562633,16.535999298095703,0.13899999856948853,16.084999084472656,,16.160999298095703,,17.5781669616699,0.0447725728154182,16.8173370361328,0.0193210765719414,16.52199935913086,0.10899999737739563,16.292999267578125,,12.550999641418457,,8.939000129699707,
0.878462,APASSJ003923.82-414450.2,9.849291,-41.747283,16.618999481201172,0.026000000536441803,0.2095506301142446,16.375999450683594,0.11599999666213989,16.45199966430664,0.04899999871850014,16.457000732421875,0.03700000047683716,99.9990005493164,9.99899959564209,0.0017399987882527057,-0.0806299205578398,0.016899984439078253,0.016899984439078253,16.226999282836914,0.09099999815225601,16.30900001525879,0.23600000143051147,16.79400062561035,,20.1937122344971,0.137614533305168,17.3334331512451,0.0176908019930124,16.25,0.08100000023841858,15.746999740600586,0.15399999916553497,12.909000396728516,,9.26099967956543,
0.931867,APASSJ010637.08+014501.7,16.654529,1.750494,16.43600082397461,0.07000000029802322,0.06461799106166684,16.280000686645508,0.09399999678134918,16.312999725341797,0.07500000298023224,16.389999389648438,0.11400000005960464,99.9990005493164,9.99899959564209,0.06634007877437398,-0.06716016287100501,0.006099984057073016,0.006099984057073016,16.422000885009766,0.12200000137090683,16.29800033569336,0.210999995470047,15.505000114440918,,17.5607967376709,0.0125670293346047,16.785551071167,0.00643858080729842,16.44700050354004,0.10100000351667404,16.277999877929688,,12.555999755859375,,8.984999656677246,
0.93176,APASSJ035257.98-195549.9,58.241585,-19.930554,16.952999114990234,0.05400000140070915,0.058170205714483586,16.490999221801758,0.21799999475479126,16.724000930786133,0.0689999982714653,16.753999710083008,0.017999999225139618,99.9990005493164,9.99899959564209,-0.012250008239789167,-0.08333999940077774,0.004899995929008583,0.004899995929008583,16.527999877929688,0.12800000607967377,16.035999298095703,0.20000000298023224,15.317000389099121,,19.601224899292,0.106596857309341,17.4799041748047,0.0254952553659678,16.509000778198242,0.09600000083446503,15.758000373840332,0.16899999976158142,12.869999885559082,,9.196000099182129,
0.948802,APASSJ215254.16-720707.6,328.225667,-72.118778,16.888999938964844,-0.0,0.22562262516845577,16.405000686645508,-0.0,16.739999771118164,0.12800000607967377,16.77899932861328,0.02199999988079071,99.9990005493164,9.99899959564209,0.11435003543738276,-2.40000122175843E-4,0.025800012008403428,0.025800012008403428,,,,,,,,,17.8827457427979,0.0220671780407429,,,,,,,,
0.950069,APASSJ232334.75-050400.6,350.894823,-5.066856,17.341999053955078,-0.0,0.10780601252823444,17.16200065612793,-0.0,17.128000259399414,0.09700000286102295,17.233999252319336,0.01899999938905239,99.9990005493164,9.99899959564209,0.06710004236083478,0.009100007991946768,0.007300008201127639,0.007300008201127639,,,,,,,19.9555988311768,0.0412300676107407,17.8682632446289,0.00987028144299984,17.03499984741211,0.1599999964237213,16.947999954223633,0.5,12.75,,8.550999641418457,
0.909236,APASSJ085749.75-213228.4,134.457299,-21.541239,16.350000381469727,0.006000000052154064,0.1064802059741115,16.31999969482422,0.020999999716877937,16.260000228881836,0.06800000369548798,16.48200035095215,0.061000000685453415,99.9990005493164,9.99899959564209,-0.05064011929789558,0.00272999875505775,0.0054000001910026185,0.0054000001910026185,16.825000762939453,0.1420000046491623,16.74799919128418,0.2759999930858612,16.183000564575195,,15.156756401062,0.0215689390897751,15.7416734695435,0.00855530705302954,,,,,,,,
0.980364,APASSJ000640.37-534655.2,1.668224,-53.78201,16.554000854492188,0.07000000029802322,0.19504468617036436,16.441999435424805,0.11900000274181366,16.33799934387207,0.04899999871850014,16.69499969482422,0.18199999630451202,99.9990005493164,9.99899959564209,-0.05807015913887881,-0.06081011815695092,0.016400015374529175,0.016400015374529175,16.628999710083008,0.11699999868869781,16.202999114990234,0.1979999989271164,16.55500030517578,,16.33620262146,0.0311087984591722,16.3066158294678,0.019889397546649,17.148000717163086,0.1850000023841858,16.683000564575195,0.43299999833106995,12.383999824523926,,8.87600040435791,
0.953874,APASSJ003425.14-065942.0,8.604762,-6.995008,17.20199966430664,0.061000000685453415,0.13972007145660228,16.929000854492188,0.21899999678134918,16.951000213623047,0.054999999701976776,17.167999267578125,0.03400000184774399,99.9990005493164,9.99899959564209,0.04302000015741214,0.0074400121775397565,0.006099984057073016,0.006099984057073016,,,,,,,16.7748889923096,0.0303507782518864,16.894926071167,0.0185997262597084,,,,,,,,
0.83835,APASSJ005748.79-393925.3,14.45332,-39.657029,15.888999938964844,0.032999999821186066,0.27236861929816086,15.934000015258789,0.0729999989271164,15.885000228881836,0.00800000037997961,16.18199920654297,0.13199999928474426,16.243000030517578,-0.0,-0.03250000772823114,-0.029199996788520366,0.011900016306753969,0.011900016306753969,16.172000885009766,0.10499999672174454,16.110000610351562,0.20800000429153442,15.40999984741211,0.20000000298023224,17.2570114135742,0.0325736850500107,16.9419651031494,0.0151598304510117,16.485000610351562,0.08500000089406967,16.57200050354004,0.2930000126361847,13.020000457763672,,9.32699966430664,
0.956475,APASSJ010528.79+020501.0,16.369959,2.083615,16.844999313354492,0.08699999749660492,0.03232082900400385,16.542999267578125,0.15600000321865082,16.71500015258789,0.01899999938905239,16.819000244140625,0.03799999877810478,99.9990005493164,9.99899959564209,0.186040073458571,-0.04676004136854317,0.0061999918671062915,0.0061999918671062915,,,,,,,18.3509387969971,0.0198230519890785,17.294319152832,0.00764994136989117,17.30500030517578,0.21400000154972076,16.2549991607666,,12.027000427246094,,8.947999954223633,
0.951817,APASSJ011748.80-392711.2,19.45335,-39.453137,16.235000610351562,0.052000001072883606,0.09511051175111668,16.034000396728516,0.11100000143051147,16.031999588012695,0.0,16.09600067138672,0.07100000232458115,16.13599967956543,-0.0,0.031590001526637934,-0.122150155948475,0.011999987691524439,0.011999987691524439,16.031999588012695,0.08500000089406967,15.861000061035156,0.17000000178813934,15.510000228881836,0.23199999332427979,18.261962890625,0.078838586807251,16.7380790710449,0.0266720671206713,16.09600067138672,0.06599999964237213,16.707000732421875,0.35499998927116394,13.022000312805176,,9.300000190734863,
0.926089,APASSJ011810.34-015611.3,19.543108,-1.936476,16.5310001373291,0.052000001072883606,0.1891136760137318,16.666000366210938,0.21699999272823334,16.55699920654297,0.014000000432133675,16.91200065612793,0.010999999940395355,99.9990005493164,9.99899959564209,0.02513001636543777,-0.011159999849041924,0.005199984161663451,0.005199984161663451,,,,,,,15.0041656494141,0.00487448880448937,15.3056077957153,0.00332735129632056,,,,,,,,
0.880027,APASSJ011847.23+050531.3,19.696819,5.092039,17.136999130249023,0.24799999594688416,0.035690612338273295,16.761999130249023,0.0689999982714653,16.999000549316406,0.010999999940395355,16.81999969482422,0.08500000089406967,15.984999656677246,-0.0,0.1088999975763727,-0.009010008125187596,0.0038999878142931266,0.0038999878142931266,13.906000137329102,0.027000000700354576,13.359000205993652,0.03099999949336052,13.109000205993652,0.03400000184774399,19.0691242218018,0.0191655680537224,17.6885776519775,0.00781201990321279,12.935999870300293,0.024000000208616257,12.711999893188477,0.02500000037252903,11.977999687194824,0.24500000476837158,8.9350004196167,
0.789535,APASSJ015639.11-052400.5,29.162971,-5.400165,16.391000747680664,0.10199999809265137,0.24044726270830932,16.466999053955078,0.09700000286102295,16.375999450683594,0.04699999839067459,16.67300033569336,0.09700000286102295,99.9990005493164,9.99899959564209,0.02621998792164959,-0.006580008039236418,0.00650001611575135,0.00650001611575135,,,,,,,15.3650388717651,0.0108685046434402,15.5901956558228,0.00769025692716241,17.601999282836914,0.21199999749660492,16.6299991607666,0.3179999887943268,12.720000267028809,,9.375,
0.895573,APASSJ015908.39+032113.2,29.784976,3.353688,17.225000381469727,0.03700000047683716,0.08174945999534199,16.95599937438965,0.03099999949336052,17.035999298095703,-0.054999999701976776,16.996000289916992,-0.0,99.9990005493164,9.99899959564209,0.06199992276378907,-0.02913001117121894,0.00560001581106917,0.00560001581106917,,,,,,,20.4901294708252,0.159179627895355,17.8978729248047,0.0308039262890816,17.21500015258789,0.15399999916553497,16.90399932861328,0.40700000524520874,12.508000373840332,,9.338000297546387,
0.854445,APASSJ022358.21-323633.7,35.992557,-32.609364,14.48799991607666,0.017999999225139618,0.22901293670095452,14.670000076293945,0.01600000075995922,14.482999801635742,0.00800000037997961,14.85099983215332,0.04500000178813934,15.25100040435791,0.09300000220537186,0.02878999075619504,-0.05144004098838195,0.013499999658961315,0.013499999658961315,15.24899959564209,0.054999999701976776,15.385000228881836,0.09700000286102295,15.357999801635742,0.19200000166893005,13.6674003601074,0.00742663163691759,13.9550466537476,0.00572894886136055,15.418000221252441,0.041999999433755875,15.420999526977539,0.10000000149011612,12.409000396728516,,9.145999908447266,
0.975095,APASSJ023138.18-615228.5,37.909116,-61.874602,15.246000289916992,0.050999999046325684,0.10652773626495009,15.230999946594238,0.04500000178813934,15.164999961853027,0.017000000923871994,15.336999893188477,0.0949999988079071,15.42199993133545,0.05400000140070915,0.03242001621401869,-0.1868299237685278,0.020199995378789026,0.020199995378789026,,,,,,,14.5632905960083,0.0161330755800009,14.7803783416748,0.0117262750864029,14.51200008392334,0.028999999165534973,14.532999992370605,0.04600000008940697,13.029000282287598,,9.586999893188477,
0.928504,APASSJ024553.38-124220.8,41.472419,-12.705787,14.949000358581543,0.041999999433755875,0.06455997972102659,15.043000221252441,0.0430000014603138,14.894000053405762,0.04500000178813934,15.222000122070312,0.035999998450279236,15.472999572753906,0.15199999511241913,0.002679998328858346,-0.06189983760123141,0.003999996033599018,0.003999996033599018,14.33899974822998,0.027000000700354576,13.901000022888184,0.03500000014901161,13.59000015258789,0.04500000178813934,13.6800231933594,0.00753252580761909,14.1377429962158,0.00591364363208413,13.427000045776367,0.02500000037252903,13.255000114440918,0.028999999165534973,13.010000228881836,,9.48799991607666,
0.776587,APASSJ025519.35-054558.0,43.830663,-5.766133,15.972999572753906,0.08299999684095383,0.18560866121686923,16.09600067138672,0.05299999937415123,15.864999771118164,0.05400000140070915,16.334999084472656,0.0949999988079071,16.43000030517578,-0.0,0.012750011683237972,-0.024339995798072778,0.00510001195834775,0.00510001195834775,16.351999282836914,0.10599999874830246,16.43000030517578,0.24199999868869781,16.054000854492188,,15.1584300994873,0.00602262793108821,15.3320713043213,0.00353206880390644,,,,,,,,
0.88577,APASSJ033221.13-114736.2,53.088056,-11.793392,99.9990005493164,9.99899959564209,0.09638042661741104,99.9990005493164,9.99899959564209,17.007999420166016,0.12099999934434891,16.979000091552734,0.08299999684095383,99.9990005493164,9.99899959564209,0.05015987881051842,-0.048129840797628276,0.006699996129100327,0.006699996129100327,16.791000366210938,0.14100000262260437,16.55500030517578,0.24199999868869781,16.305999755859375,,20.0714797973633,0.126933425664902,17.5594177246094,0.0273514818400145,17.148000717163086,0.16300000250339508,17.082000732421875,,12.503999710083008,,9.0,
0.992582,APASSJ052040.03-185643.3,80.166819,-18.945369,17.017000198364258,0.054999999701976776,0.019891165735538355,16.482999801635742,0.006000000052154064,16.73699951171875,0.054999999701976776,16.54400062561035,0.04600000008940697,99.9990005493164,9.99899959564209,-0.021129983906575944,-0.23533992643933743,0.0047000159156596055,0.0047000159156596055,15.996999740600586,0.10499999672174454,15.614999771118164,0.13500000536441803,15.539999961853027,0.20900000631809235,,,18.6395053863525,0.0499380007386208,15.668000221252441,0.0560000017285347,15.902000427246094,0.1889999955892563,12.92199993133545,,9.26099967956543,
0.974319,APASSJ145332.99-304023.9,223.387481,-30.67333,15.456000328063965,0.03700000047683716,0.07695519704215088,15.52299976348877,0.017999999225139618,15.38700008392334,0.04399999976158142,15.694999694824219,0.024000000208616257,16.007999420166016,-0.0,-0.07084008029778488,-0.009470015811530175,0.005500008001035894,0.005500008001035894,16.135000228881836,0.08299999684095383,16.198999404907227,0.20399999618530273,15.909000396728516,0.2800000011920929,14.6490726470947,0.0164765845984221,14.9311237335205,0.0119379004463553,16.75200080871582,0.14399999380111694,16.510000228881836,0.39399999380111694,12.6850004196167,,8.937999725341797,
0.980991,APASSJ155452.98-125304.8,238.720752,-12.884692,15.73799991607666,0.05700000002980232,0.06545076747484091,15.60099983215332,0.017000000923871994,15.501999855041504,0.032999999821186066,15.751999855041504,0.02500000037252903,99.9990005493164,9.99899959564209,0.038390039844671264,0.0781700415245723,0.005699988014384871,0.005699988014384871,16.01799964904785,0.0949999988079071,16.121000289916992,0.17800000309944153,16.42799949645996,,15.3486070632935,0.0156064834445715,15.4884376525879,0.0113110225647688,15.222000122070312,0.050999999046325684,15.086000442504883,0.11299999803304672,11.720000267028809,0.28700000047683716,8.930999755859375,0.4950000047683716
0.874681,APASSJ204930.77-300503.6,312.378209,-30.08435,15.57800006866455,0.04399999976158142,0.05171864338940134,15.432000160217285,0.06800000369548798,15.416999816894531,0.04100000113248825,15.489999771118164,0.10300000011920929,99.9990005493164,9.99899959564209,-0.014820011892879847,-0.10140011945622973,0.005299991971696727,0.005299991971696727,15.635000228881836,0.07599999755620956,15.560999870300293,0.12300000339746475,15.491000175476074,0.20499999821186066,17.2900276184082,0.0508222170174122,15.8553619384766,0.00911509152501822,15.803999900817871,0.06499999761581421,15.925000190734863,0.23999999463558197,12.60200023651123,,8.980999946594238,
0.874331,APASSJ215930.10+013839.5,329.875435,1.644311,16.569000244140625,0.09399999678134918,0.09662293589480493,16.575000762939453,0.17599999904632568,16.503000259399414,0.0,16.757999420166016,0.30399999022483826,99.9990005493164,9.99899959564209,0.05423003931355197,-0.023220000002766028,0.005699988014384871,0.005699988014384871,,,,,,,15.7665386199951,0.0180374588817358,16.1009368896484,0.010734923183918,16.795000076293945,0.13199999928474426,16.885000228881836,0.5009999871253967,12.668999671936035,,8.840999603271484,
0.90336,APASSJ220238.74-280941.9,330.661428,-28.161655,15.28499984741211,0.029999999329447746,0.11309969351689139,15.255999565124512,0.11100000143051147,15.210000038146973,0.0,15.536999702453613,0.006000000052154064,99.9990005493164,9.99899959564209,0.033120000080089085,-0.027929987845709547,0.004899995929008583,0.004899995929008583,15.774999618530273,0.05900000035762787,15.791999816894531,0.16099999845027924,15.810999870300293,0.23600000143051147,,,14.6922807693481,0.011844951659441,16.156999588012695,0.0860000029206276,16.325000762939453,0.375,12.656000137329102,,9.11299991607666,
0.980609,APASSJ220857.50+311515.1,332.239609,31.254216,16.059999465942383,0.08900000154972076,0.052412501888955146,16.06999969482422,0.11699999868869781,15.994000434875488,0.04100000113248825,16.3439998626709,0.18199999630451202,99.9990005493164,9.99899959564209,-0.07212995697045699,-0.05642999749397859,0.004799988118975307,0.004799988118975307,16.649999618530273,0.10599999874830246,16.524999618530273,0.2029999941587448,15.880000114440918,,15.8291749954224,0.0032794235739857,15.8420896530151,0.00304650282487273,,,,,,,,
1.0,APASSJ221617.68-414322.5,334.073708,-41.72292,15.836000442504883,0.05299999937415123,0.12242119116716724,16.187000274658203,0.06499999761581421,15.878000259399414,0.013000000268220901,16.426000595092773,0.041999999433755875,99.9990005493164,9.99899959564209,0.1764399654348381,-1.6999992453747836E-4,0.021600000764010474,0.021600000764010474,,,,,,,14.2734327316284,0.00989414937794209,14.7542667388916,0.00756176840513945,,,,,,,,
0.877374,APASSJ235200.13-033653.3,358.000583,-3.614823,15.510000228881836,0.032999999821186066,0.2180519498444649,15.42300033569336,0.06499999761581421,15.406999588012695,0.035999998450279236,15.572999954223633,0.04399999976158142,15.770000457763672,-0.0,0.07668000107514672,0.023690015223110095,0.01749999610183295,0.01749999610183295,16.097999572753906,0.08799999952316284,16.024999618530273,0.17499999701976776,14.918999671936035,0.0,14.9957475662231,0.00535451155155897,15.1938982009888,0.00339739047922194,,,,,,,,
0.839539,APASSJ191223.57-624633.5,288.098239,-62.775979,14.416000366210938,0.0430000014603138,0.11197950920337713,14.585000038146973,0.028999999165534973,14.420999526977539,0.01899999938905239,14.92199993133545,0.012000000104308128,15.300000190734863,-0.0,-0.0238799881117302,-0.08605007824371569,0.010000008296628948,0.010000008296628948,15.24899959564209,0.04800000041723251,15.315999984741211,0.11999999731779099,15.208999633789062,0.15600000321865082,13.2743740081787,0.00516004953533411,13.5284957885742,0.00387520133517683,15.63599967956543,0.05000000074505806,15.975000381469727,0.1940000057220459,13.04699993133545,,9.211999893188477,0.4830000102519989
0.972968,APASSJ122143.08-325923.4,185.429529,-32.989844,16.257999420166016,0.06400000303983688,0.1322892829661779,16.08799934387207,0.03400000184774399,16.106000900268555,0.041999999433755875,16.263999938964844,0.00800000037997961,99.9990005493164,9.99899959564209,-0.15872004587436095,0.06909012226969935,0.022899996292835567,0.022899996292835567,16.2549991607666,0.11100000143051147,16.35099983215332,0.24799999594688416,16.145999908447266,,16.4926452636719,0.0431410111486912,16.2665481567383,0.0137055404484272,16.68000030517578,0.0989999994635582,16.7189998626709,0.3100000023841858,13.182999610900879,,9.484000205993652,
0.927083,APASSJ025117.72+053747.1,42.823849,5.629764,16.246999740600586,0.05700000002980232,0.13129586855581898,16.256000518798828,0.03700000047683716,16.138999938964844,0.04500000178813934,16.445999145507812,0.05700000002980232,99.9990005493164,9.99899959564209,0.02534000432206085,-0.029440007347147912,0.00510001195834775,0.00510001195834775,16.38599967956543,0.11400000005960464,16.2549991607666,,16.040000915527344,,15.9150037765503,0.0203884094953537,16.1350688934326,0.0140224071219563,16.707000732421875,0.09200000017881393,17.180999755859375,0.5329999923706055,12.420000076293945,,9.041000366210938,0.3610000014305115
0.927082,APASSJ024015.60-163139.2,40.065013,-16.527573,15.963000297546387,0.07100000232458115,0.14071209398759954,16.13599967956543,0.054999999701976776,15.95199966430664,0.04600000008940697,16.349000930786133,0.10700000077486038,99.9990005493164,9.99899959564209,-0.04700988101831172,0.01119999560614815,0.006800003939133603,0.006800003939133603,16.672000885009766,0.14399999380111694,17.32200050354004,,17.114999771118164,,14.2027244567871,0.00716336723417044,14.7653036117554,0.00531563255935907,,,,,,,,
0.96226,APASSJ184101.19+612033.1,280.254998,61.342555,15.741999626159668,0.3140000104904175,0.06708295696875463,15.779000282287598,0.10000000149011612,15.531999588012695,0.17399999499320984,16.10300064086914,0.09000000357627869,99.9990005493164,9.99899959564209,0.01793001556507079,0.0692701170919463,0.004799988118975307,0.004799988118975307,16.65399932861328,0.1550000011920929,15.810999870300293,,16.05500030517578,,,,14.4776334762573,0.00721213081851602,16.597000122070312,0.05299999937415123,16.270999908447266,0.1120000034570694,13.61299991607666,,9.979000091552734,
0.876536,APASSJ194926.01-440512.5,297.35841,-44.086821,14.71399974822998,0.028999999165534973,0.18632746971050432,14.805999755859375,0.04399999976158142,14.61400032043457,0.028999999165534973,15.029999732971191,0.02800000086426735,15.263999938964844,0.02199999988079071,0.048830040759639814,-0.04831992009712849,0.012800015792890918,0.012800015792890918,15.378999710083008,0.06300000101327896,15.491999626159668,0.14300000667572021,15.45199966430664,0.20100000500679016,13.6289987564087,0.00762515747919679,13.9764537811279,0.00574056338518858,15.753999710083008,0.057999998331069946,15.479999542236328,0.13099999725818634,12.89900016784668,,9.239999771118164,
0.91838,APASSJ224901.71+462014.6,342.257166,46.337397,15.927000045776367,0.0430000014603138,0.12743635260890046,16.110000610351562,0.09200000017881393,15.937999725341797,0.027000000700354576,16.385000228881836,0.0689999982714653,99.9990005493164,9.99899959564209,0.044520118535729125,0.01962000042112777,0.0061999918671062915,0.0061999918671062915,16.77899932861328,0.15299999713897705,16.5,,15.704999923706055,,,,15.1200103759766,0.0128072220832109,,,,,,,,
0.928394,APASSJ025616.67+305702.1,44.06949,30.95061,15.713000297546387,0.13500000536441803,0.05266286412235404,15.755000114440918,0.10499999672174454,15.657999992370605,0.3149999976158142,16.07200050354004,0.05900000035762787,16.121000289916992,0.10499999672174454,0.08777988041401841,0.02454001223668456,0.004799988118975307,0.004799988118975307,16.1200008392334,0.08699999749660492,15.855999946594238,,15.585000038146973,,15.0940837860107,0.0158711895346642,15.4061737060547,0.0128879901021719,16.027999877929688,0.07500000298023224,15.869000434875488,0.20200000703334808,12.348999977111816,0.38999998569488525,8.543000221252441,
0.799887,APASSJ000050.41-205131.7,0.210044,-20.858825,16.263999938964844,0.12399999797344208,0.17120457130319558,16.267000198364258,0.11699999868869781,16.131999969482422,0.0430000014603138,16.457000732421875,0.12099999934434891,99.9990005493164,9.99899959564209,0.030570012313546613,-0.004880016058450565,0.005299991971696727,0.005299991971696727,16.533000946044922,0.15000000596046448,17.625999450683594,,17.28499984741211,,15.8414812088013,0.0189112406224012,16.0209102630615,0.0135618727654219,,,,,,,,
0.847779,APASSJ000538.52-600031.2,1.410535,-60.008689,15.461999893188477,0.009999999776482582,0.29702312017925564,15.454000473022461,0.03200000151991844,15.366999626159668,0.014000000432133675,15.685999870300293,0.006000000052154064,16.052000045776367,0.03999999910593033,-0.017099999240599573,0.0328500012983568,0.011000016002071789,0.011000016002071789,15.972999572753906,0.0729999989271164,15.963000297546387,0.17599999904632568,15.538000106811523,0.2240000069141388,14.9888439178467,0.0194076895713806,15.086368560791,0.0124149853363633,16.179000854492188,0.07599999755620956,15.770000457763672,0.1679999977350235,12.748000144958496,,9.07800006866455,
0.864822,APASSJ000747.54+195124.4,1.948106,19.856803,16.405000686645508,0.08799999952316284,0.10439927645657228,16.166000366210938,0.01600000075995922,16.183000564575195,0.01899999938905239,16.410999298095703,0.07100000232458115,16.388999938964844,0.020999999716877937,0.011900016306753969,-0.03843000122287776,0.004200012062938185,0.004200012062938185,15.678000450134277,0.07100000232458115,15.269000053405762,0.10700000077486038,14.9399995803833,0.0989999994635582,17.2373313903809,0.0327440612018108,16.7135734558105,0.0181411616504192,14.631999969482422,0.03500000014901161,14.357999801635742,0.06199999898672104,12.696000099182129,,9.020999908447266,
0.970014,APASSJ000954.77+463717.9,2.478212,46.621663,17.215999603271484,0.13699999451637268,0.1446000567802509,16.968000411987305,0.09700000286102295,16.93400001525879,0.05700000002980232,17.170000076293945,-0.0,99.9990005493164,9.99899959564209,-0.042660000690375455,0.016229988796112593,0.006599987909794436,0.006599987909794436,,,,,,,,,17.0995788574219,0.0219756979495287,17.5049991607666,0.18700000643730164,17.0,,13.111000061035156,,9.149999618530273,
0.987249,APASSJ001224.37+115619.9,3.101543,11.93888,16.743999481201172,-0.0,0.07430057829975294,16.63800048828125,-0.0,16.60099983215332,0.027000000700354576,17.02899932861328,0.17599999904632568,99.9990005493164,9.99899959564209,0.06189011983224191,0.0015999983929759765,0.00460000810562633,0.00460000810562633,16.839000701904297,0.14000000059604645,16.577999114990234,0.2199999988079071,16.1299991607666,,,,16.3974151611328,0.0246754139661789,,,,,,,,
0.91342,APASSJ001744.99+275100.6,4.437498,27.850176,16.36400032043457,0.00800000037997961,0.06641271167364761,16.400999069213867,0.14100000262260437,16.350000381469727,0.0,16.43000030517578,0.17299999296665192,99.9990005493164,9.99899959564209,0.03501000137475785,-0.07670988125028089,0.00560001581106917,0.00560001581106917,,,,,,,,,16.3721446990967,0.017673185095191,17.136999130249023,0.164000004529953,17.107999801635742,,12.333000183105469,,9.032999992370605,
0.91399,APASSJ002250.54-220856.5,5.710597,-22.149034,16.725000381469727,-0.0,0.1257756540081763,16.67300033569336,-0.0,16.533000946044922,0.02199999988079071,16.711000442504883,0.057999998331069946,99.9990005493164,9.99899959564209,0.041950079685193487,0.027370007956051268,0.006300000086412183,0.006300000086412183,,,,,,,16.6245765686035,0.0214411430060863,16.6192932128906,0.0133355110883713,17.14900016784668,0.16500000655651093,16.739999771118164,,12.774999618530273,,8.76200008392334,
0.988624,APASSJ002359.81+443837.7,5.999239,44.643813,16.93199920654297,0.010999999940395355,0.08232225157532642,16.766000747680664,0.020999999716877937,16.618999481201172,0.10400000214576721,16.959999084472656,0.0729999989271164,99.9990005493164,9.99899959564209,-0.0679899581882637,0.0021999995169608155,0.00560001581106917,0.00560001581106917,,,,,,,17.5624294281006,0.0164933726191521,16.9654560089111,0.00888669677078724,,,,,,,,
0.963193,APASSJ002952.79+441903.5,7.469989,44.317659,16.466999053955078,0.12999999523162842,0.06111053202635705,16.48699951171875,0.0989999994635582,16.36199951171875,0.010999999940395355,16.53700065612793,0.06199999898672104,99.9990005493164,9.99899959564209,0.059490001149242744,-0.04611995864252094,0.00460000810562633,0.00460000810562633,16.570999145507812,0.11299999803304672,16.200000762939453,0.23000000417232513,15.381999969482422,,,,16.5383453369141,0.0258386023342609,17.577999114990234,0.17800000309944153,16.868999481201172,,13.137999534606934,,9.482999801635742,
0.954836,APASSJ003043.82+733738.2,7.682588,73.627279,15.37600040435791,0.006000000052154064,0.06906076159219567,15.463000297546387,0.017000000923871994,15.305000305175781,0.006000000052154064,15.675999641418457,0.014000000432133675,99.9990005493164,9.99899959564209,0.058370041369926184,0.010839996139111463,0.004100003843632294,0.004100003843632294,15.864999771118164,0.07699999958276749,15.85200023651123,0.15000000596046448,15.303000450134277,,14.68177318573,0.00907146744430065,14.9326496124268,0.00594803597778082,16.49799919128418,0.10700000077486038,16.815000534057617,,13.027999877929688,0.5120000243186951,8.800999641418457,
0.760418,APASSJ003929.23+131806.3,9.871816,13.301771,16.628999710083008,0.08799999952316284,0.09377820570600683,16.48200035095215,0.17399999499320984,16.614999771118164,0.3070000112056732,16.534000396728516,0.0989999994635582,99.9990005493164,9.99899959564209,0.04821012043976225,-0.049799879343481734,0.00650001611575135,0.00650001611575135,16.417999267578125,0.10100000351667404,16.424999237060547,0.210999995470047,16.264999389648438,,18.7894306182861,0.0792163908481598,17.1576766967773,0.0226233638823032,16.79199981689453,0.1459999978542328,16.663999557495117,0.4440000057220459,12.61299991607666,,9.029999732971191,
0.96618,APASSJ004136.04-443712.7,10.400203,-44.620209,16.954999923706055,0.05299999937415123,0.2744651274474444,16.726999282836914,0.027000000700354576,16.71500015258789,0.09700000286102295,16.968000411987305,0.02199999988079071,99.9990005493164,9.99899959564209,0.05744987865909934,0.013539996234612772,0.016200000573007856,0.016200000573007856,,,,,,,16.8460350036621,0.0312579162418842,16.8455905914307,0.0195220392197371,17.229000091552734,0.1860000044107437,16.368999481201172,,12.847000122070312,,9.156000137329102,
0.883486,APASSJ005004.73+553230.7,12.519729,55.541884,15.595000267028809,0.33500000834465027,0.08913601085808048,15.937000274658203,0.039000000804662704,15.743000030517578,0.1940000057220459,16.14699935913086,0.12600000202655792,99.9990005493164,9.99899959564209,0.05807015913887881,-0.005579999924520962,0.005199984161663451,0.005199984161663451,16.28499984741211,0.10899999737739563,16.541000366210938,,16.250999450683594,,,,15.6269330978394,0.0131307896226645,,,,,,,,
0.827305,APASSJ005730.06-491439.3,14.375269,-49.244258,17.201000213623047,0.05999999865889549,0.1741653461671605,16.82200050354004,0.035999998450279236,17.042999267578125,0.023000000044703484,16.89299964904785,0.0,17.2810001373291,-0.0,0.0037100161534908693,-0.06649991773883812,0.011599991648836294,0.011599991648836294,16.687000274658203,0.12600000202655792,16.67799949645996,0.2709999978542328,15.621999740600586,,22.1397686004639,0.320552378892899,18.2147674560547,0.0307576451450586,16.840999603271484,0.1289999932050705,16.84600067138672,0.42500001192092896,12.368000030517578,0.32600000500679016,8.762999534606934,
0.933049,APASSJ010720.05+303230.1,16.833562,30.541707,17.32699966430664,0.4189999997615814,0.11595110110912703,16.768999099731445,0.11699999868869781,16.732999801635742,0.06499999761581421,16.98900032043457,0.11999999731779099,99.9990005493164,9.99899959564209,-0.03070000711886678,-0.035020007271668874,0.0054000001910026185,0.0054000001910026185,,,,,,,16.2390804290771,0.0307644810527563,16.5069561004639,0.022958055138588,,,,,,,,
0.953256,APASSJ010726.22+251835.2,16.859276,25.309797,16.757999420166016,0.07000000029802322,0.09996830408028724,16.659000396728516,0.039000000804662704,16.554000854492188,0.07900000363588333,16.731000900268555,0.06499999761581421,99.9990005493164,9.99899959564209,0.062179917586036026,-0.025009991441038437,0.006699996129100327,0.006699996129100327,,,,,,,16.2078666687012,0.018860662356019,16.3781585693359,0.0100224083289504,17.240999221801758,0.15000000596046448,16.437999725341797,0.25699999928474426,13.081999778747559,,9.335000038146973,
0.980341,APASSJ011356.37+301516.0,18.484914,30.254455,17.382999420166016,0.2549999952316284,0.13437907798448487,17.072999954223633,0.1289999932050705,16.96500015258789,-0.05900000035762787,17.264999389648438,-0.0,99.9990005493164,9.99899959564209,0.014180004473018926,-0.03759983919735532,0.0054000001910026185,0.0054000001910026185,,,,,,,,,17.1236419677734,0.0167452581226826,17.513999938964844,0.2029999941587448,17.20599937438965,0.5180000066757202,13.034000396728516,,9.461999893188477,
0.875764,APASSJ013943.61+424519.4,24.931726,42.755416,15.902999877929688,0.057999998331069946,0.09852467502430994,16.025999069213867,0.11500000208616257,15.77400016784668,0.006000000052154064,16.108999252319336,0.1679999977350235,99.9990005493164,9.99899959564209,0.028109989216318354,-0.04466987957130186,0.005199984161663451,0.005199984161663451,16.400999069213867,0.09399999678134918,16.2189998626709,0.15800000727176666,17.131000518798828,,15.181414604187,0.020514577627182,15.5067529678345,0.0148153137415648,17.003999710083008,0.1120000034570694,16.593000411987305,0.3190000057220459,12.854999542236328,,9.335000038146973,
0.952928,APASSJ014149.15-761850.9,25.454809,-76.314166,15.711999893188477,0.0689999982714653,0.12541079983745124,15.586999893188477,0.029999999329447746,15.583000183105469,0.023000000044703484,15.732999801635742,0.050999999046325684,15.869999885559082,0.009999999776482582,0.08962991705629975,-0.06519996313727461,0.01389999652019469,0.01389999652019469,15.852999687194824,0.05900000035762787,15.993000030517578,0.18799999356269836,16.04400062561035,,,,15.8844232559204,0.00574716832488775,,,,,,,,
0.886523,APASSJ014557.21+204142.3,26.488387,20.695093,16.804000854492188,0.05299999937415123,0.06801075218471352,16.663000106811523,0.09799999743700027,16.667999267578125,0.11100000143051147,16.81399917602539,0.17499999701976776,99.9990005493164,9.99899959564209,0.057610077783465385,-0.011840003844554303,0.003999996033599018,0.003999996033599018,14.20199966430664,0.03099999949336052,13.666999816894531,0.035999998450279236,13.4350004196167,0.03400000184774399,16.7857685089111,0.0420063659548759,16.8775691986084,0.0274868663400412,13.21399974822998,0.024000000208616257,13.07800006866455,0.028999999165534973,12.923999786376953,,9.142999649047852,
1.0,APASSJ015216.79-012904.0,28.069959,-1.48447,16.916000366210938,0.04100000113248825,0.03797267714209193,16.812999725341797,0.10199999809265137,16.72100067138672,0.00800000037997961,17.02199935913086,0.19499999284744263,99.9990005493164,9.99899959564209,-0.0806399984867312,-0.10073988087242469,0.004899995929008583,0.004899995929008583,,,,,,,16.4868469238281,0.00703435484319925,16.6212158203125,0.00437245890498161,,,,,,,,
0.953202,APASSJ015316.44-491431.2,28.318529,-49.242016,99.9990005493164,9.99899959564209,0.18047664936295535,99.9990005493164,9.99899959564209,16.85300064086914,0.00800000037997961,16.84000015258789,0.07000000029802322,99.9990005493164,9.99899959564209,0.10869012257899158,0.06967007793718949,0.02329999151697848,0.02329999151697848,,,,,,,18.3369369506836,0.0569936893880367,17.5191040039063,0.0167188681662083,17.246999740600586,0.1770000010728836,17.11400032043457,,12.57800006866455,,8.760000228881836,
0.786804,APASSJ015342.00+180856.9,28.425025,18.149165,16.78499984741211,0.16699999570846558,0.0791157917286557,16.542999267578125,0.01899999938905239,16.704999923706055,0.04899999871850014,16.507999420166016,0.07199999690055847,99.9990005493164,9.99899959564209,-0.07413012135657482,0.021200003902777098,0.006099984057073016,0.006099984057073016,16.288999557495117,0.09000000357627869,16.393999099731445,0.21799999475479126,15.998000144958496,,,,17.3282623291016,0.0375638492405415,15.956000328063965,0.0560000017285347,15.592000007629395,0.11800000071525574,12.987000465393066,,9.00100040435791,
0.924918,APASSJ015804.50+400530.4,29.518761,40.09179,16.24799919128418,0.08399999886751175,0.1389788474965617,16.208999633789062,0.03400000184774399,16.209999084472656,0.08799999952316284,16.53499984741211,0.026000000536441803,99.9990005493164,9.99899959564209,-0.038850121200084686,-0.010689983810152626,0.00560001581106917,0.00560001581106917,,,,,,,15.6954536437988,0.0202175974845886,15.9260473251343,0.015313234180212,17.371999740600586,0.1469999998807907,17.375,,13.109999656677246,,9.541000366210938,
0.932839,APASSJ020149.33+261625.9,30.455578,26.273888,16.799999237060547,0.057999998331069946,0.07631383757430463,16.56999969482422,0.00800000037997961,16.6200008392334,0.1080000028014183,16.740999221801758,0.04699999839067459,99.9990005493164,9.99899959564209,-0.021980015299050137,-0.06587999741896056,0.005299991971696727,0.005299991971696727,16.479000091552734,0.11599999666213989,16.049999237060547,,16.22800064086914,0.3720000088214874,18.8677310943604,0.0956662967801094,17.4295120239258,0.0270400773733854,16.875,0.10400000214576721,16.476999282836914,,12.338000297546387,,9.062000274658203,
0.947148,APASSJ020617.44+432533.7,31.572702,43.426043,15.145999908447266,0.05299999937415123,0.13142706519585742,15.164999961853027,0.03700000047683716,15.088000297546387,0.057999998331069946,15.376999855041504,0.012000000104308128,99.9990005493164,9.99899959564209,0.06851987782283686,0.00996001172097749,0.009100007991946768,0.009100007991946768,,,,,,,,,15.9626865386963,0.0183776449412107,15.444999694824219,0.04800000041723251,15.593999862670898,0.15000000596046448,12.87600040435791,,9.170999526977539,
0.958183,APASSJ020703.41+324645.9,31.764217,32.779417,16.232999801635742,0.017000000923871994,0.06138340430696551,16.23900032043457,0.10000000149011612,16.165000915527344,0.06300000101327896,16.349000930786133,0.08900000154972076,99.9990005493164,9.99899959564209,0.06864984316052869,-0.04679999947256874,0.00510001195834775,0.00510001195834775,16.764999389648438,0.1340000033378601,16.165000915527344,,16.39299964904785,,,,16.1756782531738,0.00626272521913052,,,,,,,,
0.798298,APASSJ021234.62+625052.9,33.144262,62.848036,99.9990005493164,9.99899959564209,0.250795670369363,16.832000732421875,0.13500000536441803,16.54800033569336,0.03999999910593033,16.961999893188477,0.03400000184774399,99.9990005493164,9.99899959564209,-0.017010000192385633,0.0125399877106247,0.005299991971696727,0.005299991971696727,,,,,,,,,15.8918857574463,0.0194305125623941,,,,,,,,
0.919312,APASSJ021625.43-764351.8,34.105975,-76.731071,15.0,0.027000000700354576,0.0858365329828131,14.96500015258789,0.13600000739097595,14.85200023651123,0.0,15.045000076293945,0.012000000104308128,15.227999687194824,0.0430000014603138,-0.025940015984815545,0.0907300811377354,0.008100000286503928,0.008100000286503928,15.10099983215332,0.03999999910593033,15.11400032043457,0.05999999865889549,15.357999801635742,0.20800000429153442,15.4730653762817,0.0163676254451275,15.161768913269,0.00884163286536932,15.303999900817871,0.03500000014901161,15.307000160217285,0.08399999886751175,13.281999588012695,,9.666999816894531,
0.978975,APASSJ021829.59-140452.4,34.623306,-14.081237,16.21299934387207,0.1379999965429306,0.10296795573018047,16.325000762939453,0.10899999737739563,16.209999084472656,0.05700000002980232,16.631000518798828,0.020999999716877937,99.9990005493164,9.99899959564209,0.04280004068277776,0.03661991941044107,0.005799995824418147,0.005799995824418147,16.88599967956543,0.16599999368190765,17.775999069213867,,16.548999786376953,,14.9790420532227,0.0177839417010546,15.4501733779907,0.014033867046237,16.736000061035156,0.09600000083446503,16.233999252319336,0.1940000057220459,12.276000022888184,0.2639999985694885,8.904000282287598,
0.898984,APASSJ021916.91-280457.7,34.82047,-28.082721,16.882999420166016,0.07800000160932541,0.14280039080305237,17.136999130249023,0.052000001072883606,16.819000244140625,-0.05299999937415123,17.007999420166016,-0.0,99.9990005493164,9.99899959564209,0.034470000537112355,-0.01869998341135215,0.00560001581106917,0.00560001581106917,,,,,,,15.3311815261841,0.0136700086295605,15.8325777053833,0.0111212898045778,17.239999771118164,0.14399999380111694,16.670000076293945,0.2939999997615814,13.175000190734863,,9.538999557495117,
0.869485,APASSJ022012.65-271520.5,35.05272,-27.255699,17.141000747680664,-0.0,0.09509272766552407,16.572999954223633,-0.0,16.783000946044922,0.07000000029802322,16.527999877929688,0.06199999898672104,99.9990005493164,9.99899959564209,-0.12627000542124733,-0.1734299978124909,0.02040001181740081,0.02040001181740081,,,,,,,18.3082427978516,0.0619363784790039,18.0322170257568,0.0311932116746902,14.031999588012695,0.02800000086426735,13.770000457763672,0.035999998450279236,9.923999786376953,0.03700000047683716,7.135000228881836,0.07599999755620956
0.97051,APASSJ022852.21-552438.9,37.217547,-55.410816,16.572999954223633,-0.0,0.21542917350660945,16.535999298095703,-0.0,16.509000778198242,-0.04699999839067459,16.72100067138672,-0.0,17.042999267578125,-0.0,0.06390000198734924,0.008939988128986442,0.01389999652019469,0.01389999652019469,,,,,,,16.9390163421631,0.0269736368209124,16.4102840423584,0.0150025235489011,17.28700065612793,0.1589999943971634,17.329999923706055,,13.093000411987305,,9.35200023651123,
0.927714,APASSJ023434.34-533202.2,38.643124,-53.533954,16.823999404907227,-0.06300000101327896,0.20116678638714142,16.799999237060547,-0.0,16.743000030517578,0.02800000086426735,16.823999404907227,0.26100000739097595,99.9990005493164,9.99899959564209,0.07301016157725826,0.08669016096973792,0.022799988073529676,0.022799988073529676,,,,,,,16.699951171875,0.0248607695102692,16.7907199859619,0.019857132807374,17.533000946044922,0.19200000166893005,16.889999389648438,,13.109999656677246,,9.156000137329102,
0.957262,APASSJ023645.94-445237.4,39.191419,-44.877056,16.520000457763672,0.035999998450279236,0.25732062483976975,16.437000274658203,0.08399999886751175,16.503999710083008,-0.06400000303983688,16.714000701904297,-0.0,99.9990005493164,9.99899959564209,-0.045349920401349664,-0.04196987865725532,0.01590001193108037,0.01590001193108037,16.663999557495117,0.1509999930858612,16.32200050354004,0.2669999897480011,16.607999801635742,,16.2412948608398,0.0237667206674814,16.3677997589111,0.0146471774205565,17.052000045776367,0.11100000143051147,16.729999542236328,0.27399998903274536,12.772000312805176,,9.07699966430664,
0.754386,APASSJ024210.17+230529.6,40.542403,23.091572,16.55699920654297,0.08500000089406967,0.1271367170507135,16.621999740600586,0.09600000083446503,16.475000381469727,0.02199999988079071,16.777999877929688,0.2939999997615814,99.9990005493164,9.99899959564209,-0.0246300112848985,-0.030660012998851016,0.005000004148314474,0.005000004148314474,,,,,,,16.6928806304932,0.0216801986098289,16.3348331451416,0.0125985303893685,,,,,,,,
0.952903,APASSJ024323.73-143959.0,40.848882,-14.6664,16.858999252319336,0.11900000274181366,0.03807145297522101,16.51799964904785,0.13099999725818634,16.551000595092773,0.029999999329447746,16.572999954223633,0.02800000086426735,99.9990005493164,9.99899959564209,0.025260012807848398,-0.12887999910162762,0.005000004148314474,0.005000004148314474,16.2189998626709,0.10300000011920929,15.906999588012695,0.16899999976158142,15.64799976348877,,,,17.8008003234863,0.0436819717288017,16.000999450683594,0.05299999937415123,16.16699981689453,0.18299999833106995,13.185999870300293,,9.321999549865723,
0.949131,APASSJ024918.20-533435.3,42.325856,-53.576494,16.51099967956543,-0.0,0.1304254077124724,16.243000030517578,-0.0,16.43600082397461,-0.024000000208616257,16.47100067138672,-0.0,99.9990005493164,9.99899959564209,-0.03764987850445323,-0.1013399989460595,0.01410001132171601,0.01410001132171601,16.47599983215332,0.1509999930858612,15.986000061035156,0.20999999344348907,16.948999404907227,,17.591028213501,0.0597514808177948,16.7773590087891,0.0249205976724625,,,,,,,,
0.765787,APASSJ024939.65+664758.2,42.415212,66.799512,14.920000076293945,0.08100000023841858,0.11758225871640667,15.199999809265137,0.07000000029802322,14.914999961853027,0.07500000298023224,15.385000228881836,0.061000000685453415,15.663000106811523,0.1770000010728836,0.01847998792072758,-0.03639995993580669,0.004799988118975307,0.004799988118975307,15.795000076293945,0.08500000089406967,15.859999656677246,0.19200000166893005,15.895000457763672,,,,14.0534429550171,0.00191290967632085,,,,,,,,
1.0,APASSJ025116.18-515348.8,42.817445,-51.896909,99.9990005493164,9.99899959564209,0.08272679401671686,99.9990005493164,9.99899959564209,17.100000381469727,0.010999999940395355,17.284000396728516,-0.0,99.9990005493164,9.99899959564209,-0.03279999473306816,0.20144987502135336,0.016300008792313747,0.016899984439078253,,,,,,,18.1477012634277,0.0638494789600372,17.9274482727051,0.0321790166199207,14.916000366210938,0.032999999821186066,14.727999687194824,0.05999999865889549,11.092000007629395,0.0820000022649765,8.041999816894531,0.14800000190734863
0.993375,APASSJ025941.36-223955.8,44.922363,-22.665516,16.22599983215332,0.07000000029802322,0.05621483854992192,16.183000564575195,0.07999999821186066,16.121999740600586,0.019999999552965164,16.444000244140625,0.07000000029802322,16.329999923706055,-0.0,0.08892000259947963,-0.002090001567012223,0.005000004148314474,0.005000004148314474,16.621000289916992,0.1589999943971634,16.270999908447266,0.26600000262260437,15.984999656677246,,15.6692323684692,0.0212435834109783,15.8842639923096,0.016370540484786,16.954999923706055,0.10199999809265137,16.60300064086914,0.24799999594688416,13.156000137329102,,9.576000213623047,
0.980354,APASSJ030306.48-221833.1,45.777015,-22.30922,16.482999801635742,0.032999999821186066,0.03954234235505499,16.43400001525879,0.12999999523162842,16.31100082397461,0.02500000037252903,16.520000457763672,0.01899999938905239,99.9990005493164,9.99899959564209,0.13024008076172322,-0.018190008449892048,0.005199984161663451,0.005199984161663451,,,,,,,16.3956508636475,0.0363583490252495,16.4960784912109,0.0227435026317835,16.881999969482422,0.0949999988079071,16.4689998626709,0.20900000631809235,12.576000213623047,,9.206999778747559,
0.9525,APASSJ030648.44-172331.9,46.701867,-17.392221,16.84000015258789,0.04600000008940697,0.034826764597126574,16.650999069213867,0.10499999672174454,16.66200065612793,0.04500000178813934,16.665000915527344,0.0430000014603138,99.9990005493164,9.99899959564209,0.13632983464049175,0.045010080066276714,0.005000004148314474,0.005000004148314474,16.908000946044922,0.1469999998807907,16.121000289916992,,15.970999717712402,,18.3085136413574,0.0236849766224623,17.2324295043945,0.0086606303229928,16.68899917602539,0.07500000298023224,16.31999969482422,0.1940000057220459,12.956999778747559,,9.548999786376953,
0.902146,APASSJ031344.09-513448.4,48.433735,-51.580134,17.42099952697754,-0.0,0.11745564930487595,16.740999221801758,-0.0,16.844999313354492,-0.050999999046325684,16.562000274658203,-0.0,99.9990005493164,9.99899959564209,0.03680999870994128,-0.12584015785250813,0.015400008487631567,0.015400008487631567,,,,,,,19.1873912811279,0.0549754276871681,18.8058490753174,0.0376618914306164,14.326000213623047,0.04100000113248825,14.16100025177002,0.054999999701976776,10.41100025177002,0.06400000303983688,8.555999755859375,0.34200000762939453
0.952079,APASSJ032250.95-054344.8,50.712306,-5.729134,17.43600082397461,0.035999998450279236,0.13489110358613965,17.0310001373291,-0.0,17.141000747680664,0.01899999938905239,17.27199935913086,0.052000001072883606,99.9990005493164,9.99899959564209,0.024350003332074266,-0.05569992063101381,0.008200007687264588,0.008200007687264588,,,,,,,18.6627902984619,0.0268685203045607,17.7274417877197,0.0117485178634524,,,,,,,,
0.931737,APASSJ032817.17+252853.9,52.071559,25.48164,16.85300064086914,0.09300000220537186,0.10007914317922606,16.71299934387207,0.027000000700354576,16.69099998474121,0.04899999871850014,17.117000579833984,0.28299999237060547,99.9990005493164,9.99899959564209,0.05020992139179725,-0.008709984285815153,0.00510001195834775,0.00510001195834775,,,,,,,17.0606994628906,0.0445593036711216,17.021032333374,0.0285618212074041,16.750999450683594,0.13699999451637268,16.64699935913086,,12.692000389099121,,9.090999603271484,
0.975867,APASSJ032835.62-205933.9,52.148452,-20.992757,16.124000549316406,0.0560000017285347,0.09212503563084234,16.128000259399414,0.03200000151991844,16.10300064086914,0.03700000047683716,16.41900062561035,0.02500000037252903,16.45199966430664,-0.0,-0.03234999458072707,-0.03944987911381759,0.0047000159156596055,0.0047000159156596055,16.55900001525879,0.1289999932050705,16.177000045776367,0.26100000739097595,15.682999610900879,,16.3130645751953,0.0247128624469042,15.8876085281372,0.0122155752032995,,,,,,,,
0.967433,APASSJ033131.18-471244.9,52.879933,-47.21248,17.285999298095703,0.014000000432133675,0.10182128897427255,17.038000106811523,0.22300000488758087,17.082000732421875,0.12800000607967377,17.152999877929688,-0.0,99.9990005493164,9.99899959564209,-0.05254991956462618,-0.13024008076172322,0.014299991744337603,0.014299991744337603,,,,,,,19.9426021575928,0.199015125632286,17.7511024475098,0.0290746353566647,16.726999282836914,0.07100000232458115,17.06100082397461,0.2930000126361847,12.92199993133545,,9.850000381469727,
0.867332,APASSJ033627.18+372912.7,54.113252,37.486872,15.895999908447266,0.008999999612569809,0.08835894185954508,15.805999755859375,0.10100000351667404,15.815999984741211,0.03999999910593033,16.023000717163086,0.06599999964237213,99.9990005493164,9.99899959564209,0.019220003559894394,-0.050810039465432055,0.004799988118975307,0.004799988118975307,16.30500030517578,0.08799999952316284,16.170000076293945,,15.621000289916992,0.21799999475479126,,,16.0272636413574,0.00528011284768581,16.4950008392334,0.1120000034570694,16.743000030517578,0.48100000619888306,12.50100040435791,,8.555000305175781,
0.931389,APASSJ033745.67-391547.6,54.4403,-39.263244,16.981000900268555,-0.07599999755620956,0.24384417183799542,17.047000885009766,-0.0,17.038999557495117,0.00800000037997961,17.23699951171875,0.19200000166893005,99.9990005493164,9.99899959564209,-0.006180011996548274,0.057080158148892224,0.014000004739500582,0.014000004739500582,,,,,,,16.6760654449463,0.0204386934638023,16.6276721954346,0.0140820099040866,,,,,,,,
0.76726,APASSJ033904.49-385940.5,54.768738,-38.994608,17.273000717163086,-0.10000000149011612,0.1483335428397206,16.81599998474121,-0.0,17.04599952697754,0.061000000685453415,16.83099937438965,-0.0,15.71399974822998,-0.0,-9.799991858017165E-4,0.06605999878956936,0.009799991858017165,0.009799991858017165,13.89900016784668,0.027000000700354576,13.321999549865723,0.02199999988079071,13.095999717712402,0.03400000184774399,17.2338066101074,0.0274784658104181,17.2619781494141,0.0200633741915226,12.902000427246094,0.023000000044703484,12.73799991607666,0.024000000208616257,12.41100025177002,0.2029999941587448,9.625,
0.908788,APASSJ033904.52-404658.1,54.768861,-40.782829,16.180999755859375,0.09399999678134918,0.1218151545961489,15.8149995803833,0.07000000029802322,15.944999694824219,0.03099999949336052,15.812999725341797,0.07100000232458115,15.670999526977539,0.1120000034570694,0.08637012288090773,0.15860987623455003,0.021999995988153387,0.021999995988153387,15.321000099182129,0.05400000140070915,15.236000061035156,0.08799999952316284,15.230999946594238,0.13899999856948853,21.9554500579834,0.521280109882355,17.3727588653564,0.0357958450913429,15.229000091552734,0.032999999821186066,15.298999786376953,0.0729999989271164,13.369000434875488,,9.003999710083008,
0.810657,APASSJ034336.57-561728.0,55.902398,-56.291114,17.329999923706055,-0.0,0.14365273159277225,16.660999298095703,-0.0,16.895999908447266,-0.03799999877810478,16.757999420166016,-0.0,99.9990005493164,9.99899959564209,-0.06226991827134043,-0.01770998405845603,0.00929998759602313,0.00929998759602313,16.45400047302246,0.20200000703334808,15.762999534606934,0.23899999260902405,14.559000015258789,,18.6825885772705,0.0443578846752644,18.3823299407959,0.0300245191901922,14.024999618530273,0.027000000700354576,13.888999938964844,0.03400000184774399,10.12399959564209,0.035999998450279236,8.182000160217285,0.14399999380111694
0.999176,APASSJ034532.01+753742.8,56.383384,75.628577,16.284000396728516,0.10999999940395355,0.0559151984544319,16.351999282836914,0.12600000202655792,16.27899932861328,0.03799999877810478,16.683000564575195,0.010999999940395355,99.9990005493164,9.99899959564209,0.05158008098078426,-0.06861996298539452,0.004799988118975307,0.004799988118975307,16.527999877929688,0.13600000739097595,17.503000259399414,,16.983999252319336,,16.1684494018555,0.0307762864977121,16.2506618499756,0.0208686999976635,17.062999725341797,0.1289999932050705,17.047000885009766,,12.944000244140625,,8.979999542236328,
0.815796,APASSJ034546.34+455806.9,56.443103,45.968601,16.583999633789062,0.10499999672174454,0.20764644533061613,16.4060001373291,0.10199999809265137,16.357999801635742,0.06599999964237213,16.62700080871582,0.010999999940395355,99.9990005493164,9.99899959564209,-0.024390000726270955,0.010329984343115939,0.005500008001035894,0.005500008001035894,,,,,,,,,16.5590362548828,0.031722042709589,,,,,,,,
0.959836,APASSJ034958.17+825416.7,57.492407,82.904657,16.20400047302246,0.1469999998807907,0.08694781685257856,16.014999389648438,0.07000000029802322,15.973999977111816,0.05900000035762787,16.270000457763672,0.12999999523162842,16.027000427246094,-0.0,-0.0397198811697308,-0.057830037258099765,0.006099984057073016,0.006099984057073016,16.409000396728516,0.12700000405311584,16.33799934387207,,16.586000442504883,,16.5565929412842,0.0281801670789719,16.3885192871094,0.0147734014317393,16.65399932861328,0.09700000286102295,16.864999771118164,0.3889999985694885,13.02299976348877,0.5139999985694885,9.043999671936035,
0.812665,APASSJ035122.89-254054.5,57.845388,-25.681816,15.843999862670898,0.052000001072883606,0.051157686935509504,15.737000465393066,0.010999999940395355,15.83899974822998,0.16500000655651093,15.800999641418457,0.04899999871850014,15.982000350952148,-0.0,0.0946501204452943,-0.024369984021177515,0.005000004148314474,0.005000004148314474,15.73900032043457,0.05900000035762787,15.751999855041504,0.13600000739097595,15.815999984741211,0.30399999022483826,,,16.6472339630127,0.0298417620360851,15.887999534606934,0.06300000101327896,16.209999084472656,0.22300000488758087,12.75100040435791,,9.069000244140625,
0.756323,APASSJ040204.65+161129.8,60.519382,16.191619,99.9990005493164,9.99899959564209,0.04829537043973898,16.554000854492188,-0.0,16.70599937438965,0.13300000131130219,16.506999969482422,0.08799999952316284,15.321000099182129,-0.0,0.0484199987113243,-0.062020078621571884,0.003800016020250041,0.003800016020250041,13.312999725341797,0.024000000208616257,12.75,0.02500000037252903,12.468000411987305,0.024000000208616257,17.2496490478516,0.0309684090316296,17.3272972106934,0.0181334279477596,12.32699966430664,0.024000000208616257,12.140000343322754,0.02500000037252903,12.39799976348877,,8.878000259399414,
0.99858,APASSJ040305.03+381424.9,60.770996,38.240258,16.041000366210938,0.04600000008940697,0.04105138268834072,16.18400001525879,0.0860000029206276,15.967000007629395,0.0,16.30299949645996,0.07199999690055847,99.9990005493164,9.99899959564209,0.02230999216408236,-0.12468996428651735,0.005199984161663451,0.005199984161663451,16.44099998474121,0.13899999856948853,17.05299949645996,,16.179000854492188,,,,15.6041803359985,0.0188988372683525,,,,,,,,
0.994698,APASSJ040920.73+703932.2,62.336398,70.658946,16.32900047302246,-0.0,0.05758978721826056,16.325000762939453,0.1720000058412552,16.158000946044922,0.05999999865889549,16.53499984741211,0.08500000089406967,99.9990005493164,9.99899959564209,-0.06751008113496937,-0.04888008006673772,0.004799988118975307,0.004799988118975307,16.570999145507812,0.16500000655651093,16.23900032043457,,16.32900047302246,,16.30246925354,0.0248514991253614,16.3574256896973,0.0158799923956394,,,,,,,,
0.851618,APASSJ041025.62-210228.7,62.60675,-21.041314,16.673999786376953,0.041999999433755875,0.24112039483614398,16.913000106811523,0.00800000037997961,16.650999069213867,0.04899999871850014,17.017000198364258,0.05299999937415123,99.9990005493164,9.99899959564209,-1.0000007861776794E-4,-0.022809995607531164,0.005500008001035894,0.005500008001035894,,,,,,,15.0021438598633,0.0180097501724958,15.4745960235596,0.0151185318827629,,,,,,,,
0.980722,APASSJ041250.88-451011.2,63.212009,-45.169799,15.199999809265137,0.020999999716877937,0.08225953670478987,15.067999839782715,0.0949999988079071,15.032999992370605,0.03099999949336052,15.253999710083008,0.04500000178813934,15.444999694824219,0.04500000178813934,0.10784988262457773,0.12530988460639492,0.013600007878267206,0.013600007878267206,15.345000267028809,0.04800000041723251,15.131999969482422,0.0820000022649765,15.11299991607666,0.1459999978542328,15.3017730712891,0.0209283772855997,15.2944993972778,0.0136277889832854,14.897000312805176,0.029999999329447746,14.581000328063965,0.04500000178813934,12.937000274658203,,9.730999946594238,
0.917013,APASSJ041337.30-502809.6,63.405423,-50.469358,16.28499984741211,0.050999999046325684,0.2789186433844507,16.329999923706055,0.07400000095367432,16.22800064086914,0.02800000086426735,16.413999557495117,0.1599999964237213,99.9990005493164,9.99899959564209,0.016099992353701964,-0.07464996306225657,0.02130001212208299,0.02130001212208299,,,,,,,,,15.8136558532715,0.017650056630373,17.450000762939453,0.09399999678134918,18.058000564575195,,13.765999794006348,,9.651000022888184,
0.988914,APASSJ041410.54-212530.0,63.543941,-21.425006,16.139999389648438,0.05400000140070915,0.032014710637158085,16.156999588012695,0.023000000044703484,16.072999954223633,0.0,16.32900047302246,0.014000000432133675,16.374000549316406,-0.0,-0.10418004312668927,-0.089640001533553,0.0043999920762871625,0.0043999920762871625,16.51799964904785,0.12300000339746475,16.35300064086914,,15.331999778747559,,16.1788063049316,0.017845943570137,15.8528690338135,0.00948555674403906,17.05299949645996,0.14300000667572021,16.538000106811523,,12.998000144958496,,8.718999862670898,
0.927317,APASSJ041926.38-522503.7,64.859932,-52.417699,16.54199981689453,0.027000000700354576,0.22968623338760172,16.416000366210938,0.09000000357627869,16.399999618530273,0.0430000014603138,16.617000579833984,0.0820000022649765,99.9990005493164,9.99899959564209,0.017740008297550958,0.05190984011278488,0.012600000172824366,0.012600000172824366,16.541000366210938,0.1469999998807907,17.33300018310547,,16.054000854492188,,16.1640186309814,0.0223396494984627,16.3289375305176,0.0167291797697544,17.264999389648438,0.0820000022649765,17.606000900268555,0.3700000047683716,13.822999954223633,,10.003000259399414,
0.79984,APASSJ042945.25+282223.8,67.438563,28.3733,14.958000183105469,0.3779999911785126,0.0895788635855118,15.050999641418457,0.06400000303983688,14.819999694824219,0.17299999296665192,15.267000198364258,0.06800000369548798,15.5600004196167,0.09099999815225601,0.0033099984193540877,-0.05460011998366099,0.004899995929008583,0.004899995929008583,15.689000129699707,0.05999999865889549,15.85099983215332,0.1589999943971634,15.482999801635742,0.1720000058412552,,,14.0743827819824,0.00674376031383872,15.98900032043457,0.08500000089406967,16.273000717163086,0.48399999737739563,11.86299991607666,0.46000000834465027,7.995999813079834,
0.971138,APASSJ043438.08-101406.7,68.658694,-10.235205,16.80299949645996,0.04699999839067459,0.06451825105651596,16.437000274658203,0.10300000011920929,16.5310001373291,0.07400000095367432,16.757999420166016,0.09700000286102295,99.9990005493164,9.99899959564209,-0.04088988025614526,-0.06765011785319075,0.00510001195834775,0.00510001195834775,16.59600067138672,0.11999999731779099,16.125999450683594,,15.4350004196167,,17.3815517425537,0.0439839512109756,17.0117092132568,0.0244909040629864,16.898000717163086,0.13899999856948853,16.891000747680664,0.4309999942779541,12.72700023651123,,9.041000366210938,
1.0,APASSJ045400.20-432246.4,73.500852,-43.379566,16.902999877929688,0.04500000178813934,0.03831499622274197,16.75,0.13099999725818634,16.7810001373291,0.06300000101327896,16.85099983215332,0.07800000160932541,99.9990005493164,9.99899959564209,0.34927021188195795,0.07656012021470815,0.013700016097573098,0.013700016097573098,,,,,,,18.2347812652588,0.104978956282139,17.4070472717285,0.0203776322305202,,,,,,,,
0.937531,APASSJ045446.16+415035.2,73.692364,41.843116,15.901000022888184,0.0729999989271164,0.09451727420493801,16.048999786376953,0.03700000047683716,15.883999824523926,0.013000000268220901,16.2810001373291,0.05700000002980232,99.9990005493164,9.99899959564209,-0.04847004129260313,-0.0043899841330130585,0.00460000810562633,0.00460000810562633,16.125,0.10300000011920929,15.772000312805176,,15.690999984741211,,,,15.1790838241577,0.0146377170458436,,,,,,,,
0.954778,APASSJ050018.72+440652.4,75.07804,44.114574,16.250999450683594,-0.0,0.1140995128726089,16.243999481201172,-0.0,15.897000312805176,-0.06199999898672104,16.292999267578125,-0.0,99.9990005493164,9.99899959564209,-0.02487999663571827,-0.0473198411782505,0.006099984057073016,0.006099984057073016,16.30299949645996,0.10700000077486038,16.042999267578125,,16.43899917602539,,,,16.1779251098633,0.0221712123602629,,,,,,,,
0.887459,APASSJ050130.68-095910.6,75.37787,-9.986282,15.708000183105469,0.07000000029802322,0.12942233897968408,15.72700023651123,0.05400000140070915,15.604999542236328,0.026000000536441803,15.96399974822998,0.05299999937415123,16.003999710083008,0.06599999964237213,-0.03385000818525441,-0.0186199918971397,0.005000004148314474,0.005000004148314474,16.270999908447266,0.08699999749660492,16.06599998474121,0.17900000512599945,15.427000045776367,,15.0715913772583,0.0110204294323921,15.3115139007568,0.0130037665367126,16.45599937438965,0.09799999743700027,16.41900062561035,0.3179999887943268,12.661999702453613,,9.055999755859375,
0.988127,APASSJ050451.53-763538.3,76.214718,-76.593973,16.378000259399414,0.03700000047683716,0.1350454023225632,16.36199951171875,0.16899999976158142,16.301000595092773,0.07000000029802322,16.566999435424805,0.06400000303983688,99.9990005493164,9.99899959564209,0.016109999887703452,-0.11364011443220079,0.015500016706937458,0.015500016706937458,,,,,,,16.0179557800293,0.0200271066278219,16.3697357177734,0.0110182380303741,17.073999404907227,0.0820000022649765,17.864999771118164,,12.72599983215332,0.21699999272823334,9.960000038146973,
0.81998,APASSJ050811.14+112512.7,77.046448,11.420209,16.711999893188477,0.04899999871850014,0.1958382657860758,16.753000259399414,0.1720000058412552,16.566999435424805,0.035999998450279236,17.03700065612793,-0.0,99.9990005493164,9.99899959564209,0.026870004512602463,-0.006189983923832187,0.0054000001910026185,0.0054000001910026185,,,,,,,15.2006998062134,0.0189815517514944,15.7533321380615,0.0172856841236353,,,,,,,,
0.830107,APASSJ050941.01+015308.5,77.420885,1.885722,14.987000465393066,0.035999998450279236,0.11198430371371582,15.069999694824219,0.017000000923871994,14.927000045776367,0.020999999716877937,15.206999778747559,0.006000000052154064,15.628999710083008,0.1080000028014183,0.038139840035000816,-0.019559987958928104,0.004799988118975307,0.004799988118975307,15.687000274658203,0.06599999964237213,15.491999626159668,0.10700000077486038,15.53499984741211,0.2409999966621399,14.5497245788574,0.0118033410981297,14.5669136047363,0.0103191118687391,15.741999626159668,0.06400000303983688,15.590999603271484,0.16899999976158142,12.508000373840332,,8.991999626159668,
0.977311,APASSJ052059.29-170335.2,80.247061,-17.059787,17.489999771118164,-0.0,0.1693766575966212,17.030000686645508,-0.0,17.075000762939453,-0.057999998331069946,17.395000457763672,-0.0,99.9990005493164,9.99899959564209,0.034800011781044304,0.006620003796342644,0.006000011853757314,0.006000011853757314,,,,,,,17.4736309051514,0.0492952391505241,17.3273448944092,0.0265550203621387,,,,,,,,
0.756884,APASSJ052137.30-111434.7,80.405435,-11.242975,15.663000106811523,0.07199999690055847,0.1808164541193085,15.677000045776367,0.06700000166893005,15.576000213623047,0.05999999865889549,15.961999893188477,0.03099999949336052,16.084999084472656,-0.0,-0.005569991981246858,-0.027650015908875503,0.00510001195834775,0.00510001195834775,16.038999557495117,0.07000000029802322,16.035999298095703,0.1509999930858612,15.791999816894531,,,,15.0812635421753,0.00935951434075832,,,,,,,,
0.938017,APASSJ052240.69-080231.5,80.669559,-8.042084,14.8100004196167,0.06599999964237213,0.134298366189531,14.680000305175781,0.04600000008940697,14.649999618530273,0.039000000804662704,14.82800006866455,0.06199999898672104,15.076000213623047,0.0860000029206276,0.032069986627902836,-0.1316699941526167,0.018200015983893536,0.018200015983893536,14.772000312805176,0.039000000804662704,14.901000022888184,0.0560000017285347,14.85200023651123,0.12099999934434891,,,15.3204917907715,0.0124050360172987,14.866000175476074,0.03500000014901161,15.003999710083008,0.08799999952316284,12.607000350952148,,8.805999755859375,
0.888941,APASSJ052838.05+502353.5,82.158574,50.398212,15.989999771118164,0.0860000029206276,0.11609724387598169,15.720999717712402,0.07999999821186066,15.791000366210938,0.023000000044703484,16.03499984741211,0.03200000151991844,99.9990005493164,9.99899959564209,-0.006789995995859499,-0.03990996046923101,0.0047000159156596055,0.0047000159156596055,16.034000396728516,0.07900000363588333,16.009000778198242,0.16500000655651093,16.268999099731445,,,,16.2651786804199,0.00565589964389801,16.19099998474121,0.08299999684095383,15.949999809265137,0.2199999988079071,12.777999877929688,,8.732999801635742,
0.99546,APASSJ052928.89-285507.6,82.370385,-28.918804,16.049999237060547,0.0,0.03980058499988886,16.0,0.08299999684095383,15.92199993133545,0.006000000052154064,16.201000213623047,0.05999999865889549,99.9990005493164,9.99899959564209,0.1365501608233899,-0.021219984591880348,0.005500008001035894,0.005500008001035894,16.200000762939453,0.0989999994635582,16.554000854492188,0.24500000476837158,15.862000465393066,,15.7736377716064,0.017146235331893,15.90003490448,0.0117242755368352,16.77400016784668,0.11500000208616257,17.117000579833984,,12.854000091552734,,8.949999809265137,
0.972777,APASSJ054211.28+484534.4,85.547018,48.759583,16.95400047302246,0.041999999433755875,0.036940753160343405,16.785999298095703,0.035999998450279236,16.738000869750977,0.07999999821186066,16.909000396728516,-0.0,99.9990005493164,9.99899959564209,0.015990012616384774,-0.13713012303924188,0.00510001195834775,0.00510001195834775,16.71299934387207,0.1509999930858612,16.76300048828125,,17.356000900268555,,19.2043056488037,0.0827829241752625,17.5011806488037,0.0225205179303885,,,,,,,,
0.886438,APASSJ054258.93-241050.5,85.74555,-24.180719,15.40999984741211,0.16300000250339508,0.09659914919105139,15.770000457763672,0.12999999523162842,15.381999969482422,0.09399999678134918,15.951000213623047,0.02800000086426735,99.9990005493164,9.99899959564209,0.027870011399500072,-0.04484015989874024,0.00510001195834775,0.00510001195834775,16.518999099731445,0.1289999932050705,17.304000854492188,,16.878999710083008,,13.7024307250977,0.0080689424648881,14.27516746521,0.00593975326046348,,,,,,,,
0.816157,APASSJ054406.50+445655.0,86.027084,44.948624,16.23200035095215,0.052000001072883606,0.11470006375544445,16.27199935913086,0.020999999716877937,16.086999893188477,0.17000000178813934,16.382999420166016,0.05299999937415123,99.9990005493164,9.99899959564209,0.030880008489475586,-0.029519998861360364,0.004899995929008583,0.004899995929008583,16.666000366210938,0.16099999845027924,17.6200008392334,,15.821000099182129,,15.7481555938721,0.0188100896775723,15.9670238494873,0.0151756452396512,,,,,,,,
0.935299,APASSJ054437.66-045834.5,86.156947,-4.976258,99.9990005493164,9.99899959564209,0.21341571345896015,99.9990005493164,9.99899959564209,16.948999404907227,0.04500000178813934,17.23200035095215,0.05400000140070915,99.9990005493164,9.99899959564209,0.023159987540566362,-0.019779983449552674,0.00650001611575135,0.00650001611575135,,,,,,,,,15.9535188674927,0.0307211149483919,,,,,,,,
0.969022,APASSJ054725.63-484721.3,86.856829,-48.789259,15.954999923706055,0.11299999803304672,0.09300618588419549,15.803000450134277,0.05299999937415123,15.862000465393066,0.020999999716877937,15.98900032043457,0.01600000075995922,16.076000213623047,0.010999999940395355,-0.10298987835994922,0.09128988094744273,0.012800015792890918,0.012800015792890918,15.666000366210938,0.05999999865889549,15.57699966430664,0.11100000143051147,15.862000465393066,0.2809999883174896,19.9673614501953,0.181034818291664,17.0832061767578,0.0193104799836874,15.993000030517578,0.04699999839067459,16.18000030517578,0.13699999451637268,12.784000396728516,,9.743000030517578,
0.860852,APASSJ055140.44-253004.3,87.918509,-25.501209,16.51099967956543,-0.0,0.14113498786999593,16.5049991607666,-0.0,16.319000244140625,-0.03200000151991844,16.78499984741211,-0.0,99.9990005493164,9.99899959564209,-0.035020007271668874,-0.008909999905881705,0.00510001195834775,0.00510001195834775,16.743000030517578,0.13199999928474426,16.413000106811523,0.23600000143051147,16.917999267578125,,15.517430305481,0.0237748324871063,15.9147205352783,0.0177698116749525,,,,,,,,
0.929247,APASSJ055434.60-380701.6,88.644168,-38.117117,15.300000190734863,0.12099999934434891,0.1695534761899113,15.29699993133545,0.1860000044107437,15.187999725341797,0.07100000232458115,15.361000061035156,0.04699999839067459,15.92199993133545,0.16200000047683716,-0.09356004084111191,0.05380991933634505,0.018299988187209237,0.018299988187209237,15.565999984741211,0.08299999684095383,15.666000366210938,0.18700000643730164,15.918999671936035,0.0,15.1929874420166,0.0217227917164564,15.283878326416,0.0150264268741012,15.89799976348877,0.052000001072883606,15.852999687194824,0.12800000607967377,13.204999923706055,,9.553999900817871,
0.924693,APASSJ060052.83-463041.4,90.220149,-46.511505,16.118999481201172,0.08699999749660492,0.1903756967102209,15.994000434875488,0.06700000166893005,16.01099967956543,0.0430000014603138,16.229999542236328,0.07900000363588333,16.288000106811523,0.3149999976158142,-0.058849918423220515,-0.02107000746036647,0.011900016306753969,0.011900016306753969,16.121999740600586,0.10700000077486038,16.854999542236328,,15.232000350952148,,16.4312267303467,0.0431897900998592,16.2781105041504,0.0139941908419132,16.684999465942383,0.07800000160932541,17.402999877929688,0.43700000643730164,13.274999618530273,,9.581000328063965,
0.961974,APASSJ060644.32-685104.2,91.684679,-68.85119,16.360000610351562,0.11999999731779099,0.24020642583711177,16.239999771118164,0.04500000178813934,16.180999755859375,0.017999999225139618,16.323999404907227,0.0820000022649765,16.27899932861328,-0.0,-0.0561898821615614,0.09493991819908842,0.026499995874473825,0.026499995874473825,,,,,,,,,16.4100322723389,0.0086777750402689,,,,,,,,
0.976449,APASSJ061552.05-450149.9,93.966907,-45.030543,16.104000091552734,0.07900000363588333,0.18238607021333034,16.018999099731445,0.10499999672174454,15.925999641418457,0.052000001072883606,16.170000076293945,0.03500000014901161,99.9990005493164,9.99899959564209,0.02375999920332106,-0.0775900793087203,0.014799995187786408,0.014799995187786408,16.392000198364258,0.10499999672174454,15.968999862670898,0.17000000178813934,16.427000045776367,,16.0759048461914,0.0256038065999746,16.1000556945801,0.0178381782025099,16.520999908447266,0.05900000035762787,17.143999099731445,,13.42199993133545,,9.803000450134277,
0.983084,APASSJ062038.84+344305.6,95.16184,34.71825,16.634000778198242,-0.0,0.06581311981787744,16.488000869750977,-0.0,16.514999389648438,-0.03999999910593033,16.73900032043457,-0.0,99.9990005493164,9.99899959564209,-0.0256700155659928,-0.07633008281118236,0.005299991971696727,0.005299991971696727,,,,,,,20.4963512420654,0.196640178561211,17.4777965545654,0.0242070946842432,16.875,0.18299999833106995,16.065000534057617,0.27799999713897705,12.527000427246094,,8.696999549865723,
1.0,APASSJ063133.84-701643.0,97.891018,-70.278638,16.302000045776367,0.03200000151991844,0.10772464510822405,16.304000854492188,0.0949999988079071,16.243000030517578,0.027000000700354576,16.534000396728516,0.10199999809265137,16.81800079345703,-0.0,0.010249992010358255,-0.19838987791445106,0.02139998432539869,0.02139998432539869,,,,,,,17.4554576873779,0.035415917634964,17.1652069091797,0.0210661608725786,16.75,0.057999998331069946,16.648000717163086,0.1550000011920929,13.862000465393066,,9.954999923706055,
0.951946,APASSJ070754.94-743827.7,106.978919,-74.641048,15.022000312805176,0.04800000041723251,0.08375889998358589,15.03499984741211,0.032999999821186066,14.946999549865723,0.06199999898672104,15.263999938964844,0.028999999165534973,15.52299976348877,0.020999999716877937,-0.07010999688645825,-0.02724001151364064,0.006300000086412183,0.006300000086412183,15.526000022888184,0.07199999690055847,15.661999702453613,0.19099999964237213,15.458999633789062,0.0,14.6544942855835,0.00909425877034664,14.8131141662598,0.00559616927057505,15.442999839782715,0.03700000047683716,15.489999771118164,0.0820000022649765,13.291999816894531,,9.371999740600586,
0.808389,APASSJ071018.26+283928.9,107.57612,28.65805,16.37700080871582,0.07000000029802322,0.07564216131964253,16.301000595092773,0.10899999737739563,16.18199920654297,0.050999999046325684,16.197999954223633,0.0949999988079071,99.9990005493164,9.99899959564209,0.02633000367495697,-0.06581015913980082,0.0043999920762871625,0.005500008001035894,15.814000129699707,0.07800000160932541,15.128999710083008,0.08799999952316284,15.100000381469727,0.13699999451637268,17.4423389434814,0.03580092638731,16.8815326690674,0.0206086803227663,14.998000144958496,0.0430000014603138,15.088000297546387,0.10300000011920929,11.961999893188477,,9.105999946594238,
0.983459,APASSJ072824.71+414953.8,112.102976,41.831631,15.663000106811523,0.07599999755620956,0.12303290528196538,15.772000312805176,0.07000000029802322,15.609000205993652,0.03700000047683716,15.975000381469727,0.06400000303983688,99.9990005493164,9.99899959564209,0.060530038172146305,-0.04662000137614086,0.00939999581532902,0.00939999581532902,,,,,,,,,14.9486513137817,0.0023443317040801,15.57699966430664,0.057999998331069946,15.642999649047852,0.1720000058412552,12.75,,9.154999732971191,
0.868114,APASSJ073145.11+235352.0,112.937997,23.897801,16.319000244140625,0.10000000149011612,0.0761924762890544,16.066999435424805,0.16300000250339508,16.134000778198242,0.0820000022649765,16.250999450683594,0.10400000214576721,99.9990005493164,9.99899959564209,0.005060016201241524,-0.0680601631756872,0.005199984161663451,0.005199984161663451,16.172000885009766,0.07199999690055847,16.614999771118164,0.24899999797344208,15.88599967956543,0.23100000619888306,17.5082092285156,0.0408825315535069,16.6778774261475,0.0184317734092474,16.51799964904785,0.1120000034570694,16.283000946044922,0.3330000042915344,12.616000175476074,,8.651000022888184,
0.773831,APASSJ074629.62-062502.0,116.623423,-6.417244,15.08899974822998,0.07199999690055847,0.1569284079195415,15.236000061035156,0.04500000178813934,15.057999610900879,0.05400000140070915,15.449000358581543,0.009999999776482582,15.918000221252441,0.10400000214576721,-0.02868998417397961,-0.02329999151697848,0.005799995824418147,0.005799995824418147,15.960000038146973,0.07599999755620956,16.108999252319336,0.14100000262260437,15.727999687194824,0.24899999797344208,13.5730113983154,0.00853380654007196,14.1815586090088,0.00711408164352179,16.36199951171875,0.08900000154972076,16.472000122070312,,11.994999885559082,0.25099998712539673,9.204000473022461,
0.871287,APASSJ075355.48-123151.9,118.481189,-12.531086,15.135000228881836,0.04699999839067459,0.25279661729660785,15.27299976348877,0.008999999612569809,15.08899974822998,0.061000000685453415,15.510000228881836,0.01899999938905239,15.95300006866455,-0.0,-0.05573987873503938,-0.0020099987978028366,0.01410001132171601,0.01410001132171601,15.652000427246094,0.06199999898672104,15.8149995803833,0.12999999523162842,15.017000198364258,,,,14.5888862609863,0.0106956642121077,16.527000427246094,0.12200000137090683,16.992000579833984,0.49300000071525574,12.760000228881836,,9.258000373840332,
0.936651,APASSJ075525.06-140226.5,118.854453,-14.040721,16.031999588012695,0.0430000014603138,0.12376932845393405,15.996000289916992,0.041999999433755875,15.918000221252441,0.04600000008940697,16.207000732421875,0.08699999749660492,99.9990005493164,9.99899959564209,-0.04506984041654505,0.03142000932712108,0.006800003939133603,0.006800003939133603,16.489999771118164,0.10400000214576721,16.263999938964844,,16.367000579833984,,,,15.4829225540161,0.0124207446351647,,,,,,,,
0.791925,APASSJ075919.23+610742.9,119.830151,61.128584,15.208000183105469,0.006000000052154064,0.11253063922332046,15.463000297546387,0.039000000804662704,15.232000350952148,0.027000000700354576,15.725000381469727,0.05700000002980232,16.142000198364258,0.02500000037252903,-0.014429988186748233,-0.04014000114693772,0.004799988118975307,0.004799988118975307,15.982999801635742,0.07500000298023224,15.869999885559082,0.14900000393390656,16.027999877929688,,13.8598365783691,0.0100729903206229,14.1702146530151,0.00808606017380953,16.44099998474121,0.08699999749660492,16.625999450683594,,12.954999923706055,,9.317000389099121,
0.849499,APASSJ080026.02-163837.1,120.108457,-16.643653,17.79800033569336,0.08900000154972076,0.18050209729328096,17.834999084472656,0.14100000262260437,17.697999954223633,0.11500000208616257,17.65999984741211,0.06700000166893005,99.9990005493164,9.99899959564209,0.029080007880111225,-0.03561998455552384,0.00830001590657048,0.00830001590657048,,,,,,,,,17.414909362793,0.0427445434033871,,,,,,,,
0.864528,APASSJ081446.63+621816.0,123.694331,62.304467,16.441999435424805,0.15000000596046448,0.08671626476783907,16.26799964904785,0.07500000298023224,16.23200035095215,0.10100000351667404,16.43400001525879,0.08799999952316284,99.9990005493164,9.99899959564209,0.015440004244737793,0.05074991895526182,0.00460000810562633,0.00460000810562633,16.48900032043457,0.13699999451637268,16.334999084472656,0.25099998712539673,17.34000015258789,,,,16.5685653686523,0.00636515254154801,16.740999221801758,0.10899999737739563,16.422000885009766,,12.970999717712402,,9.265000343322754,
0.975392,APASSJ084214.97-022226.6,130.562415,-2.374072,15.98799991607666,0.02500000037252903,0.08490364527488353,15.946000099182129,0.04100000113248825,15.942999839782715,0.020999999716877937,16.195999145507812,0.07100000232458115,16.660999298095703,0.032999999821186066,-0.07407000084640458,0.0044200079628353706,0.006300000086412183,0.006300000086412183,16.374000549316406,0.13600000739097595,16.06399917602539,,16.663999557495117,,,,15.5471363067627,0.00387181690894067,17.17799949645996,0.19900000095367432,16.516000747680664,,12.16100025177002,,8.887999534606934,
0.934123,APASSJ091024.64-220019.1,137.602687,-22.00531,17.16699981689453,-0.0,0.18174375748052052,16.801000595092773,-0.0,16.89299964904785,0.057999998331069946,16.82200050354004,0.00800000037997961,99.9990005493164,9.99899959564209,0.08457984004053287,-0.07040016134851612,0.020000016593257897,0.020000016593257897,,,,,,,20.9643726348877,0.392023652791977,18.0115013122559,0.0437951870262623,15.937999725341797,0.07199999690055847,15.814000129699707,0.1850000023841858,11.963000297546387,0.2720000147819519,9.177000045776367,
0.85342,APASSJ091430.06-163259.5,138.625269,-16.549879,15.9399995803833,0.03700000047683716,0.17663640406098294,16.273000717163086,0.07900000363588333,15.994999885559082,0.07000000029802322,16.49799919128418,0.03200000151991844,99.9990005493164,9.99899959564209,-0.026639999850885943,-0.02620000723254634,0.006599987909794436,0.006599987909794436,,,,,,,13.9902505874634,0.010605389252305,14.7273015975952,0.00963541213423014,,,,,,,,
0.88119,APASSJ091445.73-251829.5,138.690563,-25.308221,16.652999877929688,0.05900000035762787,0.11174982763201023,16.344999313354492,0.050999999046325684,16.488000869750977,0.04600000008940697,16.530000686645508,0.029999999329447746,16.577999114990234,-0.0,0.001609999173979304,-0.0679899581882637,0.007599996024509892,0.007599996024509892,,,,,,,16.925142288208,0.035397682338953,16.9206466674805,0.0208673346787691,15.789999961853027,0.06400000303983688,15.812999725341797,0.1979999989271164,12.713000297546387,,9.178999900817871,
0.957143,APASSJ091909.59-175118.7,139.789983,-17.85521,16.43000030517578,0.05999999865889549,0.10126883678595303,16.44700050354004,0.0989999994635582,16.34000015258789,0.08399999886751175,16.558000564575195,0.1120000034570694,99.9990005493164,9.99899959564209,-0.041420160050620325,-0.06019992215442471,0.007400015601888299,0.007400015601888299,16.66699981689453,0.1599999964237213,16.628999710083008,,16.777000427246094,,16.486686706543,0.0368195027112961,16.4680004119873,0.0238510705530643,,,,,,,,
1.0,APASSJ100219.70-371353.2,150.582099,-37.231452,15.881999969482422,0.14800000190734863,0.08447062243136819,16.000999450683594,0.1379999965429306,15.852999687194824,0.0560000017285347,16.381000518798828,0.0989999994635582,16.305999755859375,-0.0,-0.12189995613880455,-0.029790000917273574,0.010599983943393454,0.010599983943393454,15.899999618530273,0.06800000369548798,16.108999252319336,0.16599999368190765,15.416000366210938,,16.0200176239014,0.0297697428613901,15.8253126144409,0.0182980485260487,16.643999099731445,0.11400000005960464,17.00200080871582,,12.909000396728516,,9.029000282287598,
0.948108,APASSJ100401.82-284045.1,151.007616,-28.679222,16.610000610351562,-0.0,0.07165128431338773,16.552000045776367,-0.0,16.635000228881836,-0.09600000083446503,16.80900001525879,-0.0,99.9990005493164,9.99899959564209,-0.05506992238224484,0.02384999988862546,0.004299983856981271,0.004299983856981271,15.196999549865723,0.04699999839067459,14.630000114440918,0.06800000369548798,14.194999694824219,0.07900000363588333,,,16.1900367736816,0.0215010531246662,14.187000274658203,0.029999999329447746,14.038000106811523,0.04800000041723251,12.270999908447266,,9.138999938964844,
0.915071,APASSJ101118.68-045421.3,152.827863,-4.905932,99.9990005493164,9.99899959564209,0.13055757113893204,99.9990005493164,9.99899959564209,17.326000213623047,0.01899999938905239,17.275999069213867,0.12399999797344208,99.9990005493164,9.99899959564209,-0.0748598380596377,-0.024900011703721248,0.010299996120011201,0.010299996120011201,,,,,,,17.9053554534912,0.0192188117653131,17.6872081756592,0.010811454616487,,,,,,,,
0.946602,APASSJ101420.67-041720.9,153.586136,-4.289144,16.327999114990234,0.07900000363588333,0.14446425077292782,16.292999267578125,0.08799999952316284,16.195999145507812,0.010999999940395355,16.583999633789062,0.08699999749660492,99.9990005493164,9.99899959564209,-0.04016016027890146,-0.021780000497528818,0.006599987909794436,0.006599987909794436,,,,,,,14.9770803451538,0.0124703664332628,15.3904809951782,0.00972490571439266,,,,,,,,
0.965136,APASSJ101511.23-080224.7,153.796793,-8.040214,16.951000213623047,-0.06400000303983688,0.04318888387141281,16.694000244140625,-0.0,16.726999282836914,0.01600000075995922,16.822999954223633,-0.0,99.9990005493164,9.99899959564209,-0.11540987470652908,0.04809996062249411,0.0054000001910026185,0.0054000001910026185,16.579999923706055,0.1469999998807907,16.145000457763672,0.1979999989271164,15.904000282287598,,20.4594459533691,0.157855808734894,17.7576293945313,0.0321315675973892,16.924999237060547,0.14399999380111694,16.2450008392334,,12.654000282287598,,8.795999526977539,
0.826664,APASSJ102004.24-080629.3,155.017683,-8.108159,16.990999221801758,0.08900000154972076,0.08563447754484298,16.812000274658203,0.11599999666213989,16.843000411987305,0.0560000017285347,17.1560001373291,0.40400001406669617,99.9990005493164,9.99899959564209,0.03128000535070896,-0.034689996027736925,0.003999996033599018,0.003999996033599018,15.442999839782715,0.057999998331069946,14.993000030517578,0.07699999958276749,14.532999992370605,0.09700000286102295,17.8648509979248,0.0530323013663292,17.3593368530273,0.0261502787470818,14.295000076293945,0.03099999949336052,14.112000465393066,0.054999999701976776,11.99899959564209,,8.79800033569336,
0.979784,APASSJ102115.23-353159.9,155.313473,-35.533324,16.531999588012695,0.07400000095367432,0.12208689643622635,16.509000778198242,0.05400000140070915,16.44300079345703,0.041999999433755875,16.652999877929688,0.026000000536441803,99.9990005493164,9.99899959564209,-0.07647983729839325,0.031539994961349294,0.010100015697389608,0.010100015697389608,14.515000343322754,0.03500000014901161,14.008000373840332,0.039000000804662704,13.741000175476074,0.04800000041723251,16.2952823638916,0.0264164842665195,16.4386234283447,0.0162346176803112,13.571000099182129,0.02500000037252903,13.388999938964844,0.035999998450279236,12.329000473022461,0.34200000762939453,8.932000160217285,
0.927744,APASSJ102250.83-164805.4,155.711796,-16.801526,16.937000274658203,-0.07800000160932541,0.07892355810416612,16.61400032043457,-0.0,16.65399932861328,0.11400000005960464,16.895000457763672,0.20100000500679016,99.9990005493164,9.99899959564209,-0.04457987888599746,-0.04137012074352242,0.004799988118975307,0.004799988118975307,16.836000442504883,0.15000000596046448,16.273000717163086,0.1940000057220459,15.40999984741211,,17.7282333374023,0.0479261092841625,17.10866355896,0.016691118478775,17.26799964904785,0.20200000703334808,17.079999923706055,,12.78600025177002,,9.27299976348877,
0.965601,APASSJ102648.04-283955.7,156.700174,-28.665498,16.488000869750977,0.029999999329447746,0.10261666942328442,16.52899932861328,0.010999999940395355,16.334999084472656,0.05900000035762787,16.738000869750977,0.0430000014603138,99.9990005493164,9.99899959564209,-0.04525991971604526,0.015220008754113223,0.004899995929008583,0.004899995929008583,16.79400062561035,0.15000000596046448,16.878000259399414,0.29499998688697815,15.458000183105469,,16.1917114257813,0.025277528911829,16.2632637023926,0.0151842534542084,17.336000442504883,0.17900000512599945,17.194000244140625,,12.916000366210938,,9.248000144958496,
0.907381,APASSJ103223.22-412109.7,158.096777,-41.352696,15.206000328063965,0.02800000086426735,0.24945239479635367,15.270999908447266,0.03799999877810478,15.154999732971191,0.05900000035762787,15.479999542236328,0.057999998331069946,16.094999313354492,0.6779999732971191,0.015009984781499952,-0.05739984262618236,0.014799995187786408,0.014799995187786408,15.892000198364258,0.0860000029206276,15.97599983215332,0.18799999356269836,15.928000450134277,0.30799999833106995,13.9621620178223,0.00735190091654658,14.3929309844971,0.00671239988878369,,,,,,,,
0.958587,APASSJ103449.59-363538.3,158.706665,-36.59398,17.045000076293945,0.0,0.09121202042099566,16.70800018310547,0.14100000262260437,16.816999435424805,0.0689999982714653,16.836000442504883,0.057999998331069946,99.9990005493164,9.99899959564209,-0.1413100864738226,0.018569988606031984,0.01299999621551251,0.01299999621551251,16.461999893188477,0.11100000143051147,15.663000106811523,,15.765000343322754,,20.965160369873,0.271523326635361,17.8894271850586,0.0385526791214943,17.18600082397461,0.20600000023841858,16.80500030517578,,12.692999839782715,,9.312000274658203,
0.96333,APASSJ103507.85-153638.0,158.782735,-15.610574,17.016000747680664,-0.0729999989271164,0.05360780381607255,16.930999755859375,-0.0,16.933000564575195,0.1720000058412552,17.082000732421875,0.032999999821186066,99.9990005493164,9.99899959564209,-0.11278007877990603,-0.015120000534807332,0.006099984057073016,0.006099984057073016,,,,,,,16.4142074584961,0.0254118517041206,16.6450576782227,0.0189037956297398,,,,,,,,
0.937576,APASSJ103941.50-032534.1,159.922958,-3.42614,16.549999237060547,0.13199999928474426,0.16523481940683107,16.642000198364258,0.06599999964237213,16.468000411987305,0.03099999949336052,16.81800079345703,0.03700000047683716,99.9990005493164,9.99899959564209,-0.02197000776504865,-0.023370011513179634,0.005299991971696727,0.005299991971696727,16.915000915527344,0.15800000727176666,16.58799934387207,0.24400000274181366,16.68000030517578,,,,15.8992414474487,0.00424812315031886,16.402000427246094,0.0989999994635582,16.750999450683594,0.4320000112056732,12.41100025177002,,8.826000213623047,
0.980513,APASSJ104607.54-431224.7,161.531423,-43.206887,16.1560001373291,0.01600000075995922,0.19492582887687065,16.01799964904785,0.08799999952316284,15.970000267028809,0.0,16.31999969482422,0.03099999949336052,16.726999282836914,-0.0,-0.01456999216316035,-0.0561099594051484,0.011300003825454041,0.011300003825454041,16.649999618530273,0.15299999713897705,16.107999801635742,0.1899999976158142,15.82699966430664,0.2809999883174896,16.1267433166504,0.0216461103409529,16.1158981323242,0.0130007192492485,17.16200065612793,0.18799999356269836,17.08300018310547,,12.831999778747559,,9.368000030517578,
0.757197,APASSJ105250.27-112354.0,163.209478,-11.398357,16.70800018310547,-0.09200000017881393,0.042133813834050494,16.562999725341797,-0.0,16.64299964904785,0.11699999868869781,16.41200065612793,-0.0,99.9990005493164,9.99899959564209,-0.05792003794340417,0.07521984080085531,0.003999996033599018,0.003999996033599018,13.769000053405762,0.024000000208616257,13.199999809265137,0.029999999329447746,12.968000411987305,0.03200000151991844,16.0521869659424,0.0213632304221392,16.353157043457,0.0157336425036192,12.821999549865723,0.024000000208616257,12.661999702453613,0.027000000700354576,12.645000457763672,0.4869999885559082,9.041999816894531,
0.987466,APASSJ105436.24-171051.3,163.651035,-17.180944,16.775999069213867,0.0949999988079071,0.11810463653275674,16.70599937438965,0.1420000046491623,16.631999969482422,-0.035999998450279236,17.018999099731445,-0.0,99.9990005493164,9.99899959564209,-0.04627007983799558,0.010360007763665635,0.00560001581106917,0.00560001581106917,,,,,,,15.4558448791504,0.0166715085506439,15.8571262359619,0.00867515616118908,,,,,,,,
0.823471,APASSJ105909.80+172405.2,164.790866,17.401457,16.4950008392334,0.07699999958276749,0.11134928621606863,15.942999839782715,0.08500000089406967,16.243999481201172,0.14100000262260437,15.795000076293945,0.08299999684095383,99.9990005493164,9.99899959564209,-0.09458999993512407,0.16832988476380706,0.021499992544704583,0.021499992544704583,,,,,,,18.1472854614258,0.0828738883137703,17.6866588592529,0.0398287586867809,12.899999618530273,0.02500000037252903,12.675999641418457,0.02800000086426735,8.529000282287598,0.023000000044703484,5.7820000648498535,0.039000000804662704
0.934867,APASSJ110541.18-313028.1,166.42161,-31.507822,16.554000854492188,-0.0,0.026632920019474794,16.426000595092773,-0.0,16.36199951171875,0.014000000432133675,16.222999572753906,0.1120000034570694,99.9990005493164,9.99899959564209,-0.19387008069315925,0.044899920249008574,0.005299991971696727,0.005299991971696727,15.85099983215332,0.0949999988079071,15.786999702453613,0.13199999928474426,15.390000343322754,0.21400000154972076,21.6705665588379,0.443782508373261,17.6834583282471,0.0425761267542839,15.918999671936035,0.05999999865889549,16.263999938964844,0.24300000071525574,12.95199966430664,0.5320000052452087,9.263999938964844,
0.966383,APASSJ111451.59-152142.3,168.714969,-15.361758,16.665000915527344,0.0860000029206276,0.1110420000469744,16.55900001525879,0.0430000014603138,16.42300033569336,0.08399999886751175,16.851999282836914,-0.0,99.9990005493164,9.99899959564209,-0.030539988074451685,-0.03668003992061131,0.005299991971696727,0.005299991971696727,16.701000213623047,0.13300000131130219,16.34000015258789,0.16500000655651093,15.802000045776367,,16.2530536651611,0.029629847034812,16.4313125610352,0.0100867915898561,16.732999801635742,0.11800000071525574,16.68199920654297,0.39800000190734863,12.46399974822998,,9.144000053405762,
0.906575,APASSJ112355.15-400614.5,170.979829,-40.104035,14.605999946594238,0.041999999433755875,0.15109685211578716,14.956999778747559,0.028999999165534973,14.661999702453613,0.03999999910593033,15.232999801635742,0.11599999666213989,15.718000411987305,-0.0,-0.07506000183639117,0.025949987502826843,0.011999987691524439,0.011999987691524439,15.675000190734863,0.06800000369548798,15.765999794006348,0.12600000202655792,15.630999565124512,,12.9239501953125,0.00661023240536451,13.7193441390991,0.00635794643312693,16.565000534057617,0.09200000017881393,16.679000854492188,0.3240000009536743,12.847999572753906,0.48500001430511475,8.722999572753906,
0.961785,APASSJ114102.62-363346.1,175.260957,-36.562808,15.317000389099121,0.00800000037997961,0.1622996877049762,15.381999969482422,0.032999999821186066,15.24899959564209,0.010999999940395355,15.602999687194824,0.02199999988079071,15.85099983215332,-0.0,-0.011069999982282752,0.06248987774597481,0.010299996120011201,0.010299996120011201,15.85200023651123,0.07999999821186066,15.89799976348877,0.14800000190734863,15.397000312805176,0.20900000631809235,14.4183168411255,0.014758475124836,14.7094860076904,0.010754531249404,16.16699981689453,0.07100000232458115,16.408000946044922,0.25699999928474426,12.956999778747559,,9.276000022888184,
1.0,APASSJ114110.71-372924.2,175.294651,-37.49007,16.35700035095215,0.01600000075995922,0.1376107119882155,16.298999786376953,0.06599999964237213,16.26799964904785,0.09099999815225601,16.774999618530273,0.052000001072883606,99.9990005493164,9.99899959564209,-0.09663012242526747,0.012030011930619366,0.013399992258200655,0.013399992258200655,16.554000854492188,0.1589999943971634,17.30900001525879,,16.37700080871582,,15.6771192550659,0.0258044172078371,15.9314746856689,0.0181658565998077,17.104999542236328,0.13099999725818634,16.812000274658203,0.3490000069141388,13.022000312805176,0.5019999742507935,9.472999572753906,
0.947687,APASSJ115057.50-055306.4,177.739615,-5.885118,17.518999099731445,-0.10400000214576721,0.10590995601536708,17.260000228881836,-0.0,17.489999771118164,0.1080000028014183,17.589000701904297,0.010999999940395355,99.9990005493164,9.99899959564209,0.026340011208958458,-0.05122008151374757,0.006099984057073016,0.006099984057073016,,,,,,,19.3815269470215,0.0397896319627762,18.3176746368408,0.0142530621960759,,,,,,,,
0.873695,APASSJ115840.63-202951.4,179.669326,-20.49762,16.176000595092773,0.09099999815225601,0.12617509827720402,16.048999786376953,0.01600000075995922,16.0,0.04399999976158142,16.275999069213867,0.08699999749660492,16.187000274658203,-0.0,-0.04061016043124255,0.007020000248303404,0.005199984161663451,0.005199984161663451,16.30299949645996,0.10400000214576721,15.61400032043457,,17.20599937438965,,,,16.606689453125,0.0263863224536181,16.416000366210938,0.0989999994635582,16.125,0.26600000262260437,12.708999633789062,,8.956999778747559,
0.952474,APASSJ120815.91-290558.7,182.06633,-29.099662,16.815000534057617,0.08799999952316284,0.15504194432369006,16.783000946044922,0.07699999958276749,16.643999099731445,0.07100000232458115,17.104000091552734,-0.0,99.9990005493164,9.99899959564209,0.02328998398297699,-0.03485998822725378,0.00650001611575135,0.00650001611575135,,,,,,,15.7688627243042,0.0278908219188452,16.0824604034424,0.014048975892365,17.617000579833984,0.1850000023841858,16.68000030517578,,13.036999702453613,,9.01099967956543,
0.936116,APASSJ121230.19-421618.1,183.125812,-42.271722,15.880999565124512,0.09300000220537186,0.14493548233758977,15.98799991607666,0.06800000369548798,15.810999870300293,0.06800000369548798,16.20199966430664,0.2150000035762787,15.765999794006348,-0.0,0.06735995993949473,-0.02265001257910626,0.010299996120011201,0.010299996120011201,14.5649995803833,0.026000000536441803,14.038999557495117,0.041999999433755875,13.739999771118164,0.054999999701976776,14.6869230270386,0.0168640203773975,15.1715898513794,0.00942747853696346,13.57699966430664,0.026000000536441803,13.359999656677246,0.02800000086426735,12.105999946594238,0.17800000309944153,9.467000007629395,0.47099998593330383
0.777423,APASSJ122600.73-410924.3,186.50306,-41.156765,15.427000045776367,0.032999999821186066,0.27756866442140393,15.416999816894531,0.0949999988079071,15.359000205993652,0.013000000268220901,15.595999717712402,0.08299999684095383,15.722999572753906,0.11299999803304672,-0.04814999992959201,-0.003489998562145047,0.013399992258200655,0.013399992258200655,15.28600025177002,0.05700000002980232,15.03600025177002,0.08100000023841858,14.727999687194824,0.10400000214576721,14.7847242355347,0.0157377403229475,15.0691404342651,0.0121229821816087,14.49899959564209,0.03200000151991844,14.38599967956543,0.04899999871850014,12.972000122070312,,9.369000434875488,
0.966147,APASSJ123212.98-300243.3,188.054097,-30.045362,15.649999618530273,0.032999999821186066,0.04006669005555733,15.718000411987305,0.04399999976158142,15.656999588012695,0.02500000037252903,15.835000038146973,0.05400000140070915,99.9990005493164,9.99899959564209,-0.041910121581167914,-0.11223000328755006,0.004799988118975307,0.004799988118975307,16.191999435424805,0.0949999988079071,16.108999252319336,0.19300000369548798,15.322999954223633,,15.3325347900391,0.0211309529840946,15.5689506530762,0.0104919523000717,16.333999633789062,0.0689999982714653,17.13800048828125,0.49300000071525574,13.128000259399414,,9.527000427246094,
0.928861,APASSJ123649.62-071620.3,189.206766,-7.272321,16.60300064086914,-0.0,0.19702274091334115,16.679000854492188,-0.0,16.76300048828125,-0.06700000166893005,17.042999267578125,-0.0,99.9990005493164,9.99899959564209,-0.024940007460827474,-0.019190015336789656,0.0061999918671062915,0.0061999918671062915,,,,,,,16.0991477966309,0.019222104921937,16.18625831604,0.0145124830305576,,,,,,,,
1.0,APASSJ124515.03-410235.2,191.312656,-41.043125,16.469999313354492,-0.0,0.13716511018628752,16.541000366210938,0.04800000041723251,16.290000915527344,-0.0,16.66900062561035,0.13099999725818634,99.9990005493164,9.99899959564209,-0.11846015404444188,-0.07859988254494965,0.01950001151271863,0.01950001151271863,16.944000244140625,0.13899999856948853,16.625,,16.429000854492188,,15.1833276748657,0.0205340664833784,15.6643218994141,0.0158188659697771,17.652000427246094,0.1889999955892563,16.92300033569336,0.32899999618530273,13.03600025177002,,9.586999893188477,
0.977503,APASSJ124655.46-371806.8,191.731096,-37.301898,16.52400016784668,0.04899999871850014,0.23468534668385585,16.559999465942383,0.050999999046325684,16.368999481201172,0.04800000041723251,16.614999771118164,0.06800000369548798,99.9990005493164,9.99899959564209,-0.05964012234471738,-0.04956983866577502,0.018200015983893536,0.018200015983893536,16.775999069213867,0.12099999934434891,16.360000610351562,0.18299999833106995,17.15999984741211,,16.5790481567383,0.0392346382141113,16.6041030883789,0.0127427047118545,16.961999893188477,0.10700000077486038,16.851999282836914,0.3149999976158142,12.630999565124512,,9.517999649047852,
0.899425,APASSJ124848.90-344208.1,192.203782,-34.702256,15.097999572753906,0.019999999552965164,0.17303659224859405,15.343000411987305,0.041999999433755875,15.085000038146973,0.03799999877810478,15.579999923706055,0.14100000262260437,15.928000450134277,0.10300000011920929,-0.044420039921533316,-0.04628016104106791,0.01109998820538749,0.01109998820538749,15.619999885559082,0.07000000029802322,15.607000350952148,0.12200000137090683,15.515999794006348,0.22200000286102295,13.6136417388916,0.00887761358171701,14.1545400619507,0.0047754617407918,15.175999641418457,0.03700000047683716,15.024999618530273,0.07500000298023224,13.175000190734863,,9.484999656677246,
0.959728,APASSJ130421.37-254710.7,196.089063,-25.786315,16.702999114990234,0.1289999932050705,0.1282439659969769,16.702999114990234,0.09000000357627869,16.55500030517578,0.04399999976158142,17.131000518798828,0.2280000001192093,99.9990005493164,9.99899959564209,-0.04506011937337462,-0.012589991820277646,0.006000011853757314,0.006000011853757314,,,,,,,15.9705982208252,0.0282368864864111,16.3162155151367,0.0145625118166208,17.679000854492188,0.20499999821186066,16.61199951171875,,12.440999984741211,0.296999990940094,9.418999671936035,
0.954368,APASSJ131815.90-335324.0,199.56629,-33.890018,16.774999618530273,-0.07500000298023224,0.09221099348675178,16.406999588012695,-0.0,16.468000411987305,0.00800000037997961,16.416000366210938,0.05900000035762787,99.9990005493164,9.99899959564209,-0.12962987821083516,-0.13109004503348842,0.016999992658384144,0.016999992658384144,15.774999618530273,0.057999998331069946,15.690999984741211,0.08699999749660492,15.517999649047852,0.17900000512599945,,,18.2549686431885,0.0536016598343849,15.807999610900879,0.05000000074505806,15.687999725341797,0.13500000536441803,12.532999992370605,,9.491000175476074,
0.994562,APASSJ132748.69-234109.9,201.952882,-23.686096,17.00200080871582,0.03099999949336052,0.1497020332150884,16.850000381469727,0.17900000512599945,16.82200050354004,0.07100000232458115,17.16699981689453,0.01600000075995922,99.9990005493164,9.99899959564209,-0.06305003771558404,-0.056760120060062036,0.012700008392130258,0.012700008392130258,,,,,,,18.198486328125,0.0140888998284936,17.4160423278809,0.00560094090178609,,,,,,,,
0.972681,APASSJ132947.35-243457.8,202.447302,-24.582743,18.03499984741211,-0.0,0.07437677900132059,17.32699966430664,-0.0,17.579999923706055,0.07800000160932541,17.711999893188477,0.05700000002980232,99.9990005493164,9.99899959564209,0.037680118839489296,-0.06206004327395931,0.0054000001910026185,0.0054000001910026185,,,,,,,,,18.9166736602783,0.0756620839238167,,,,,,,,
0.886461,APASSJ133446.97-114402.4,203.695714,-11.734015,16.55699920654297,0.11599999666213989,0.06395785350081405,16.46299934387207,0.19300000369548798,16.327999114990234,0.07599999755620956,16.493000030517578,0.1899999976158142,99.9990005493164,9.99899959564209,-0.06472007953561842,0.011120004091935698,0.004200012062938185,0.004200012062938185,14.258999824523926,0.027000000700354576,13.706000328063965,0.03999999910593033,13.50100040435791,0.041999999433755875,16.8145523071289,0.0415296442806721,16.8158435821533,0.0271529909223318,13.326000213623047,0.02500000037252903,13.145000457763672,0.028999999165534973,12.329999923706055,0.3089999854564667,8.991999626159668,
0.9282,APASSJ133914.95-370620.5,204.812332,-37.105707,15.402999877929688,0.06700000166893005,0.17502394419552136,15.454000473022461,0.10499999672174454,15.25,0.13199999928474426,15.664999961853027,0.019999999552965164,99.9990005493164,9.99899959564209,-0.05041007862018887,-0.04731012013508007,0.01209999591083033,0.01209999591083033,15.972000122070312,0.09700000286102295,15.923999786376953,0.13099999725818634,15.75100040435791,0.25099998712539673,14.2883682250977,0.00849774479866028,14.6362266540527,0.00733932293951511,16.225000381469727,0.07000000029802322,16.273000717163086,0.22200000286102295,13.109999656677246,,9.517000198364258,
0.917802,APASSJ133939.81-071316.7,204.915901,-7.221331,16.447999954223633,0.0430000014603138,0.0775325969034723,16.113000869750977,0.04100000113248825,16.351999282836914,-0.039000000804662704,16.47599983215332,-0.0,99.9990005493164,9.99899959564209,-0.059100118232890964,-0.02238998367829481,0.004899995929008583,0.004899995929008583,16.437000274658203,0.12200000137090683,16.73699951171875,0.289000004529953,15.763999938964844,0.2759999930858612,17.151309967041,0.0325051434338093,16.5789527893066,0.0162905864417553,16.780000686645508,0.10300000011920929,16.31800079345703,0.22599999606609344,12.944999694824219,,9.390999794006348,
0.762855,APASSJ134102.39-080202.0,205.259993,-8.03389,16.58300018310547,0.03200000151991844,0.08308696079254317,16.298999786376953,0.07400000095367432,16.481000900268555,0.06499999761581421,16.451000213623047,0.12999999523162842,16.43000030517578,-0.0,0.012049991801177384,0.06263999894144945,0.005299991971696727,0.005299991971696727,15.786999702453613,0.05700000002980232,15.791999816894531,0.1420000046491623,15.04800033569336,,,,18.1069393157959,0.0540093705058098,15.776000022888184,0.05299999937415123,15.758000373840332,0.1509999930858612,12.89900016784668,,9.390000343322754,
0.965738,APASSJ134930.26-100442.9,207.376084,-10.078594,16.663000106811523,0.009999999776482582,0.08337708343873744,16.60300064086914,0.14100000262260437,16.524999618530273,0.035999998450279236,16.724000930786133,0.09399999678134918,99.9990005493164,9.99899959564209,-0.06728003718308173,-0.028739987465087324,0.006099984057073016,0.006099984057073016,16.639999389648438,0.1379999965429306,16.368999481201172,0.2409999966621399,16.774999618530273,,18.4388980865479,0.0549705550074577,17.1611289978027,0.0213006604462862,17.51799964904785,0.20100000500679016,16.716999053955078,,12.531999588012695,,9.26099967956543,
0.789828,APASSJ140951.46-493551.7,212.464432,-49.597712,15.286999702453613,0.05000000074505806,0.23498033077931793,15.333999633789062,0.039000000804662704,15.232999801635742,0.03200000151991844,15.527000427246094,0.04899999871850014,15.854000091552734,0.12099999934434891,-0.03344000542711001,-0.016859988681972027,0.008799984152574325,0.008799984152574325,15.593999862670898,0.07699999958276749,15.440999984741211,0.12800000607967377,15.109000205993652,,14.9233684539795,0.0102871153503656,15.2660694122314,0.00809026230126619,16.125999450683594,0.07199999690055847,16.47100067138672,0.24799999594688416,11.371999740600586,0.10199999809265137,9.333999633789062,0.4230000078678131
0.996499,APASSJ141057.13-045024.4,212.738063,-4.840117,17.736000061035156,-0.0,0.10219854582962688,17.381000518798828,-0.0,17.417999267578125,0.0949999988079071,17.798999786376953,-0.0,99.9990005493164,9.99899959564209,-0.06172992070787586,-0.01054000831572921,0.006400007896445459,0.006400007896445459,,,,,,,17.9476699829102,0.0637841746211052,17.6620788574219,0.0298386719077826,,,,,,,,
0.939144,APASSJ141251.83-075505.3,213.215974,-7.918166,16.476999282836914,-0.04500000178813934,0.18995971550444016,16.72800064086914,-0.0,16.402999877929688,0.01899999938905239,16.70599937438965,-0.0,99.9990005493164,9.99899959564209,0.028659995950874873,-0.011970000286964932,0.005900004043724039,0.005900004043724039,,,,,,,15.4928760528564,0.0233679376542568,15.9284677505493,0.0128137292340398,17.31999969482422,0.16899999976158142,17.165000915527344,,12.430000305175781,,9.03600025177002,
0.991287,APASSJ143001.43-344806.2,217.505998,-34.801734,17.172000885009766,-0.0,0.27210927959774334,17.30299949645996,-0.0,16.988000869750977,-0.057999998331069946,17.506999969482422,-0.0,99.9990005493164,9.99899959564209,-0.058049996732734144,-0.02406999537925003,0.017099999240599573,0.017099999240599573,,,,,,,16.7246417999268,0.0437437035143375,16.7256660461426,0.0192300099879503,,,,,,,,
0.969495,APASSJ143048.31-130454.9,217.701333,-13.081929,16.631000518798828,0.09099999815225601,0.10547711277067887,16.413000106811523,0.09200000017881393,16.38599967956543,0.03200000151991844,16.597999572753906,0.16899999976158142,99.9990005493164,9.99899959564209,-0.14339987828861922,-0.10424988140584901,0.01869998341135215,0.01869998341135215,16.58099937438965,0.1509999930858612,15.71399974822998,,15.359000205993652,,16.9126014709473,0.048134833574295,16.8278369903564,0.0286954715847969,16.499000549316406,0.0860000029206276,16.615999221801758,0.3230000138282776,12.907999992370605,,9.12600040435791,
0.924825,APASSJ143225.45-130731.6,218.106047,-13.125472,16.584999084472656,0.03099999949336052,0.2308953966916761,16.464000701904297,0.1340000033378601,16.485000610351562,0.04800000041723251,16.770000457763672,-0.0,99.9990005493164,9.99899959564209,-0.007179984095273539,-0.030790007804171182,0.007300008201127639,0.007300008201127639,,,,,,,15.4202947616577,0.0154943037778139,15.9404726028442,0.0139544829726219,,,,,,,,
0.971678,APASSJ143235.54-325418.8,218.148117,-32.905246,16.58099937438965,0.10400000214576721,0.03097165792106309,16.381999969482422,0.1080000028014183,16.368999481201172,0.04399999976158142,16.527000427246094,0.07599999755620956,99.9990005493164,9.99899959564209,-0.13517999468604103,0.09402983996551484,0.00510001195834775,0.00510001195834775,16.1200008392334,0.09099999815225601,15.89900016784668,0.12999999523162842,15.380999565124512,,20.8399391174316,0.285514742136002,17.4821243286133,0.0385152958333492,16.077999114990234,0.0560000017285347,15.720000267028809,0.14399999380111694,12.748000144958496,,9.46399974822998,
0.933144,APASSJ143417.78+653959.4,218.574095,65.666511,16.20599937438965,0.05900000035762787,0.059935410319925046,16.035999298095703,0.04699999839067459,16.100000381469727,0.0430000014603138,16.209999084472656,0.05400000140070915,16.381999969482422,0.03799999877810478,-0.08508995742886327,-5.60001581106917E-4,0.00510001195834775,0.00510001195834775,16.18199920654297,0.11900000274181366,17.541000366210938,,15.937000274658203,,17.3209266662598,0.0531603544950485,16.2645969390869,0.0198157895356417,16.4689998626709,0.061000000685453415,16.722999572753906,0.22699999809265137,12.800000190734863,,9.555000305175781,
0.871604,APASSJ144254.19-284759.5,220.725828,-28.799888,16.312000274658203,0.026000000536441803,0.09609683475997022,16.160999298095703,0.02800000086426735,16.163000106811523,0.010999999940395355,16.302000045776367,0.11599999666213989,99.9990005493164,9.99899959564209,-0.05672987972502597,-0.028479994580266066,0.006099984057073016,0.006099984057073016,16.194000244140625,0.0989999994635582,16.281999588012695,0.2160000056028366,16.388999938964844,,16.9645690917969,0.0460098721086979,16.6629867553711,0.0186111703515053,16.659000396728516,0.0820000022649765,16.298999786376953,,12.817999839782715,,9.21500015258789,
0.851951,APASSJ145311.20-053825.5,223.296668,-5.640431,16.9689998626709,-0.05999999865889549,0.2380573387895555,17.11199951171875,-0.0,16.784000396728516,0.13099999725818634,17.15399932861328,0.08399999886751175,99.9990005493164,9.99899959564209,-0.00894999566298793,-0.02624000462674303,0.006599987909794436,0.006599987909794436,,,,,,,17.2860126495361,0.0408890694379807,16.9102916717529,0.0184265226125717,17.45199966430664,0.1860000044107437,16.847999572753906,,12.3149995803833,,9.378000259399414,
0.987045,APASSJ151142.56-265023.9,227.927359,-26.839997,99.9990005493164,9.99899959564209,0.1296631276745359,99.9990005493164,9.99899959564209,16.76099967956543,-0.0,17.101999282836914,0.07500000298023224,99.9990005493164,9.99899959564209,-0.04444992009666748,-0.01962000042112777,0.006300000086412183,0.006300000086412183,,,,,,,16.475736618042,0.036184661090374,16.8143615722656,0.0272176880389452,,,,,,,,
0.92255,APASSJ152930.08-353937.1,232.375371,-35.660323,16.16200065612793,-0.0,0.11099051685102625,15.95300006866455,-0.0,15.939000129699707,0.020999999716877937,16.000999450683594,0.032999999821186066,16.229999542236328,0.08399999886751175,-0.09815004304982722,-0.019190015336789656,0.01109998820538749,0.01109998820538749,15.812000274658203,0.057999998331069946,15.57800006866455,0.12800000607967377,15.343000411987305,,,,16.9422416687012,0.0378563180565834,15.748000144958496,0.07100000232458115,15.789999961853027,0.20399999618530273,11.067000389099121,0.125,8.378999710083008,0.25699999928474426
0.913711,APASSJ154101.29-023917.4,235.255403,-2.654841,16.80900001525879,-0.0,0.08016612210237856,16.709999084472656,-0.0,16.884000778198242,0.010999999940395355,16.91900062561035,0.07000000029802322,99.9990005493164,9.99899959564209,0.011999987691524439,-0.06755003923899494,0.005500008001035894,0.005500008001035894,16.618999481201172,0.15299999713897705,16.483999252319336,0.22300000488758087,16.916000366210938,,18.818717956543,0.0748095512390137,17.548828125,0.0202471856027842,16.69700050354004,0.12099999934434891,16.597999572753906,0.38999998569488525,12.255999565124512,,9.211000442504883,
0.771222,APASSJ160948.08-014931.4,242.450338,-1.825396,16.115999221801758,0.09399999678134918,0.18250568821588467,16.21500015258789,0.13500000536441803,16.01799964904785,0.026000000536441803,16.445999145507812,0.0860000029206276,16.569000244140625,-0.0,-0.017529984324937686,-0.01780999227776192,0.004299983856981271,0.004799988118975307,16.50200080871582,0.14300000667572021,16.12700080871582,0.2460000067949295,15.21399974822998,0.17100000381469727,14.8676958084106,0.0132062891498208,15.5110912322998,0.0104068471118808,15.032999992370605,0.04100000113248825,15.085000038146973,0.11699999868869781,12.67199993133545,,8.954999923706055,
0.970571,APASSJ161938.30+025344.0,244.909603,2.895575,16.29800033569336,0.041999999433755875,0.11764492591243635,16.26099967956543,0.06700000166893005,16.145999908447266,0.03200000151991844,16.58300018310547,0.06300000101327896,99.9990005493164,9.99899959564209,-0.054669961537001655,-0.012589991820277646,0.006599987909794436,0.006599987909794436,16.729000091552734,0.15000000596046448,16.29199981689453,0.2409999966621399,16.202999114990234,,16.7747211456299,0.0439924150705338,16.6095714569092,0.022645590826869,,,,,,,,
0.857773,APASSJ164258.89+082619.9,250.74539,8.438872,17.07900047302246,-0.0,0.10018652368399217,17.111000061035156,-0.0,16.968000411987305,0.04899999871850014,16.86400032043457,0.057999998331069946,99.9990005493164,9.99899959564209,-0.05162003908480983,0.044070118383388035,0.006800003939133603,0.006800003939133603,,,,,,,19.4755840301514,0.110005803406239,18.804594039917,0.0442840196192265,16.999000549316406,0.16200000047683716,16.513999938964844,0.3630000054836273,12.588000297546387,,9.003000259399414,
0.924186,APASSJ172631.45+060100.3,261.631061,6.016766,15.982000350952148,0.07900000363588333,0.11329174925307457,16.077999114990234,0.04100000113248825,15.88599967956543,0.03099999949336052,16.322999954223633,0.11800000071525574,99.9990005493164,9.99899959564209,0.048570119906798936,-0.009180000324704451,0.00560001581106917,0.00560001581106917,16.54400062561035,0.12099999934434891,15.814000129699707,,15.932000160217285,,14.6477813720703,0.0154481744393706,15.2581949234009,0.00778776919469237,16.444000244140625,0.09700000286102295,16.44300079345703,0.3199999928474426,12.852999687194824,,9.239999771118164,
0.807782,APASSJ172946.36+501003.9,262.44318,50.167775,16.04400062561035,0.15299999713897705,0.11837851598139931,15.859000205993652,0.04699999839067459,15.86299991607666,0.12399999797344208,16.045000076293945,0.03500000014901161,99.9990005493164,9.99899959564209,0.041429881093790755,-0.03979007960879244,0.006800003939133603,0.006800003939133603,16.097999572753906,0.08299999684095383,16.24799919128418,,16.280000686645508,,16.0614814758301,0.0228769723325968,15.9558601379395,0.0140004642307758,15.8100004196167,0.041999999433755875,15.638999938964844,0.09399999678134918,12.814000129699707,,9.694000244140625,
0.796954,APASSJ174344.09-742437.7,265.933721,-74.410495,16.014999389648438,0.03700000047683716,0.18776672842063408,15.836000442504883,0.05400000140070915,15.829999923706055,0.050999999046325684,15.956999778747559,0.06199999898672104,99.9990005493164,9.99899959564209,0.06224003809620626,-0.014510015716950875,0.011999987691524439,0.011999987691524439,15.689000129699707,0.06599999964237213,15.76200008392334,0.1850000023841858,15.708000183105469,0.25999999046325684,17.2503280639648,0.0518267117440701,16.378885269165,0.0218842159956694,,,,,,,,
0.850008,APASSJ175304.86-673505.2,268.270255,-67.584799,15.76200008392334,0.052000001072883606,0.2699812215985203,16.03499984741211,0.0,15.762999534606934,0.009999999776482582,16.226999282836914,0.014000000432133675,99.9990005493164,9.99899959564209,-0.04416984011186287,0.009539999791741138,0.012200004130136222,0.012200004130136222,16.642000198364258,0.1459999978542328,16.67099952697754,,16.309999465942383,,13.9240865707397,0.00981152523308992,14.9069766998291,0.00560755655169487,,,,,,,,
0.808534,APASSJ175524.91+274828.7,268.853824,27.807975,15.836999893188477,0.07699999958276749,0.15716382452517053,15.868000030517578,0.12800000607967377,15.758999824523926,0.06199999898672104,16.135000228881836,0.01899999938905239,99.9990005493164,9.99899959564209,-0.020469995797611773,-0.020919995949952863,0.00460000810562633,0.00460000810562633,16.614999771118164,0.13500000536441803,16.590999603271484,,15.472000122070312,,,,14.7517318725586,0.00755167938768864,16.8799991607666,0.11699999868869781,17.32200050354004,0.5429999828338623,13.085000038146973,,9.484999656677246,
0.907059,APASSJ175843.00-602252.5,269.67917,-60.381259,15.810999870300293,0.07500000298023224,0.15695314194076102,15.675000190734863,0.03700000047683716,15.630000114440918,0.07800000160932541,15.815999984741211,0.04600000008940697,16.121000289916992,-0.0,0.030179988607414998,-0.07094015891198069,0.01209999591083033,0.01209999591083033,16.003000259399414,0.08699999749660492,15.800999641418457,0.14499999582767487,15.727999687194824,,16.2558250427246,0.0219504032284021,16.0508079528809,0.01298594661057,15.793000221252441,0.07699999958276749,16.55900001525879,0.4440000057220459,12.800999641418457,,9.236000061035156,
0.798078,APASSJ180218.54+135405.3,270.577265,13.901487,16.450000762939453,0.1120000034570694,0.04714054566214401,15.871999740600586,-0.0,16.2189998626709,-0.0,15.97700023651123,0.006000000052154064,99.9990005493164,9.99899959564209,-0.05648004007525742,0.06613992154598236,0.004100003843632294,0.004100003843632294,15.494999885559082,0.052000001072883606,15.357000350952148,0.10899999737739563,15.289999961853027,0.16300000250339508,21.3957786560059,0.420000314712524,17.4970474243164,0.0353885032236576,15.175999641418457,0.04600000008940697,15.451000213623047,0.13099999725818634,12.604999542236328,,9.006999969482422,
0.966953,APASSJ180804.73+625252.7,272.01974,62.881324,17.590999603271484,0.14300000667572021,0.04348295114089156,17.358999252319336,0.09300000220537186,17.364999771118164,0.13699999451637268,17.450000762939453,0.054999999701976776,99.9990005493164,9.99899959564209,0.001259999976355175,-0.1218801538925618,0.005299991971696727,0.005299991971696727,,,,,,,20.3272724151611,0.17905929684639,18.3063430786133,0.0467964857816696,18.533000946044922,0.17399999499320984,18.40999984741211,,14.229999542236328,,10.416999816894531,
0.917638,APASSJ181731.93-442906.9,274.383074,-44.485253,16.819000244140625,0.0689999982714653,0.26092344017635277,16.697999954223633,0.0,16.698999404907227,0.08900000154972076,16.684999465942383,0.14000000059604645,99.9990005493164,9.99899959564209,-0.0175799876160454,0.10857995948754251,0.02869999334507156,0.02869999334507156,,,,,,,,,18.0760593414307,0.0373921245336533,,,,,,,,
0.960223,APASSJ183707.97-765907.9,279.283232,-76.985534,15.536999702453613,0.03999999910593033,0.0773488375486661,15.338000297546387,0.07800000160932541,15.329000473022461,0.04399999976158142,15.465999603271484,0.1289999932050705,99.9990005493164,9.99899959564209,-0.06846984178991988,-0.14780988567508757,0.012600000172824366,0.012600000172824366,15.343000411987305,0.06499999761581421,15.473999977111816,0.14900000393390656,15.446999549865723,0.23199999332427979,17.1660861968994,0.0395363606512547,16.0956020355225,0.015557961538434,15.736000061035156,0.0560000017285347,16.11199951171875,0.20000000298023224,13.038000106811523,,9.246000289916992,
0.948362,APASSJ184120.24+444443.9,280.334362,44.745547,16.138999938964844,0.05900000035762787,0.11410344038960156,16.402999877929688,0.05700000002980232,16.12299919128418,0.014000000432133675,16.51300048828125,0.057999998331069946,99.9990005493164,9.99899959564209,-0.01109998820538749,-0.04420008044689894,0.005199984161663451,0.005199984161663451,16.672000885009766,0.13699999451637268,17.27199935913086,,16.038000106811523,,,,16.4136562347412,0.00614343769848347,17.115999221801758,0.11699999868869781,17.429000854492188,0.4880000054836273,13.331000328063965,,9.270000457763672,
0.982799,APASSJ184157.85+533817.6,280.491054,53.638228,14.838000297546387,0.00800000037997961,0.041774535717546434,15.12600040435791,0.04600000008940697,14.871000289916992,0.027000000700354576,15.317000389099121,0.04600000008940697,15.619999885559082,-0.0,-0.007350012310780585,-0.10747007763711736,0.004499999886320438,0.004499999886320438,15.628000259399414,0.07199999690055847,15.583000183105469,0.12700000405311584,15.347999572753906,,14.2642698287964,0.00975956209003925,14.5565662384033,0.00698190275579691,16.11199951171875,0.04600000008940697,16.785999298095703,0.23000000417232513,13.279999732971191,,9.654000282287598,
0.754466,APASSJ184816.38-141523.3,282.068253,-14.256473,14.880000114440918,0.07800000160932541,0.12916155156727205,14.949000358581543,0.05400000140070915,14.871999740600586,0.04500000178813934,15.208999633789062,0.03500000014901161,99.9990005493164,9.99899959564209,-0.02946999557025265,-0.023889995645731688,0.004899995929008583,0.004899995929008583,15.428000450134277,0.0689999982714653,15.463000297546387,0.11599999666213989,15.437000274658203,,,,14.4620599746704,0.00896318256855011,,,,,,,,
0.947411,APASSJ184915.05-212603.7,282.312732,-21.434384,15.413999557495117,0.054999999701976776,0.2538325383818983,15.454999923706055,0.0430000014603138,15.303999900817871,0.039000000804662704,15.701000213623047,0.008999999612569809,99.9990005493164,9.99899959564209,-0.04956983866577502,-0.04561991918308195,0.017099999240599573,0.017099999240599573,15.982999801635742,0.07199999690055847,15.869999885559082,0.16500000655651093,16.781999588012695,,14.4208498001099,0.0129743935540318,14.9238042831421,0.00951658189296722,,,,,,,,
0.948783,APASSJ185840.12+425233.8,284.667191,42.876069,15.859999656677246,0.10400000214576721,0.08357319624876415,16.13599967956543,0.07999999821186066,15.857000350952148,0.07999999821186066,16.302000045776367,0.12300000339746475,99.9990005493164,9.99899959564209,-0.005810004176964867,-0.05713991849916056,0.004799988118975307,0.004799988118975307,16.488000869750977,0.11400000005960464,16.427000045776367,0.23600000143051147,16.10099983215332,,,,15.7172422409058,0.0150629943236709,,,,,,,,
0.995682,APASSJ191319.84-152254.5,288.332679,-15.381814,16.55699920654297,0.04699999839067459,0.06882469679297819,16.511999130249023,0.04699999839067459,16.506999969482422,0.026000000536441803,16.850000381469727,0.04800000041723251,99.9990005493164,9.99899959564209,0.07118999856174923,8.700012358531239E-4,0.004899995929008583,0.004899995929008583,16.663999557495117,0.11999999731779099,17.23200035095215,,15.53600025177002,,17.881685256958,0.0479137971997261,17.0363674163818,0.020461194217205,,,,,,,,
0.995069,APASSJ192216.03-165853.1,290.566812,-16.981417,15.838000297546387,0.05299999937415123,0.039428150266658545,15.911999702453613,0.061000000685453415,15.824000358581543,0.052000001072883606,16.152999877929688,0.0860000029206276,99.9990005493164,9.99899959564209,-0.028879991441499442,-0.14424012479139492,0.005799995824418147,0.005799995824418147,16.33799934387207,0.10300000011920929,16.263999938964844,0.1979999989271164,16.499000549316406,,,,15.3822412490845,0.0165902245789766,,,,,,,,
0.971097,APASSJ192625.12+562552.8,291.604684,56.431345,16.61400032043457,-0.0,0.27925029067383134,16.749000549316406,-0.0,16.538000106811523,-0.03099999949336052,16.684999465942383,-0.0,99.9990005493164,9.99899959564209,-0.02219000325567322,0.12772007466992363,0.03620015959313605,0.03620015959313605,16.670000076293945,0.14100000262260437,16.003999710083008,,16.707000732421875,,17.2435722351074,0.0439736880362034,16.6035118103027,0.0145504213869572,,,,,,,,
0.839928,APASSJ192847.41-112621.3,292.197562,-11.43927,16.621999740600586,0.06300000101327896,0.1875100281775353,16.639999389648438,0.15299999713897705,16.55699920654297,0.00800000037997961,16.735000610351562,0.027000000700354576,99.9990005493164,9.99899959564209,-0.013089996082271682,-0.03552998387021944,0.007099991762515856,0.007099991762515856,,,,,,,15.9637670516968,0.0222567021846771,16.4188823699951,0.0135840736329556,,,,,,,,
0.78812,APASSJ193124.36+570418.2,292.851541,57.071728,14.743000030517578,0.01600000075995922,0.09611440511964908,14.772000312805176,0.04399999976158142,14.585000038146973,0.028999999165534973,14.986000061035156,0.0430000014603138,15.265000343322754,-0.0,0.03452000382822007,0.03314998830319382,0.00460000810562633,0.00460000810562633,15.501999855041504,0.05900000035762787,15.357999801635742,0.11699999868869781,15.477999687194824,,13.7119417190552,0.00806005485355854,14.1589651107788,0.00600620545446873,15.741000175476074,0.039000000804662704,15.901000022888184,0.09700000286102295,13.645999908447266,,9.904999732971191,
0.887598,APASSJ194426.07-632914.8,296.108658,-63.487459,16.900999069213867,0.024000000208616257,0.28480944008263726,16.503000259399414,0.12999999523162842,16.666000366210938,0.010999999940395355,16.85099983215332,0.2199999988079071,99.9990005493164,9.99899959564209,0.01869998341135215,-0.05852988033439033,0.01749999610183295,0.01749999610183295,,,,,,,18.751672744751,0.110479168593884,17.3753318786621,0.037893034517765,16.511999130249023,0.09000000357627869,16.952999114990234,0.46700000762939453,12.847999572753906,,9.256999969482422,
0.896484,APASSJ195339.07+685140.8,298.412819,68.861359,99.9990005493164,9.99899959564209,0.1335599787618268,16.56399917602539,-0.0,16.350000381469727,-0.06700000166893005,16.583999633789062,-0.0,99.9990005493164,9.99899959564209,0.024379991555179004,0.0313099935738137,0.005299991971696727,0.005299991971696727,,,,,,,15.52077293396,0.0201961100101471,15.8722791671753,0.0148695502430201,17.836000442504883,0.1550000011920929,17.95800018310547,,13.526000022888184,0.45899999141693115,9.527999877929688,
0.962441,APASSJ195346.79-121248.1,298.444971,-12.213377,16.2450008392334,0.09799999743700027,0.10061074878034379,16.091999053955078,0.014000000432133675,16.12700080871582,0.032999999821186066,16.3700008392334,0.06400000303983688,99.9990005493164,9.99899959564209,-0.03216999648429919,-0.05256000076769851,0.0061999918671062915,0.0061999918671062915,16.30699920654297,0.11900000274181366,15.954999923706055,,15.871999740600586,0.27000001072883606,16.6432819366455,0.0320089012384415,16.4793338775635,0.0191653743386269,,,,,,,,
1.0,APASSJ195847.99-661824.7,299.699971,-66.306877,16.617000579833984,0.08100000023841858,0.17119760034101292,16.634000778198242,0.17100000381469727,16.461999893188477,0.12399999797344208,16.827999114990234,0.017000000923871994,99.9990005493164,9.99899959564209,-0.0819201573904138,-0.09901007870212197,0.021999995988153387,0.021999995988153387,,,,,,,,,16.2089691162109,0.00540344230830669,17.92099952697754,0.2150000035762787,16.979000091552734,0.3240000009536743,13.392999649047852,,9.414999961853027,
0.754458,APASSJ200328.68-284705.8,300.869523,-28.784953,15.1850004196167,0.06400000303983688,0.13932373724922265,15.364999771118164,0.06400000303983688,15.163000106811523,0.014999999664723873,15.609000205993652,0.04600000008940697,99.9990005493164,9.99899959564209,0.0294800047413446,-0.021700007346225902,0.00510001195834775,0.00510001195834775,16.124000549316406,0.07900000363588333,15.989999771118164,0.15600000321865082,15.923999786376953,0.25699999928474426,13.528694152832,0.00564969005063176,14.1763229370117,0.00445830402895808,16.86199951171875,0.1809999942779541,16.618000030517578,0.5090000033378601,12.168999671936035,,8.706999778747559,
0.884036,APASSJ201827.84+353117.8,304.616017,35.521627,15.649999618530273,0.04100000113248825,0.08463939210138056,15.661999702453613,0.006000000052154064,15.541999816894531,0.08699999749660492,15.954999923706055,0.07500000298023224,99.9990005493164,9.99899959564209,0.026750015604193322,-0.038959920857450925,0.003999996033599018,0.003999996033599018,15.736000061035156,0.09000000357627869,15.059000015258789,,15.07800006866455,,,,15.2719135284424,0.00936857983469963,,,,,,,,
0.977021,APASSJ202838.12-060842.3,307.158866,-6.145089,15.359999656677246,0.04399999976158142,0.01899322371587631,15.225000381469727,0.03099999949336052,15.163999557495117,0.026000000536441803,15.335000038146973,0.06400000303983688,15.211999893188477,-0.0,0.2174400055082515,0.04024007976113353,0.004200012062938185,0.004200012062938185,15.29800033569336,0.054999999701976776,15.234999656677246,0.10400000214576721,15.26099967956543,0.19499999284744263,17.0328712463379,0.0446776375174522,15.788779258728,0.015544624067843,15.564000129699707,0.057999998331069946,15.888999938964844,0.20399999618530273,12.843999862670898,,8.977999687194824,
0.889582,APASSJ204918.12-085633.3,312.325513,-8.942608,16.173999786376953,0.0860000029206276,0.06515106684903724,15.890000343322754,0.04899999871850014,15.947999954223633,0.050999999046325684,15.958999633789062,0.07800000160932541,16.243999481201172,0.1589999943971634,0.08651987736811861,-0.04651991948776413,0.006400007896445459,0.006400007896445459,15.859999656677246,0.06199999898672104,15.777999877929688,0.15299999713897705,15.560999870300293,0.24699999392032623,20.1445751190186,0.186862453818321,16.9726581573486,0.0246842950582504,15.88599967956543,0.07000000029802322,16.333999633789062,0.3409999907016754,12.29800033569336,0.4429999887943268,8.977999687194824,
0.982784,APASSJ205525.76-225721.1,313.857334,-22.955887,15.404999732971191,0.04899999871850014,0.04823547849133155,15.3100004196167,0.07199999690055847,15.232000350952148,0.024000000208616257,15.52400016784668,0.06700000166893005,15.777000427246094,-0.0,0.06410015921574086,-0.0706100428942591,0.00460000810562633,0.00460000810562633,15.767000198364258,0.06300000101327896,15.765999794006348,0.14499999582767487,15.29800033569336,0.1379999965429306,14.8197612762451,0.00995620712637901,15.0665035247803,0.00767366401851177,15.89799976348877,0.07500000298023224,15.87399959564209,0.2540000081062317,11.904000282287598,,8.894000053405762,
0.95054,APASSJ205606.86-242135.9,314.028588,-24.359975,15.8149995803833,0.057999998331069946,0.06267306706605631,15.737000465393066,0.07800000160932541,15.647000312805176,0.03099999949336052,15.998000144958496,0.20200000703334808,99.9990005493164,9.99899959564209,0.05722991918446496,-0.057849839504342526,0.00510001195834775,0.00510001195834775,16.145000457763672,0.0729999989271164,16.01300048828125,0.11699999868869781,15.968999862670898,,15.8062372207642,0.0199893172830343,15.4641122817993,0.00808600895106792,16.916000366210938,0.17499999701976776,16.780000686645508,,12.256999969482422,,8.770000457763672,
0.985961,APASSJ211114.81-321656.8,317.811734,-32.282446,99.9990005493164,9.99899959564209,0.13629631248080645,99.9990005493164,9.99899959564209,16.659000396728516,0.00800000037997961,17.016000747680664,0.010999999940395355,99.9990005493164,9.99899959564209,0.029880001602577977,0.03332001651870087,0.006099984057073016,0.006099984057073016,,,,,,,,,15.928638458252,0.0147230857983232,,,,,,,,
0.852249,APASSJ212003.00+152654.6,320.012521,15.448504,16.639999389648438,0.07199999690055847,0.04756794281624357,16.27400016784668,0.2150000035762787,16.503999710083008,0.06800000369548798,16.391000747680664,0.17499999701976776,99.9990005493164,9.99899959564209,0.10311983714927919,0.02935000666184351,0.00510001195834775,0.00510001195834775,16.408000946044922,0.125,15.878999710083008,,16.340999603271484,,20.0312843322754,0.124172396957874,17.1791763305664,0.0154731515794992,16.690000534057617,0.11599999666213989,16.440000534057617,,12.859000205993652,,9.17199993133545,
0.946261,APASSJ212156.99-155231.0,320.487488,-15.875301,16.753999710083008,0.05000000074505806,0.05113125362528776,16.58300018310547,0.11400000005960464,16.631999969482422,0.10000000149011612,16.617000579833984,0.032999999821186066,17.104000091552734,-0.0,0.13151987950550392,0.03800988124567084,0.006999984361755196,0.006999984361755196,,,,,,,17.4771270751953,0.0379060059785843,17.1000900268555,0.0217185113579035,16.452999114990234,0.1080000028014183,16.375999450683594,,12.579000473022461,,9.057000160217285,
0.944423,APASSJ212553.44-553057.3,321.472671,-55.515926,15.690999984741211,0.014000000432133675,0.2533112118133845,15.857999801635742,0.032999999821186066,15.67300033569336,0.024000000208616257,16.033000946044922,0.028999999165534973,16.628999710083008,-0.0,0.04668011861213017,-0.017179992391902488,0.012600000172824366,0.012600000172824366,16.392000198364258,0.11299999803304672,16.485000610351562,0.28200000524520874,15.861000061035156,,14.4907855987549,0.0112666646018624,14.9054870605469,0.00540523929521441,16.878000259399414,0.12300000339746475,16.535999298095703,0.30000001192092896,12.980999946594238,,9.090999603271484,
0.877078,APASSJ213144.97+351203.6,322.937399,35.201017,15.571999549865723,0.017000000923871994,0.10998919915449318,15.519000053405762,0.04600000008940697,15.425999641418457,0.039000000804662704,15.704000473022461,0.03400000184774399,16.198999404907227,-0.19099999964237213,-0.03785003900702577,-0.017790011588658672,0.00460000810562633,0.00460000810562633,15.767000198364258,0.054999999701976776,15.678999900817871,0.10599999874830246,15.600000381469727,0.19699999690055847,15.8704710006714,0.025732234120369,15.7996311187744,0.0177654214203358,16.339000701904297,0.07599999755620956,16.930999755859375,0.4000000059604645,12.515000343322754,0.3149999976158142,8.944999694824219,
0.912434,APASSJ214125.61-484955.0,325.356733,-48.831968,14.50100040435791,0.04699999839067459,0.02785102658632321,14.369999885559082,0.05400000140070915,14.352999687194824,0.01600000075995922,14.559000015258789,0.0430000014603138,14.833999633789062,0.0689999982714653,-0.003620015877459082,-0.11483999696793035,0.003200000469405495,0.003200000469405495,14.772000312805176,0.041999999433755875,14.744000434875488,0.0560000017285347,14.859999656677246,0.10499999672174454,14.431884765625,0.0105078611522913,14.4579105377197,0.00742890872061253,14.866000175476074,0.03700000047683716,15.0600004196167,0.0949999988079071,12.71500015258789,0.4729999899864197,9.218999862670898,
0.876171,APASSJ214128.00+283448.5,325.36667,28.580164,17.288000106811523,0.08900000154972076,0.05186607093434693,17.145999908447266,0.20800000429153442,17.045000076293945,0.11100000143051147,16.841999053955078,0.07000000029802322,99.9990005493164,9.99899959564209,-0.050360039313090965,-0.10199987736996263,0.005900004043724039,0.005900004043724039,,,,,,,,,18.9278659820557,0.0494824126362801,,,,,,,,
0.986058,APASSJ214720.21+234629.6,326.834232,23.774903,16.19300079345703,0.10599999874830246,0.08488382186932286,16.375999450683594,0.06300000101327896,16.170000076293945,0.03099999949336052,16.575000762939453,0.0560000017285347,99.9990005493164,9.99899959564209,-0.029000016365898773,-0.05262012127786875,0.00510001195834775,0.00510001195834775,,,,,,,15.1106033325195,0.0132617335766554,15.5491580963135,0.00982625689357519,,,,,,,,
0.824343,APASSJ215328.06+433202.5,328.366934,43.534028,15.965999603271484,0.04600000008940697,0.1625925275055063,16.024999618530273,0.09000000357627869,15.83899974822998,0.017000000923871994,16.25,0.03400000184774399,99.9990005493164,9.99899959564209,-0.011599991648836294,-0.028479994580266066,0.005000004148314474,0.005000004148314474,16.368000030517578,0.12800000607967377,17.583999633789062,,16.104000091552734,,,,15.6323862075806,0.0189386978745461,16.645999908447266,0.10000000149011612,17.25200080871582,,12.645999908447266,,9.347000122070312,
0.98273,APASSJ220837.61+230325.7,332.156724,23.057145,16.268999099731445,0.05700000002980232,0.050953087639235554,16.375,0.1379999965429306,16.152999877929688,0.032999999821186066,16.429000854492188,0.10300000011920929,99.9990005493164,9.99899959564209,-0.042329881398472935,-0.07072991720633581,0.004200012062938185,0.004200012062938185,16.62299919128418,0.1469999998807907,16.43899917602539,0.27799999713897705,15.446000099182129,,15.9728078842163,0.0134518789127469,16.1040287017822,0.00783757213503122,17.07699966430664,0.11900000274181366,17.141000747680664,0.5040000081062317,12.727999687194824,,9.211999893188477,
0.973753,APASSJ221414.94-284942.9,333.562263,-28.828603,16.415000915527344,0.06700000166893005,0.148811056297553,16.54599952697754,0.23800000548362732,16.35300064086914,0.07699999958276749,16.591999053955078,0.09000000357627869,99.9990005493164,9.99899959564209,-0.036539999928209,-0.07413983912556432,0.012300012349442113,0.012300012349442113,,,,,,,15.9166879653931,0.00987312290817499,15.8815097808838,0.003539620898664,17.180999755859375,0.20800000429153442,16.8439998626709,,12.28600025177002,,9.029000282287598,
0.914336,APASSJ222145.44+242542.1,335.439336,24.428369,16.288999557495117,0.01899999938905239,0.15445067069179616,16.441999435424805,0.026000000536441803,16.298999786376953,0.04899999871850014,16.58799934387207,0.03999999910593033,99.9990005493164,9.99899959564209,0.03232000963180326,-0.009429984038433759,0.005199984161663451,0.005199984161663451,,,,,,,15.9962329864502,0.00631888909265399,15.8495922088623,0.00394546939060092,,,,,,,,
0.973645,APASSJ222205.87-172141.1,335.524484,-17.361424,16.739999771118164,0.13199999928474426,0.05784279223034542,16.450000762939453,0.061000000685453415,16.621000289916992,0.00800000037997961,16.775999069213867,0.07699999958276749,99.9990005493164,9.99899959564209,0.07041995704639703,-0.061290001758607104,0.0054000001910026185,0.0054000001910026185,,,,,,,16.881893157959,0.0414131432771683,16.760498046875,0.0153173003345728,,,,,,,,
0.956421,APASSJ222734.23-601142.9,336.892659,-60.195257,15.281999588012695,0.010999999940395355,0.22572826927206072,15.34000015258789,0.017000000923871994,15.20199966430664,0.009999999776482582,15.506999969482422,0.020999999716877937,15.993000030517578,-0.0,0.02196000023104716,-0.058949997037416324,0.014199983525031712,0.014199983525031712,15.732000350952148,0.06700000166893005,15.682999610900879,0.12999999523162842,15.87399959564209,,14.6650476455688,0.0156971663236618,14.8732261657715,0.00466260267421603,16.05900001525879,0.06800000369548798,16.204999923706055,0.23899999260902405,12.746000289916992,,9.300999641418457,
0.964279,APASSJ222739.08-560839.7,336.91285,-56.144375,15.567999839782715,0.03500000014901161,0.23656069332061164,15.60099983215332,0.032999999821186066,15.505999565124512,0.0,15.835000038146973,0.03099999949336052,99.9990005493164,9.99899959564209,0.05901011754758656,0.004499999886320438,0.014000004739500582,0.014000004739500582,16.17799949645996,0.11599999666213989,16.07200050354004,0.20499999821186066,16.988000869750977,,14.783618927002,0.0145983640104532,15.0489158630371,0.00558585999533534,16.283000946044922,0.08100000023841858,16.850000381469727,0.4129999876022339,12.878000259399414,,9.112000465393066,
0.982229,APASSJ222827.83+175404.2,337.115965,17.901173,16.165000915527344,0.017000000923871994,0.0658155512897438,16.194000244140625,0.08799999952316284,16.101999282836914,0.0,16.347999572753906,0.0560000017285347,99.9990005493164,9.99899959564209,0.06585984156117775,-0.04083011990587693,0.00510001195834775,0.00510001195834775,16.781999588012695,0.1289999932050705,16.607999801635742,0.27300000190734863,17.155000686645508,,16.337911605835,0.0298035591840744,16.3241863250732,0.0163558851927519,16.71299934387207,0.11999999731779099,16.30900001525879,,12.404000282287598,,8.930999755859375,
0.851111,APASSJ222851.65-455059.8,337.215235,-45.849961,16.485000610351562,-0.0,0.20258412162412864,16.433000564575195,-0.0,16.374000549316406,-0.026000000536441803,16.503000259399414,-0.0,99.9990005493164,9.99899959564209,-0.02598001174192177,-0.047679840645287186,0.011000016002071789,0.011000016002071789,16.496999740600586,0.12099999934434891,16.075000762939453,,15.347999572753906,,16.999439239502,0.0375197306275368,16.718448638916,0.0191083885729313,17.02899932861328,0.14300000667572021,16.867000579833984,0.4320000112056732,12.97599983215332,,9.32800006866455,
0.833806,APASSJ223508.27-424410.2,338.784477,-42.73617,14.310999870300293,0.024000000208616257,0.17269632559210943,14.319999694824219,0.035999998450279236,14.20199966430664,0.020999999716877937,14.531999588012695,0.02199999988079071,14.878999710083008,0.0,0.005370011967897881,-0.05940000046393834,0.010299996120011201,0.010299996120011201,14.855999946594238,0.04100000113248825,14.996000289916992,0.08100000023841858,14.887999534606934,0.13899999856948853,13.6211566925049,0.00622888514772058,13.8820877075195,0.00472106738016009,15.026000022888184,0.03999999910593033,14.836000442504883,0.0820000022649765,12.803000450134277,,9.182999610900879,
0.952638,APASSJ223607.85-014059.6,339.032741,-1.683236,15.802000045776367,0.12200000137090683,0.05710986235799322,15.652999877929688,0.05400000140070915,15.746000289916992,0.006000000052154064,15.734999656677246,0.11599999666213989,99.9990005493164,9.99899959564209,0.22700016852468252,0.01694001621217467,0.01299999621551251,0.01299999621551251,15.638999938964844,0.06800000369548798,15.697999954223633,0.1469999998807907,15.17300033569336,0.0,18.168270111084,0.0603384859859943,16.6754932403564,0.0217369180172682,15.781999588012695,0.06400000303983688,16.033000946044922,0.2840000092983246,12.022000312805176,,9.0,
0.797336,APASSJ223618.55-482809.2,339.077327,-48.469242,15.720000267028809,0.012000000104308128,0.22140727731804685,15.744999885559082,0.02800000086426735,15.638999938964844,0.03999999910593033,15.815999984741211,0.08100000023841858,99.9990005493164,9.99899959564209,0.05910984255024232,0.002599999243102502,0.01310000361627317,0.01310000361627317,16.22599983215332,0.12099999934434891,15.630000114440918,,15.46500015258789,,14.7985582351685,0.00931581109762192,15.1233396530151,0.00729428697377443,,,,,,,,
0.982901,APASSJ224841.01+263251.6,342.170906,26.547688,16.368999481201172,0.02199999988079071,0.082392180787576,16.510000228881836,0.12200000137090683,16.295000076293945,0.01899999938905239,16.542999267578125,0.014000000432133675,99.9990005493164,9.99899959564209,0.06318000305327587,0.017430012121621985,0.0054000001910026185,0.0054000001910026185,,,,,,,16.4204273223877,0.0270687285810709,16.0936965942383,0.0159674324095249,17.136999130249023,0.1589999943971634,16.44499969482422,,12.76200008392334,,9.130999565124512,
0.78645,APASSJ231105.11-013705.6,347.771309,-1.618245,16.656999588012695,0.05700000002980232,0.2689499860358799,16.84600067138672,0.14800000190734863,16.597999572753906,0.04899999871850014,17.115999221801758,0.1770000010728836,99.9990005493164,9.99899959564209,0.013849991591996513,-0.016530011816939805,0.005799995824418147,0.005799995824418147,,,,,,,15.4366855621338,0.0199848879128695,15.6821622848511,0.0150680085644126,,,,,,,,
0.914281,APASSJ231443.12-073418.1,348.67968,-7.571707,15.628999710083008,0.05299999937415123,0.22119233119617557,15.460000038146973,0.05900000035762787,15.468999862670898,0.03400000184774399,15.623000144958496,0.11400000005960464,15.82699966430664,0.20100000500679016,0.10254995941068046,0.014209992696123663,0.022899996292835567,0.022899996292835567,15.645000457763672,0.06499999761581421,15.86299991607666,0.16899999976158142,15.557000160217285,0.23000000417232513,16.2171802520752,0.0234721004962921,15.8886127471924,0.0121819162741303,15.763999938964844,0.06400000303983688,16.072999954223633,0.23999999463558197,12.625,,9.156000137329102,
0.987517,APASSJ234633.75+220043.2,356.640656,22.012017,16.57200050354004,0.07500000298023224,0.03684311374027369,16.509000778198242,0.06800000369548798,16.378000259399414,0.0430000014603138,16.631999969482422,0.05400000140070915,99.9990005493164,9.99899959564209,0.12138983875047415,0.039219838436110877,0.0047000159156596055,0.0047000159156596055,16.350000381469727,0.1289999932050705,15.78600025177002,,15.62600040435791,,18.2652683258057,0.0574595592916012,17.158763885498,0.0217412821948528,17.134000778198242,0.16599999368190765,17.020000457763672,0.5009999871253967,12.8149995803833,,9.12399959564209,
0.983958,APASSJ235515.45+170831.0,358.814382,17.141963,16.381999969482422,0.06400000303983688,0.10147564785444166,16.45199966430664,0.07800000160932541,16.263999938964844,0.01600000075995922,16.617000579833984,-0.0,99.9990005493164,9.99899959564209,0.05113008082844317,0.003409999271752895,0.005199984161663451,0.005199984161663451,,,,,,,15.9529180526733,0.0157086942344904,15.7712459564209,0.00806062482297421,,,,,,,,
0.987891,APASSJ235520.42+445625.5,358.835109,44.94043,15.732999801635742,0.13699999451637268,0.05673168768315391,15.704000473022461,0.08900000154972076,15.628000259399414,0.07400000095367432,15.994000434875488,0.08100000023841858,16.18600082397461,0.06199999898672104,0.0724899597116746,0.046959838437032886,0.004899995929008583,0.004899995929008583,16.18899917602539,0.09000000357627869,15.92300033569336,0.15000000596046448,15.769000053405762,0.2370000034570694,16.062126159668,0.0150095615535975,15.936541557312,0.0126163065433502,,,,,,,,


==> gd_sample.csv <==
Name,classification,ID,ra_apass,dec_apass,b,berr,v,verr,g,gerr,r,rerr,i,ierr,pmra,e_pmra,pmde,e_pmde,jmag,e_jmag,hmag,e_hmag,kmag,e_kmag,fuv_mag,fuv_magerr,nuv_mag,nuv_magerr,w1,e_w1,w2,e_w2,w3,e_w3,w4,e_w4
GD10,WD,APASSJ010654.15+393057.1,16.725631,39.515864,15.5600004196167,0.1289999932050705,15.487000465393066,0.07400000095367432,15.40999984741211,0.08399999886751175,15.510000228881836,0.061000000685453415,15.618000030517578,0.18799999356269836,168.68987440830097,4.499999886320438,9.830016097112093,4.499999886320438,15.409000396728516,0.06400000303983688,15.32800006866455,0.1340000033378601,15.744000434875488,0.2619999945163727,19.2141151428223,0.141691088676453,16.3386936187744,0.0232602842152119,15.461999893188477,0.04100000113248825,15.517999649047852,0.10400000214576721,13.182000160217285,,9.517000198364258,
GD100,cWD,APASSJ091010.99-025416.4,137.545826,-2.904577,16.145000457763672,0.04699999839067459,16.1299991607666,0.035999998450279236,15.982000350952148,0.0820000022649765,16.27899932861328,0.04899999871850014,,,-16.530011816939805,3.999996033599018,-62.330038781510666,3.999996033599018,16.36199951171875,0.13199999928474426,16.183000564575195,,14.996999740600586,,15.7224798202515,0.0209530722349882,15.8992938995361,0.0144063588231802,16.631999969482422,0.11500000208616257,16.290000915527344,,11.996999740600586,0.2759999930858612,9.095000267028809,
GD1000,Unknown,APASSJ013629.63-205333.9,24.123496,-20.892775,15.5,0.04699999839067459,15.013999938964844,0.02500000037252903,15.236000061035156,0.027000000700354576,14.930000305175781,0.035999998450279236,14.795000076293945,0.04899999871850014,20.750003750436008,3.7000078009441495,-64.58004281739704,3.7000078009441495,14.020000457763672,0.029999999329447746,13.743000030517578,0.04100000113248825,13.659000396728516,0.04500000178813934,,,17.8672904968262,0.0376009084284306,13.642000198364258,0.027000000700354576,13.656999588012695,0.039000000804662704,12.654999732971191,,8.631999969482422,
GD1002,Unknown,APASSJ013708.11-095834.1,24.283815,-9.976142,15.809000015258789,0.06499999761581421,15.340999603271484,0.028999999165534973,15.522000312805176,0.04800000041723251,15.329999923706055,0.01899999938905239,15.232999801635742,0.04600000008940697,26.390016137156636,4.100003843632294,-43.5499197919853,4.100003843632294,14.40999984741211,0.03799999877810478,14.206000328063965,0.050999999046325684,14.194000244140625,0.0820000022649765,,,18.0215530395508,0.0338791497051716,14.104999542236328,0.02800000086426735,14.154999732971191,0.04500000178813934,12.645999908447266,,8.836000442504883,
GD1003,Unknown,APASSJ013710.98-122504.6,24.295751,-12.417963,14.687000274658203,0.04699999839067459,14.380000114440918,0.04600000008940697,14.493000030517578,0.028999999165534973,14.39900016784668,0.10300000011920929,14.47599983215332,0.017999999225139618,-13.839984057995025,4.100003843632294,-41.78988056082744,4.100003843632294,13.864999771118164,0.027000000700354576,13.755000114440918,0.028999999165534973,13.661999702453613,0.0430000014603138,20.0960998535156,0.181767135858536,16.8958930969238,0.0225735567510128,13.67300033569336,0.02800000086426735,13.616000175476074,0.03799999877810478,12.585000038146973,,9.190999984741211,
GD1004,Unknown,APASSJ013736.94-135854.4,24.403917,-13.981798,16.63800048828125,0.07199999690055847,15.880000114440918,0.057999998331069946,16.183000564575195,0.017000000923871994,15.711999893188477,0.028999999165534973,15.593000411987305,,11.480004377517616,4.200012062938185,-10.919987653323915,4.200012062938185,14.711000442504883,0.03400000184774399,14.312999725341797,0.041999999433755875,14.293000221252441,0.07100000232458115,,,21.3971309661865,0.263867080211639,14.217000007629395,0.029999999329447746,14.289999961853027,0.05900000035762787,12.78600025177002,,8.937000274658203,
GD1005,Unknown,APASSJ013742.94-185037.7,24.428932,-18.843824,15.484999656677246,0.0820000022649765,15.128000259399414,0.035999998450279236,15.222999572753906,0.023000000044703484,15.144000053405762,0.04800000041723251,15.20199966430664,0.08799999952316284,33.900011476362124,3.800016020250041,4.219991933496203,3.800016020250041,14.656000137329102,0.03999999910593033,14.5,0.04699999839067459,14.73799991607666,0.10100000351667404,20.2036399841309,0.134721711277962,17.6585006713867,0.0285797938704491,14.503999710083008,0.03200000151991844,14.5,0.05900000035762787,12.87600040435791,,9.241999626159668,
GD1006,Unknown,APASSJ013800.50-150627.3,24.502116,-15.107593,17.066999435424805,0.02199999988079071,16.823999404907227,0.22100000083446503,,,,,,,3.510000124151702,5.199984161663451,-15.620003978256136,5.199984161663451,16.025999069213867,0.06700000166893005,15.6850004196167,0.11699999868869781,15.678999900817871,0.21199999749660492,,,,,15.812000274658203,0.06199999898672104,16.084999084472656,0.23999999463558197,12.843999862670898,,9.218999862670898,
GD1007,Unknown,APASSJ013829.25-170516.0,24.621893,-17.087791,15.324999809265137,0.03700000047683716,14.824000358581543,0.04399999976158142,15.057999610900879,0.04100000113248825,14.689000129699707,0.02199999988079071,14.595000267028809,0.05900000035762787,0.8099999774913158,3.800016020250041,-53.70984072214924,3.800016020250041,13.807999610900879,0.026000000536441803,13.49899959564209,0.028999999165534973,13.467000007629395,0.04100000113248825,,,17.82493019104,0.0338075868785381,13.40999984741211,0.026000000536441803,13.390999794006348,0.032999999821186066,12.666000366210938,,8.687999725341797,
GD1008,Unknown,APASSJ013858.60-182851.5,24.744167,-18.480986,16.246999740600586,,15.630999565124512,0.04800000041723251,15.887999534606934,0.014000000432133675,15.557000160217285,0.0860000029206276,15.435999870300293,0.08699999749660492,32.69001499575097,3.800016020250041,-48.17015906155575,3.800016020250041,14.63599967956543,0.032999999821186066,14.352999687194824,0.04899999871850014,14.232000350952148,0.052000001072883606,,,18.3296546936035,0.0382002145051956,14.276000022888184,0.03200000151991844,14.383999824523926,0.06499999761581421,12.72700023651123,,9.151000022888184,
GD1009,Unknown,APASSJ013935.23-193935.1,24.896795,-19.659766,17.417999267578125,,16.726999282836914,0.032999999821186066,17.145000457763672,,16.694000244140625,,,,4.880016058450565,3.999996033599018,0.7899984154846607,3.999996033599018,15.439000129699707,0.05000000074505806,15.090999603271484,0.07699999958276749,15.076000213623047,0.11800000071525574,,,21.427677154541,0.24084535241127,14.986000061035156,0.03999999910593033,15.019000053405762,0.09300000220537186,12.769000053405762,,8.579999923706055,
GD101,Unknown,APASSJ092041.82-074526.8,140.174277,-7.757447,16.386999130249023,0.02500000037252903,15.583999633789062,0.029999999329447746,15.97700023651123,0.02800000086426735,15.371000289916992,0.014999999664723873,15.024999618530273,0.04899999871850014,-94.07015822944231,3.999996033599018,-47.15999893960543,3.999996033599018,14.006999969482422,0.028999999165534973,13.527000427246094,0.03400000184774399,13.479999542236328,0.039000000804662704,,,21.1228275299072,0.202122032642365,13.402000427246094,0.026000000536441803,13.411999702453613,0.03400000184774399,12.114999771118164,,9.027999877929688,
GD1010,Unknown,APASSJ013939.71-114556.9,24.91548,-11.765832,15.420999526977539,0.04600000008940697,14.888999938964844,0.028999999165534973,15.102999687194824,0.027000000700354576,14.802000045776367,0.03200000151991844,14.630000114440918,0.10300000011920929,2.40000122175843,4.100003843632294,-22.780007384426426,4.100003843632294,13.913999557495117,0.028999999165534973,13.656999588012695,0.041999999433755875,13.586999893188477,0.04600000008940697,,,17.7388763427734,0.0436624847352505,13.47700023651123,0.026000000536441803,13.460000038146973,0.03200000151991844,12.479000091552734,0.3569999933242798,9.380000114440918,
GD1011,Unknown,APASSJ013953.25-101826.2,24.971916,-10.3073,15.496999740600586,0.06199999898672104,14.869999885559082,0.04100000113248825,15.178000450134277,0.039000000804662704,14.71399974822998,0.05700000002980232,14.480999946594238,0.014999999664723873,8.250011796917534,4.100003843632294,-25.930008450814057,4.100003843632294,13.531999588012695,0.026000000536441803,13.097999572753906,0.028999999165534973,13.065999984741211,0.03500000014901161,,,18.6816520690918,0.0135103259235621,12.951000213623047,0.023000000044703484,12.98900032043457,0.02800000086426735,12.508000373840332,,9.074000358581543,
GD1012,Unknown,APASSJ013951.57-161230.2,24.964888,-16.208409,16.569000244140625,0.061000000685453415,15.881999969482422,0.1550000011920929,16.232999801635742,0.03099999949336052,15.826000213623047,0.12700000405311584,15.652999877929688,0.12600000202655792,-7.289999848580919,3.999996033599018,-5.569991981246858,3.999996033599018,14.793000221252441,0.032999999821186066,14.543000221252441,0.04899999871850014,14.57699966430664,0.07900000363588333,,,20.7387790679932,0.160604372620583,14.458999633789062,0.03200000151991844,14.482000350952148,0.06400000303983688,12.803999900817871,,9.223999977111816,
GD1013,Unknown,APASSJ014002.23-140131.0,25.009303,-14.025286,16.226999282836914,0.04699999839067459,15.545000076293945,0.1080000028014183,15.848999977111816,0.02500000037252903,15.503000259399414,0.06400000303983688,15.199999809265137,0.28999999165534973,8.859995796228759,4.100003843632294,-5.579999924520962,4.100003843632294,14.465999603271484,0.028999999165534973,14.189000129699707,0.0430000014603138,14.170000076293945,0.05299999937415123,,,19.6347827911377,0.107791297137737,14.079000473022461,0.02800000086426735,14.123000144958496,0.05400000140070915,12.611000061035156,0.48399999737739563,8.842000007629395,
GD1014,Unknown,APASSJ014008.02-191036.9,25.033455,-19.176924,15.805000305175781,0.03999999910593033,15.470000267028809,,15.567000389099121,0.020999999716877937,15.538000106811523,0.04699999839067459,15.508000373840332,0.09700000286102295,8.679996062710416,3.800016020250041,-6.009984190313844,3.800016020250041,14.840999603271484,0.032999999821186066,14.717000007629395,0.04800000041723251,14.574999809265137,0.0689999982714653,22.0362987518311,0.339483678340912,18.5501842498779,0.0452735498547554,14.550000190734863,0.032999999821186066,14.70300006866455,0.07599999755620956,12.807999610900879,,9.210000038146973,
GD1015,Unknown,APASSJ014012.46-110701.9,25.051948,-11.117208,17.118999481201172,,16.27899932861328,,16.687999725341797,0.0689999982714653,16.16900062561035,,,,-0.9799991858017165,4.200012062938185,-2.170000857404375,4.200012062938185,15.069000244140625,0.05000000074505806,14.642999649047852,0.06300000101327896,14.548999786376953,0.0989999994635582,,,21.4334182739258,0.204189911484718,14.616999626159668,0.03200000151991844,14.753999710083008,0.06499999761581421,12.635000228881836,,9.145999908447266,
GD1016,Unknown,APASSJ014015.94-100533.7,25.066422,-10.092713,16.420000076293945,0.04699999839067459,15.82800006866455,0.017999999225139618,16.052000045776367,0.01600000075995922,15.699999809265137,0.052000001072883606,15.682999610900879,,12.089988376828842,4.200012062938185,-8.75001605891157,4.200012062938185,14.704000473022461,0.03799999877810478,14.378000259399414,0.05700000002980232,14.524999618530273,0.09700000286102295,,,19.9757080078125,0.0231229830533266,14.309000015258789,0.028999999165534973,14.388999938964844,0.054999999701976776,12.755000114440918,,8.979999542236328,
GD1017,Unknown,APASSJ014021.77-113455.2,25.090728,-11.582021,16.173999786376953,0.09000000357627869,15.649999618530273,0.014999999664723873,15.892999649047852,0.05700000002980232,15.428000450134277,0.07400000095367432,15.244999885559082,0.014999999664723873,0.8300015906570479,4.100003843632294,-15.300000268325675,4.100003843632294,14.390999794006348,0.03700000047683716,14.161999702453613,0.05700000002980232,14.02299976348877,0.07199999690055847,,,19.8393459320068,0.135804489254951,14.0,0.026000000536441803,14.029999732971191,0.04399999976158142,12.390999794006348,0.3449999988079071,9.060999870300293,
GD1018,Unknown,APASSJ014216.78-133840.0,25.569944,-13.644469,16.93000030517578,0.10300000011920929,16.357999801635742,0.0430000014603138,16.67300033569336,0.04800000041723251,16.273000717163086,0.05000000074505806,16.250999450683594,0.12099999934434891,21.38000363629544,4.799988118975307,-13.55000376861426,4.799988118975307,15.404999732971191,0.04800000041723251,15.0,0.0729999989271164,15.357000350952148,0.15800000727176666,,,19.9113826751709,0.119888946413994,15.013999938964844,0.03700000047683716,15.067000389099121,0.08699999749660492,12.342000007629395,,8.944999694824219,
GD1019,Unknown,APASSJ014224.98-102152.8,25.604115,-10.364691,16.26300048828125,0.06300000101327896,15.458000183105469,0.03700000047683716,15.78600025177002,0.035999998450279236,15.331999778747559,0.05000000074505806,15.225000381469727,0.03999999910593033,7.030007782304892,4.100003843632294,-14.000004739500582,4.100003843632294,14.378999710083008,0.03200000151991844,14.008999824523926,0.0430000014603138,13.958000183105469,0.061000000685453415,,,20.3028907775879,0.0403173305094242,13.848999977111816,0.027000000700354576,13.95300006866455,0.03999999910593033,12.569000244140625,,9.482000350952148,
GD102,Unknown,APASSJ094219.14-085606.8,145.579762,-8.935231,15.324000358581543,0.010999999940395355,14.89799976348877,0.04399999976158142,15.04699993133545,0.026000000536441803,14.831000328063965,0.01600000075995922,14.72599983215332,0.035999998450279236,36.609841481549665,3.8999878142931266,-44.120160964666866,3.8999878142931266,13.869999885559082,0.027000000700354576,13.642999649047852,0.03400000184774399,13.579999923706055,0.0430000014603138,,,17.6730308532715,0.0292955972254276,13.538000106811523,0.02500000037252903,13.550000190734863,0.03700000047683716,12.70300006866455,,9.116000175476074,
GD1020,Unknown,APASSJ014239.88-134530.4,25.666206,-13.758454,14.770999908447266,0.07500000298023224,14.208999633789062,0.008999999612569809,14.494000434875488,0.014000000432133675,14.079000473022461,0.0689999982714653,13.954999923706055,0.05400000140070915,51.22008151374757,5.000004148314474,-108.14004053827375,5.000004148314474,13.076000213623047,0.024000000208616257,12.736000061035156,0.024000000208616257,12.767999649047852,0.027000000700354576,,,17.8345470428467,0.0309170708060265,12.640000343322754,0.02500000037252903,12.663000106811523,0.02500000037252903,12.194000244140625,0.2619999945163727,9.130999565124512,
GD1021,Unknown,APASSJ014246.93-190522.1,25.695579,-19.089493,16.14699935913086,0.03500000014901161,16.216999053955078,0.02500000037252903,16.059999465942383,0.00800000037997961,16.336000442504883,0.19499999284744263,16.798999786376953,,9.41000416787574,4.499999886320438,-9.370007592224283,4.499999886320438,16.1299991607666,0.06800000369548798,16.06800079345703,0.13699999451637268,15.840999603271484,0.24300000071525574,18.5876960754395,0.057961493730545,17.9707889556885,0.0294304508715868,16.1299991607666,0.07400000095367432,16.274999618530273,0.2549999952316284,12.852999687194824,,9.031000137329102,
GD1022,Unknown,APASSJ014251.41-133825.1,25.714244,-13.640315,16.80900001525879,0.05700000002980232,16.179000854492188,0.10199999809265137,16.47599983215332,0.010999999940395355,16.069000244140625,0.020999999716877937,16.00200080871582,0.13500000536441803,15.36001273052534,3.999996033599018,-13.770000077784061,3.999996033599018,15.029999732971191,0.03999999910593033,14.847000122070312,0.0430000014603138,14.670999526977539,0.09200000017881393,,,20.1782760620117,0.147442132234573,14.609999656677246,0.03099999949336052,14.689000129699707,0.06599999964237213,12.54800033569336,,9.095999717712402,
GD1023,Unknown,APASSJ014256.92-112057.5,25.737183,-11.349321,16.969999313354492,0.026000000536441803,16.270999908447266,0.0860000029206276,16.58099937438965,0.04699999839067459,16.128999710083008,0.02500000037252903,16.091999053955078,,-3.4999991385120666,4.200012062938185,-4.579991809805506,4.200012062938185,15.142000198364258,0.04399999976158142,14.87399959564209,0.06800000369548798,14.819999694824219,0.11400000005960464,,,20.4610958099365,0.194706872105598,14.743000030517578,0.032999999821186066,14.87399959564209,0.0729999989271164,12.940999984741211,,8.803999900817871,
GD1024,Unknown,APASSJ014341.42-110229.8,25.922623,-11.041617,15.772000312805176,0.08900000154972076,15.11400032043457,0.035999998450279236,15.380000114440918,0.03099999949336052,15.017999649047852,0.0689999982714653,14.819999694824219,0.10999999940395355,-27.420011247158982,4.100003843632294,-72.97992124222219,4.100003843632294,14.02400016784668,0.028999999165534973,13.600000381469727,0.02199999988079071,13.661999702453613,0.04800000041723251,,,,,13.512999534606934,0.02500000037252903,13.520999908447266,0.032999999821186066,12.484000205993652,,8.67300033569336,
GD1025,Unknown,APASSJ014422.50-161126.0,26.093766,-16.190579,16.003000259399414,0.2619999945163727,15.687999725341797,0.014000000432133675,15.854000091552734,0.04399999976158142,15.625,0.0729999989271164,15.376999855041504,0.08500000089406967,7.980012196640018,3.800016020250041,-8.84998826222727,3.800016020250041,14.755000114440918,0.03799999877810478,14.442999839782715,0.03799999877810478,14.647000312805176,0.09000000357627869,,,,,14.39900016784668,0.03200000151991844,14.387999534606934,0.05900000035762787,12.244000434875488,,8.82699966430664,
GD1026,Unknown,APASSJ014443.32-180101.3,26.180511,-18.017055,16.316999435424805,0.10199999809265137,15.836000442504883,0.0560000017285347,16.086000442504883,0.06700000166893005,15.6850004196167,0.04100000113248825,15.406999588012695,0.17800000309944153,10.010015830630437,3.7000078009441495,-54.219961384660564,3.7000078009441495,14.640999794006348,0.035999998450279236,14.230999946594238,0.032999999821186066,14.125,0.05999999865889549,,,19.3917236328125,0.0668625682592392,14.152999877929688,0.028999999165534973,14.218000411987305,0.05299999937415123,12.871000289916992,,9.220999717712402,
GD1027,Unknown,APASSJ014603.99-153855.4,26.516666,-15.648723,16.704999923706055,0.15299999713897705,16.077999114990234,0.02800000086426735,16.312000274658203,0.04800000041723251,16.041000366210938,0.07699999958276749,15.819999694824219,,49.65012158208992,3.800016020250041,-18.110015298589133,3.800016020250041,14.887999534606934,0.04899999871850014,14.574000358581543,0.07400000095367432,14.593999862670898,0.0989999994635582,,,19.7069759368896,0.0810252353549004,14.480999946594238,0.029999999329447746,14.454999923706055,0.05400000140070915,12.857999801635742,0.48399999737739563,9.357000350952148,
GD1028,Unknown,APASSJ014610.40-112012.2,26.543346,-11.33673,16.17300033569336,0.11699999868869781,15.520000457763672,0.029999999329447746,15.788999557495117,0.03200000151991844,15.343999862670898,0.04500000178813934,15.206999778747559,0.05900000035762787,82.81007976620458,4.100003843632294,-110.17008509952575,4.100003843632294,14.361000061035156,0.035999998450279236,13.97599983215332,0.03700000047683716,13.98799991607666,0.0689999982714653,,,19.1039772033691,0.0501740165054798,13.835000038146973,0.026000000536441803,13.819999694824219,0.03799999877810478,12.411999702453613,,9.39799976348877,
GD103,Unknown,APASSJ094514.12+313641.9,146.308865,31.611661,15.857999801635742,0.010999999940395355,15.159000396728516,0.061000000685453415,15.458999633789062,0.02500000037252903,14.892999649047852,0.0560000017285347,14.666999816894531,0.12399999797344208,35.370000841794536,3.800016020250041,-99.92988125304691,3.800016020250041,13.623000144958496,0.02199999988079071,13.180999755859375,0.01899999938905239,13.100000381469727,0.02500000037252903,,,20.3150901794434,0.0463987961411476,13.057000160217285,0.024000000208616257,13.062000274658203,0.032999999821186066,12.52400016784668,,8.434000015258789,
GD1030,Unknown,APASSJ014621.77-101356.4,26.590749,-10.232349,16.482999801635742,0.035999998450279236,15.815999984741211,0.01600000075995922,16.15999984741211,0.017999999225139618,15.70300006866455,0.04500000178813934,15.529000282287598,0.11299999803304672,11.64999575848924,4.100003843632294,1.4600015788346354,4.100003843632294,14.696999549865723,0.0430000014603138,14.345000267028809,0.05400000140070915,14.368000030517578,0.08799999952316284,,,20.4700412750244,0.0447515062987804,14.305000305175781,0.028999999165534973,14.312999725341797,0.050999999046325684,13.031999588012695,,9.437000274658203,
GD1031,Unknown,APASSJ014633.64-113218.1,26.640169,-11.538373,15.8100004196167,0.07900000363588333,15.295000076293945,0.09700000286102295,15.539999961853027,0.039000000804662704,15.256999969482422,0.04100000113248825,15.23799991607666,0.08699999749660492,8.799984152574325,4.100003843632294,-44.309880104265176,4.100003843632294,14.479000091552734,0.029999999329447746,14.123000144958496,0.05299999937415123,14.10099983215332,0.06599999964237213,,,18.0454196929932,0.0293508060276508,14.024999618530273,0.026000000536441803,14.034000396728516,0.04100000113248825,12.694000244140625,,9.053000450134277,
GD1032,Star,APASSJ014637.13-142317.8,26.654724,-14.388279,15.70199966430664,0.024000000208616257,15.404999732971191,0.03799999877810478,15.479999542236328,0.03999999910593033,15.342000007629395,0.07699999958276749,15.333999633789062,0.035999998450279236,0.09000000105174877,3.999996033599018,-14.46001242584316,3.999996033599018,14.720000267028809,0.039000000804662704,14.428000450134277,0.061000000685453415,14.369999885559082,0.09099999815225601,20.2821598052979,0.203045174479485,17.6749858856201,0.0389496199786663,14.54699993133545,0.03099999949336052,14.467000007629395,0.050999999046325684,12.647000312805176,,9.404999732971191,
GD1033,Unknown,APASSJ014655.42-202502.8,26.730925,-20.417458,16.283000946044922,0.08699999749660492,15.657999992370605,0.07100000232458115,15.956999778747559,0.008999999612569809,15.571999549865723,0.0729999989271164,15.449000358581543,0.18700000643730164,16.419996063632425,3.999996033599018,-2.8000007432638085,3.999996033599018,14.567999839782715,0.024000000208616257,14.239999771118164,0.039000000804662704,14.204999923706055,0.05999999865889549,,,19.5832099914551,0.121810778975487,14.097000122070312,0.028999999165534973,14.112000465393066,0.05000000074505806,12.428999900817871,,9.168000221252441,
GD1034,Unknown,APASSJ014715.57-115051.0,26.814894,-11.847527,16.4060001373291,0.07400000095367432,15.666999816894531,0.05299999937415123,15.984999656677246,0.041999999433755875,15.557000160217285,0.061000000685453415,15.42199993133545,0.12099999934434891,6.4400040628243005,3.999996033599018,-6.000011853757314,3.999996033599018,14.484999656677246,0.02199999988079071,14.178000450134277,0.03200000151991844,14.152999877929688,0.05700000002980232,21.089334487915,0.189893588423729,20.2452602386475,0.0856733322143555,14.034000396728516,0.027000000700354576,14.092000007629395,0.041999999433755875,12.854000091552734,,9.567999839782715,
GD1036,Unknown,APASSJ014856.00-143517.0,27.233358,-14.588079,16.461000442504883,0.0430000014603138,16.187999725341797,0.00800000037997961,16.280000686645508,,,,16.225000381469727,,-4.070016029800172,4.60000810562633,-26.920007803710178,4.60000810562633,15.529000282287598,0.05700000002980232,15.281000137329102,0.10700000077486038,15.314000129699707,0.18199999630451202,,,18.9852523803711,0.0559340938925743,15.26099967956543,0.03799999877810478,15.274999618530273,0.0989999994635582,12.869000434875488,,8.845000267028809,
GD1037,Unknown,APASSJ014858.29-150935.6,27.24291,-15.159914,16.589000701904297,0.04699999839067459,15.843000411987305,0.020999999716877937,16.22599983215332,0.014000000432133675,15.572999954223633,0.04699999839067459,15.437000274658203,,164.13011908298358,3.800016020250041,-100.99008068209514,3.800016020250041,14.359999656677246,0.03500000014901161,13.880000114440918,0.041999999433755875,13.920000076293945,0.06199999898672104,,,,,13.736000061035156,0.026000000536441803,13.753000259399414,0.03700000047683716,12.345000267028809,,9.362000465393066,
GD1038,Unknown,APASSJ014924.89-094209.2,27.353731,-9.702578,14.38700008392334,0.026000000536441803,13.824999809265137,0.04699999839067459,14.085000038146973,0.032999999821186066,13.694999694824219,0.04699999839067459,13.541999816894531,0.10100000351667404,2.369998878748447,4.100003843632294,-83.54016317753121,4.100003843632294,12.765000343322754,0.028999999165534973,12.508999824523926,0.02800000086426735,12.467000007629395,0.03200000151991844,23.6071929931641,0.377592861652374,17.3577423095703,0.00796322803944349,12.380999565124512,0.024000000208616257,12.38700008392334,0.024000000208616257,12.241999626159668,,9.345000267028809,
GD1039,Unknown,APASSJ015015.21-173926.2,27.563384,-17.657297,13.968999862670898,0.03700000047683716,13.54699993133545,0.01600000075995922,13.76200008392334,0.03500000014901161,13.473999977111816,0.024000000208616257,13.348999977111816,0.04399999976158142,76.1399969633203,3.800016020250041,-48.17015906155575,3.800016020250041,12.54800033569336,0.023000000044703484,12.305999755859375,0.02199999988079071,12.319000244140625,0.023000000044703484,21.3312835693359,0.234842136502266,16.2405643463135,0.0143409743905067,12.21399974822998,0.024000000208616257,12.217000007629395,0.023000000044703484,11.92300033569336,0.2540000081062317,9.38599967956543,
GD104,WD,APASSJ094703.34-091949.9,146.763927,-9.330531,15.590999603271484,0.04500000178813934,15.890999794006348,0.03999999910593033,15.609000205993652,0.032999999821186066,16.143999099731445,0.09600000083446503,16.392000198364258,,-5.55001211068884,5.000004148314474,-1.94000049305032,5.000004148314474,16.405000686645508,0.10999999940395355,16.52400016784668,0.22200000286102295,15.696000099182129,,13.7947931289673,0.00942003540694714,14.4627027511597,0.00644544931128621,17.375,0.20399999618530273,16.447999954223633,,12.777999877929688,,8.798999786376953,
GD1040,Unknown,APASSJ015055.18-104032.1,27.729935,-10.675611,15.861000061035156,0.020999999716877937,15.38599967956543,0.017999999225139618,15.571000099182129,0.017999999225139618,15.225000381469727,0.04100000113248825,15.072999954223633,0.0989999994635582,25.310016098956112,4.100003843632294,-17.510003635834437,4.100003843632294,14.347999572753906,0.03500000014901161,13.991000175476074,0.041999999433755875,13.89799976348877,0.05999999865889549,,,,,13.899999618530273,0.02800000086426735,13.963000297546387,0.041999999433755875,12.706000328063965,0.45899999141693115,8.98799991607666,
GD1041,Unknown,APASSJ015101.78-111152.5,27.757421,-11.19792,15.196000099182129,0.04699999839067459,14.545999526977539,0.029999999329447746,14.829999923706055,0.029999999329447746,14.420999526977539,0.02199999988079071,14.27299976348877,0.07500000298023224,17.35999212542083,4.100003843632294,-6.9599877861037385,4.100003843632294,13.394000053405762,0.02800000086426735,13.041000366210938,0.026000000536441803,12.980999946594238,0.029999999329447746,,,18.8315715789795,0.0620367601513863,12.954999923706055,0.02500000037252903,12.961999893188477,0.027000000700354576,12.65999984741211,0.4180000126361847,9.361000061035156,
GD1042,Unknown,APASSJ015107.21-114005.5,27.780082,-11.668196,16.086999893188477,0.061000000685453415,15.631999969482422,0.04899999871850014,15.802000045776367,0.027000000700354576,15.519000053405762,0.04500000178813934,15.407999992370605,0.11500000208616257,19.680011246236973,4.200012062938185,-37.059841633890755,4.200012062938185,14.605999946594238,0.035999998450279236,14.35099983215332,0.05000000074505806,14.41100025177002,0.09200000017881393,,,18.6770706176758,0.0589835233986378,14.281000137329102,0.02800000086426735,14.335000038146973,0.04699999839067459,13.083999633789062,,9.444000244140625,
GD1043,cWD,APASSJ015105.98-195707.6,27.77492,-19.952125,15.991999626159668,0.05000000074505806,15.814000129699707,0.10000000149011612,15.732000350952148,,15.901000022888184,,,,14.11999201081926,4.299983856981271,69.54011914785951,4.299983856981271,15.5600004196167,0.054999999701976776,15.49899959564209,0.09399999678134918,15.541000366210938,0.16099999845027924,20.0106983184814,0.106660023331642,16.8208694458008,0.0151252830401063,15.592000007629395,0.050999999046325684,15.961999893188477,0.2029999941587448,12.444000244140625,,9.270000457763672,
GD1045,Star,APASSJ015310.17-215312.1,28.292401,-21.886709,15.600000381469727,0.03099999949336052,15.432000160217285,0.07800000160932541,15.435999870300293,0.006000000052154064,15.512999534606934,0.07900000363588333,15.777000427246094,0.052000001072883606,5.060016201241524,4.100003843632294,-7.110000115062576,4.100003843632294,15.217000007629395,0.04500000178813934,15.118000030517578,0.0729999989271164,15.015999794006348,0.11299999803304672,19.034351348877,0.0795761048793793,17.8003349304199,0.0287458524107933,15.144000053405762,0.04100000113248825,15.229999542236328,0.11400000005960464,12.489999771118164,,8.651000022888184,
GD1046,Unknown,APASSJ015349.72-212232.1,28.457168,-21.375591,15.881999969482422,0.02500000037252903,15.404000282287598,0.04100000113248825,15.645999908447266,0.04899999871850014,15.413000106811523,0.06300000101327896,15.326000213623047,0.06599999964237213,3.059999971810612,3.999996033599018,-10.299996120011201,3.999996033599018,14.538000106811523,0.03799999877810478,14.164999961853027,0.03799999877810478,14.20300006866455,0.07500000298023224,,,18.191219329834,0.0412078946828842,14.208999633789062,0.028999999165534973,14.215999603271484,0.04899999871850014,12.911999702453613,,9.269000053405762,
GD1047,Unknown,APASSJ015353.18-172540.8,28.471612,-17.428018,15.623000144958496,0.07500000298023224,15.083000183105469,0.039000000804662704,15.293999671936035,0.014000000432133675,14.963000297546387,0.039000000804662704,14.767999649047852,0.2070000022649765,6.300000086412183,3.800016020250041,-57.75012105004862,3.800016020250041,13.899999618530273,0.026000000536441803,13.62399959564209,0.03500000014901161,13.45300006866455,0.03700000047683716,,,18.6147518157959,0.0456635393202305,13.395000457763672,0.02500000037252903,13.362000465393066,0.029999999329447746,13.01200008392334,0.5299999713897705,9.303999900817871,
GD1048,Unknown,APASSJ015420.18-133935.7,28.584084,-13.65993,16.034000396728516,0.09000000357627869,15.336000442504883,0.04399999976158142,15.657999992370605,0.035999998450279236,15.1899995803833,0.054999999701976776,15.008999824523926,0.07400000095367432,4.550003995973384,4.100003843632294,-18.870011626859196,4.100003843632294,14.142000198364258,0.028999999165534973,13.847000122070312,0.03400000184774399,13.803999900817871,0.05000000074505806,,,20.0618076324463,0.00550034083425999,13.66100025177002,0.027000000700354576,13.744999885559082,0.035999998450279236,12.64900016784668,,9.414999961853027,
GD1049,Unknown,APASSJ015507.38-162730.9,28.780782,-16.458609,12.409000396728516,0.04600000008940697,12.083000183105469,0.041999999433755875,12.281999588012695,0.1770000010728836,12.213000297546387,0.28700000047683716,12.152999877929688,0.12600000202655792,41.37012074352242,2.0000017002530512,16.670015793351922,2.0000017002530512,11.470999717712402,0.028999999165534973,11.309000015258789,0.023000000044703484,11.286999702453613,0.024000000208616257,18.7821216583252,0.0739330649375916,15.0482778549194,0.00854321289807558,11.210000038146973,0.023000000044703484,11.236000061035156,0.02199999988079071,11.281000137329102,0.10100000351667404,9.130000114440918,
GD105,Unknown,APASSJ095432.15+330256.7,148.633985,33.049106,15.696999549865723,0.07599999755620956,15.041999816894531,0.04100000113248825,15.295000076293945,0.12600000202655792,14.763999938964844,0.041999999433755875,14.604000091552734,0.07199999690055847,-92.39003848051652,4.200012062938185,-57.48011899413541,4.200012062938185,13.602999687194824,0.02199999988079071,13.26200008392334,0.02800000086426735,13.164999961853027,0.026000000536441803,,,19.8361034393311,0.0383136495947838,13.0600004196167,0.02500000037252903,13.069999694824219,0.029999999329447746,12.338000297546387,,8.760000228881836,
GD1051,Unknown,APASSJ015617.39-110943.2,29.072469,-11.162018,15.909000396728516,,15.215999603271484,,15.590999603271484,,15.038000106811523,0.05299999937415123,14.875,0.1080000028014183,19.29999671119731,3.999996033599018,-61.700040532741696,3.999996033599018,13.848999977111816,0.02800000086426735,13.461000442504883,0.03500000014901161,13.406000137329102,0.039000000804662704,,,19.8694076538086,0.0925507172942162,13.354999542236328,0.027000000700354576,13.317999839782715,0.03099999949336052,12.847000122070312,,9.281000137329102,
GD1052,Unknown,APASSJ015624.42-094335.9,29.101752,-9.72666,15.746000289916992,0.03799999877810478,15.048999786376953,0.026000000536441803,15.378999710083008,0.027000000700354576,14.864999771118164,0.03200000151991844,14.711999893188477,0.07500000298023224,0.20999987668801623,3.999996033599018,-8.020007953746244,3.999996033599018,13.888999938964844,0.03200000151991844,13.536999702453613,0.03500000014901161,13.484000205993652,0.03999999910593033,,,20.249792098999,0.0395461209118366,13.425999641418457,0.02500000037252903,13.465999603271484,0.03400000184774399,12.831999778747559,,9.291000366210938,
GD1053,subdwarf,APASSJ015631.91-135427.7,29.13296,-13.907721,12.149999618530273,0.03099999949336052,12.291999816894531,0.009999999776482582,12.157999992370605,0.03500000014901161,12.489999771118164,0.01600000075995922,12.741000175476074,0.02500000037252903,5.339988138075569,1.6999992453747836,-112.25987691432238,1.6999992453747836,12.414999961853027,0.02500000037252903,12.156999588012695,0.027000000700354576,12.194000244140625,0.02500000037252903,,,,,12.128000259399414,0.024000000208616257,12.14799976348877,0.023000000044703484,12.569000244140625,0.3330000042915344,9.178999900817871,
GD1054,Unknown,APASSJ015716.39-115820.7,29.318326,-11.972426,16.56800079345703,0.07599999755620956,15.920000076293945,0.09799999743700027,16.232999801635742,0.08100000023841858,15.756999969482422,0.0430000014603138,15.494000434875488,0.02800000086426735,12.629988395929104,4.100003843632294,-9.699983638711274,4.100003843632294,14.675999641418457,0.03500000014901161,14.295000076293945,0.04600000008940697,14.322999954223633,0.07000000029802322,,,20.5601959228516,0.0994334742426872,14.241999626159668,0.028999999165534973,14.265000343322754,0.050999999046325684,12.553999900817871,,9.194999694824219,
GD1055,Unknown,APASSJ015746.38-125954.7,29.443283,-12.99855,16.09600067138672,0.014000000432133675,15.390999794006348,0.039000000804662704,15.694999694824219,0.010999999940395355,15.232999801635742,0.03200000151991844,15.145999908447266,0.13899999856948853,4.439987833393388,3.999996033599018,-3.2100012504088227,3.999996033599018,14.15999984741211,0.03700000047683716,13.805999755859375,0.039000000804662704,13.706999778747559,0.04899999871850014,,,20.3142395019531,0.0769486650824547,13.753999710083008,0.027000000700354576,13.788000106811523,0.03799999877810478,12.993000030517578,,9.437999725341797,
GD1056,Unknown,APASSJ015801.21-124335.8,29.505067,-12.726625,15.75,0.032999999821186066,15.248000144958496,0.02500000037252903,15.473999977111816,0.039000000804662704,15.119000434875488,0.03099999949336052,15.027000427246094,0.07900000363588333,60.32988094375469,3.999996033599018,-8.730000172363361,3.999996033599018,14.208000183105469,0.03400000184774399,13.847999572753906,0.039000000804662704,13.85099983215332,0.05299999937415123,,,18.2567710876465,0.0277972836047411,13.904000282287598,0.027000000700354576,13.852999687194824,0.04100000113248825,12.230999946594238,,9.199000358581543,
GD1057,Unknown,APASSJ015829.09-134145.6,29.621215,-13.696015,16.308000564575195,0.03099999949336052,16.0,0.10000000149011612,16.083999633789062,0.006000000052154064,15.99899959564209,0.03799999877810478,,,8.150004396156874,4.299983856981271,-0.8300015906570479,4.299983856981271,15.293000221252441,0.05400000140070915,15.041000366210938,0.09000000357627869,15.041999816894531,0.12399999797344208,21.4034805297852,0.199322983622551,18.5542678833008,0.0311827231198549,14.984000205993652,0.03500000014901161,14.883999824523926,0.07000000029802322,12.942000389099121,0.531000018119812,9.470999717712402,
GD1059,Unknown,APASSJ015843.35-132103.5,29.68066,-13.350981,15.614999771118164,0.05900000035762787,15.100000381469727,0.039000000804662704,15.317000389099121,0.024000000208616257,14.984999656677246,0.026000000536441803,14.854999542236328,0.05900000035762787,22.280003940977622,3.999996033599018,-42.68988086550962,3.999996033599018,14.093999862670898,0.03700000047683716,13.70300006866455,0.041999999433755875,13.611000061035156,0.050999999046325684,,,17.9928340911865,0.0242033321410418,13.647000312805176,0.02500000037252903,13.668999671936035,0.035999998450279236,12.39799976348877,,9.088000297546387,
GD106,Unknown,APASSJ100012.25+343946.3,150.051081,34.662862,14.932999610900879,,14.428000450134277,0.026000000536441803,14.670000076293945,,14.267000198364258,0.027000000700354576,14.135000228881836,0.08399999886751175,-41.420160050620325,4.200012062938185,-101.36987912119366,4.200012062938185,13.395000457763672,0.02199999988079071,13.095000267028809,0.020999999716877937,13.006999969482422,0.02800000086426735,,,17.3420467376709,0.0186628587543964,13.0,0.024000000208616257,13.032999992370605,0.03200000151991844,12.6899995803833,,8.895000457763672,0.4300000071525574
GD1060,Unknown,APASSJ015901.64-121041.5,29.756852,-12.178202,16.851999282836914,0.006000000052154064,16.17099952697754,0.05000000074505806,16.457000732421875,0.028999999165534973,16.090999603271484,0.05000000074505806,15.819000244140625,0.03500000014901161,6.990012025198666,4.200012062938185,0.20000015723553588,4.200012062938185,15.071999549865723,0.052000001072883606,14.824000358581543,0.08900000154972076,14.866000175476074,0.13199999928474426,,,20.1556224822998,0.156291112303734,14.680000305175781,0.032999999821186066,14.762999534606934,0.07800000160932541,12.418000221252441,,9.178000450134277,
GD1061,Unknown,APASSJ015902.79-142739.3,29.761632,-14.460934,16.506000518798828,0.06599999964237213,15.838000297546387,0.026000000536441803,16.14900016784668,0.05900000035762787,15.708000183105469,0.08900000154972076,15.63599967956543,,2.930000459855364,4.100003843632294,-5.839991990796989,4.100003843632294,14.668999671936035,0.041999999433755875,14.343999862670898,0.0560000017285347,14.404000282287598,0.07500000298023224,,,,,14.286999702453613,0.028999999165534973,14.34000015258789,0.050999999046325684,13.020999908447266,,8.923999786376953,
GD1062,Unknown,APASSJ015915.65-103834.5,29.815215,-10.642936,15.92300033569336,0.10000000149011612,15.303999900817871,0.02500000037252903,15.550999641418457,0.0430000014603138,15.166999816894531,0.06599999964237213,15.041000366210938,,2.189998735957488,4.100003843632294,-11.930003711313475,4.100003843632294,14.154999732971191,0.035999998450279236,13.840999603271484,0.03999999910593033,13.770000457763672,0.06199999898672104,,,19.9247035980225,0.099571019411087,13.684000015258789,0.027000000700354576,13.711999893188477,0.041999999433755875,12.390999794006348,,9.260000228881836,
GD1063,Unknown,APASSJ015936.11-111421.2,29.900486,-11.239227,16.69300079345703,0.061000000685453415,16.038999557495117,0.05400000140070915,16.399999618530273,0.057999998331069946,15.937999725341797,0.006000000052154064,15.6899995803833,,39.6799197915243,4.100003843632294,-17.110008411691524,4.100003843632294,14.892999649047852,0.041999999433755875,14.461999893188477,0.04699999839067459,14.602999687194824,0.09799999743700027,,,20.4521179199219,0.168211862444878,14.543000221252441,0.03200000151991844,14.567999839782715,0.06599999964237213,12.807000160217285,,8.862000465393066,
GD1064,Unknown,APASSJ015945.56-110406.3,29.939874,-11.068424,16.055999755859375,0.06400000303983688,15.37600040435791,0.054999999701976776,15.741000175476074,0.052000001072883606,15.293999671936035,0.06700000166893005,15.182999610900879,0.09399999678134918,3.809987947533955,3.999996033599018,-3.5600005503511056,3.999996033599018,14.342000007629395,0.03200000151991844,13.92199993133545,0.041999999433755875,13.91100025177002,0.06700000166893005,,,19.5329360961914,0.0289278961718082,13.878999710083008,0.027000000700354576,13.967000007629395,0.0430000014603138,12.888999938964844,,9.147000312805176,0.4480000138282776
GD1065,Unknown,APASSJ020001.41-130715.0,30.005914,-13.120846,15.560999870300293,0.05400000140070915,14.96399974822998,0.03700000047683716,15.204999923706055,0.032999999821186066,14.831999778747559,0.023000000044703484,14.746000289916992,0.06300000101327896,8.499996329192072,3.8999878142931266,0.4100004048268602,3.8999878142931266,13.862000465393066,0.023000000044703484,13.583000183105469,0.028999999165534973,13.543000221252441,0.03799999877810478,,,18.9898300170898,0.0400527380406857,13.538000106811523,0.027000000700354576,13.538999557495117,0.03500000014901161,12.263999938964844,,9.199999809265137,
GD1067,Unknown,APASSJ020017.55-095628.1,30.073156,-9.941149,16.865999221801758,0.07599999755620956,16.097000122070312,0.04100000113248825,16.40399932861328,0.06400000303983688,15.907999992370605,0.07599999755620956,,,-2.2600007241635467,4.200012062938185,-13.820003368891776,4.200012062938185,14.866999626159668,0.03700000047683716,14.472999572753906,0.04800000041723251,14.48799991607666,0.09300000220537186,,,20.8522987365723,0.0597582943737507,14.28499984741211,0.032999999821186066,14.208000183105469,0.054999999701976776,12.38700008392334,,8.984000205993652,
GD1068,subdwarf,APASSJ020013.24-172844.3,30.055203,-17.478975,11.920999526977539,0.07999999821186066,12.059000015258789,0.041999999433755875,11.956999778747559,0.1850000023841858,12.416999816894531,0.23999999463558197,12.70199966430664,0.1469999998807907,-20.250000306987204,2.0000017002530512,-40.939919563243166,2.0000017002530512,12.576000213623047,0.024000000208616257,12.64799976348877,0.02199999988079071,12.654999732971191,0.027000000700354576,,,,,12.611000061035156,0.024000000208616257,12.640000343322754,0.02500000037252903,12.89900016784668,0.46700000762939453,9.064000129699707,
GD1069,Unknown,APASSJ020111.68-131341.5,30.298687,-13.228195,16.97100067138672,0.06300000101327896,16.35300064086914,,16.58099937438965,0.07800000160932541,16.125,0.03999999910593033,15.901000022888184,0.32600000500679016,3.080001533817267,4.299983856981271,-7.9700038440932985,4.299983856981271,15.312999725341797,0.04600000008940697,14.86299991607666,0.07199999690055847,15.083999633789062,0.12399999797344208,,,20.3190727233887,0.0766300410032272,14.940999984741211,0.03700000047683716,15.017999649047852,0.08699999749660492,12.866000175476074,,9.286999702453613,
GD107,Unknown,APASSJ100031.25-111902.3,150.130242,-11.317328,15.840999603271484,0.0430000014603138,15.071000099182129,0.05299999937415123,15.420999526977539,0.04100000113248825,14.861000061035156,0.04899999871850014,14.574000358581543,0.07000000029802322,-76.35996298631653,3.8999878142931266,-168.01992460386828,3.8999878142931266,13.562999725341797,0.024000000208616257,13.182000160217285,0.02199999988079071,13.062999725341797,0.03200000151991844,,,19.6072063446045,0.0810131207108498,13.062000274658203,0.024000000208616257,13.069999694824219,0.03500000014901161,12.180000305175781,,8.312999725341797,
GD1070,Unknown,APASSJ020135.37-115744.6,30.397389,-11.962404,14.887999534606934,0.029999999329447746,14.312999725341797,0.04399999976158142,14.569999694824219,0.03500000014901161,14.208000183105469,0.0820000022649765,14.095000267028809,0.07800000160932541,2.639998888298578,4.100003843632294,-7.350012310780585,4.100003843632294,13.366000175476074,0.02500000037252903,13.10200023651123,0.029999999329447746,13.079000473022461,0.03799999877810478,,,,,13.008999824523926,0.02500000037252903,12.994000434875488,0.029999999329447746,12.430000305175781,0.35600000619888306,8.758999824523926,
GD1071,Unknown,APASSJ020209.80-110039.0,30.540852,-11.010854,15.829000473022461,0.041999999433755875,15.277000427246094,0.05900000035762787,15.541999816894531,0.027000000700354576,15.159000396728516,0.0430000014603138,15.131999969482422,0.026000000536441803,16.149995644809678,4.100003843632294,-28.140013455413282,4.100003843632294,14.267999649047852,0.029999999329447746,13.918999671936035,0.03999999910593033,13.878000259399414,0.05900000035762787,,,18.6730899810791,0.0176167581230402,13.829000473022461,0.02800000086426735,13.8100004196167,0.03999999910593033,12.585000038146973,,9.213000297546387,
GD1072,WD,APASSJ020304.30-122903.1,30.767925,-12.484208,14.704999923706055,0.04500000178813934,14.595999717712402,0.054999999701976776,14.579999923706055,0.03700000047683716,14.6850004196167,0.10400000214576721,14.730999946594238,0.08399999886751175,-51.410160813247785,16.099992353701964,-102.74003871018067,16.099992353701964,14.51200008392334,0.029999999329447746,14.539999961853027,0.05999999865889549,14.661999702453613,0.09600000083446503,,,,,14.461000442504883,0.03200000151991844,14.559000015258789,0.06400000303983688,12.654999732971191,,9.23900032043457,
GD1073,Unknown,APASSJ020336.08-162601.8,30.900351,-16.43385,16.174999237060547,0.020999999716877937,15.562999725341797,0.09099999815225601,15.798999786376953,0.02800000086426735,15.39900016784668,0.061000000685453415,15.227999687194824,,1.6400016193074407,3.800016020250041,-4.960007981935632,3.800016020250041,14.449000358581543,0.032999999821186066,14.187000274658203,0.05000000074505806,14.069000244140625,0.054999999701976776,,,20.0913677215576,0.137173876166344,14.079999923706055,0.02800000086426735,14.170000076293945,0.04600000008940697,13.017000198364258,,9.236000061035156,
GD1074,Star,APASSJ020338.29-183722.0,30.909571,-18.622802,,,,,,,,,,,90.07992048282176,0.7999991964879882,-132.10992619860917,0.7999991964879882,8.883999824523926,0.01899999938905239,8.927000045776367,0.024000000208616257,8.859000205993652,0.020999999716877937,,,,,8.826000213623047,0.02199999988079071,8.85200023651123,0.020999999716877937,8.881999969482422,0.023000000044703484,8.788000106811523,0.3070000112056732
GD1075,Unknown,APASSJ020409.29-145328.8,31.038716,-14.891344,15.97599983215332,0.05700000002980232,15.444000244140625,0.07900000363588333,15.675999641418457,0.029999999329447746,15.317000389099121,0.057999998331069946,15.20199966430664,0.09000000357627869,22.560011893801857,3.800016020250041,-25.22001541365171,3.800016020250041,14.288999557495117,0.035999998450279236,14.022000312805176,0.04699999839067459,14.0600004196167,0.0729999989271164,,,18.8986549377441,0.0740206316113472,13.612000465393066,0.027000000700354576,13.595999717712402,0.03700000047683716,12.246000289916992,,8.579000473022461,
GD1076,Unknown,APASSJ020422.12-113753.6,31.092191,-11.631574,16.042999267578125,0.0430000014603138,15.5600004196167,0.03700000047683716,15.769000053405762,0.039000000804662704,15.472000122070312,0.035999998450279236,15.28499984741211,0.1080000028014183,10.609992295940174,3.999996033599018,-22.349987921188585,3.999996033599018,14.519000053405762,0.035999998450279236,14.22700023651123,0.03400000184774399,14.222999572753906,0.05900000035762787,,,,,14.128000259399414,0.028999999165534973,14.25100040435791,0.05000000074505806,12.50100040435791,0.37700000405311584,9.25100040435791,
GD1077,Unknown,APASSJ020539.71-171946.0,31.41546,-17.329472,14.380000114440918,0.10100000351667404,13.876999855041504,0.019999999552965164,14.083999633789062,0.017000000923871994,13.817999839782715,0.050999999046325684,13.699000358581543,0.06700000166893005,1.3799988096252491,8.100000286503928,-78.81984201958403,9.39999581532902,12.91100025177002,0.027000000700354576,12.592000007629395,0.020999999716877937,12.538000106811523,0.027000000700354576,21.3280124664307,0.355770111083984,16.8640575408936,0.0278606358915567,12.513999938964844,0.023000000044703484,12.531000137329102,0.02500000037252903,11.958999633789062,0.21899999678134918,9.163000106811523,0.4359999895095825
GD1078,Unknown,APASSJ020554.25-141929.1,31.476055,-14.324755,15.246999740600586,0.02199999988079071,14.611000061035156,0.014999999664723873,14.88599967956543,0.019999999552965164,14.444000244140625,0.039000000804662704,14.27400016784668,0.12600000202655792,99.10007938742638,3.8999878142931266,-106.89012196962722,3.8999878142931266,13.303999900817871,0.026000000536441803,12.98799991607666,0.03799999877810478,12.930000305175781,0.03400000184774399,,,18.6815853118896,0.0649346262216568,12.845000267028809,0.02500000037252903,12.85200023651123,0.02800000086426735,12.288999557495117,,9.36299991607666,
GD1079,Unknown,APASSJ020636.73-131421.8,31.653079,-13.239403,14.970000267028809,,14.50100040435791,,14.595000267028809,,14.206999778747559,0.00800000037997961,14.229000091552734,,30.07000887009781,4.100003843632294,-40.14000114693772,4.100003843632294,13.25,0.02500000037252903,12.888999938964844,0.027000000700354576,12.885000228881836,0.032999999821186066,,,18.6959991455078,0.0641008988022804,12.842000007629395,0.02500000037252903,12.864999771118164,0.02800000086426735,12.23799991607666,0.2980000078678131,8.996999740600586,
GD108,subdwarf,APASSJ100047.21-073330.7,150.196719,-7.558544,13.392000198364258,0.039000000804662704,13.562000274658203,0.014999999664723873,13.371999740600586,0.039000000804662704,13.781999588012695,0.017999999225139618,14.131999969482422,0.04899999871850014,-46.31004121620208,2.7000000955013093,-1.7999999954554369,2.7000000955013093,14.097999572753906,0.029999999329447746,14.138999938964844,0.039000000804662704,14.255999565124512,0.08799999952316284,12.7387914657593,0.0010807765647769,13.0431060791016,8.83155968040228E-4,14.289999961853027,0.028999999165534973,14.390999794006348,0.07999999821186066,12.420999526977539,,8.89799976348877,
GD1080,Star,APASSJ020647.48-100426.8,31.697861,-10.074126,14.534000396728516,0.03700000047683716,14.388999938964844,0.027000000700354576,14.401000022888184,0.009999999776482582,14.50100040435791,0.032999999821186066,14.673999786376953,0.03099999949336052,12.030011930619366,3.8999878142931266,-9.979991591535509,3.8999878142931266,14.11400032043457,0.027000000700354576,14.0649995803833,0.041999999433755875,14.008999824523926,0.06199999898672104,,,16.7796077728271,0.00485150702297688,14.04800033569336,0.026000000536441803,14.07699966430664,0.0430000014603138,12.989999771118164,,9.270000457763672,
GD1081,Unknown,APASSJ020713.50-144003.9,31.806253,-14.667768,15.46399974822998,0.05700000002980232,14.923999786376953,0.024000000208616257,15.145999908447266,0.039000000804662704,14.803000450134277,0.05299999937415123,14.729999542236328,0.03999999910593033,17.48998856783146,5.199984161663451,-17.84001651685685,5.199984161663451,13.857999801635742,0.027000000700354576,13.562999725341797,0.03099999949336052,13.406999588012695,0.03999999910593033,,,18.4202709197998,0.0546403229236603,13.366999626159668,0.02500000037252903,13.357999801635742,0.03400000184774399,12.156999588012695,0.28700000047683716,8.909000396728516,
GD1082,Unknown,APASSJ020716.67-162404.3,31.819487,-16.401197,15.604000091552734,0.05900000035762787,14.982000350952148,0.02199999988079071,15.253999710083008,0.0430000014603138,14.852999687194824,0.04399999976158142,14.652000427246094,0.07999999821186066,4.749984009322361,3.999996033599018,-17.889983791974373,3.999996033599018,13.822999954223633,0.026000000536441803,13.53600025177002,0.03200000151991844,13.513999938964844,0.04399999976158142,,,19.6598834991455,0.109238840639591,13.395999908447266,0.026000000536441803,13.406000137329102,0.03500000014901161,12.680999755859375,,9.237000465393066,
GD1083,Unknown,APASSJ020725.87-183043.2,31.857827,-18.512014,16.94499969482422,,16.17300033569336,,16.56599998474121,,16.183000564575195,0.11400000005960464,15.835000038146973,,7.319988071685657,4.100003843632294,-5.249987862043781,4.100003843632294,15.12399959564209,0.04500000178813934,14.730999946594238,0.05900000035762787,14.611000061035156,0.08500000089406967,,,20.9734306335449,0.15786649286747,14.699000358581543,0.03200000151991844,14.930000305175781,0.07999999821186066,12.847000122070312,,9.163999557495117,
GD1084,Unknown,APASSJ020735.01-161612.1,31.895903,-16.270044,13.765000343322754,0.0430000014603138,13.482999801635742,0.10000000149011612,13.54800033569336,0.04500000178813934,13.42300033569336,0.028999999165534973,13.432999610900879,0.039000000804662704,18.230004206998274,3.999996033599018,-53.38008159014862,3.999996033599018,12.789999961853027,0.026000000536441803,12.71500015258789,0.029999999329447746,12.621000289916992,0.032999999821186066,19.2927513122559,0.127792447805405,15.9212188720703,0.0172542463988066,12.585000038146973,0.02500000037252903,12.628000259399414,0.027000000700354576,12.364999771118164,,9.270000457763672,
GD1085,Star,APASSJ012243.94-172600.8,20.68311,-17.433582,15.604000091552734,0.04699999839067459,15.508000373840332,0.017999999225139618,15.517999649047852,0.06300000101327896,15.642999649047852,0.029999999329447746,15.795999526977539,,3.7400039673229912,4.799988118975307,-2.1800016384077026,4.799988118975307,15.378000259399414,0.05299999937415123,15.557999610900879,0.11400000005960464,15.38599967956543,0.17000000178813934,18.5937557220459,0.0590909756720066,17.7074947357178,0.0243420377373695,15.336999893188477,0.03999999910593033,15.21500015258789,0.10400000214576721,12.630999565124512,,8.9350004196167,
GD1086,Star,APASSJ013046.43-102554.0,22.693493,-10.431676,14.125,0.035999998450279236,14.022000312805176,0.029999999329447746,13.97599983215332,0.03200000151991844,14.065999984741211,0.04699999839067459,14.168000221252441,0.04899999871850014,11.22001231124159,3.800016020250041,-5.339988138075569,3.800016020250041,13.607999801635742,0.028999999165534973,13.57699966430664,0.03700000047683716,13.559000015258789,0.05299999937415123,18.008171081543,0.0509396344423294,16.5051746368408,0.0180949661880732,13.4350004196167,0.026000000536441803,13.366000175476074,0.03400000184774399,12.253999710083008,0.3569999933242798,8.71500015258789,
GD1087,Unknown,APASSJ013206.61-170245.3,23.027545,-17.045941,16.36199951171875,0.07900000363588333,15.982000350952148,0.039000000804662704,16.187999725341797,0.029999999329447746,15.970999717712402,0.06300000101327896,15.727999687194824,0.02500000037252903,0.3600000042069951,4.299983856981271,-14.389992429642007,4.299983856981271,15.4399995803833,0.0430000014603138,15.215999603271484,0.09600000083446503,15.166000366210938,0.13199999928474426,19.9813098907471,0.141004264354706,18.4139766693115,0.0430127158761024,15.237000465393066,0.0430000014603138,15.154999732971191,0.10400000214576721,12.835000038146973,,9.335000038146973,
GD1088,WD,APASSJ013239.36-192140.6,23.164023,-19.361289,15.513999938964844,0.026000000536441803,15.77299976348877,0.009999999776482582,15.513999938964844,0.006000000052154064,15.942999839782715,0.010999999940395355,15.916999816894531,,2.2600007241635467,3.800016020250041,-2.4699995265109465,3.800016020250041,14.74899959564209,0.03700000047683716,14.253000259399414,0.03200000151991844,13.996999740600586,0.05700000002980232,,,,,13.850000381469727,0.027000000700354576,13.756999969482422,0.0430000014603138,12.831999778747559,,9.270000457763672,
GD1089,Unknown,APASSJ013304.98-140551.8,23.270758,-14.097731,14.515000343322754,0.0689999982714653,13.682999610900879,0.026000000536441803,14.215999603271484,0.19599999487400055,13.503000259399414,0.02199999988079071,13.319000244140625,0.07599999755620956,,,,,,,,,,,,,,,,,,,,,,
GD109,Unknown,APASSJ100225.27-004022.2,150.605309,-0.672835,16.010000228881836,,15.34000015258789,,15.565999984741211,,15.196999549865723,,14.979000091552734,,21.62001583201345,3.800016020250041,-83.90987713937648,3.800016020250041,14.161999702453613,0.03200000151991844,13.840999603271484,0.03200000151991844,13.817999839782715,0.06499999761581421,,,18.8665199279785,0.0161200277507305,13.72599983215332,0.027000000700354576,13.732000350952148,0.03999999910593033,12.03499984741211,,8.862000465393066,
GD1090,Unknown,APASSJ013500.51-185612.6,23.752163,-18.93684,16.913000106811523,0.07199999690055847,16.202999114990234,0.08799999952316284,16.523000717163086,0.010999999940395355,16.125999450683594,0.07800000160932541,,,-2.2200012836037786,3.800016020250041,-54.24984155979473,3.800016020250041,15.163999557495117,0.050999999046325684,14.682999610900879,0.05000000074505806,14.682999610900879,0.09399999678134918,,,,,14.708000183105469,0.03500000014901161,14.645999908447266,0.07100000232458115,12.814000129699707,,9.154999732971191,
GD1091,Star,APASSJ013707.00-212253.4,24.27917,-21.381518,14.88599967956543,0.010999999940395355,14.779999732971191,0.04600000008940697,14.75100040435791,0.02500000037252903,14.892999649047852,0.01899999938905239,15.071999549865723,0.08699999749660492,2.9699999004151323,3.800016020250041,-5.9199839142820565,3.800016020250041,14.62399959564209,0.039000000804662704,14.501999855041504,0.07500000298023224,14.625,0.0949999988079071,17.9802646636963,0.0625798553228378,16.9583225250244,0.0251930393278599,14.47599983215332,0.03099999949336052,14.444000244140625,0.05999999865889549,12.74899959564209,,9.081999778747559,
GD1092,Star,APASSJ014109.07-150755.0,25.287833,-15.131959,14.038999557495117,0.024000000208616257,13.986000061035156,0.027000000700354576,13.944000244140625,0.03099999949336052,14.107000350952148,0.041999999433755875,14.267000198364258,0.08900000154972076,-0.20999987668801623,3.5999999909108737,-18.179999278800096,3.5999999909108737,13.916000366210938,0.024000000208616257,13.916999816894531,0.041999999433755875,13.932000160217285,0.0430000014603138,16.4239120483398,0.0296420324593782,15.8608798980713,0.0144096417352557,13.869999885559082,0.028999999165534973,13.836999893188477,0.041999999433755875,12.291000366210938,,9.04800033569336,
GD1093,Star,APASSJ014202.07-100048.3,25.50863,-10.013429,15.001999855041504,0.04399999976158142,14.843999862670898,0.023000000044703484,14.840999603271484,0.03999999910593033,14.95300006866455,0.09700000286102295,15.079999923706055,,-1.0400003930044477,4.200012062938185,-3.099999617006688,4.200012062938185,14.739999771118164,0.03200000151991844,14.817000389099121,0.05999999865889549,14.484000205993652,0.08399999886751175,18.235912322998,0.0214519631117582,17.0327224731445,0.00788834411650896,14.696999549865723,0.03200000151991844,14.6899995803833,0.061000000685453415,12.649999618530273,,9.211999893188477,
GD1094,Unknown,APASSJ014221.37-155845.5,25.589055,-15.979333,15.812999725341797,,15.708000183105469,0.08299999684095383,15.677000045776367,0.041999999433755875,15.897000312805176,0.008999999612569809,,,12.639995929930592,4.899995929008583,-5.410008134276723,4.899995929008583,15.800999641418457,0.06499999761581421,15.755000114440918,0.11999999731779099,15.571999549865723,0.18000000715255737,,,,,15.786999702453613,0.061000000685453415,15.800000190734863,0.19599999487400055,12.085000038146973,,8.925000190734863,
GD1095,Unknown,APASSJ014338.61-153410.5,25.910914,-15.569588,14.6850004196167,0.04399999976158142,14.663999557495117,0.023000000044703484,14.62399959564209,0.02199999988079071,14.8149995803833,0.10400000214576721,15.022000312805176,0.032999999821186066,0.8600003525316424,3.800016020250041,-1.9699991526067606,3.800016020250041,14.640000343322754,0.03200000151991844,14.5600004196167,0.05000000074505806,14.824000358581543,0.10000000149011612,,,,,14.621999740600586,0.03400000184774399,14.522000312805176,0.06599999964237213,12.329000473022461,,9.22700023651123,
GD1096,Unknown,APASSJ014527.41-143054.9,26.364242,-14.515264,16.114999771118164,0.17100000381469727,16.090999603271484,0.010999999940395355,15.96399974822998,0.009999999776482582,16.152999877929688,0.057999998331069946,16.316999435424805,,2.419999100311543,5.299991971696727,-9.230003615812166,5.299991971696727,15.95300006866455,0.08500000089406967,15.746999740600586,0.1509999930858612,15.861000061035156,0.23999999463558197,19.7434997558594,0.126435354351997,18.5319900512695,0.0403307192027569,15.604999542236328,0.04800000041723251,15.732999801635742,0.1469999998807907,12.831999778747559,0.4909999966621399,9.246000289916992,
GD1097,Star,APASSJ014631.94-162237.9,26.633103,-16.377202,11.732999801635742,0.023000000044703484,11.800000190734863,0.027000000700354576,11.701000213623047,0.03700000047683716,11.972000122070312,0.020999999716877937,12.217000007629395,0.027000000700354576,1.3100004025545786,2.0999988691983162,-4.510007829594542,2.3000003693596227,11.998000144958496,0.020999999716877937,12.0649995803833,0.026000000536441803,12.052000045776367,0.027000000700354576,,,,,12.062000274658203,0.024000000208616257,12.109000205993652,0.02199999988079071,12.380000114440918,0.3199999928474426,9.307999610900879,
GD1098,Star,APASSJ015119.01-121435.4,27.829237,-12.243175,15.498000144958496,0.04500000178813934,15.366000175476074,0.06199999898672104,15.33899974822998,0.026000000536441803,15.465999603271484,0.04699999839067459,15.565999984741211,0.054999999701976776,5.60001581106917,4.299983856981271,-1.6400016193074407,4.299983856981271,15.126999855041504,0.04399999976158142,15.027000427246094,0.07400000095367432,14.972999572753906,0.125,19.4151229858398,0.133457273244858,17.7784442901611,0.0430101417005062,15.045999526977539,0.035999998450279236,15.269000053405762,0.09200000017881393,13.128000259399414,,9.454999923706055,
GD1099,Unknown,APASSJ015250.81-163530.7,28.21173,-16.591885,13.336999893188477,0.05000000074505806,13.48799991607666,0.03200000151991844,13.303999900817871,0.04100000113248825,13.699999809265137,0.028999999165534973,14.071999549865723,0.013000000268220901,24.89000416971976,3.8999878142931266,7.890012329880847,3.8999878142931266,14.071000099182129,0.02800000086426735,14.16100025177002,0.032999999821186066,14.29699993133545,0.07000000029802322,12.4963836669922,0.00368489813990891,13.2287397384644,0.00308440765365958,14.262999534606934,0.028999999165534973,14.390999794006348,0.050999999046325684,12.979999542236328,,9.253000259399414,
GD11,WD,APASSJ010923.36+373245.2,17.347371,37.545903,15.017999649047852,0.07599999755620956,15.192000389099121,0.08699999749660492,15.043000221252441,0.03700000047683716,15.390999794006348,0.09099999815225601,15.812000274658203,0.07999999821186066,,,,,,,,,,,,,,,,,,,,,,
GD110,WD,APASSJ100338.71-033758.0,150.911329,-3.632794,15.720000267028809,0.02800000086426735,15.454000473022461,0.03099999949336052,15.486000061035156,0.023000000044703484,15.442999839782715,0.028999999165534973,15.60099983215332,0.164000004529953,-134.42004419630393,3.999996033599018,-72.69984125741757,3.999996033599018,15.071000099182129,0.05400000140070915,14.878000259399414,0.054999999701976776,15.0,0.15800000727176666,21.1876983642578,0.238333582878113,16.8705043792725,0.0190950259566307,14.961999893188477,0.039000000804662704,15.279000282287598,0.14000000059604645,12.631999969482422,,9.069000244140625,
GD1100,Unknown,APASSJ015547.69-193040.2,28.948716,-19.511192,14.98799991607666,0.0820000022649765,14.932999610900879,0.10499999672174454,14.88700008392334,0.07900000363588333,15.079000473022461,0.10000000149011612,15.20199966430664,,17.070012654585298,3.999996033599018,3.9700078104942804,3.999996033599018,14.866000175476074,0.04500000178813934,14.91100025177002,0.07400000095367432,14.89900016784668,0.11900000274181366,17.7535495758057,0.0395816266536713,17.0176372528076,0.0162683706730604,14.753000259399414,0.03400000184774399,14.718999862670898,0.06300000101327896,13.053000450134277,,8.720000267028809,
GD1101,Unknown,APASSJ015620.14-105909.1,29.083934,-10.985866,16.851999282836914,,16.31599998474121,0.3580000102519989,16.527000427246094,,15.960000038146973,,15.729999542236328,,6.339995843518409,4.100003843632294,-13.610016230813926,4.100003843632294,15.104000091552734,0.05000000074505806,14.550999641418457,0.06300000101327896,14.600000381469727,0.0949999988079071,,,20.9803256988525,0.17318968474865,14.65999984741211,0.032999999821186066,14.663000106811523,0.06599999964237213,12.854000091552734,,9.121999740600586,
GD1102,Star,APASSJ015819.75-115811.0,29.58233,-11.969728,14.347999572753906,0.02800000086426735,14.218999862670898,0.05900000035762787,14.234000205993652,0.035999998450279236,14.329999923706055,0.039000000804662704,14.52299976348877,0.026000000536441803,-1.8699983002079534,2.0000017002530512,-11.400012044759933,2.0000017002530512,14.057000160217285,0.03700000047683716,14.031999588012695,0.04500000178813934,14.043999671936035,0.06599999964237213,17.333044052124,0.048315454274416,16.4489727020264,0.0206355750560761,14.019000053405762,0.02800000086426735,14.107999801635742,0.04800000041723251,12.175999641418457,,9.163999557495117,
GD1103,Unknown,APASSJ020157.63-143700.1,30.490159,-14.616716,16.87299919128418,0.12600000202655792,16.36400032043457,0.10899999737739563,16.618999481201172,0.09799999743700027,16.30699920654297,0.052000001072883606,,,15.999984134396072,4.100003843632294,-7.120007649064064,4.100003843632294,15.439000129699707,0.04899999871850014,15.12399959564209,0.09000000357627869,15.03499984741211,0.1340000033378601,,,18.9498596191406,0.0744519531726837,15.196000099182129,0.03999999910593033,15.177000045776367,0.10100000351667404,12.876999855041504,,9.1899995803833,
GD1104,WD,APASSJ020549.05-133827.8,31.454391,-13.641064,15.616000175476074,0.01899999938905239,15.819000244140625,0.04100000113248825,15.593000411987305,0.00800000037997961,16.17300033569336,0.125,,,-1.1099988000751182,5.4000001910026185,-19.450008221610915,5.4000001910026185,16.454999923706055,0.10300000011920929,15.977999687194824,,15.730999946594238,,13.9334497451782,0.0100096175447106,14.5180921554565,0.0086242537945509,16.95400047302246,0.13199999928474426,16.389999389648438,0.2750000059604645,12.51200008392334,,8.807000160217285,
GD1105,Unknown,APASSJ020550.75-144149.7,31.461469,-14.69716,16.518999099731445,0.10700000077486038,16.016000747680664,0.04399999976158142,16.232999801635742,0.014000000432133675,15.887999534606934,0.1080000028014183,15.765999794006348,0.15600000321865082,6.869987919344567,3.999996033599018,-2.4300000859511783,3.999996033599018,15.050000190734863,0.041999999433755875,14.751999855041504,0.06700000166893005,14.753000259399414,0.10000000149011612,,,19.2748794555664,0.08607567101717,14.769000053405762,0.035999998450279236,15.098999977111816,0.10400000214576721,12.835000038146973,,9.277000427246094,
GD1106,Unknown,APASSJ231701.99-171918.8,349.258311,-17.321901,16.08099937438965,,15.954999923706055,0.04600000008940697,15.937999725341797,,16.0049991607666,0.04699999839067459,,,-0.5500008001035894,4.799988118975307,-5.420016077550827,4.799988118975307,15.883999824523926,0.07699999958276749,15.894000053405762,0.16200000047683716,15.631999969482422,0.19099999964237213,18.3468723297119,0.0422961749136448,17.8017253875732,0.0213708747178316,16.111000061035156,0.06599999964237213,15.704000473022461,0.21899999678134918,12.604000091552734,,9.128999710083008,
GD1107,subdwarf,APASSJ231735.52-090219.9,349.398015,-9.038883,13.857000350952148,0.07400000095367432,14.071000099182129,0.041999999433755875,13.87600040435791,0.03700000047683716,14.326000213623047,0.04600000008940697,14.701000213623047,0.07199999690055847,-8.309988243127009,2.9000015956626157,-7.9700038440932985,3.099999617006688,14.829000473022461,0.03500000014901161,15.03600025177002,0.0689999982714653,14.968999862670898,0.125,,,,,15.175000190734863,0.0430000014603138,15.520999908447266,0.14100000262260437,11.76200008392334,0.23800000548362732,9.071999549865723,
GD1108,Unknown,APASSJ231745.44-123249.9,349.439345,-12.547212,13.572999954223633,0.03200000151991844,12.930000305175781,0.006000000052154064,13.222000122070312,0.028999999165534973,12.779000282287598,0.008999999612569809,12.651000022888184,0.04100000113248825,-16.00999166839756,2.8000007432638085,22.169988187670242,2.8000007432638085,11.758999824523926,0.024000000208616257,11.411999702453613,0.027000000700354576,11.378999710083008,0.020999999716877937,,,17.5637741088867,0.00728597538545728,11.345000267028809,0.024000000208616257,11.380000114440918,0.02199999988079071,11.168999671936035,0.13199999928474426,8.715999603271484,
GD1109,Unknown,APASSJ231832.51-123617.0,349.635461,-12.604723,15.1899995803833,0.0430000014603138,14.531000137329102,0.06300000101327896,14.829000473022461,0.029999999329447746,14.47599983215332,0.33399999141693115,14.246000289916992,0.09600000083446503,14.529996406054124,3.999996033599018,-14.10001132171601,3.999996033599018,13.342000007629395,0.026000000536441803,12.965999603271484,0.02500000037252903,12.970000267028809,0.03099999949336052,,,19.5190525054932,0.0216648336499929,12.902999877929688,0.024000000208616257,12.876999855041504,0.028999999165534973,12.003999710083008,,8.487000465393066,
GD111,WD,APASSJ100548.93+424802.9,151.453889,42.800811,16.009000778198242,0.04699999839067459,16.187999725341797,0.06599999964237213,15.925000190734863,0.027000000700354576,16.34600067138672,,16.618999481201172,,-145.32011991832405,5.10001195834775,-63.449998560827225,5.10001195834775,16.31800079345703,0.13500000536441803,16.606000900268555,,16.076000213623047,,15.3534240722656,0.0192550588399172,15.6548013687134,0.0152755277231336,16.349000930786133,0.0860000029206276,16.295000076293945,0.2709999978542328,12.722000122070312,,9.008000373840332,
GD1110,subdwarf,APASSJ231924.41-085238.0,349.851718,-8.877246,12.758000373840332,0.04899999871850014,12.95199966430664,0.04100000113248825,12.73799991607666,0.03799999877810478,13.189000129699707,0.07000000029802322,13.515999794006348,0.06499999761581421,-15.649992201360874,2.1999995169608155,-14.950008335290477,2.1999995169608155,13.49899959564209,0.026000000536441803,13.595000267028809,0.020999999716877937,13.673999786376953,0.04399999976158142,,,12.6976137161255,0.00718502141535282,13.741000175476074,0.028999999165534973,13.848999977111816,0.04500000178813934,12.475000381469727,,8.95199966430664,
GD1111,Unknown,APASSJ231950.71-180622.9,349.961315,-18.106371,14.642999649047852,0.03700000047683716,14.173999786376953,0.01600000075995922,14.35099983215332,0.017000000923871994,14.034000396728516,0.01600000075995922,13.940999984741211,0.02500000037252903,21.419999393401667,3.999996033599018,-59.760003205155954,3.999996033599018,13.170999526977539,0.026000000536441803,12.86400032043457,0.026000000536441803,12.835000038146973,0.024000000208616257,22.6009521484375,0.480716973543167,17.1599369049072,0.0221015308052301,12.789999961853027,0.023000000044703484,12.809000015258789,0.029999999329447746,12.067999839782715,,9.244000434875488,
GD1112,Unknown,APASSJ232005.41-171134.8,350.022569,-17.193021,16.277999877929688,0.054999999701976776,15.779000282287598,0.0820000022649765,15.994000434875488,0.035999998450279236,15.675999641418457,0.029999999329447746,15.4350004196167,0.10499999672174454,-7.520003691752208,4.100003843632294,-47.50992047775071,4.100003843632294,14.833000183105469,0.029999999329447746,14.510000228881836,0.04600000008940697,14.668999671936035,0.08299999684095383,,,18.7621650695801,0.0236060749739408,14.36299991607666,0.029999999329447746,14.255000114440918,0.05700000002980232,12.467000007629395,,9.111000061035156,
GD1113,Unknown,APASSJ232012.71-165642.9,350.052962,-16.945261,15.704000473022461,0.029999999329447746,15.159000396728516,0.041999999433755875,15.420999526977539,0.03799999877810478,15.029000282287598,0.052000001072883606,14.855999946594238,0.04500000178813934,4.659984142563189,3.999996033599018,-12.560003597172908,3.999996033599018,14.14900016784668,0.02199999988079071,13.822999954223633,0.039000000804662704,13.72700023651123,0.039000000804662704,,,,,13.741999626159668,0.02500000037252903,13.694999694824219,0.04100000113248825,12.16100025177002,,8.87399959564209,
GD1114,Unknown,APASSJ232017.23-142823.9,350.071826,-14.473323,15.326000213623047,0.02800000086426735,14.789999961853027,0.03999999910593033,14.98799991607666,0.032999999821186066,14.592000007629395,0.04399999976158142,14.46399974822998,0.07199999690055847,6.130007886895328,3.999996033599018,-17.47000787872821,3.999996033599018,13.614999771118164,0.026000000536441803,13.24899959564209,0.027000000700354576,13.329000473022461,0.032999999821186066,,,18.6679782867432,0.0403967760503292,13.194000244140625,0.027000000700354576,13.182999610900879,0.03500000014901161,12.229000091552734,0.38100001215934753,8.737000465393066,0.37700000405311584
GD1115,Unknown,APASSJ232024.11-115900.5,350.100473,-11.983493,14.743000030517578,0.04500000178813934,14.189000129699707,0.032999999821186066,14.407999992370605,0.04699999839067459,14.119999885559082,0.2590000033378601,13.918999671936035,0.06400000303983688,-4.330008096076199,3.999996033599018,5.299991971696727,3.999996033599018,13.11299991607666,0.029999999329447746,12.812999725341797,0.027000000700354576,12.776000022888184,0.035999998450279236,,,18.2540092468262,0.010650847107172,12.788000106811523,0.024000000208616257,12.79699993133545,0.02800000086426735,12.484000205993652,0.4650000035762787,9.055000305175781,
GD1116,Unknown,APASSJ232126.44-154618.0,350.360193,-15.771694,16.187999725341797,0.04500000178813934,15.531000137329102,0.03700000047683716,15.800999641418457,0.039000000804662704,15.538999557495117,0.039000000804662704,15.222000122070312,0.02199999988079071,4.849991819355637,3.999996033599018,-49.44996107951738,3.999996033599018,14.532999992370605,0.03799999877810478,14.218000411987305,0.028999999165534973,14.194000244140625,0.06599999964237213,,,18.6459903717041,0.0436295755207539,14.112000465393066,0.028999999165534973,14.024999618530273,0.052000001072883606,12.616000175476074,,8.585000038146973,
GD1117,Unknown,APASSJ232149.20-174524.0,350.455008,-17.756682,15.411999702453613,0.035999998450279236,14.755999565124512,0.029999999329447746,15.062999725341797,0.03500000014901161,14.604999542236328,0.04500000178813934,14.45300006866455,0.12300000339746475,28.980001297895797,3.999996033599018,0.8200008096537204,3.999996033599018,13.595999717712402,0.02199999988079071,13.28600025177002,0.024000000208616257,13.182000160217285,0.03099999949336052,,,19.0841484069824,0.0473612993955612,13.201000213623047,0.02500000037252903,13.178000450134277,0.03200000151991844,11.934000015258789,0.28299999237060547,9.053999900817871,0.4440000057220459
GD1118,Unknown,APASSJ232208.27-165151.2,350.534481,-16.864244,15.118000030517578,0.04399999976158142,14.659000396728516,0.017000000923871994,14.859000205993652,0.03700000047683716,14.529999732971191,0.04800000041723251,14.388999938964844,0.12200000137090683,5.379983895181795,3.999996033599018,-9.29998759602313,3.999996033599018,13.73799991607666,0.026000000536441803,13.449000358581543,0.029999999329447746,13.432999610900879,0.028999999165534973,,,18.1341228485107,0.0192629508674145,13.38599967956543,0.02500000037252903,13.407999992370605,0.03799999877810478,12.555999755859375,0.515999972820282,9.008999824523926,
GD1119,Unknown,APASSJ232207.93-121127.7,350.533046,-12.191032,17.270000457763672,,16.753999710083008,,17.18899917602539,0.14000000059604645,16.54199981689453,0.14000000059604645,,,3.2600016766082263,5.199984161663451,-41.090040758717805,5.199984161663451,15.732000350952148,0.05700000002980232,15.395000457763672,0.07500000298023224,15.758000373840332,0.23899999260902405,,,19.5335235595703,0.0305725298821926,15.418000221252441,0.052000001072883606,15.345000267028809,0.125,12.657999992370605,,9.151000022888184,
GD112,Star,APASSJ100553.91+453727.6,151.474634,45.624346,14.145999908447266,0.12999999523162842,13.793000221252441,0.04600000008940697,13.852999687194824,0.24300000071525574,13.734000205993652,0.00800000037997961,13.609000205993652,0.04399999976158142,-23.479991250496823,4.200012062938185,-76.70988125028089,4.200012062938185,12.854000091552734,0.02199999988079071,12.579000473022461,0.023000000044703484,12.57699966430664,0.027000000700354576,,,16.4863834381104,0.00585563015192747,12.496999740600586,0.02500000037252903,12.494999885559082,0.02500000037252903,12.57699966430664,0.42100000381469727,9.197999954223633,
GD1120,Unknown,APASSJ232216.69-161823.3,350.569579,-16.306494,15.345000267028809,0.07199999690055847,14.748000144958496,0.04100000113248825,15.04699993133545,0.054999999701976776,14.607000350952148,0.05000000074505806,14.444999694824219,0.11400000005960464,-8.830008391669253,3.999996033599018,-24.249996749858838,3.999996033599018,13.673999786376953,0.029999999329447746,13.375,0.028999999165534973,13.402000427246094,0.03999999910593033,,,18.8736095428467,0.0686332285404205,13.263999938964844,0.026000000536441803,13.248000144958496,0.03500000014901161,12.598999977111816,,8.984999656677246,
GD1121,Unknown,APASSJ232223.07-095257.4,350.596128,-9.882625,15.109999656677246,0.06499999761581421,14.652999877929688,0.03999999910593033,14.829999923706055,0.035999998450279236,14.531000137329102,0.05400000140070915,14.454000473022461,0.1080000028014183,71.03015959728509,4.100003843632294,-24.750000193307642,4.100003843632294,13.598999977111816,0.026000000536441803,13.336000442504883,0.03099999949336052,13.234000205993652,0.032999999821186066,,,17.8309650421143,0.037360280752182,13.223999977111816,0.026000000536441803,13.279000282287598,0.03400000184774399,12.684000015258789,,9.043999671936035,
GD1122,Unknown,APASSJ232230.58-142417.6,350.627441,-14.40491,16.040000915527344,0.09600000083446503,15.524999618530273,0.07000000029802322,15.682000160217285,0.09399999678134918,15.414999961853027,0.11500000208616257,15.206000328063965,,0.3099999617006688,3.999996033599018,-30.539988074451685,3.999996033599018,14.494000434875488,0.03500000014901161,14.222000122070312,0.03099999949336052,14.234000205993652,0.06400000303983688,,,18.3642101287842,0.0165538266301155,14.118000030517578,0.03099999949336052,14.192000389099121,0.054999999701976776,12.47700023651123,0.44999998807907104,9.03499984741211,
GD1123,Unknown,APASSJ232238.49-153905.5,350.660399,-15.651554,15.84000015258789,0.0729999989271164,15.092000007629395,0.03099999949336052,15.4399995803833,0.03099999949336052,14.942000389099121,0.020999999716877937,14.687000274658203,0.17100000381469727,-1.8699983002079534,3.999996033599018,-10.680012292141328,3.999996033599018,13.906999588012695,0.03200000151991844,13.527000427246094,0.02500000037252903,13.538000106811523,0.041999999433755875,,,20.6701736450195,0.135584026575089,13.434000015258789,0.027000000700354576,13.491999626159668,0.03999999910593033,12.258000373840332,0.34200000762939453,9.031999588012695,
GD1124,Unknown,APASSJ232252.73-120130.0,350.719717,-12.025016,17.18899917602539,0.10100000351667404,16.406999588012695,0.0949999988079071,16.920000076293945,,16.336999893188477,,,,3.780000133701833,4.499999886320438,-3.2699987741580117,4.499999886320438,15.347999572753906,0.06599999964237213,14.918000221252441,0.10100000351667404,15.15999984741211,0.1679999977350235,,,20.4575023651123,0.0483375117182732,15.010000228881836,0.04100000113248825,15.288999557495117,0.11900000274181366,12.755000114440918,,9.114999771118164,
GD1125,Star,APASSJ232254.53-175752.9,350.727242,-17.964696,16.225000381469727,0.054999999701976776,16.121000289916992,0.03999999910593033,16.049999237060547,0.026000000536441803,16.173999786376953,0.08399999886751175,,,6.249995976759237,5.000004148314474,-3.1899996884021675,5.000004148314474,16.048999786376953,0.07000000029802322,15.784000396728516,0.1420000046491623,15.930000305175781,0.24799999594688416,18.8782596588135,0.0782021880149841,18.1654453277588,0.0294405408203602,15.887999534606934,0.05400000140070915,15.586000442504883,0.1589999943971634,12.605999946594238,,9.154999732971191,
GD1126,Unknown,APASSJ232256.90-135936.3,350.737117,-13.993431,14.651000022888184,0.07100000232458115,14.142000198364258,0.07699999958276749,14.3149995803833,0.03200000151991844,13.996000289916992,0.032999999821186066,13.895000457763672,0.06199999898672104,7.9099922004388645,3.999996033599018,-85.44996017008089,3.999996033599018,13.065999984741211,0.024000000208616257,12.779000282287598,0.02800000086426735,12.763999938964844,0.03400000184774399,22.6681156158447,0.183812156319618,17.1968097686768,0.00910197757184505,12.687000274658203,0.02500000037252903,12.692999839782715,0.027000000700354576,12.42199993133545,0.4129999876022339,9.086999893188477,0.5109999775886536
GD1127,Unknown,APASSJ232300.74-121619.0,350.753092,-12.271947,16.892000198364258,0.09000000357627869,15.881999969482422,0.10499999672174454,16.360000610351562,0.09200000017881393,15.520000457763672,0.06800000369548798,15.300999641418457,0.16699999570846558,-22.920011360838544,3.999996033599018,-58.47011998412199,3.999996033599018,14.093000411987305,0.024000000208616257,13.468000411987305,0.03799999877810478,13.42199993133545,0.04800000041723251,,,23.1733570098877,0.365580976009369,13.449999809265137,0.027000000700354576,13.53600025177002,0.03799999877810478,12.680999755859375,,9.175999641418457,
GD1128,Unknown,APASSJ232301.62-123510.2,350.75675,-12.586191,16.663000106811523,0.12800000607967377,16.04400062561035,0.06199999898672104,16.364999771118164,0.06800000369548798,15.8100004196167,0.05900000035762787,,,2.419999100311543,4.100003843632294,-8.709984285815153,4.100003843632294,14.82800006866455,0.03799999877810478,14.51200008392334,0.05700000002980232,14.369000434875488,0.08299999684095383,,,20.8917083740234,0.0789005532860756,14.409000396728516,0.03200000151991844,14.357999801635742,0.06400000303983688,11.869000434875488,,8.949000358581543,
GD1129,Unknown,APASSJ232306.20-131400.4,350.775852,-13.233449,16.702999114990234,0.21799999475479126,16.263999938964844,0.17000000178813934,16.579999923706055,0.07100000232458115,16.204999923706055,0.12399999797344208,16.155000686645508,,13.060007859166944,4.3999920762871625,-9.41000416787574,4.3999920762871625,15.454000473022461,0.0560000017285347,15.196999549865723,0.11400000005960464,15.20199966430664,0.16599999368190765,22.5360908508301,0.118943892419338,19.0681285858154,0.0145395370200276,15.326000213623047,0.05000000074505806,15.293999671936035,0.13600000739097595,12.32699966430664,0.43299999833106995,8.916999816894531,
GD113,Star,APASSJ100607.65+005325.1,151.531876,0.890318,11.543999671936035,0.054999999701976776,11.593000411987305,0.014999999664723873,11.465999603271484,0.023000000044703484,11.741000175476074,0.019999999552965164,11.996999740600586,0.06800000369548798,29.069998709019274,1.900000847854244,-105.7600777130574,1.900000847854244,11.741000175476074,0.02199999988079071,11.817999839782715,0.02500000037252903,11.902000427246094,0.02500000037252903,,,,,11.883999824523926,0.024000000208616257,11.927000045776367,0.024000000208616257,11.50100040435791,0.19300000369548798,9.029999732971191,
GD1130,Star,APASSJ232309.70-170559.1,350.790454,-17.099756,15.126999855041504,0.07800000160932541,14.862000465393066,0.04800000041723251,14.954000473022461,0.07000000029802322,14.88700008392334,0.03700000047683716,14.954000473022461,0.05299999937415123,-10.230012139800237,3.999996033599018,-28.879991441499442,3.999996033599018,14.248000144958496,0.027000000700354576,14.142999649047852,0.04399999976158142,14.008000373840332,0.052000001072883606,19.3438606262207,0.0856823176145554,17.1098613739014,0.0162545703351498,14.142999649047852,0.028999999165534973,14.305000305175781,0.061000000685453415,12.138999938964844,0.33399999141693115,8.437000274658203,
GD1131,Unknown,APASSJ232313.69-115211.9,350.807059,-11.869981,14.880999565124512,0.0560000017285347,14.402999877929688,0.07900000363588333,14.593000411987305,0.05299999937415123,14.333999633789062,0.2939999997615814,14.20300006866455,0.09200000017881393,13.420008144748863,4.100003843632294,-77.34995742794126,4.100003843632294,13.321999549865723,0.026000000536441803,13.038000106811523,0.023000000044703484,13.027000427246094,0.03500000014901161,23.2526531219482,0.364030003547668,17.4467926025391,0.00903753470629454,12.949999809265137,0.02500000037252903,12.90999984741211,0.028999999165534973,11.930000305175781,,9.109000205993652,
GD1132,Unknown,APASSJ232317.67-164508.2,350.823645,-16.752281,15.758999824523926,0.03799999877810478,15.319000244140625,0.01899999938905239,15.519000053405762,0.03999999910593033,15.170000076293945,0.0560000017285347,15.086999893188477,0.07100000232458115,26.8999927357072,3.999996033599018,-9.449999924981967,3.999996033599018,14.326000213623047,0.028999999165534973,13.925000190734863,0.041999999433755875,13.86400032043457,0.04899999871850014,,,18.3215885162354,0.0260473247617483,13.944999694824219,0.02800000086426735,13.904999732971191,0.04899999871850014,12.092000007629395,,9.164999961853027,
GD1133,Unknown,APASSJ232331.57-115835.4,350.88157,-11.976501,16.934999465942383,0.07999999821186066,16.450000762939453,0.010999999940395355,16.68899917602539,0.13199999928474426,16.229999542236328,0.23199999332427979,,,14.540003940055612,4.299983856981271,-67.70016043446958,4.299983856981271,15.383999824523926,0.06400000303983688,15.029000282287598,0.11900000274181366,15.045999526977539,0.15199999511241913,,,19.5925579071045,0.0264042839407921,14.836999893188477,0.03700000047683716,14.822999954223633,0.08500000089406967,12.765000343322754,,8.883999824523926,
GD1134,Unknown,APASSJ232337.96-122350.3,350.908203,-12.397322,17.027999877929688,0.020999999716877937,16.488000869750977,0.010999999940395355,16.621999740600586,0.11299999803304672,16.268999099731445,,,,36.42984011094086,4.200012062938185,-14.289984210336115,4.200012062938185,15.454000473022461,0.05999999865889549,15.163999557495117,0.12999999523162842,14.847999572753906,0.12099999934434891,,,19.7100811004639,0.0273941196501255,15.25,0.04600000008940697,15.119999885559082,0.11100000143051147,12.664999961853027,,8.777000427246094,
GD1136,Unknown,APASSJ232346.87-170214.8,350.945296,-17.037459,16.06800079345703,0.054999999701976776,15.541999816894531,0.03500000014901161,15.777000427246094,0.03200000151991844,15.383000373840332,0.04500000178813934,15.223999977111816,0.1469999998807907,13.730004320677835,3.999996033599018,-38.49011845886707,3.999996033599018,14.392000198364258,0.03500000014901161,14.067999839782715,0.04800000041723251,13.95199966430664,0.06499999761581421,,,18.9597702026367,0.0361224748194218,13.866000175476074,0.027000000700354576,13.881999969482422,0.04899999871850014,12.208000183105469,0.35899999737739563,9.128999710083008,
GD1137,Unknown,APASSJ232349.35-112515.7,350.95563,-11.421055,16.211000442504883,0.08799999952316284,15.753999710083008,0.10100000351667404,15.932000160217285,0.035999998450279236,15.666000366210938,0.10000000149011612,15.54699993133545,,-11.270015602349304,4.200012062938185,-43.660079609253444,4.200012062938185,14.892000198364258,0.0430000014603138,14.565999984741211,0.057999998331069946,14.456000328063965,0.07800000160932541,23.325704574585,0.218891814351082,18.4467754364014,0.0116131193935871,14.487000465393066,0.03500000014901161,14.57800006866455,0.07800000160932541,12.302000045776367,,8.984000205993652,
GD1138,Unknown,APASSJ232352.77-111732.8,350.96991,-11.292456,16.957000732421875,0.01899999938905239,16.437999725341797,0.05400000140070915,16.652999877929688,,16.427000045776367,,,,-3.0300011076178635,4.3999920762871625,-6.869987919344567,4.3999920762871625,15.348999977111816,0.04800000041723251,14.904000282287598,0.07000000029802322,15.071000099182129,0.14300000667572021,,,20.8650169372559,0.0474782362580299,14.890000343322754,0.03999999910593033,14.86400032043457,0.08699999749660492,12.640999794006348,,8.911999702453613,
GD1139,Unknown,APASSJ232415.42-170038.4,351.064276,-17.010671,16.41699981689453,0.07999999821186066,15.845999717712402,0.07900000363588333,16.097999572753906,0.02800000086426735,15.75100040435791,0.01600000075995922,15.52299976348877,,18.24998325901106,4.100003843632294,-11.99001617351314,4.100003843632294,14.746999740600586,0.04100000113248825,14.34000015258789,0.04899999871850014,14.552000045776367,0.08299999684095383,,,19.7575702667236,0.0562798120081425,14.359000205993652,0.029999999329447746,14.442000389099121,0.06599999964237213,12.12600040435791,0.33399999141693115,9.010000228881836,
GD114,Unknown,APASSJ101041.30+353537.1,152.672098,35.593663,13.739999771118164,0.028999999165534973,13.13599967956543,0.057999998331069946,13.402999877929688,0.012000000104308128,13.001999855041504,0.03700000047683716,12.84000015258789,0.023000000044703484,-12.769992372341221,4.200012062938185,-140.14007756486535,4.200012062938185,11.975000381469727,0.02199999988079071,11.64799976348877,0.01600000075995922,11.602999687194824,0.017999999225139618,,,,,11.559000015258789,0.023000000044703484,11.593000411987305,0.02199999988079071,11.902000427246094,0.2240000069141388,8.996999740600586,
GD1140,Unknown,APASSJ232416.34-121844.7,351.068109,-12.312439,15.390999794006348,0.08500000089406967,14.807000160217285,0.07400000095367432,15.062999725341797,0.04600000008940697,14.734000205993652,0.28700000047683716,14.550000190734863,0.09000000357627869,13.129991839377908,3.999996033599018,-33.36001063871663,3.999996033599018,13.732999801635742,0.020999999716877937,13.444999694824219,0.035999998450279236,13.427000045776367,0.03999999910593033,,,19.1360912322998,0.0214315392076969,13.3149995803833,0.02500000037252903,13.33899974822998,0.035999998450279236,12.37600040435791,,8.960000038146973,
GD1141,Unknown,APASSJ232424.25-121549.9,351.10107,-12.263877,16.135000228881836,0.09099999815225601,15.387999534606934,0.09399999678134918,15.74899959564209,0.06700000166893005,15.244999885559082,0.3019999861717224,15.050000190734863,0.08399999886751175,20.490012502705213,3.999996033599018,-2.8599984716493054,3.999996033599018,14.083999633789062,0.035999998450279236,13.67300033569336,0.039000000804662704,13.585000038146973,0.04800000041723251,,,21.0647678375244,0.0748158022761345,13.637999534606934,0.02800000086426735,13.746000289916992,0.04699999839067459,12.597999572753906,,8.484999656677246,
GD1142,Unknown,APASSJ232506.79-145101.3,351.278322,-14.850372,15.845000267028809,0.17100000381469727,15.373000144958496,0.061000000685453415,15.557999610900879,0.04600000008940697,15.286999702453613,0.07500000298023224,15.114999771118164,,-13.409999792202143,3.999996033599018,-29.090017051203176,3.999996033599018,14.428000450134277,0.04500000178813934,14.223999977111816,0.05700000002980232,14.128000259399414,0.06599999964237213,,,18.6474456787109,0.0404900722205639,14.105999946594238,0.03200000151991844,14.020000457763672,0.05000000074505806,12.015000343322754,,8.545999526977539,
GD1143,Unknown,APASSJ232509.11-161413.3,351.287983,-16.237033,16.600000381469727,0.02199999988079071,15.982999801635742,0.014999999664723873,16.32699966430664,0.07000000029802322,15.76099967956543,0.057999998331069946,15.75100040435791,0.13600000739097595,8.07001206339919,4.100003843632294,-13.770000077784061,4.100003843632294,14.782999992370605,0.04100000113248825,14.520000457763672,0.050999999046325684,14.333000183105469,0.07199999690055847,,,20.8230609893799,0.110316202044487,14.41100025177002,0.032999999821186066,14.427000045776367,0.06800000369548798,12.093000411987305,,8.40999984741211,
GD1144,Unknown,APASSJ232527.93-125330.2,351.366388,-12.891741,16.739999771118164,0.07100000232458115,16.334999084472656,0.12700000405311584,16.5,0.0860000029206276,16.191999435424805,0.09099999815225601,,,-11.109995739388978,4.100003843632294,-31.989995113690384,4.100003843632294,15.314000129699707,0.06199999898672104,15.149999618530273,0.11100000143051147,14.885000228881836,0.13300000131130219,,,19.1510620117188,0.0201094541698694,14.96399974822998,0.03999999910593033,15.074999809265137,0.11100000143051147,12.317000389099121,,9.076000213623047,
GD1145,Unknown,APASSJ232533.05-142630.8,351.387749,-14.441893,17.01300048828125,0.10100000351667404,16.577999114990234,0.12600000202655792,,,,,,,7.7299916483752895,4.499999886320438,-31.539994961349294,4.499999886320438,15.458000183105469,0.05700000002980232,15.253999710083008,0.11699999868869781,15.309000015258789,0.19099999964237213,,,19.1621341705322,0.0750579535961151,15.140999794006348,0.04399999976158142,15.210000038146973,0.12300000339746475,12.597999572753906,,8.418000221252441,
GD1147,Unknown,APASSJ232550.46-101129.5,351.460263,-10.191529,15.645000457763672,0.07900000363588333,15.137999534606934,0.05299999937415123,15.354000091552734,0.03400000184774399,15.039999961853027,0.06400000303983688,14.83899974822998,0.1120000034570694,38.94011861120816,4.100003843632294,-18.449999697622843,4.100003843632294,14.062999725341797,0.027000000700354576,13.789999961853027,0.041999999433755875,13.800000190734863,0.0430000014603138,,,18.6361083984375,0.0123333893716335,13.682999610900879,0.027000000700354576,13.812999725341797,0.04699999839067459,12.434000015258789,,9.036999702453613,
GD1148,Unknown,APASSJ232554.14-111509.6,351.475605,-11.252675,17.01799964904785,0.1289999932050705,16.351999282836914,0.1469999998807907,16.107999801635742,,16.107999801635742,,,,9.770003634912428,4.299983856981271,-17.300015679211356,4.299983856981271,15.402999877929688,0.0430000014603138,15.10200023651123,0.061000000685453415,15.020999908447266,0.13500000536441803,,,19.4570941925049,0.02169119566679,14.904999732971191,0.039000000804662704,15.045000076293945,0.0989999994635582,12.116999626159668,,9.230999946594238,
GD1149,Unknown,APASSJ232602.98-095719.5,351.512443,-9.955419,15.79800033569336,0.09000000357627869,15.244999885559082,0.057999998331069946,15.484000205993652,0.050999999046325684,15.098999977111816,0.05900000035762787,14.991000175476074,0.12700000405311584,19.800000154646114,4.100003843632294,-14.559984629158862,4.100003843632294,14.104999542236328,0.027000000700354576,13.824000358581543,0.035999998450279236,13.755999565124512,0.04699999839067459,,,19.2715740203857,0.0158019531518221,13.687000274658203,0.02800000086426735,13.732999801635742,0.04100000113248825,12.222000122070312,,8.800999641418457,
GD115,WD,APASSJ101546.70-072210.1,153.944616,-7.369476,16.868000030517578,0.1340000033378601,16.67799949645996,0.04899999871850014,16.674999237060547,0.010999999940395355,16.7549991607666,0.09700000286102295,,,-164.0700051211752,6.000011853757314,-54.65988033392932,6.000011853757314,16.704999923706055,0.16699999570846558,16.159000396728516,,16.844999313354492,,20.3806915283203,0.159192845225334,17.6426162719727,0.0282996073365211,16.770000457763672,0.12300000339746475,16.93899917602539,0.515999972820282,12.791999816894531,,9.180999755859375,
GD1151,Unknown,APASSJ232611.37-162108.7,351.547414,-16.352427,16.083999633789062,0.041999999433755875,15.552000045776367,0.06499999761581421,15.789999961853027,0.006000000052154064,15.555000305175781,0.04399999976158142,15.406000137329102,,37.820158831891604,4.100003843632294,-21.260016364976764,4.100003843632294,14.633999824523926,0.03500000014901161,14.303999900817871,0.03999999910593033,14.434000015258789,0.07800000160932541,,,18.3928985595703,0.0314915515482426,14.378000259399414,0.03200000151991844,14.571000099182129,0.07599999755620956,12.164999961853027,,9.178999900817871,
GD1152,Unknown,APASSJ232622.40-133657.0,351.59337,-13.615848,16.143999099731445,0.06499999761581421,15.640000343322754,0.1379999965429306,15.803999900817871,0.04899999871850014,15.486000061035156,0.07900000363588333,15.3149995803833,,2.360001576562354,3.8999878142931266,-4.259988099875045,3.8999878142931266,14.62399959564209,0.035999998450279236,14.354999542236328,0.04800000041723251,14.225000381469727,0.05999999865889549,,,,,14.23900032043457,0.03099999949336052,14.062000274658203,0.052000001072883606,12.192999839782715,,8.993000030517578,
GD1153,Unknown,APASSJ232645.62-174709.8,351.690095,-17.78607,15.569999694824219,0.052000001072883606,15.001999855041504,0.029999999329447746,15.255999565124512,0.07599999755620956,14.87399959564209,0.03500000014901161,14.829000473022461,0.13300000131130219,9.449999924981967,3.8999878142931266,-51.630120287882164,3.8999878142931266,14.017999649047852,0.024000000208616257,13.753999710083008,0.032999999821186066,13.585000038146973,0.041999999433755875,22.1088542938232,0.339303135871887,17.8994770050049,0.0254581440240145,13.605999946594238,0.026000000536441803,13.63700008392334,0.04100000113248825,11.987000465393066,,9.006999969482422,
GD1154,Unknown,APASSJ232657.98-180528.5,351.74161,-18.091273,15.454000473022461,0.04100000113248825,14.906999588012695,0.09700000286102295,15.107000350952148,0.07100000232458115,14.656999588012695,,16.107999801635742,16.107999801635742,10.350000229664147,3.999996033599018,-4.110012196179014,3.999996033599018,13.862000465393066,0.028999999165534973,13.505000114440918,0.023000000044703484,13.456999778747559,0.03200000151991844,,,18.8117008209229,0.0573790185153484,13.3100004196167,0.02500000037252903,13.244999885559082,0.03200000151991844,12.678000450134277,,8.460000038146973,
GD1155,Unknown,APASSJ232719.38-195809.6,351.830787,-19.969337,15.317999839782715,0.05299999937415123,14.862000465393066,0.02800000086426735,15.038000106811523,0.019999999552965164,14.760000228881836,0.023000000044703484,14.611000061035156,0.06599999964237213,61.38000244391151,5.299991971696727,-11.180015735590132,5.299991971696727,13.888999938964844,0.02199999988079071,13.59000015258789,0.027000000700354576,13.640000343322754,0.03999999910593033,,,,,13.494000434875488,0.02500000037252903,13.505000114440918,0.03799999877810478,11.932000160217285,,9.133999824523926,
GD1156,Unknown,APASSJ232725.22-145907.8,351.85511,-14.985512,16.54400062561035,,15.89799976348877,,16.273000717163086,,15.789999961853027,,15.657999992370605,,-4.259988099875045,3.999996033599018,-36.789839577977546,3.999996033599018,14.795999526977539,0.0430000014603138,14.470000267028809,0.050999999046325684,14.607999801635742,0.09399999678134918,,,19.5202560424805,0.0646643862128258,14.390000343322754,0.03200000151991844,14.529999732971191,0.07800000160932541,12.633999824523926,,8.954000473022461,
GD1157,Unknown,APASSJ232734.53-152056.8,351.893881,-15.349128,16.643999099731445,0.06199999898672104,15.982999801635742,0.020999999716877937,16.275999069213867,0.07999999821186066,15.925000190734863,0.020999999716877937,15.847999572753906,,4.790016191691393,3.999996033599018,-10.41998420987511,3.999996033599018,14.880000114440918,0.04399999976158142,14.690999984741211,0.05299999937415123,14.687000274658203,0.09099999815225601,,,20.7375640869141,0.131173878908157,14.595999717712402,0.03500000014901161,14.588000297546387,0.07400000095367432,12.597000122070312,,8.822999954223633,
GD1158,Unknown,APASSJ232736.46-142238.2,351.901932,-14.377288,15.734000205993652,0.12700000405311584,15.111000061035156,0.09000000357627869,15.42300033569336,0.039000000804662704,15.0649995803833,0.026000000536441803,14.982999801635742,,0.03999995854542249,3.8999878142931266,-24.900011703721248,3.8999878142931266,14.114999771118164,0.03200000151991844,13.868000030517578,0.029999999329447746,13.800000190734863,0.04600000008940697,,,18.2949695587158,0.0455727241933346,13.758999824523926,0.026000000536441803,13.781999588012695,0.04399999976158142,12.020999908447266,,9.067999839782715,
GD1159,Unknown,APASSJ232743.01-110548.8,351.929218,-11.096898,15.312999725341797,0.08500000089406967,14.819999694824219,0.05400000140070915,15.017000198364258,0.017000000923871994,14.685999870300293,0.04600000008940697,14.583000183105469,0.08399999886751175,39.39983980671968,5.4000001910026185,-87.69995765760541,5.4000001910026185,13.774999618530273,0.027000000700354576,13.538000106811523,0.032999999821186066,13.470999717712402,0.03799999877810478,,,,,13.416999816894531,0.027000000700354576,13.39900016784668,0.03799999877810478,12.581999778747559,,8.569999694824219,
GD1160,Unknown,APASSJ232813.06-103809.8,352.054427,-10.636057,16.73200035095215,0.08799999952316284,16.187000274658203,0.11100000143051147,16.384000778198242,0.061000000685453415,16.082000732421875,0.11400000005960464,15.77400016784668,,14.299991744337603,4.299983856981271,-40.65011853526812,4.299983856981271,15.050999641418457,0.041999999433755875,14.776000022888184,0.054999999701976776,14.961999893188477,0.10700000077486038,,,19.1518993377686,0.0164395943284035,14.75100040435791,0.03700000047683716,14.666999816894531,0.07500000298023224,12.28499984741211,,9.184000015258789,
GD1162,Unknown,APASSJ232820.49-115742.3,352.085413,-11.961771,16.579999923706055,0.06700000166893005,15.883000373840332,0.07800000160932541,16.17099952697754,0.039000000804662704,15.699000358581543,0.13699999451637268,15.515999794006348,0.1679999977350235,70.63992306939326,4.100003843632294,-9.150012101599714,4.100003843632294,14.598999977111816,0.028999999165534973,14.23900032043457,0.039000000804662704,14.128999710083008,0.06599999964237213,,,20.0339527130127,0.0376457832753658,14.130000114440918,0.03099999949336052,14.321999549865723,0.06400000303983688,12.322999954223633,,8.982000350952148,
GD1164,Unknown,APASSJ232847.42-162617.3,352.197586,-16.438154,16.531999588012695,0.05299999937415123,15.980999946594238,0.026000000536441803,,,,,15.529999732971191,,32.69998815085273,3.999996033599018,-20.72001552733127,3.999996033599018,14.880000114440918,0.03999999910593033,14.579999923706055,0.05299999937415123,14.569000244140625,0.07900000363588333,,,19.800256729126,0.065369226038456,14.494999885559082,0.03500000014901161,14.63599967956543,0.07999999821186066,12.288999557495117,,8.99899959564209,
GD1165,Unknown,APASSJ232856.91-121322.2,352.237153,-12.222861,16.875,0.13300000131130219,16.357999801635742,0.11800000071525574,16.566999435424805,0.07900000363588333,16.291000366210938,0.12700000405311584,16.364999771118164,,7.4199962909915484,4.100003843632294,-12.080016040272312,4.100003843632294,15.510000228881836,0.05400000140070915,15.133999824523926,0.08299999684095383,15.02299976348877,0.11599999666213989,,,19.4249782562256,0.0256768874824047,15.017000198364258,0.04399999976158142,15.20199966430664,0.13300000131130219,12.041999816894531,,8.854999542236328,
GD1166,Unknown,APASSJ232912.27-103647.9,352.301132,-10.613331,17.773000717163086,0.11299999803304672,16.87700080871582,0.010999999940395355,17.2450008392334,,16.78700065612793,,,,5.979995967209106,4.299983856981271,-10.299996120011201,4.299983856981271,15.670000076293945,0.0560000017285347,15.340999603271484,0.11299999803304672,14.982999801635742,0.13899999856948853,,,22.1615562438965,0.110215529799461,15.16100025177002,0.04399999976158142,15.104000091552734,0.10300000011920929,12.557999610900879,,8.62600040435791,
GD1167,Unknown,APASSJ232917.32-164416.5,352.322203,-16.737935,16.26300048828125,0.057999998331069946,15.824999809265137,0.02800000086426735,16.076000213623047,0.017999999225139618,15.814000129699707,0.04800000041723251,15.76099967956543,,-11.490011911519105,3.999996033599018,-39.53987979912199,3.999996033599018,14.946000099182129,0.03999999910593033,14.607000350952148,0.039000000804662704,14.465999603271484,0.07000000029802322,,,18.8465385437012,0.0383469723165035,14.517000198364258,0.03400000184774399,14.62399959564209,0.07699999958276749,12.741000175476074,,9.029999732971191,
GD1168,Unknown,APASSJ232937.12-085302.1,352.404704,-8.88394,16.16200065612793,0.06599999964237213,15.800000190734863,0.10100000351667404,15.932000160217285,0.08100000023841858,15.826000213623047,0.09700000286102295,,,13.349988148547709,4.200012062938185,1.0400003930044477,4.200012062938185,15.25,0.04100000113248825,14.935999870300293,0.06199999898672104,14.730999946594238,0.11100000143051147,,,18.2305507659912,0.00771844666451216,14.946999549865723,0.03999999910593033,14.847999572753906,0.09099999815225601,12.567999839782715,,9.03499984741211,
GD1169,Unknown,APASSJ233016.29-090157.3,352.567876,-9.032606,16.836999893188477,0.03400000184774399,16.232999801635742,0.1899999976158142,16.490999221801758,0.04399999976158142,16.062000274658203,0.09300000220537186,,,14.420016668736935,4.200012062938185,-7.580016153951874,4.200012062938185,15.10099983215332,0.035999998450279236,14.82699966430664,0.05700000002980232,14.895000457763672,0.125,,,19.4472389221191,0.0159034375101328,14.744000434875488,0.03799999877810478,14.743000030517578,0.07999999821186066,12.001999855041504,,8.765000343322754,
GD1170,Unknown,APASSJ233023.41-152049.2,352.59758,-15.347006,15.765999794006348,0.05900000035762787,15.208999633789062,0.052000001072883606,15.45199966430664,0.039000000804662704,15.147000312805176,0.017999999225139618,15.008000373840332,0.06700000166893005,-3.390001188563474,4.100003843632294,-35.30998837959487,4.100003843632294,14.369999885559082,0.035999998450279236,14.081999778747559,0.03099999949336052,14.093999862670898,0.06499999761581421,,,,,14.015000343322754,0.029999999329447746,14.069000244140625,0.052000001072883606,11.937000274658203,,9.04699993133545,
GD1172,Unknown,APASSJ233104.42-113059.2,352.768452,-11.516467,16.750999450683594,0.08799999952316284,16.17799949645996,0.05999999865889549,16.38800048828125,0.05900000035762787,16.011999130249023,0.14900000393390656,16.10700035095215,,13.10000361627317,4.200012062938185,-25.840007765509654,4.200012062938185,14.993000030517578,0.039000000804662704,14.784000396728516,0.06700000166893005,14.685999870300293,0.08900000154972076,,,19.2683086395264,0.0238758884370327,14.67199993133545,0.035999998450279236,14.885000228881836,0.09799999743700027,12.187999725341797,,9.08899974822998,
GD1173,Unknown,APASSJ233116.95-163240.8,352.820631,-16.544684,,,16.243000030517578,,16.364999771118164,,16.097999572753906,0.04100000113248825,15.815999984741211,,30.340007651830092,4.299983856981271,-14.060015564609785,4.299983856981271,15.079999923706055,0.050999999046325684,14.694999694824219,0.06800000369548798,14.781000137329102,0.11400000005960464,,,20.1307010650635,0.0753901526331902,14.696000099182129,0.03700000047683716,14.645000457763672,0.07999999821186066,12.197999954223633,,9.055000305175781,
GD1174,Unknown,APASSJ233130.18-171514.8,352.875786,-17.254117,16.38800048828125,,15.937999725341797,,16.17099952697754,0.00800000037997961,15.788999557495117,0.06300000101327896,15.668999671936035,0.012000000104308128,7.279992314579431,4.200012062938185,-4.6800000291113975,4.200012062938185,14.734000205993652,0.039000000804662704,14.434000015258789,0.04500000178813934,14.14900016784668,0.06199999898672104,,,19.8086757659912,0.0594064332544804,14.366000175476074,0.032999999821186066,14.572999954223633,0.07100000232458115,12.324999809265137,,8.946999549865723,
GD1175,Unknown,APASSJ233157.53-170941.4,352.989711,-17.16151,14.864999771118164,0.035999998450279236,14.340999603271484,0.032999999821186066,14.555000305175781,0.01899999938905239,14.196999549865723,0.041999999433755875,14.03499984741211,0.09399999678134918,14.979996558395214,9.100007991946768,-42.59015913703479,8.999999772640876,13.194000244140625,0.02199999988079071,12.92300033569336,0.023000000044703484,12.84000015258789,0.028999999165534973,23.3248500823975,0.497354596853256,18.3445796966553,0.0277179591357708,12.814000129699707,0.024000000208616257,12.86299991607666,0.029999999329447746,12.039999961853027,,8.541999816894531,
GD1176,Unknown,APASSJ233208.28-093648.4,353.034507,-9.613469,16.5310001373291,0.12800000607967377,15.868000030517578,0.0560000017285347,16.084999084472656,0.027000000700354576,15.763999938964844,0.10000000149011612,15.388999938964844,0.23499999940395355,-12.150000020483276,4.100003843632294,-20.41999250650406,4.100003843632294,14.8100004196167,0.035999998450279236,14.482000350952148,0.04500000178813934,14.53499984741211,0.09099999815225601,,,19.2318897247314,0.016286863014102,14.480999946594238,0.03400000184774399,14.581999778747559,0.07000000029802322,12.378999710083008,,9.182999610900879,
GD1177,Unknown,APASSJ233223.29-182230.5,353.097066,-18.375159,16.107999801635742,0.026000000536441803,15.503999710083008,0.035999998450279236,15.781999588012695,0.026000000536441803,15.371000289916992,0.061000000685453415,15.121999740600586,0.028999999165534973,30.549997245543636,3.999996033599018,-10.609992295940174,3.999996033599018,14.269000053405762,0.024000000208616257,13.907999992370605,0.028999999165534973,13.835000038146973,0.0430000014603138,,,19.7875308990479,0.0933069512248039,13.845000267028809,0.02800000086426735,13.833000183105469,0.04500000178813934,12.241000175476074,,9.178999900817871,
GD1178,Unknown,APASSJ233229.07-174114.3,353.12115,-17.687323,14.03600025177002,0.012000000104308128,13.569999694824219,0.01600000075995922,13.758000373840332,0.009999999776482582,13.48900032043457,0.024000000208616257,13.402999877929688,0.03700000047683716,32.42001621401869,4.100003843632294,-100.25999727076851,4.100003843632294,12.555999755859375,0.023000000044703484,12.276000022888184,0.024000000208616257,12.312000274658203,0.024000000208616257,22.1894416809082,0.303902208805084,16.4469108581543,0.0109991915524006,12.215999603271484,0.023000000044703484,12.25,0.024000000208616257,12.269000053405762,0.3499999940395355,8.942999839782715,
GD1179,Unknown,APASSJ233237.14-124356.9,353.154767,-12.732494,16.139999389648438,0.061000000685453415,15.560999870300293,0.0949999988079071,15.857000350952148,,,,,,3.5700011267181253,4.100003843632294,-31.16001644229982,4.100003843632294,14.644000053405762,0.032999999821186066,14.383000373840332,0.0430000014603138,14.440999984741211,0.07199999690055847,23.1398677825928,0.15105077624321,18.2480449676514,0.00918460544198751,14.383999824523926,0.03500000014901161,14.560999870300293,0.07699999958276749,12.628000259399414,,8.956999778747559,
GD118,Unknown,APASSJ102516.60+465239.8,156.31919,46.877749,15.520999908447266,0.2849999964237213,14.871000289916992,0.06800000369548798,15.241000175476074,0.125,14.722999572753906,0.01600000075995922,14.666999816894531,,-25.54999227868393,3.999996033599018,-97.93007702683099,3.999996033599018,13.79699993133545,0.02800000086426735,13.522000312805176,0.032999999821186066,13.54800033569336,0.03700000047683716,,,17.7310943603516,0.0234875250607729,13.406000137329102,0.026000000536441803,13.383999824523926,0.03200000151991844,12.333000183105469,,9.319999694824219,
GD1180,Unknown,APASSJ233238.36-185336.4,353.159847,-18.893451,16.336999893188477,0.039000000804662704,15.760000228881836,0.14399999380111694,15.925999641418457,0.0989999994635582,15.697999954223633,0.041999999433755875,15.380999565124512,0.14300000667572021,7.350012310780585,4.100003843632294,9.230003615812166,4.100003843632294,14.739999771118164,0.041999999433755875,14.45199966430664,0.05299999937415123,14.390999794006348,0.06800000369548798,,,19.2678813934326,0.0739267319440842,14.258000373840332,0.032999999821186066,14.208000183105469,0.06300000101327896,11.79699993133545,,8.444000244140625,
GD1181,Star,APASSJ233258.41-134024.8,353.243411,-13.673577,15.548999786376953,0.09799999743700027,15.432999610900879,0.06800000369548798,15.430999755859375,0.05700000002980232,15.545000076293945,0.125,15.942999839782715,,3.020000326614536,4.499999886320438,-10.059983924293192,4.499999886320438,15.114999771118164,0.04100000113248825,15.142000198364258,0.07100000232458115,15.220999717712402,0.1589999943971634,19.0106410980225,0.016647944226861,17.7838153839111,0.00709904870018363,15.114999771118164,0.04399999976158142,15.541999816894531,0.1469999998807907,12.133999824523926,,8.883999824523926,
GD1182,Unknown,APASSJ233313.77-162953.2,353.307416,-16.498126,16.642000198364258,0.029999999329447746,16.110000610351562,0.10000000149011612,16.31599998474121,0.02800000086426735,15.928999900817871,0.0560000017285347,15.883000373840332,0.11900000274181366,28.42999128915835,3.999996033599018,-18.770003407553304,3.999996033599018,15.043999671936035,0.04100000113248825,14.604999542236328,0.06400000303983688,14.736000061035156,0.10999999940395355,,,19.5184173583984,0.0547634437680244,14.607000350952148,0.035999998450279236,14.678000450134277,0.08299999684095383,12.692000389099121,,9.012999534606934,
GD1183,Star,APASSJ233320.12-120137.5,353.333848,-12.027104,15.58899974822998,0.14000000059604645,15.529000282287598,0.10599999874830246,15.470000267028809,0.08100000023841858,15.64900016784668,0.1120000034570694,16.138999938964844,0.11599999666213989,-7.560000267403666,4.499999886320438,-10.709999696700834,4.499999886320438,15.442000389099121,0.06400000303983688,15.28600025177002,0.09799999743700027,15.420999526977539,0.18799999356269836,18.1008682250977,0.0205233581364155,17.4411640167236,0.009383425116539,15.354999542236328,0.04699999839067459,15.272000312805176,0.12600000202655792,12.649999618530273,,9.12399959564209,
GD1184,Unknown,APASSJ233326.90-130637.0,353.362108,-13.110298,15.25,0.06300000101327896,14.713000297546387,0.06800000369548798,14.916000366210938,0.032999999821186066,14.557000160217285,0.04399999976158142,14.482000350952148,0.21400000154972076,-20.769984439539257,3.800016020250041,-77.61995948385447,3.800016020250041,13.604999542236328,0.024000000208616257,13.324999809265137,0.032999999821186066,13.293999671936035,0.029999999329447746,,,17.8594188690186,0.0332037322223186,13.24899959564209,0.027000000700354576,13.265000343322754,0.03200000151991844,12.784000396728516,,9.241000175476074,
GD1185,Unknown,APASSJ233357.01-182327.4,353.487572,-18.390952,15.557999610900879,0.07100000232458115,15.050000190734863,0.04899999871850014,15.291000366210938,0.035999998450279236,15.008999824523926,0.05000000074505806,14.895999908447266,0.02800000086426735,-22.920011360838544,3.800016020250041,-57.16008090530522,3.800016020250041,13.980999946594238,0.027000000700354576,13.746999740600586,0.02500000037252903,13.682999610900879,0.0430000014603138,,,18.2014389038086,0.0407911911606789,13.618000030517578,0.02800000086426735,13.732000350952148,0.041999999433755875,12.25,,9.152999877929688,
GD1186,Unknown,APASSJ233357.31-193148.9,353.488793,-19.530253,15.496999740600586,0.04600000008940697,15.015000343322754,0.07100000232458115,15.25,0.050999999046325684,14.859000205993652,0.0560000017285347,14.741999626159668,0.01899999938905239,37.059841633890755,3.800016020250041,-25.089984592341352,3.800016020250041,13.98900032043457,0.027000000700354576,13.704000473022461,0.029999999329447746,13.684000015258789,0.03700000047683716,,,18.0675792694092,0.0235519036650658,13.612000465393066,0.026000000536441803,13.661999702453613,0.041999999433755875,12.267999649047852,,8.631999969482422,
GD1187,Star,APASSJ233403.70-075023.8,353.515422,-7.839954,15.454999923706055,0.20800000429153442,15.038999557495117,0.14300000667572021,15.197999954223633,0.18000000715255737,14.979000091552734,0.13300000131130219,14.86299991607666,0.1080000028014183,20.710007993329782,20.199995378789026,15.58000822114991,20.199995378789026,14.027999877929688,0.027000000700354576,13.776000022888184,0.03500000014901161,13.74899959564209,0.04399999976158142,23.8316116333008,0.383429944515228,18.7215843200684,0.0191631484776735,13.75100040435791,0.027000000700354576,13.812000274658203,0.04500000178813934,12.559000015258789,0.5220000147819519,9.074000358581543,
GD1188,Unknown,APASSJ233423.06-164936.3,353.596101,-16.826765,15.243000030517578,0.020999999716877937,14.843999862670898,0.0820000022649765,14.928999900817871,0.03799999877810478,14.70300006866455,0.006000000052154064,14.656999588012695,0.08500000089406967,-10.76000380635378,3.7000078009441495,-22.8399838306359,3.7000078009441495,13.809000015258789,0.026000000536441803,13.494999885559082,0.03200000151991844,13.446999549865723,0.03799999877810478,22.5189266204834,0.316043496131897,17.5112762451172,0.0189519710838795,13.432000160217285,0.027000000700354576,13.435999870300293,0.03799999877810478,12.149999618530273,,8.50100040435791,
GD1189,Unknown,APASSJ233451.84-181142.1,353.716025,-18.195035,14.774999618530273,0.03700000047683716,14.29800033569336,0.039000000804662704,14.49899959564209,0.02500000037252903,14.220999717712402,0.032999999821186066,14.107000350952148,0.04800000041723251,33.1700033711968,3.800016020250041,-39.49991842091549,3.800016020250041,13.3149995803833,0.026000000536441803,13.03600025177002,0.026000000536441803,13.034000396728516,0.03400000184774399,22.0958404541016,0.280795216560364,17.1050701141357,0.0152324521914124,12.914999961853027,0.024000000208616257,12.949999809265137,0.03200000151991844,12.10099983215332,,8.97599983215332,
GD119,Unknown,APASSJ102748.34+331024.8,156.951445,33.173572,16.687000274658203,,16.184999465942383,,16.340999603271484,0.04100000113248825,16.02199935913086,0.029999999329447746,15.901000022888184,0.10700000077486038,8.650007839605678,3.999996033599018,-45.5000415968243,3.999996033599018,15.022000312805176,0.04500000178813934,14.725000381469727,0.07000000029802322,14.616999626159668,0.09099999815225601,,,,,14.574000358581543,0.032999999821186066,14.684000015258789,0.07500000298023224,12.491999626159668,,9.140000343322754,
GD1190,Unknown,APASSJ233454.51-160555.3,353.727141,-16.098698,15.628000259399414,0.04500000178813934,14.859000205993652,0.05000000074505806,15.230999946594238,0.006000000052154064,14.647000312805176,0.03500000014901161,14.425000190734863,0.04800000041723251,49.349879191140644,4.899995929008583,10.789992029458517,4.899995929008583,13.352999687194824,0.02500000037252903,12.946000099182129,0.027000000700354576,12.913000106811523,0.027000000700354576,,,20.2336559295654,0.0856429263949394,12.822999954223633,0.024000000208616257,12.843000411987305,0.03099999949336052,11.798999786376953,,8.984000205993652,
GD1191,Unknown,APASSJ233530.17-093935.1,353.875741,-9.659761,15.710000038146973,0.09399999678134918,15.04800033569336,0.04600000008940697,15.314000129699707,0.04600000008940697,14.89799976348877,0.09399999678134918,14.798999786376953,0.13199999928474426,3.2100012504088227,3.999996033599018,-5.99000391048321,3.999996033599018,13.930000305175781,0.024000000208616257,13.560999870300293,0.03099999949336052,13.534000396728516,0.04899999871850014,,,,,13.48900032043457,0.028999999165534973,13.46500015258789,0.03799999877810478,12.446000099182129,,9.0,
GD1192,WD,APASSJ233536.71-161745.5,353.902962,-16.295984,13.496000289916992,0.05400000140070915,13.352999687194824,0.02500000037252903,13.300999641418457,0.029999999329447746,13.496999740600586,0.08100000023841858,13.772000312805176,0.057999998331069946,95.81003832863644,3.3000011171679944,-146.63987676613033,3.3000011171679944,13.592000007629395,0.02199999988079071,13.71500015258789,0.02199999988079071,13.713000297546387,0.04500000178813934,13.8476648330688,0.00564500223845243,13.8194646835327,0.0036259840708226,13.75100040435791,0.02800000086426735,13.793000221252441,0.04500000178813934,12.734999656677246,,8.982000350952148,
GD1193,Unknown,APASSJ233542.76-121544.1,353.928203,-12.26226,16.648000717163086,0.04100000113248825,16.051000595092773,0.05900000035762787,16.375,,15.98799991607666,0.06700000166893005,,,,,,,,,,,,,,,,,,,,,,,,
GD1195,Unknown,APASSJ233545.08-144222.2,353.937868,-14.706194,15.680999755859375,,15.404999732971191,,15.413999557495117,0.08799999952316284,15.208999633789062,0.09000000357627869,,,31.889988531474955,3.7000078009441495,-5.630004034173908,3.7000078009441495,14.395999908447266,0.03200000151991844,14.16100025177002,0.0430000014603138,14.151000022888184,0.07100000232458115,22.6228523254395,0.540825188159943,18.0869808197021,0.0366390012204647,14.083999633789062,0.028999999165534973,14.095999717712402,0.052000001072883606,12.413999557495117,,8.520000457763672,
GD1196,Unknown,APASSJ233548.53-163155.7,353.952239,-16.532142,16.302000045776367,0.05000000074505806,15.755000114440918,0.039000000804662704,16.01099967956543,0.08500000089406967,15.609999656677246,0.02500000037252903,15.536999702453613,0.03700000047683716,4.809996062249411,3.7000078009441495,-17.780004054657184,3.7000078009441495,14.543000221252441,0.03500000014901161,14.229999542236328,0.0430000014603138,14.173999786376953,0.06499999761581421,,,,,14.11400032043457,0.029999999329447746,14.067999839782715,0.050999999046325684,12.461999893188477,,9.13700008392334,
GD1198,Unknown,APASSJ233617.13-085554.4,354.071381,-8.93178,15.859000205993652,0.061000000685453415,15.302000045776367,0.06400000303983688,15.532999992370605,0.041999999433755875,15.154999732971191,0.04399999976158142,15.057999610900879,0.0689999982714653,7.080011891957838,3.999996033599018,-3.0399984098039567,3.999996033599018,14.277999877929688,0.03500000014901161,13.956000328063965,0.03200000151991844,13.996999740600586,0.05299999937415123,,,20.1725196838379,0.0289598219096661,13.857999801635742,0.028999999165534973,13.972000122070312,0.04600000008940697,12.02400016784668,,8.958999633789062,
GD1199,Unknown,APASSJ233618.34-100005.1,354.076453,-10.001417,11.118000030517578,0.032999999821186066,11.177000045776367,0.041999999433755875,11.041999816894531,0.03400000184774399,11.347999572753906,0.04800000041723251,11.616999626159668,0.0430000014603138,-4.010003976873122,2.0999988691983162,-0.240000122175843,2.0999988691983162,11.404000282287598,0.023000000044703484,11.482000350952148,0.024000000208616257,11.52400016784668,0.023000000044703484,12.4913530349731,0.00305699859745801,12.7298669815063,0.00178423954639584,11.5,0.02199999988079071,11.548999786376953,0.023000000044703484,11.91100025177002,0.28999999165534973,8.625,
GD12,WD,APASSJ011011.98+270102.7,17.549958,27.017434,15.088000297546387,0.13699999451637268,15.10200023651123,0.05000000074505806,15.005000114440918,0.0689999982714653,15.291999816894531,0.035999998450279236,15.614999771118164,0.07900000363588333,211.02012251503766,4.499999886320438,-151.80011687334627,4.499999886320438,15.404000282287598,0.05400000140070915,15.354999542236328,0.1120000034570694,15.305999755859375,0.15000000596046448,15.2261800765991,0.0118832755833864,15.2290859222412,0.0051729497499764,15.5600004196167,0.04500000178813934,15.513999938964844,0.11299999803304672,13.020999908447266,,9.312000274658203,
GD120,Unknown,APASSJ102839.75+360511.1,157.165649,36.08644,14.402000427246094,0.041999999433755875,13.96500015258789,0.04100000113248825,14.168999671936035,0.020999999716877937,13.875,0.03099999949336052,13.729999542236328,0.07500000298023224,43.09991963964421,4.100003843632294,-78.57000236981548,4.100003843632294,12.98900032043457,0.023000000044703484,12.682000160217285,0.024000000208616257,12.642000198364258,0.023000000044703484,,,16.9521617889404,0.0210304874926806,12.645999908447266,0.02500000037252903,12.640999794006348,0.026000000536441803,12.227999687194824,0.3109999895095825,9.291999816894531,
GD1200,Unknown,APASSJ233623.31-152036.2,354.09715,-15.343407,15.871999740600586,0.08299999684095383,15.39799976348877,0.03700000047683716,15.602999687194824,0.02199999988079071,15.32699966430664,0.03700000047683716,15.225000381469727,0.18799999356269836,37.36008075065911,3.7000078009441495,-20.139984553679824,3.7000078009441495,14.475000381469727,0.027000000700354576,14.123000144958496,0.041999999433755875,14.135000228881836,0.06300000101327896,,,18.299768447876,0.0402106307446957,14.067000389099121,0.028999999165534973,14.093000411987305,0.05299999937415123,12.62600040435791,,8.918999671936035,
GD1201,Unknown,APASSJ233639.91-153246.7,354.166316,-15.546307,16.16200065612793,0.032999999821186066,15.616000175476074,0.035999998450279236,15.868000030517578,0.03400000184774399,15.493000030517578,0.03400000184774399,15.335000038146973,0.041999999433755875,-5.10001195834775,3.7000078009441495,-33.27998310851399,3.7000078009441495,14.59000015258789,0.029999999329447746,14.333999633789062,0.04600000008940697,14.383000373840332,0.07999999821186066,,,19.2322883605957,0.0641837120056152,14.180999755859375,0.029999999329447746,14.196999549865723,0.05299999937415123,12.133000373840332,,9.140000343322754,
GD1202,Unknown,APASSJ233642.85-153914.4,354.178573,-15.65402,14.614999771118164,0.03799999877810478,14.241999626159668,0.0430000014603138,14.37600040435791,0.013000000268220901,14.22700023651123,0.020999999716877937,14.208999633789062,0.050999999046325684,57.219841255573556,3.7000078009441495,-39.250078771146946,3.7000078009441495,13.567999839782715,0.026000000536441803,13.345999717712402,0.03799999877810478,13.322999954223633,0.041999999433755875,,,,,13.234999656677246,0.027000000700354576,13.25,0.032999999821186066,12.579000473022461,,9.11299991607666,
GD1204,Unknown,APASSJ233647.76-172928.6,354.199039,-17.491295,16.56399917602539,0.11100000143051147,15.932999610900879,0.020999999716877937,16.30900001525879,0.15199999511241913,15.807999610900879,0.05000000074505806,15.63599967956543,0.012000000104308128,23.950008107931353,3.8999878142931266,-19.670003712235484,3.8999878142931266,14.489999771118164,0.039000000804662704,14.069000244140625,0.039000000804662704,14.097000122070312,0.06400000303983688,,,20.9594879150391,0.112561829388142,13.956000328063965,0.029999999329447746,14.001999855041504,0.050999999046325684,12.506999969482422,,9.088000297546387,
GD1205,Unknown,APASSJ233654.52-191125.8,354.227199,-19.190511,15.237000465393066,0.035999998450279236,14.73900032043457,0.10700000077486038,15.031999588012695,0.03400000184774399,14.666999816894531,0.09600000083446503,14.552000045776367,0.039000000804662704,25.09999212634284,3.7000078009441495,-25.909991745720617,3.7000078009441495,13.871999740600586,0.02500000037252903,13.586000442504883,0.03200000151991844,13.51200008392334,0.0430000014603138,22.5963230133057,0.426923215389252,17.5821132659912,0.0182002857327461,13.50100040435791,0.027000000700354576,13.423999786376953,0.03799999877810478,12.708000183105469,0.5360000133514404,8.706999778747559,
GD1206,Star,APASSJ233713.46-190346.2,354.306121,-19.062861,14.505999565124512,0.0430000014603138,14.352999687194824,0.10400000214576721,14.392999649047852,0.03999999910593033,14.489999771118164,0.07800000160932541,14.682000160217285,0.09200000017881393,4.290011929697357,3.800016020250041,-11.340000401105499,3.800016020250041,14.401000022888184,0.03500000014901161,14.326000213623047,0.04800000041723251,14.340999603271484,0.07599999755620956,,,,,14.312000274658203,0.032999999821186066,14.35200023651123,0.06400000303983688,12.663999557495117,,9.008999824523926,
GD1207,WD,APASSJ233730.37-133834.3,354.376561,-13.642864,15.645000457763672,0.11100000143051147,15.71500015258789,0.1770000010728836,15.564000129699707,0.03999999910593033,15.972000122070312,0.21799999475479126,,,-2.8599984716493054,5.799995824418147,-38.55996001220774,5.799995824418147,16.44499969482422,0.11900000274181366,17.46500015258789,,17.0,,14.2297220230103,0.00266131991520524,14.6095237731934,0.00186903786379844,16.95199966430664,0.15199999511241913,16.45400047302246,0.3400000035762787,12.722999572753906,,9.0600004196167,
GD1209,Unknown,APASSJ233809.77-120317.3,354.540744,-12.05483,16.836999893188477,0.125,16.058000564575195,0.13099999725818634,16.371999740600586,0.04699999839067459,15.835000038146973,0.1379999965429306,15.979999542236328,,-13.730004320677835,3.999996033599018,-59.58000183454715,3.999996033599018,14.491999626159668,0.035999998450279236,14.019000053405762,0.041999999433755875,13.987000465393066,0.04800000041723251,,,,,13.920000076293945,0.02800000086426735,14.001999855041504,0.04800000041723251,12.230999946594238,,9.190999984741211,
GD121,Unknown,APASSJ103034.87-100215.6,157.645328,-10.037669,14.026000022888184,0.05000000074505806,13.491000175476074,0.014000000432133675,13.746999740600586,0.04399999976158142,13.368000030517578,0.03500000014901161,13.28499984741211,0.10199999809265137,-91.46015800070018,2.599999243102502,-156.78000199841335,2.599999243102502,12.460000038146973,0.026000000536441803,12.16100025177002,0.026000000536441803,12.144000053405762,0.026000000536441803,,,16.5489158630371,0.0121384905651212,12.062999725341797,0.02500000037252903,12.045999526977539,0.023000000044703484,12.48900032043457,0.42500001192092896,9.019000053405762,
GD1210,Unknown,APASSJ233826.62-161920.8,354.610949,-16.32245,12.656000137329102,0.07400000095367432,12.572999954223633,0.032999999821186066,12.494000434875488,0.041999999433755875,12.734000205993652,0.017000000923871994,12.935999870300293,0.03999999910593033,27.5600152235711,3.4999991385120666,-1.0100016311298532,3.4999991385120666,12.552000045776367,0.024000000208616257,12.548999786376953,0.028999999165534973,12.541000366210938,0.028999999165534973,14.848518371582,0.0106164449825883,14.4310855865479,0.004641970153898,12.505000114440918,0.02500000037252903,12.531000137329102,0.026000000536441803,12.72599983215332,,9.01099967956543,
GD1211,Unknown,APASSJ233825.85-101157.9,354.60774,-10.199437,16.215999603271484,0.07599999755620956,15.762999534606934,0.06499999761581421,15.946999549865723,0.03799999877810478,15.614999771118164,0.11900000274181366,15.470000267028809,0.17100000381469727,29.639987769769505,3.999996033599018,-20.469995797611773,3.999996033599018,14.76200008392334,0.03999999910593033,14.503000259399414,0.04800000041723251,14.51099967956543,0.09300000220537186,,,18.6465225219727,0.0291605312377214,14.47599983215332,0.03400000184774399,14.652000427246094,0.07400000095367432,12.70300006866455,,9.17300033569336,
GD1212,WD,APASSJ233850.77-074120.2,354.711549,-7.688966,13.461000442504883,0.061000000685453415,13.256999969482422,0.04800000041723251,13.281000137329102,0.04600000008940697,13.392000198364258,0.03500000014901161,13.555000305175781,0.07000000029802322,29.70000023196917,2.0000017002530512,-23.479991250496823,2.0000017002530512,13.33899974822998,0.028999999165534973,13.340999603271484,0.023000000044703484,13.35200023651123,0.03099999949336052,15.6680202484131,0.0273545570671558,14.2458486557007,0.00746098440140486,13.352999687194824,0.026000000536441803,13.442000389099121,0.04100000113248825,12.15999984741211,,9.076000213623047,
GD1213,Unknown,APASSJ233853.19-151901.8,354.721643,-15.31719,16.20800018310547,0.4090000092983246,15.380000114440918,,15.75,,,,,,,,,,,,,,,,,,,,,,,,,,,
GD1214,Star,APASSJ233906.97-122441.2,354.779042,-12.411462,14.170000076293945,0.05299999937415123,14.03600025177002,0.03099999949336052,14.045000076293945,0.04699999839067459,14.154999732971191,0.04699999839067459,14.338000297546387,0.0729999989271164,-1.529999985905306,2.9000015956626157,-7.560000267403666,2.9000015956626157,13.947999954223633,0.026000000536441803,13.918999671936035,0.03999999910593033,13.864999771118164,0.04399999976158142,16.8930053710938,0.0262454450130463,16.1686992645264,0.0138533990830183,13.855999946594238,0.028999999165534973,13.859999656677246,0.04800000041723251,12.33899974822998,,9.086000442504883,
GD1215,Unknown,APASSJ233938.13-192823.0,354.908902,-19.473078,14.78600025177002,0.019999999552965164,14.626999855041504,0.032999999821186066,14.63700008392334,0.024000000208616257,14.70300006866455,0.0430000014603138,14.845999717712402,0.039000000804662704,21.9899884541519,3.8999878142931266,-12.5399877106247,3.8999878142931266,14.383000373840332,0.032999999821186066,14.376999855041504,0.04800000041723251,14.385000228881836,0.07800000160932541,18.9069423675537,0.0627795457839966,16.956563949585,0.0128264371305704,14.291999816894531,0.03099999949336052,14.461999893188477,0.061000000685453415,12.64799976348877,0.47600001096725464,9.086000442504883,
GD1216,Star,APASSJ233942.62-172710.8,354.927622,-17.453004,11.666000366210938,0.009999999776482582,11.208999633789062,0.029999999329447746,11.388999938964844,0.029999999329447746,11.095999717712402,0.012000000104308128,11.015999794006348,0.027000000700354576,-1.0500011740077753,2.3000003693596227,-21.099995683471207,2.3000003693596227,10.312000274658203,0.026000000536441803,10.079999923706055,0.026000000536441803,10.015999794006348,0.023000000044703484,21.1556587219238,0.243713587522507,15.3964881896973,0.0102698877453804,9.960000038146973,0.023000000044703484,9.993000030517578,0.019999999552965164,10.062000274658203,0.054999999701976776,8.270000457763672,
GD1218,Unknown,APASSJ234006.26-145117.7,355.026112,-14.854927,15.586000442504883,0.03200000151991844,15.357999801635742,0.04699999839067459,15.355999946594238,0.04899999871850014,15.324999809265137,0.024000000208616257,15.392000198364258,0.23600000143051147,15.400008487631567,3.999996033599018,-4.820004005523515,3.999996033599018,14.82699966430664,0.032999999821186066,14.678000450134277,0.06700000166893005,14.74899959564209,0.10400000214576721,,,,,14.682000160217285,0.03799999877810478,14.574000358581543,0.07500000298023224,12.61400032043457,,8.581999778747559,
GD1219,Unknown,APASSJ234007.47-163701.4,355.031135,-16.617068,16.243999481201172,0.32499998807907104,15.586999893188477,0.032999999821186066,15.91100025177002,0.14800000190734863,15.345000267028809,0.05000000074505806,15.03499984741211,0.06800000369548798,153.06984423659742,16.400015374529175,-40.51007854286581,16.400015374529175,14.029000282287598,0.02199999988079071,13.54800033569336,0.028999999165534973,13.444999694824219,0.03700000047683716,,,21.5234222412109,0.166980028152466,13.420999526977539,0.027000000700354576,13.461999893188477,0.039000000804662704,12.60200023651123,,9.069999694824219,
GD1220,Unknown,APASSJ234014.02-171834.6,355.058437,-17.309618,17.20400047302246,0.07800000160932541,16.59000015258789,0.020999999716877937,16.815000534057617,,16.572999954223633,,,,-0.23000003182005457,4.100003843632294,-5.49000005776179,4.100003843632294,15.557999610900879,0.050999999046325684,15.331999778747559,0.08500000089406967,15.092000007629395,0.1420000046491623,,,21.2053375244141,0.189854845404625,15.116999626159668,0.04600000008940697,15.220999717712402,0.1289999932050705,12.342000007629395,0.40299999713897705,9.053999900817871,
GD1221,Unknown,APASSJ234022.49-173031.9,355.093743,-17.508876,15.826000213623047,0.06499999761581421,15.355999946594238,0.04899999871850014,15.524999618530273,0.0430000014603138,15.267999649047852,0.03700000047683716,15.208999633789062,0.09399999678134918,31.82000291417353,3.8999878142931266,-9.65001636359375,3.8999878142931266,14.369000434875488,0.035999998450279236,14.020999908447266,0.04600000008940697,14.10200023651123,0.06499999761581421,,,18.1241779327393,0.0366371795535088,13.857999801635742,0.029999999329447746,13.918999671936035,0.04699999839067459,12.088000297546387,,8.880999565124512,
GD1223,Unknown,APASSJ234051.42-163137.7,355.214282,-16.527163,15.5600004196167,0.017000000923871994,14.869000434875488,0.03099999949336052,15.190999984741211,0.01899999938905239,14.723999977111816,0.04100000113248825,14.482000350952148,0.08299999684095383,10.140012273041066,3.800016020250041,-14.68000791646773,3.800016020250041,13.61400032043457,0.023000000044703484,13.274999618530273,0.024000000208616257,13.163999557495117,0.03700000047683716,,,19.9685516357422,0.0644455030560493,13.159000396728516,0.024000000208616257,13.239999771118164,0.03400000184774399,12.211999893188477,,9.10200023651123,
GD1224,Unknown,APASSJ234157.33-150634.9,355.488915,-15.109698,15.71399974822998,0.02199999988079071,15.218000411987305,0.0430000014603138,15.425000190734863,0.02800000086426735,15.07800006866455,0.07999999821186066,15.020999908447266,0.07800000160932541,-17.589996787137352,3.800016020250041,-29.519998861360364,3.800016020250041,14.272000312805176,0.029999999329447746,13.963000297546387,0.03400000184774399,13.944999694824219,0.05299999937415123,,,,,,,,,,,,
GD1225,Unknown,APASSJ234206.51-125501.3,355.527164,-12.917028,14.369999885559082,0.05400000140070915,14.263999938964844,0.017000000923871994,14.263999938964844,0.04399999976158142,14.331000328063965,0.026000000536441803,14.571000099182129,0.04600000008940697,11.170008201588644,2.9999987646078807,-0.659998801211259,2.9999987646078807,14.057000160217285,0.027000000700354576,13.980999946594238,0.03400000184774399,13.984000205993652,0.05400000140070915,17.5356979370117,0.01700833812356,16.5288162231445,0.00626366445794702,13.942999839782715,0.029999999329447746,13.996999740600586,0.05000000074505806,12.491999626159668,,9.029999732971191,0.48399999737739563
GD1226,Unknown,APASSJ234217.70-155452.3,355.573765,-15.914546,16.715999603271484,0.09799999743700027,16.165000915527344,0.07199999690055847,16.47800064086914,0.052000001072883606,16.150999069213867,0.10000000149011612,16.224000930786133,,2.6499996693019057,3.999996033599018,-21.07000746036647,3.999996033599018,15.383000373840332,0.04800000041723251,14.920000076293945,0.054999999701976776,14.883000373840332,0.10300000011920929,,,19.0825042724609,0.0136101692914963,14.819000244140625,0.039000000804662704,14.767999649047852,0.08299999684095383,12.717000007629395,,9.032999992370605,
GD1227,Unknown,APASSJ234226.46-073917.4,355.610255,-7.65485,14.925000190734863,0.09799999743700027,14.598999977111816,0.03799999877810478,14.715999603271484,0.04600000008940697,14.579999923706055,0.039000000804662704,14.571000099182129,0.09399999678134918,15.729983715573326,4.100003843632294,-34.130016138078645,4.100003843632294,13.968999862670898,0.024000000208616257,13.85099983215332,0.04699999839067459,13.819999694824219,0.04699999839067459,20.5343685150146,0.0563140138983727,17.0378856658936,0.00753695005550981,13.628999710083008,0.027000000700354576,13.753999710083008,0.04500000178813934,12.574999809265137,,8.993000030517578,
GD1228,Unknown,APASSJ234254.24-164856.8,355.726032,-16.815785,17.27899932861328,,16.78700065612793,,,,16.632999420166016,,,,2.9900016670580953,3.999996033599018,-28.58000443666242,3.999996033599018,15.458000183105469,0.05000000074505806,15.003999710083008,0.07100000232458115,14.92300033569336,0.12600000202655792,,,,,14.920000076293945,0.041999999433755875,14.961999893188477,0.09200000017881393,12.682000160217285,,9.053000450134277,
GD123,WD,APASSJ103625.26+460829.9,159.105285,46.141651,14.182999610900879,0.0560000017285347,14.357999801635742,0.06400000303983688,14.088000297546387,0.1459999978542328,14.576000213623047,0.09200000017881393,14.449999809265137,0.09099999815225601,-11.499984248075634,3.999996033599018,-73.47996070166118,3.999996033599018,12.564000129699707,0.02199999988079071,12.031999588012695,0.024000000208616257,11.751999855041504,0.017999999225139618,,,,,11.571000099182129,0.02199999988079071,11.416999816894531,0.02199999988079071,11.170999526977539,0.11400000005960464,9.15999984741211,
GD1230,Unknown,APASSJ234316.30-153643.6,355.817927,-15.612122,15.769000053405762,0.0689999982714653,15.28499984741211,0.050999999046325684,15.473999977111816,0.03999999910593033,15.112000465393066,0.023000000044703484,15.038999557495117,0.10700000077486038,33.350004741805606,3.800016020250041,-62.070121202850714,3.800016020250041,14.244000434875488,0.03200000151991844,13.970000267028809,0.03799999877810478,13.79800033569336,0.050999999046325684,,,18.0381984710693,0.0240539945662022,13.866999626159668,0.028999999165534973,13.951000213623047,0.05000000074505806,12.572999954223633,,8.505999565124512,
GD1231,Unknown,APASSJ234344.88-133406.1,355.937023,-13.568382,13.180999755859375,0.0729999989271164,13.098999977111816,0.014000000432133675,13.031000137329102,0.050999999046325684,13.210000038146973,0.03400000184774399,13.38700008392334,0.10899999737739563,22.780007384426426,2.7000000955013093,-17.81999981176341,2.7000000955013093,12.944000244140625,0.026000000536441803,12.909000396728516,0.02500000037252903,12.920999526977539,0.03200000151991844,15.9447860717773,0.0228577870875597,15.2211360931396,0.0109779685735703,12.901000022888184,0.02500000037252903,12.967000007629395,0.03200000151991844,12.11299991607666,,9.064000129699707,
GD1232,Unknown,APASSJ234347.81-084810.5,355.949224,-8.80292,16.038000106811523,0.09000000357627869,15.614999771118164,0.04600000008940697,15.79699993133545,0.05400000140070915,15.503000259399414,0.09399999678134918,15.45300006866455,0.2720000147819519,28.559989368659444,3.999996033599018,-7.099991762515856,3.999996033599018,14.65999984741211,0.03200000151991844,14.392000198364258,0.04699999839067459,14.420000076293945,0.07699999958276749,,,18.2285747528076,0.0095725804567337,14.338000297546387,0.03200000151991844,14.303000450134277,0.06300000101327896,12.642000198364258,0.5329999923706055,8.41100025177002,
GD1233,Unknown,APASSJ234438.06-083036.0,356.158611,-8.510006,15.98900032043457,0.10000000149011612,15.513999938964844,0.050999999046325684,15.770999908447266,0.035999998450279236,15.42199993133545,0.17100000381469727,15.246999740600586,0.30300000309944153,60.459839733084664,5.199984161663451,-33.51999694132246,5.199984161663451,14.404999732971191,0.026000000536441803,14.043999671936035,0.03200000151991844,13.984999656677246,0.05400000140070915,,,,,13.946000099182129,0.029999999329447746,14.039999961853027,0.05299999937415123,11.92300033569336,,9.031000137329102,
GD1236,Unknown,APASSJ234501.63-085452.7,356.256811,-8.914646,16.30699920654297,0.04800000041723251,15.715999603271484,0.07500000298023224,16.134000778198242,0.2070000022649765,15.685999870300293,0.17900000512599945,15.38599967956543,,40.05000046163332,3.999996033599018,2.679998328858346,3.999996033599018,14.824000358581543,0.03500000014901161,14.531000137329102,0.04600000008940697,14.36400032043457,0.07400000095367432,,,19.0388317108154,0.0139349354431033,14.428999900817871,0.032999999821186066,14.663999557495117,0.08100000023841858,12.61400032043457,,8.781000137329102,
GD1237,subdwarf,APASSJ234526.71-152838.9,356.361333,-15.477496,15.923999786376953,0.03999999910593033,15.855999946594238,0.05400000140070915,15.842000007629395,0.05900000035762787,15.895000457763672,0.10999999940395355,15.78600025177002,,9.420011701877229,3.8999878142931266,-2.0999988691983162,3.8999878142931266,15.20300006866455,0.05700000002980232,14.744000434875488,0.057999998331069946,14.817999839782715,0.10899999737739563,,,15.15514087677,0.00197054864838719,14.815999984741211,0.039000000804662704,14.810999870300293,0.08699999749660492,12.664999961853027,,9.027999877929688,
GD1239,Star,APASSJ234611.34-140951.6,356.54725,-14.164361,15.104000091552734,0.01899999938905239,14.67199993133545,0.052000001072883606,14.857999801635742,0.01899999938905239,14.562999725341797,0.07900000363588333,14.527999877929688,0.06300000101327896,-12.719988262688275,3.8999878142931266,-23.010012046142947,3.8999878142931266,13.810999870300293,0.03200000151991844,13.567999839782715,0.03500000014901161,13.47599983215332,0.03999999910593033,,,,,13.467000007629395,0.026000000536441803,13.477999687194824,0.03999999910593033,12.690999984741211,,9.118000030517578,
GD124,WD,APASSJ104832.64-020112.4,162.136021,-2.020123,15.79800033569336,0.07500000298023224,15.765000343322754,0.027000000700354576,15.720000267028809,0.05999999865889549,15.940999984741211,0.06700000166893005,,,-18.810000801749993,4.499999886320438,-119.50992193305865,4.499999886320438,16.030000686645508,0.09000000357627869,15.480999946594238,,15.239999771118164,,16.6508369445801,0.0386704169213772,15.8189105987549,0.00853127148002386,15.836000442504883,0.07000000029802322,15.402000427246094,0.12300000339746475,12.208000183105469,,8.753000259399414,
GD1240,Star,APASSJ234617.08-081545.0,356.571196,-8.262521,15.529000282287598,0.07800000160932541,15.375,0.19599999487400055,15.392000198364258,0.11599999666213989,15.321000099182129,0.11100000143051147,15.470000267028809,0.26100000739097595,0.4100004048268602,4.100003843632294,-4.53999605269928,4.100003843632294,14.807000160217285,0.039000000804662704,14.755000114440918,0.05000000074505806,14.545999526977539,0.08699999749660492,20.8758754730225,0.053441695868969,18.1459884643555,0.0102053284645081,14.739999771118164,0.03700000047683716,14.85099983215332,0.09399999678134918,12.190999984741211,,8.970000267028809,
GD1241,Unknown,APASSJ234627.09-082557.6,356.6129,-8.432684,16.177000045776367,0.06400000303983688,15.770000457763672,0.0989999994635582,15.923999786376953,0.05900000035762787,15.559000015258789,0.09600000083446503,,,17.5799876160454,3.999996033599018,-53.11007953423541,3.999996033599018,14.751999855041504,0.027000000700354576,14.512999534606934,0.0430000014603138,14.336000442504883,0.0689999982714653,,,18.3818473815918,0.0120580615475774,14.442000389099121,0.03400000184774399,14.562999725341797,0.07199999690055847,12.230999946594238,,8.984999656677246,
GD1242,Unknown,APASSJ234712.20-162942.1,356.800843,-16.495037,15.96500015258789,0.07000000029802322,15.472999572753906,0.10100000351667404,15.760000228881836,0.013000000268220901,15.357999801635742,0.11699999868869781,15.298999786376953,0.00800000037997961,43.98012097226456,3.800016020250041,-13.56001212116098,3.800016020250041,14.545000076293945,0.032999999821186066,14.307000160217285,0.03500000014901161,14.218000411987305,0.07500000298023224,,,18.648998260498,0.0345856435596943,14.21500015258789,0.032999999821186066,14.079000473022461,0.05400000140070915,12.14799976348877,,8.85099983215332,
GD1243,Unknown,APASSJ234717.04-085334.9,356.821007,-8.893042,16.6299991607666,0.164000004529953,16.099000930786133,0.1340000033378601,16.38599967956543,0.028999999165534973,15.885000228881836,0.06599999964237213,,,18.889992315962445,4.100003843632294,-10.130003920494346,4.100003843632294,15.0649995803833,0.03999999910593033,14.706999778747559,0.04899999871850014,14.677000045776367,0.09600000083446503,,,19.7427253723145,0.0266451276838779,14.619000434875488,0.03500000014901161,14.677000045776367,0.07999999821186066,12.565999984741211,,9.083999633789062,
GD1244,Unknown,APASSJ234728.10-153958.0,356.867091,-15.666123,16.405000686645508,0.08500000089406967,15.777999877929688,0.07699999958276749,15.994999885559082,0.01899999938905239,15.494000434875488,0.061000000685453415,15.329999923706055,0.11800000071525574,8.799984152574325,3.800016020250041,-16.130016592796892,3.800016020250041,14.45199966430664,0.03799999877810478,14.131999969482422,0.026000000536441803,14.04800033569336,0.06700000166893005,,,21.197509765625,0.154113799333572,14.022000312805176,0.029999999329447746,14.182999610900879,0.06199999898672104,12.626999855041504,,8.939000129699707,
GD1245,Unknown,APASSJ234752.74-095845.2,356.969788,-9.979227,16.766000747680664,0.09300000220537186,16.174999237060547,0.1599999964237213,16.441999435424805,0.02500000037252903,16.086999893188477,0.05999999865889549,,,3.780000133701833,4.100003843632294,-16.610003331152257,4.100003843632294,15.189000129699707,0.041999999433755875,14.958000183105469,0.06400000303983688,14.722000122070312,0.10199999809265137,,,20.70973777771,0.013920096680522,14.854999542236328,0.03700000047683716,14.767999649047852,0.08100000023841858,12.302000045776367,,9.081999778747559,
GD1246,Unknown,APASSJ234823.77-112802.1,357.099069,-11.467276,16.22100067138672,0.17900000512599945,16.461000442504883,0.00800000037997961,16.323999404907227,,16.527000427246094,,16.96299934387207,,0.969998404798389,5.60001581106917,-2.030000359809492,5.60001581106917,16.66200065612793,0.13500000536441803,17.23900032043457,,16.93199920654297,,17.292459487915,0.00935205444693565,16.9229278564453,0.00515739200636745,16.606000900268555,0.12099999934434891,15.946000099182129,0.2680000066757202,12.595000267028809,,8.9399995803833,
GD1247,Unknown,APASSJ234946.54-154506.4,357.443949,-15.751786,16.781999588012695,0.026000000536441803,16.356000900268555,,,,,,,,2.4699995265109465,3.999996033599018,-29.85001337947324,3.999996033599018,15.314000129699707,0.06400000303983688,15.109000205993652,0.09099999815225601,14.986000061035156,0.12099999934434891,,,19.3538379669189,0.0448029898107052,14.868000030517578,0.03799999877810478,14.67199993133545,0.07199999690055847,12.371000289916992,,9.201000213623047,
GD1248,WD,APASSJ235002.87-185922.0,357.511969,-18.989472,16.025999069213867,0.10300000011920929,16.05500030517578,0.0820000022649765,15.934000015258789,0.03999999910593033,16.392000198364258,0.039000000804662704,,,-51.66000046301633,5.199984161663451,-12.160008373029996,5.199984161663451,,,,,,,,,15.1615285873413,0.00807125773280859,16.816999435424805,0.14800000190734863,16.756000518798828,,12.024999618530273,,9.069999694824219,
GD1249,Star,APASSJ235015.05-104643.2,357.562725,-10.778668,15.87600040435791,0.1340000033378601,15.598999977111816,0.17800000309944153,15.689000129699707,0.11999999731779099,15.585000038146973,0.11599999666213989,15.541000366210938,0.28200000524520874,22.790016555518378,3.999996033599018,-15.630011512257624,3.999996033599018,15.050999641418457,0.039000000804662704,14.871999740600586,0.0430000014603138,14.689000129699707,0.11699999868869781,19.7938270568848,0.0304718855768442,17.6071548461914,0.00733772339299321,14.809000015258789,0.039000000804662704,14.904000282287598,0.10499999672174454,12.079999923706055,,8.982000350952148,
GD125,WD,APASSJ105443.18+270656.6,163.679946,27.115749,13.913000106811523,0.07599999755620956,14.067999839782715,0.017000000923871994,13.847999572753906,0.22200000286102295,14.248000144958496,0.03700000047683716,14.621000289916992,0.09700000286102295,-148.47983547952026,4.299983856981271,-32.889995418372564,4.299983856981271,14.619000434875488,0.028999999165534973,14.673999786376953,0.04800000041723251,14.784000396728516,0.07599999755620956,,,,,14.880000114440918,0.03500000014901161,15.038000106811523,0.09000000357627869,12.699000358581543,,8.925000190734863,
GD1251,Unknown,APASSJ235038.47-090954.8,357.660297,-9.165234,17.263999938964844,0.027000000700354576,16.777000427246094,0.17499999701976776,17.031999588012695,,16.37700080871582,,,,4.340016039350303,4.200012062938185,-4.079987957084086,4.200012062938185,15.472999572753906,0.052000001072883606,15.081999778747559,0.07999999821186066,15.086999893188477,0.12700000405311584,,,21.6619758605957,0.0956351161003113,14.96500015258789,0.03999999910593033,14.862000465393066,0.08500000089406967,12.687999725341797,,9.130999565124512,
GD1252,Unknown,APASSJ235040.33-141448.2,357.668079,-14.246732,16.298999786376953,0.01899999938905239,15.708000183105469,0.006000000052154064,15.95199966430664,0.019999999552965164,15.487000465393066,0.054999999701976776,15.295000076293945,0.08799999952316284,114.92999765323475,3.999996033599018,-5.789987881144043,3.999996033599018,14.277999877929688,0.029999999329447746,13.88700008392334,0.03700000047683716,13.75,0.0560000017285347,,,,,13.741999626159668,0.027000000700354576,13.843000411987305,0.04399999976158142,12.699000358581543,,8.472000122070312,
GD1253,Unknown,APASSJ235042.95-094955.0,357.678977,-9.831963,16.30500030517578,0.11500000208616257,15.78499984741211,0.06800000369548798,16.04800033569336,0.07900000363588333,15.647000312805176,0.05299999937415123,15.559000015258789,0.15399999916553497,19.06999204948079,3.999996033599018,-12.459996196412249,3.999996033599018,14.706000328063965,0.03999999910593033,14.406000137329102,0.04100000113248825,14.432000160217285,0.08799999952316284,,,18.9990329742432,0.00479381438344717,14.378000259399414,0.03200000151991844,14.494999885559082,0.06499999761581421,12.746999740600586,,8.961000442504883,
GD1256,Unknown,APASSJ235123.21-081543.0,357.846715,-8.261969,14.243000030517578,0.06400000303983688,13.826000213623047,0.05999999865889549,14.019000053405762,0.11699999868869781,13.736000061035156,0.07900000363588333,13.64900016784668,0.13199999928474426,3.6699839711218374,2.7000000955013093,-45.25991971604526,2.7000000955013093,12.934000015258789,0.024000000208616257,12.758999824523926,0.02199999988079071,12.739999771118164,0.027000000700354576,20.7236747741699,0.0864027589559555,16.5062294006348,0.00581939052790403,12.706999778747559,0.02500000037252903,12.6899995803833,0.02800000086426735,12.23799991607666,,9.055999755859375,
GD1258,Star,APASSJ235259.19-175330.3,358.246658,-17.891755,12.562999725341797,0.03700000047683716,12.53499984741211,0.04100000113248825,12.45300006866455,0.00800000037997961,12.656000137329102,0.04699999839067459,12.88599967956543,0.026000000536441803,16.48000852583209,2.40000122175843,-11.970000286964932,2.40000122175843,12.48799991607666,0.023000000044703484,12.572999954223633,0.026000000536441803,12.51099967956543,0.026000000536441803,14.6038808822632,0.0107641378417611,14.2626447677612,0.00607468513771892,12.484999656677246,0.02500000037252903,12.532999992370605,0.027000000700354576,11.906000137329102,0.25,9.16100025177002,
GD1259,Unknown,APASSJ235308.27-165708.2,358.284462,-16.952295,16.875,0.18199999630451202,16.30299949645996,0.08299999684095383,16.493000030517578,0.00800000037997961,16.256999969482422,0.09000000357627869,,,-4.550003995973384,4.100003843632294,-21.930012007942423,4.100003843632294,15.458000183105469,0.06700000166893005,15.16100025177002,0.08399999886751175,15.152000427246094,0.14800000190734863,,,19.2710399627686,0.0603966824710369,14.892999649047852,0.04100000113248825,15.043000221252441,0.11100000143051147,12.677000045776367,,8.081000328063965,
GD126,Unknown,APASSJ105842.45-013823.2,164.676898,-1.639791,13.397000312805176,0.03999999910593033,12.920000076293945,0.027000000700354576,13.147000312805176,0.04600000008940697,12.789999961853027,0.04399999976158142,12.67199993133545,0.03200000151991844,14.9000034070923,5.500008001035894,13.070016211713664,5.500008001035894,11.807999610900879,0.023000000044703484,11.517999649047852,0.02199999988079071,11.47700023651123,0.020999999716877937,,,15.8221302032471,0.0119197135791183,11.42300033569336,0.02500000037252903,11.42199993133545,0.024000000208616257,11.463000297546387,0.1770000010728836,8.555000305175781,
GD1260,Unknown,APASSJ235349.38-121723.4,358.455763,-12.289835,17.17099952697754,0.010999999940395355,16.6560001373291,0.10400000214576721,16.88800048828125,0.06800000369548798,16.360000610351562,0.2240000069141388,,,-0.42000121140972624,4.200012062938185,-8.219988376367837,4.200012062938185,15.42300033569336,0.05700000002980232,15.232999801635742,0.10199999809265137,15.027000427246094,0.14100000262260437,,,21.3709659576416,0.275614231824875,15.041999816894531,0.041999999433755875,15.109999656677246,0.10300000011920929,12.223999977111816,,8.718000411987305,
GD1261,Unknown,APASSJ235356.57-110009.1,358.485713,-11.002529,16.735000610351562,0.07999999821186066,16.14900016784668,0.06700000166893005,16.37700080871582,0.08500000089406967,15.878999710083008,0.07599999755620956,15.479999542236328,0.0820000022649765,55.810077174101025,3.999996033599018,-7.750008353468729,3.999996033599018,14.706000328063965,0.03200000151991844,14.406999588012695,0.04500000178813934,14.430000305175781,0.07400000095367432,,,19.7813415527344,0.0243713837116957,14.289999961853027,0.03200000151991844,14.281000137329102,0.0560000017285347,12.187000274658203,,8.574000358581543,
GD1263,Unknown,APASSJ235512.96-101226.8,358.804014,-10.20745,16.808000564575195,0.16200000047683716,16.351999282836914,0.07100000232458115,16.538999557495117,0.04399999976158142,16.243999481201172,0.03400000184774399,16.2450008392334,,13.409999792202143,4.3999920762871625,-19.239984248997644,4.3999920762871625,15.298999786376953,0.050999999046325684,15.043999671936035,0.05999999865889549,15.218000411987305,0.16500000655651093,23.323450088501,0.180859476327896,18.9664325714111,0.01298020593822,15.142000198364258,0.04500000178813934,15.413999557495117,0.14300000667572021,12.666000366210938,,9.090999603271484,
GD1264,Unknown,APASSJ235532.52-085842.5,358.885529,-8.978476,16.02199935913086,0.06800000369548798,15.532999992370605,0.06800000369548798,15.734000205993652,0.06599999964237213,15.414999961853027,0.07000000029802322,15.32800006866455,,10.65999640559312,3.999996033599018,-15.13000806880882,3.999996033599018,14.60099983215332,0.029999999329447746,14.295999526977539,0.04399999976158142,14.411999702453613,0.0949999988079071,,,18.8212432861328,0.0125938951969147,14.295000076293945,0.032999999821186066,14.399999618530273,0.06400000303983688,12.288000106811523,,9.074999809265137,
GD1265,Unknown,APASSJ235545.63-094753.8,358.940133,-9.798299,16.417999267578125,0.0430000014603138,15.807000160217285,0.03200000151991844,16.08099937438965,0.020999999716877937,15.699999809265137,0.04899999871850014,15.579000473022461,0.10899999737739563,-13.079987729724962,3.999996033599018,-20.149992087681312,3.999996033599018,14.680999755859375,0.03200000151991844,14.357000350952148,0.035999998450279236,14.329999923706055,0.08299999684095383,,,19.6882476806641,0.0229733195155859,14.307999610900879,0.03099999949336052,14.350000381469727,0.06199999898672104,11.904999732971191,,9.102999687194824,
GD1266,Unknown,APASSJ235609.06-080928.9,359.037763,-8.158038,15.260000228881836,0.10999999940395355,15.081000328063965,0.09600000083446503,15.11299991607666,0.012000000104308128,15.067999839782715,0.07900000363588333,15.22700023651123,0.17000000178813934,1.1700000072778494,4.100003843632294,-6.310008029686287,4.100003843632294,14.729999542236328,0.039000000804662704,14.618000030517578,0.052000001072883606,14.413000106811523,0.0820000022649765,19.4823551177979,0.0490017049014568,17.7813587188721,0.0109621221199632,14.585000038146973,0.03400000184774399,14.454000473022461,0.06300000101327896,12.657999992370605,,8.836999893188477,
GD1267,Unknown,APASSJ235629.08-120952.9,359.121168,-12.164698,16.777000427246094,0.0729999989271164,16.058000564575195,0.00800000037997961,16.381999969482422,0.008999999612569809,15.913999557495117,0.08500000089406967,,,-9.810000210563885,3.999996033599018,-7.430003824993037,3.999996033599018,14.951000213623047,0.03799999877810478,14.538999557495117,0.04500000178813934,14.519000053405762,0.06800000369548798,,,20.1581516265869,0.0290331598371267,14.468000411987305,0.032999999821186066,14.571999549865723,0.0689999982714653,12.637999534606934,,8.949000358581543,
GD1268,Unknown,APASSJ235631.77-103938.0,359.132413,-10.66056,16.66900062561035,,16.21500015258789,0.04899999871850014,16.413000106811523,0.02500000037252903,16.082000732421875,0.07699999958276749,15.817999839782715,,39.070080674719065,4.100003843632294,-9.100007991946768,4.100003843632294,15.128000259399414,0.041999999433755875,14.753000259399414,0.05700000002980232,14.71500015258789,0.09700000286102295,,,19.1059455871582,0.00756018422544003,14.770000457763672,0.03700000047683716,14.876999855041504,0.09200000017881393,12.722000122070312,,9.159000396728516,
GD1269,Star,APASSJ235650.51-105539.9,359.210496,-10.927762,16.183000564575195,0.10499999672174454,15.50100040435791,0.061000000685453415,15.821999549865723,0.0430000014603138,15.375,0.08100000023841858,15.258999824523926,0.08500000089406967,-19.529999735823367,3.999996033599018,-16.26998455321882,3.999996033599018,14.404000282287598,0.029999999329447746,14.019000053405762,0.03500000014901161,13.937999725341797,0.05299999937415123,,,20.114221572876,0.0139177357777953,13.940999984741211,0.028999999165534973,13.970999717712402,0.04800000041723251,12.704999923706055,,8.902000427246094,
GD127,WD,APASSJ110515.15+001626.5,166.31315,0.274049,15.387999534606934,0.03099999949336052,15.295000076293945,0.1120000034570694,15.255000114440918,0.04100000113248825,15.45300006866455,0.04600000008940697,15.607999801635742,0.028999999165534973,-206.7001158138737,4.200012062938185,25.66000803199131,4.200012062938185,15.454999923706055,0.07000000029802322,15.282999992370605,0.09399999678134918,15.041000366210938,0.16500000655651093,15.8532428741455,0.00493508856743574,15.5310306549072,0.00285185920074582,15.753000259399414,0.06199999898672104,15.789999961853027,0.19200000166893005,12.460000038146973,,8.848999977111816,
GD1270,Unknown,APASSJ235655.02-114227.3,359.229268,-11.707611,16.232999801635742,0.03700000047683716,15.765000343322754,0.0560000017285347,15.994000434875488,0.03999999910593033,15.675999641418457,0.07100000232458115,15.437999725341797,0.11299999803304672,6.4299961195501965,4.100003843632294,-17.94999625417404,4.100003843632294,14.770999908447266,0.03999999910593033,14.479999542236328,0.0430000014603138,14.53600025177002,0.08299999684095383,,,18.7393283843994,0.0656625255942345,14.397000312805176,0.03200000151991844,14.418000221252441,0.06499999761581421,12.27299976348877,,8.420999526977539,
GD1272,Unknown,APASSJ235714.22-105007.3,359.309271,-10.835377,16.68600082397461,0.11299999803304672,16.086999893188477,0.00800000037997961,16.3439998626709,0.06300000101327896,15.907999992370605,0.0560000017285347,15.6899995803833,,-13.389983905653935,4.100003843632294,-20.109996330575086,4.100003843632294,14.833000183105469,0.029999999329447746,14.579999923706055,0.04399999976158142,14.468000411987305,0.08399999886751175,,,20.7292594909668,0.0194801576435566,14.520999908447266,0.035999998450279236,14.440999984741211,0.06400000303983688,12.668999671936035,,8.937999725341797,
GD1273,WD,APASSJ235733.41-145409.4,359.389216,-14.902632,15.104000091552734,0.07699999958276749,15.33899974822998,0.03700000047683716,15.067999839782715,0.02800000086426735,15.618000030517578,0.009999999776482582,15.881999969482422,0.17599999904632568,0.16999992453747836,4.7000159156596055,-22.039991745259613,4.7000159156596055,15.944000244140625,0.07000000029802322,16.13800048828125,0.1770000010728836,15.765000343322754,,13.7254934310913,0.00682061444967985,14.099910736084,0.00511412741616368,16.253999710083008,0.0860000029206276,16.17300033569336,,12.288999557495117,,9.215999603271484,
GD1274,Unknown,APASSJ235741.14-180108.1,359.421454,-18.018934,16.020999908447266,0.013000000268220901,15.380999565124512,0.02199999988079071,15.654000282287598,0.023000000044703484,15.185999870300293,0.03500000014901161,15.109999656677246,0.12800000607967377,-8.439983866992407,3.7000078009441495,-16.070004130597226,3.7000078009441495,14.190999984741211,0.029999999329447746,13.852999687194824,0.04100000113248825,13.79699993133545,0.0560000017285347,,,20.3245086669922,0.118644677102566,13.753000259399414,0.027000000700354576,13.86400032043457,0.04899999871850014,12.565999984741211,,9.003999710083008,
GD1275,Unknown,APASSJ235753.28-135047.4,359.472005,-13.846512,16.893999099731445,0.14000000059604645,16.238000869750977,0.06800000369548798,16.50200080871582,0.041999999433755875,16.233999252319336,0.057999998331069946,15.949000358581543,,-27.74998647510074,4.200012062938185,-55.86983752436936,4.200012062938185,15.380000114440918,0.04699999839067459,14.9399995803833,0.05900000035762787,14.949000358581543,0.0989999994635582,,,19.5517749786377,0.0206556171178818,14.800999641418457,0.03700000047683716,14.86299991607666,0.0949999988079071,12.480999946594238,,8.253999710083008,
GD1276,Unknown,APASSJ235811.77-121846.1,359.549069,-12.312814,16.009000778198242,0.050999999046325684,15.555999755859375,0.08100000023841858,15.762999534606934,0.04699999839067459,15.468999862670898,0.04600000008940697,15.282999992370605,0.08699999749660492,-14.299991744337603,3.999996033599018,-20.319984287198167,3.999996033599018,14.385000228881836,0.032999999821186066,14.086999893188477,0.0430000014603138,14.003000259399414,0.054999999701976776,22.4587593078613,0.373294025659561,18.345983505249,0.0277600027620792,13.720000267028809,0.028999999165534973,13.668000221252441,0.03999999910593033,12.607000350952148,0.4830000102519989,8.47700023651123,
GD1277,Unknown,APASSJ235820.26-121248.1,359.584455,-12.213382,15.437000274658203,0.061000000685453415,14.892000198364258,0.05700000002980232,15.152999877929688,0.03500000014901161,14.814000129699707,0.024000000208616257,14.656999588012695,0.09200000017881393,-4.889987985734479,3.999996033599018,-67.43988269590773,3.999996033599018,13.928000450134277,0.02500000037252903,13.593999862670898,0.03099999949336052,13.526000022888184,0.04399999976158142,,,17.9914627075195,0.023451866582036,13.48900032043457,0.028999999165534973,13.512999534606934,0.03799999877810478,12.079999923706055,,8.491999626159668,
GD1278,Unknown,APASSJ235833.25-145928.3,359.638565,-14.991217,,,,,15.204000473022461,,15.10200023651123,,14.911999702453613,0.029999999329447746,30.579985468648374,3.800016020250041,-14.000004739500582,3.800016020250041,14.142999649047852,0.028999999165534973,13.82800006866455,0.026000000536441803,13.821999549865723,0.04399999976158142,19.2962894439697,0.087984673678875,17.4752464294434,0.024924136698246,13.66100025177002,0.02800000086426735,13.661999702453613,0.0430000014603138,12.67300033569336,,8.737000465393066,
GD1279,Unknown,APASSJ235900.39-111044.1,359.751632,-11.178924,15.798999786376953,0.03400000184774399,15.324999809265137,0.06300000101327896,15.5649995803833,0.03999999910593033,15.210000038146973,0.08299999684095383,15.043999671936035,0.09700000286102295,14.709996139572468,3.999996033599018,-17.759987349563744,3.999996033599018,14.40999984741211,0.029999999329447746,14.081999778747559,0.035999998450279236,13.972000122070312,0.05900000035762787,23.8588752746582,0.435910731554031,18.6026554107666,0.0164908543229103,14.017999649047852,0.028999999165534973,14.029999732971191,0.05400000140070915,12.631999969482422,,8.770999908447266,
GD128,WD,APASSJ110959.97+261845.4,167.499893,26.312635,15.836999893188477,0.0430000014603138,15.779000282287598,0.06199999898672104,15.744999885559082,0.11599999666213989,15.994999885559082,0.17100000381469727,,,66.84984255116433,4.899995929008583,-136.99007977265865,4.899995929008583,16.191999435424805,0.08500000089406967,15.937999725341797,0.12600000202655792,16.048999786376953,0.25,16.4535694122314,0.0387387722730637,15.7977256774902,0.0149524211883545,16.597000122070312,0.11100000143051147,16.22100067138672,,12.74899959564209,,8.354999542236328,
GD1280,Unknown,APASSJ235904.63-083551.5,359.769292,-8.597646,15.102999687194824,0.06300000101327896,14.946000099182129,0.03500000014901161,14.96500015258789,0.024000000208616257,14.986000061035156,0.11299999803304672,15.022000312805176,0.07400000095367432,6.1499881667259615,4.100003843632294,-6.17000405327417,4.100003843632294,14.668999671936035,0.026000000536441803,14.472999572753906,0.05000000074505806,14.625,0.0860000029206276,18.9811725616455,0.0317940637469292,17.5295810699463,0.0100031737238169,14.552000045776367,0.03400000184774399,14.543999671936035,0.07199999690055847,12.694000244140625,,9.170000076293945,
GD1281,Unknown,APASSJ235906.05-110220.4,359.775226,-11.039009,15.991000175476074,0.054999999701976776,15.39900016784668,0.12600000202655792,15.74899959564209,0.0560000017285347,15.288000106811523,0.06400000303983688,15.161999702453613,0.0860000029206276,25.040015680133365,3.999996033599018,-18.410003940516617,3.999996033599018,14.36400032043457,0.03200000151991844,14.067000389099121,0.029999999329447746,13.977999687194824,0.04600000008940697,,,19.050271987915,0.0219465401023626,13.979999542236328,0.02800000086426735,14.029000282287598,0.052000001072883606,11.946999549865723,,8.71399974822998,
GD1282,Unknown,APASSJ235926.20-094314.6,359.859191,-9.720745,14.878000259399414,0.07500000298023224,14.420000076293945,0.035999998450279236,14.630999565124512,0.032999999821186066,14.354000091552734,0.039000000804662704,14.244999885559082,0.06599999964237213,48.03011906915344,3.999996033599018,-28.33999060385395,3.999996033599018,13.61400032043457,0.023000000044703484,13.447999954223633,0.024000000208616257,13.350000381469727,0.041999999433755875,21.5568256378174,0.0858797207474709,17.2056999206543,0.00620105350390077,13.331000328063965,0.02500000037252903,13.357000350952148,0.03700000047683716,12.237000465393066,,9.005999565124512,
GD1283,Unknown,APASSJ235950.77-112936.6,359.961546,-11.493504,16.92099952697754,0.06599999964237213,16.29800033569336,0.27000001072883606,16.527000427246094,0.010999999940395355,16.003999710083008,0.07999999821186066,15.73799991607666,,33.530002838233486,4.100003843632294,-46.85003877966665,4.100003843632294,14.996999740600586,0.04100000113248825,14.633999824523926,0.05999999865889549,14.675000190734863,0.11400000005960464,,,19.9627532958984,0.118107229471207,14.470999717712402,0.03400000184774399,14.5600004196167,0.07199999690055847,12.053999900817871,,9.034000396728516,
GD1284,subdwarf,APASSJ235956.38-160915.7,359.984924,-16.154388,14.031999588012695,0.020999999716877937,14.232000350952148,0.028999999165534973,14.02400016784668,0.03700000047683716,14.428999900817871,0.04500000178813934,14.696999549865723,0.10199999809265137,25.55999981268542,3.8999878142931266,-34.130016138078645,3.8999878142931266,14.831999778747559,0.041999999433755875,14.814000129699707,0.06800000369548798,14.99899959564209,0.11800000071525574,,,,,15.111000061035156,0.04399999976158142,15.295000076293945,0.1289999932050705,12.593000411987305,,9.008999824523926,
GD1285,Unknown,APASSJ000024.03-103746.6,0.100158,-10.629614,16.731000900268555,0.0430000014603138,16.190000534057617,0.05400000140070915,16.357999801635742,0.03400000184774399,15.979000091552734,0.13899999856948853,15.810999870300293,0.03999999910593033,21.459996787598357,4.100003843632294,-4.53999605269928,4.100003843632294,15.04699993133545,0.028999999165534973,14.689000129699707,0.050999999046325684,14.652000427246094,0.09300000220537186,,,19.4936561584473,0.00921296607702971,14.675000190734863,0.035999998450279236,14.777000427246094,0.08299999684095383,12.630999565124512,,9.140999794006348,
GD1286,Unknown,APASSJ000045.23-151532.2,0.188459,-15.258968,15.704000473022461,0.11400000005960464,15.112000465393066,0.039000000804662704,15.350000381469727,0.01899999938905239,14.949999809265137,0.04800000041723251,14.831999778747559,0.07400000095367432,48.33000130020082,3.800016020250041,-44.78003938857,3.800016020250041,14.008999824523926,0.024000000208616257,13.774999618530273,0.04100000113248825,13.64900016784668,0.041999999433755875,,,18.5904865264893,0.0166405495256186,13.616999626159668,0.027000000700354576,13.62600040435791,0.03999999910593033,12.694999694824219,,9.114999771118164,
GD1287,Star,APASSJ000147.10-134725.9,0.44627,-13.790531,14.430000305175781,0.035999998450279236,13.961999893188477,0.020999999716877937,14.170999526977539,0.052000001072883606,13.85099983215332,0.01899999938905239,13.751999855041504,0.035999998450279236,7.040016134851612,3.999996033599018,-34.3000083375955,3.999996033599018,12.944000244140625,0.026000000536441803,12.677000045776367,0.02800000086426735,12.609000205993652,0.029999999329447746,22.4299030303955,0.36874395608902,16.8800163269043,0.0151301445439458,12.559000015258789,0.026000000536441803,12.595000267028809,0.029999999329447746,11.967000007629395,,9.024999618530273,
GD1288,Unknown,APASSJ000149.21-131712.9,0.455064,-13.28694,16.503000259399414,0.06300000101327896,15.940999984741211,0.15800000727176666,16.0939998626709,0.02800000086426735,15.741000175476074,0.06199999898672104,15.527000427246094,0.09799999743700027,-9.349991705676075,4.100003843632294,-16.629984020255506,4.100003843632294,14.722999572753906,0.03500000014901161,14.406999588012695,0.057999998331069946,14.414999961853027,0.0729999989271164,,,20.899995803833,0.133392632007599,14.329999923706055,0.03099999949336052,14.458999633789062,0.061000000685453415,12.784000396728516,,8.95300006866455,
GD1289,subdwarf,APASSJ000324.45-162106.5,0.851875,-16.351811,12.543000221252441,0.00800000037997961,12.619999885559082,0.023000000044703484,12.527999877929688,0.017999999225139618,12.770999908447266,0.019999999552965164,12.979000091552734,0.052000001072883606,17.910000497067813,2.499998390703695,-2.9400012408586917,2.40000122175843,12.687999725341797,0.026000000536441803,12.619000434875488,0.026000000536441803,12.595999717712402,0.026000000536441803,,,,,12.567000389099121,0.023000000044703484,12.621999740600586,0.028999999165534973,12.621999740600586,,9.034000396728516,
GD129,WD,APASSJ111120.62+471825.6,167.835946,47.307117,15.607999801635742,0.026000000536441803,15.390999794006348,,15.378999710083008,,15.550999641418457,,,,-112.67999361734837,4.499999886320438,-88.62983813742176,4.499999886320438,15.656999588012695,0.05400000140070915,15.350000381469727,0.09200000017881393,15.618000030517578,0.22200000286102295,,,15.741171836853,0.00400231173262,15.805000305175781,0.0560000017285347,15.718999862670898,0.15399999916553497,12.251999855041504,,9.336000442504883,
GD1290,Star,APASSJ231636.37-165339.0,349.151576,-16.894175,14.324000358581543,0.028999999165534973,14.208000183105469,0.024000000208616257,14.196999549865723,0.023000000044703484,14.274999618530273,0.017000000923871994,14.380999565124512,0.0560000017285347,16.220015641010832,3.999996033599018,-7.310015735129127,3.999996033599018,13.979999542236328,0.029999999329447746,13.963000297546387,0.04100000113248825,13.968999862670898,0.0560000017285347,,,16.6853466033936,0.0199051164090633,13.876999855041504,0.027000000700354576,13.798999786376953,0.04399999976158142,12.645000457763672,,8.890999794006348,0.4320000112056732
GD1291,Unknown,APASSJ231716.43-172751.6,349.318491,-17.464345,15.484000205993652,0.050999999046325684,15.395000457763672,0.02500000037252903,15.352999687194824,0.04100000113248825,15.501999855041504,0.01899999938905239,15.586999893188477,0.07999999821186066,-3.6399961572897155,4.200012062938185,-19.239984248997644,4.200012062938185,15.309000015258789,0.04699999839067459,15.196000099182129,0.0820000022649765,15.154999732971191,0.14399999380111694,17.5941848754883,0.0302648320794106,17.0452613830566,0.0151913212612271,15.409000396728516,0.04600000008940697,15.083999633789062,0.10999999940395355,12.562000274658203,,9.0600004196167,
GD1292,Star,APASSJ231813.48-144105.4,349.556187,-14.684854,14.767999649047852,0.029999999329447746,14.71500015258789,0.026000000536441803,14.668999671936035,0.029999999329447746,14.826000213623047,0.019999999552965164,15.006999969482422,0.1420000046491623,3.9800161630410003,3.999996033599018,-12.949992105859565,3.999996033599018,14.63700008392334,0.035999998450279236,14.666000366210938,0.05999999865889549,14.710000038146973,0.10100000351667404,17.2088871002197,0.0623413659632206,16.6771373748779,0.0242015849798918,14.654000282287598,0.03200000151991844,14.442999839782715,0.06700000166893005,12.569000244140625,,8.588000297546387,
GD1293,Star,APASSJ231913.56-184359.7,349.806505,-18.733273,14.607000350952148,0.05299999937415123,14.411999702453613,0.029999999329447746,14.420000076293945,0.03500000014901161,14.487000465393066,0.024000000208616257,14.54699993133545,0.0860000029206276,6.54998380014149,3.999996033599018,-15.10999136371538,3.999996033599018,14.133999824523926,0.032999999821186066,14.022000312805176,0.04500000178813934,14.16100025177002,0.054999999701976776,18.5409355163574,0.0666127577424049,16.9274940490723,0.0195149928331375,13.934000015258789,0.02800000086426735,13.833999633789062,0.04399999976158142,12.366000175476074,0.492000013589859,9.137999534606934,
GD1294,Star,APASSJ231941.81-105637.2,349.924224,-10.943691,14.184000015258789,0.057999998331069946,14.045000076293945,0.04800000041723251,14.034000396728516,0.03799999877810478,14.12600040435791,0.052000001072883606,14.253999710083008,0.0820000022649765,5.829984047522885,4.100003843632294,-8.62999195305747,4.100003843632294,13.765999794006348,0.026000000536441803,13.692000389099121,0.027000000700354576,13.63599967956543,0.03799999877810478,17.7938652038574,0.0135293854400516,16.4903755187988,0.00425779027864337,13.479000091552734,0.027000000700354576,13.406000137329102,0.03500000014901161,12.114999771118164,,9.020999908447266,
GD1295,WD,APASSJ232023.75-180905.6,350.098992,-18.151567,14.079999923706055,0.04100000113248825,14.166999816894531,0.027000000700354576,14.02400016784668,0.03999999910593033,14.312000274658203,0.03999999910593033,14.581000328063965,0.12700000405311584,-1.5400007669086335,4.100003843632294,-6.459983933382318,4.100003843632294,14.505999565124512,0.03200000151991844,14.623000144958496,0.0560000017285347,14.550999641418457,0.07199999690055847,14.4559984207153,0.00975924916565418,14.3552770614624,0.00610148115083575,14.645000457763672,0.03200000151991844,14.602999687194824,0.07900000363588333,12.454000473022461,0.5180000066757202,8.758000373840332,0.39399999380111694
GD1296,Unknown,APASSJ232027.66-192009.1,350.115279,-19.335882,14.855999946594238,0.05299999937415123,14.836000442504883,0.03700000047683716,14.71500015258789,0.04899999871850014,14.906999588012695,0.03200000151991844,14.970000267028809,0.07100000232458115,4.380011796456529,4.100003843632294,0.5900003941405885,4.100003843632294,14.545999526977539,0.03799999877810478,14.461999893188477,0.0430000014603138,14.67300033569336,0.07999999821186066,17.9121322631836,0.0483846552670002,17.0373020172119,0.0194021388888359,14.425000190734863,0.03099999949336052,14.543999671936035,0.08699999749660492,11.98799991607666,,8.770000457763672,
GD1297,Unknown,APASSJ232036.93-110036.3,350.153885,-11.010092,16.347000122070312,0.09799999743700027,16.32200050354004,0.008999999612569809,16.211000442504883,0.010999999940395355,16.632999420166016,0.23999999463558197,17.184999465942383,,3.059999971810612,5.699988014384871,-4.910003872282687,5.699988014384871,16.323999404907227,0.09600000083446503,16.618999481201172,0.2540000081062317,16.415000915527344,,18.5137748718262,0.0254352167248726,18.0232410430908,0.012234671972692,16.316999435424805,0.09000000357627869,16.513999938964844,0.3840000033378601,12.58899974822998,,8.72599983215332,
GD1298,Unknown,APASSJ232051.67-133527.7,350.215298,-13.591031,14.076000213623047,,13.817000389099121,,13.836000442504883,,13.878000259399414,,13.973999977111816,0.06800000369548798,3.620015877459082,2.1999995169608155,4.010003976873122,2.1999995169608155,13.449000358581543,0.029999999329447746,13.375,0.03500000014901161,13.387999534606934,0.03999999910593033,18.2889823913574,0.0125928791239858,16.4188842773438,0.00366059830412269,13.309000015258789,0.027000000700354576,13.27400016784668,0.032999999821186066,12.347999572753906,,9.093000411987305,
GD1299,Unknown,APASSJ232234.06-163813.3,350.641934,-16.637055,16.062000274658203,0.02800000086426735,16.031999588012695,0.061000000685453415,15.979000091552734,0.04600000008940697,16.065000534057617,0.12399999797344208,16.177000045776367,,1.879999285847589,4.799988118975307,-4.849991819355637,4.799988118975307,15.928999900817871,0.0689999982714653,15.70199966430664,0.10199999809265137,15.536999702453613,0.19599999487400055,19.0798492431641,0.0789793655276299,18.2088432312012,0.0368258506059647,15.779999732971191,0.052000001072883606,15.626999855041504,0.18199999630451202,12.128000259399414,,9.00100040435791,
GD13,WD,APASSJ012942.78+422816.8,22.42825,42.471354,14.97599983215332,0.14100000262260437,14.927000045776367,0.013000000268220901,14.880000114440918,0.041999999433755875,15.107000350952148,0.029999999329447746,15.345999717712402,,100.60992208309472,3.999996033599018,-43.509958413778804,3.999996033599018,15.397000312805176,0.05299999937415123,15.553000450134277,0.125,14.413000106811523,,,,,,,,,,,,,
GD130,Star,APASSJ111446.39+290333.4,168.69331,29.059281,13.237000465393066,0.0860000029206276,12.78600025177002,0.06300000101327896,12.947999954223633,0.09700000286102295,12.67300033569336,0.03999999910593033,12.541999816894531,0.03200000151991844,12.809988129447447,1.7999999954554369,-214.76988476933911,1.7999999954554369,11.734999656677246,0.020999999716877937,11.454999923706055,0.02199999988079071,11.401000022888184,0.017000000923871994,,,15.5629739761353,0.0109015600755811,11.37399959564209,0.02199999988079071,11.390999794006348,0.023000000044703484,11.397000312805176,0.15800000727176666,8.861000061035156,
GD1300,Unknown,APASSJ232320.18-125944.0,350.834086,-12.995565,16.016000747680664,0.16699999570846558,15.53600025177002,0.0949999988079071,15.725000381469727,0.026000000536441803,15.461999893188477,0.0560000017285347,15.413000106811523,0.164000004529953,3.4200000527562224,4.100003843632294,-6.630012148889364,4.100003843632294,14.855999946594238,0.04500000178813934,14.616999626159668,0.07000000029802322,14.496999740600586,0.0820000022649765,23.8819980621338,0.400663107633591,18.8014698028564,0.0162705518305302,14.494000434875488,0.03400000184774399,14.545000076293945,0.07199999690055847,12.444999694824219,,9.04699993133545,
GD1301,Star,APASSJ232320.64-132804.3,350.836017,-13.467886,15.10200023651123,0.10100000351667404,14.965999603271484,0.039000000804662704,14.944999694824219,0.02800000086426735,15.050000190734863,0.0689999982714653,15.220000267028809,0.1770000010728836,4.209983990222099,4.100003843632294,-8.560007972846506,4.100003843632294,14.729999542236328,0.05000000074505806,14.718000411987305,0.07900000363588333,14.892999649047852,0.13199999928474426,18.3383598327637,0.0199717748910189,17.2313823699951,0.00753970490768552,14.657999992370605,0.03700000047683716,14.732000350952148,0.08399999886751175,12.590999603271484,,9.0600004196167,
GD1302,Unknown,APASSJ232406.98-182812.9,351.029114,-18.470273,14.572999954223633,0.05299999937415123,14.562999725341797,0.029999999329447746,14.468000411987305,0.014000000432133675,14.696000099182129,0.009999999776482582,14.89799976348877,0.0729999989271164,-2.3799996597517747,4.200012062938185,-4.910003872282687,4.200012062938185,14.607000350952148,0.032999999821186066,14.510000228881836,0.04500000178813934,14.640000343322754,0.07800000160932541,16.2151927947998,0.020983062684536,15.8215045928955,0.00947129633277655,14.727999687194824,0.032999999821186066,14.675999641418457,0.07000000029802322,12.75100040435791,,9.20199966430664,
GD1303,Unknown,APASSJ232416.93-140131.3,351.070574,-14.025372,13.928999900817871,0.02199999988079071,13.968000411987305,0.16599999368190765,13.847999572753906,0.052000001072883606,14.008000373840332,0.024000000208616257,14.246000289916992,0.06800000369548798,6.310008029686287,2.0999988691983162,-11.630015887931222,2.0999988691983162,13.734000205993652,0.026000000536441803,13.708999633789062,0.03700000047683716,13.680000305175781,0.04500000178813934,16.6794624328613,0.0110492780804634,15.9334173202515,0.00490972166880965,13.65999984741211,0.02800000086426735,13.697999954223633,0.041999999433755875,12.060999870300293,,9.071999549865723,
GD1304,cWD,APASSJ232512.84-161349.7,351.303519,-16.230499,16.31100082397461,0.14900000393390656,16.19700050354004,0.010999999940395355,16.055999755859375,,16.474000930786133,,,,6.289992143138079,5.000004148314474,-13.179995949030854,5.000004148314474,15.99899959564209,0.08699999749660492,15.822999954223633,0.19300000369548798,15.897000312805176,0.3160000145435333,18.4057140350342,0.04058538377285,17.9019317626953,0.0209661163389683,16.240999221801758,0.08799999952316284,16.51799964904785,0.37700000405311584,12.723999977111816,,9.085000038146973,
GD1305,Star,APASSJ232535.08-182137.8,351.396169,-18.360511,15.166000366210938,0.34200000762939453,14.79699993133545,0.2800000011920929,14.92199993133545,0.3019999861717224,14.74899959564209,0.20999999344348907,14.583999633789062,0.10999999940395355,-6.760008182027377,3.999996033599018,-10.299996120011201,3.999996033599018,14.152999877929688,0.028999999165534973,13.902000427246094,0.03500000014901161,13.866000175476074,0.04100000113248825,,,18.5632209777832,0.0347575917840004,13.687000274658203,0.026000000536441803,13.701000213623047,0.03999999910593033,12.28499984741211,,8.920000076293945,
GD1306,Unknown,APASSJ232615.94-172519.1,351.566421,-17.421982,14.748000144958496,0.05299999937415123,14.607000350952148,0.039000000804662704,14.600000381469727,0.04399999976158142,14.687000274658203,0.06199999898672104,14.824999809265137,0.08399999886751175,19.180007802788168,4.100003843632294,-9.820007744565373,4.100003843632294,14.472000122070312,0.035999998450279236,14.357999801635742,0.0560000017285347,14.496000289916992,0.09600000083446503,17.6132373809814,0.0366733558475971,16.643949508667,0.0134633332490921,14.32800006866455,0.03099999949336052,14.321000099182129,0.057999998331069946,12.145000457763672,0.33500000834465027,9.154999732971191,
GD1306B,Unknown,APASSJ232614.82-172708.8,351.561761,-17.452468,16.781999588012695,0.11999999731779099,16.621999740600586,0.04899999871850014,16.68600082397461,,16.35700035095215,,,,1.2499991953518474,5.10001195834775,-9.060012234840542,5.10001195834775,16.10300064086914,0.09600000083446503,15.991999626159668,,15.968999862670898,,20.9154415130615,0.174156248569489,18.7318058013916,0.0384490862488747,16.20800018310547,0.08900000154972076,15.6899995803833,0.17399999499320984,12.47599983215332,0.44699999690055847,8.826000213623047,
GD1307,Star,APASSJ232720.60-144113.5,351.835858,-14.687107,15.20300006866455,0.04399999976158142,15.137999534606934,0.06300000101327896,15.08899974822998,0.012000000104308128,15.291000366210938,0.12800000607967377,15.416000366210938,0.08900000154972076,-0.09000000105174877,3.999996033599018,-6.7200120156485355,3.999996033599018,14.859999656677246,0.03700000047683716,14.779000282287598,0.050999999046325684,14.748000144958496,0.09300000220537186,,,17.4747371673584,0.0214556120336056,14.842000007629395,0.039000000804662704,14.848999977111816,0.09200000017881393,12.654999732971191,,9.03600025177002,
GD1309,subdwarf,APASSJ232909.86-100606.2,352.291094,-10.101725,13.125,0.04699999839067459,13.350000381469727,0.041999999433755875,13.119999885559082,0.03799999877810478,13.619000434875488,0.07000000029802322,13.951000213623047,0.07599999755620956,15.419987539644353,1.7999999954554369,-10.810007916006725,1.7999999954554369,14.027000427246094,0.03400000184774399,14.168000221252441,0.04699999839067459,14.154000282287598,0.05999999865889549,,,12.9899587631226,6.58309261780232E-4,14.329000473022461,0.03200000151991844,14.531999588012695,0.07599999755620956,11.958999633789062,,8.390000343322754,
GD131,WD,APASSJ111745.76+030453.1,169.440681,3.081432,15.48799991607666,0.029999999329447746,15.402999877929688,0.0949999988079071,15.310999870300293,0.035999998450279236,15.527000427246094,0.024000000208616257,15.75100040435791,0.00800000037997961,-87.73992230999283,4.3999920762871625,34.83000000414904,4.3999920762871625,15.560999870300293,0.06499999761581421,15.753000259399414,0.13099999725818634,15.246000289916992,,,,15.5228309631348,0.00313967769034207,15.819999694824219,0.06700000166893005,16.582000732421875,0.414000004529953,12.45199966430664,,8.781999588012695,
GD1310,Star,APASSJ233000.89-112617.6,352.503712,-11.438238,14.817999839782715,0.050999999046325684,14.739999771118164,0.07199999690055847,14.694000244140625,0.04800000041723251,14.869000434875488,0.0989999994635582,15.038000106811523,0.0820000022649765,5.49000005776179,4.100003843632294,-5.1599879952846095,4.100003843632294,14.621999740600586,0.03799999877810478,14.54800033569336,0.052000001072883606,14.432999610900879,0.08100000023841858,17.5447826385498,0.0166271552443504,16.8459911346436,0.00743124028667808,14.569999694824219,0.03500000014901161,14.59000015258789,0.07999999821186066,12.470999717712402,,8.998000144958496,
GD1311,Unknown,APASSJ233048.08-193259.1,352.700353,-19.54976,16.101999282836914,0.07800000160932541,16.09000015258789,0.0689999982714653,16.05900001525879,0.04600000008940697,16.148000717163086,0.07599999755620956,,,10.339991877117427,5.299991971696727,-1.0199988309977925,5.299991971696727,16.354999542236328,0.10100000351667404,16.30900001525879,0.19900000095367432,16.509000778198242,,17.7195987701416,0.0426692701876163,17.3071918487549,0.0183060318231583,16.26799964904785,0.09000000357627869,15.958999633789062,0.23399999737739563,12.340999603271484,,8.82800006866455,
GD1312,Unknown,APASSJ233050.21-091117.3,352.709238,-9.188164,15.552000045776367,0.09600000083446503,15.289999961853027,0.10700000077486038,15.348999977111816,0.0560000017285347,15.36299991607666,0.19300000369548798,15.345000267028809,0.15600000321865082,1.0100016311298532,4.200012062938185,-0.7499988214476616,4.200012062938185,14.824000358581543,0.032999999821186066,14.666999816894531,0.04899999871850014,14.694000244140625,0.10300000011920929,20.8339939117432,0.0686297416687012,17.8385543823242,0.00814692489802837,14.713000297546387,0.03799999877810478,14.704000473022461,0.08500000089406967,12.644000053405762,,9.017999649047852,
GD1313,Unknown,APASSJ233137.33-115214.6,352.905574,-11.870723,16.90999984741211,0.10700000077486038,16.292999267578125,0.11599999666213989,16.507999420166016,0.02199999988079071,16.118000030517578,0.13500000536441803,,,11.069999982282752,4.200012062938185,-2.909998897848709,4.200012062938185,15.17199993133545,0.039000000804662704,14.734000205993652,0.04399999976158142,14.73900032043457,0.10400000214576721,,,20.8814659118652,0.0411926992237568,14.654999732971191,0.03700000047683716,14.57699966430664,0.07199999690055847,12.614999771118164,,8.711000442504883,
GD1314,Unknown,APASSJ233314.44-205219.7,353.310202,-20.872141,14.79800033569336,0.028999999165534973,14.715999603271484,0.07199999690055847,14.652000427246094,0.028999999165534973,14.791000366210938,0.05400000140070915,14.961000442504883,0.061000000685453415,-5.370011967897881,4.100003843632294,-0.969998404798389,4.100003843632294,14.529000282287598,0.028999999165534973,14.39799976348877,0.0430000014603138,14.37399959564209,0.06499999761581421,,,,,14.321999549865723,0.029999999329447746,14.4350004196167,0.06599999964237213,12.479000091552734,,9.28499984741211,
GD1316,Unknown,APASSJ233416.02-153607.0,353.566791,-15.601963,14.519000053405762,0.029999999329447746,14.395000457763672,0.01600000075995922,14.366999626159668,0.01899999938905239,14.522000312805176,0.017000000923871994,14.656000137329102,0.03099999949336052,10.339991877117427,3.099999617006688,-12.909996348753339,3.099999617006688,14.166999816894531,0.026000000536441803,14.182999610900879,0.04399999976158142,14.223999977111816,0.06199999898672104,17.6809825897217,0.0371711477637291,16.6908359527588,0.0137561652809381,14.116000175476074,0.029999999329447746,14.184000015258789,0.0560000017285347,12.685999870300293,,9.086999893188477,
GD1317,cWD,APASSJ233435.73-150354.3,353.648907,-15.065084,15.262999534606934,0.05000000074505806,15.475000381469727,0.03200000151991844,15.284000396728516,0.06199999898672104,15.668000221252441,0.08500000089406967,15.704000473022461,,14.969987387303263,5.10001195834775,-16.71998470555991,5.10001195834775,16.393999099731445,0.1080000028014183,16.354999542236328,0.25,16.437999725341797,,,,14.3588418960571,0.0071541229262948,16.518999099731445,0.10400000214576721,16.54199981689453,,12.664999961853027,,9.04699993133545,
GD1318,Star,APASSJ233600.93-150949.9,354.003916,-15.163868,14.625,0.032999999821186066,14.541999816894531,0.04800000041723251,14.52400016784668,0.02800000086426735,14.645999908447266,0.050999999046325684,14.805000305175781,0.09600000083446503,3.020000326614536,3.7000078009441495,-12.080016040272312,3.7000078009441495,14.38599967956543,0.02800000086426735,14.246000289916992,0.04600000008940697,14.251999855041504,0.06199999898672104,17.737060546875,0.0461029224097729,16.8467197418213,0.0197955761104822,14.312000274658203,0.03099999949336052,14.305000305175781,0.061000000685453415,12.425999641418457,,8.62399959564209,
GD1319,Unknown,APASSJ233812.06-195843.3,354.550291,-19.978701,15.925999641418457,0.006000000052154064,15.833000183105469,0.08399999886751175,15.862000465393066,0.026000000536441803,15.937999725341797,0.09099999815225601,,,4.520016182141262,4.299983856981271,-11.98000782096642,4.299983856981271,15.496000289916992,0.05900000035762787,15.276000022888184,0.07400000095367432,15.22700023651123,0.1599999964237213,14.9530420303345,0.01085717510432,15.3989353179932,0.00616014515981078,15.274999618530273,0.04600000008940697,15.409000396728516,0.1469999998807907,12.279000282287598,,9.121999740600586,
GD132,Unknown,APASSJ111838.15+241818.9,169.65898,24.305256,13.899999618530273,0.1420000046491623,13.432999610900879,0.09399999678134918,13.631999969482422,0.10899999737739563,13.314000129699707,0.09399999678134918,13.215999603271484,0.04399999976158142,-95.69015746819787,3.999996033599018,-137.63987371930853,3.999996033599018,12.440999984741211,0.024000000208616257,12.145000457763672,0.032999999821186066,12.083000183105469,0.02500000037252903,,,16.1345558166504,0.00533608440309763,11.980999946594238,0.023000000044703484,12.003000259399414,0.023000000044703484,11.673999786376953,0.20600000023841858,8.498000144958496,
GD1321,subdwarf,APASSJ234421.79-101142.4,356.0908,-10.195138,15.682999610900879,0.0689999982714653,15.680999755859375,0.08699999749660492,15.571000099182129,0.09399999678134918,15.815999984741211,0.08500000089406967,15.850000381469727,,3.470000274319318,5.000004148314474,-7.989983714651316,5.000004148314474,15.746000289916992,0.06199999898672104,15.840999603271484,0.13600000739097595,15.729000091552734,0.25699999928474426,17.1656093597412,0.0109133636578918,16.7550449371338,0.00522729801014066,15.350000381469727,0.05000000074505806,15.373000144958496,0.15299999713897705,12.003000259399414,,8.95199966430664,
GD1322,Star,APASSJ234443.12-083900.9,356.179676,-8.650259,15.826000213623047,0.11800000071525574,15.800999641418457,0.2680000066757202,15.689000129699707,0.08299999684095383,15.78499984741211,0.12700000405311584,,,8.930015792429913,4.799988118975307,-3.2299991289619356,4.799988118975307,15.49899959564209,0.04500000178813934,15.461999893188477,0.09700000286102295,15.491999626159668,0.20000000298023224,18.9991779327393,0.0833865106105804,17.9772624969482,0.0232534501701593,15.449999809265137,0.05400000140070915,15.38700008392334,0.13899999856948853,12.675000190734863,,8.569000244140625,
GD1323,cWD,APASSJ234605.07-073905.8,356.521135,-7.651618,15.37399959564209,0.1509999930858612,15.59000015258789,0.1080000028014183,15.383000373840332,0.05299999937415123,15.916000366210938,0.08500000089406967,15.824000358581543,,5.410008134276723,5.4000001910026185,-20.63001647911733,5.4000001910026185,16.299999237060547,0.09600000083446503,16.535999298095703,0.21899999678134918,15.859999656677246,,13.2879180908203,0.00225335755385458,14.4860963821411,0.00227898778393865,17.091999053955078,0.1720000058412552,16.55500030517578,,12.663999557495117,,8.848999977111816,
GD1325,Star,APASSJ235241.89-190309.6,358.174556,-19.052693,15.944999694824219,0.07400000095367432,15.855999946594238,0.09200000017881393,15.838000297546387,0.032999999821186066,15.911999702453613,0.07699999958276749,16.010000228881836,,6.689988185826223,4.60000810562633,1.1999987691524439,4.60000810562633,15.604999542236328,0.052000001072883606,15.607000350952148,0.11100000143051147,15.918000221252441,0.25699999928474426,,,,,15.782999992370605,0.05900000035762787,15.642999649047852,0.1589999943971634,12.730999946594238,,8.720999717712402,
GD1326,Unknown,APASSJ235452.74-164425.4,358.719789,-16.740405,15.977999687194824,0.052000001072883606,15.331000328063965,0.06400000303983688,15.62600040435791,0.028999999165534973,15.185999870300293,0.07500000298023224,15.187999725341797,0.2240000069141388,-5.910011986998143,3.7000078009441495,1.2099995501557714,3.7000078009441495,14.322999954223633,0.03700000047683716,13.954000473022461,0.039000000804662704,13.859999656677246,0.07000000029802322,,,19.813663482666,0.0785519778728485,13.59000015258789,0.027000000700354576,13.630000114440918,0.04600000008940697,12.642999649047852,,8.711000442504883,
GD1328,Unknown,APASSJ235516.50-092323.8,358.818782,-9.389958,15.458000183105469,0.06599999964237213,15.274999618530273,0.06400000303983688,15.310999870300293,0.01899999938905239,15.32699966430664,0.08799999952316284,15.406999588012695,0.10000000149011612,4.250016172591131,4.299983856981271,-1.5000012240307115,4.299983856981271,14.96500015258789,0.04100000113248825,14.920000076293945,0.06700000166893005,15.170000076293945,0.14000000059604645,19.6246852874756,0.0220800042152405,17.5885334014893,0.00655041728168726,14.755000114440918,0.03799999877810478,14.76099967956543,0.08299999684095383,12.675999641418457,,9.097000122070312,
GD133,WD,APASSJ111912.31+022033.4,169.801322,2.34262,14.741999626159668,0.03099999949336052,14.59000015258789,0.0560000017285347,14.571999549865723,0.02800000086426735,14.723999977111816,0.04100000113248825,14.956999778747559,0.041999999433755875,-99.20015800162219,4.100003843632294,25.6700155659928,4.100003843632294,14.751999855041504,0.039000000804662704,14.729999542236328,0.050999999046325684,14.611000061035156,0.10499999672174454,15.6661968231201,0.00682433228939772,15.0776386260986,0.00218391325324774,14.21500015258789,0.03099999949336052,13.788000106811523,0.04600000008940697,12.416999816894531,0.5410000085830688,8.82699966430664,
GD1330,cWD,APASSJ235814.93-101922.9,359.562245,-10.323044,15.456000328063965,0.06800000369548798,15.562999725341797,0.03999999910593033,15.423999786376953,0.03999999910593033,15.72599983215332,0.07699999958276749,15.986000061035156,0.37700000405311584,6.4400040628243005,5.000004148314474,-9.380015944771003,5.000004148314474,15.833000183105469,0.07000000029802322,15.746000289916992,0.12399999797344208,15.718000411987305,,14.0618505477905,0.00226852716878057,14.4911508560181,0.00172567390836775,15.420000076293945,0.050999999046325684,15.38700008392334,0.14000000059604645,12.050999641418457,,9.006999969482422,
GD1331,Star,APASSJ000004.91-143753.1,0.020463,-14.631422,15.880999565124512,0.06499999761581421,15.788999557495117,0.03700000047683716,15.696000099182129,0.0430000014603138,15.88599967956543,0.02199999988079071,16.174999237060547,,4.629995919458452,4.499999886320438,-6.9199920289975125,4.499999886320438,15.607000350952148,0.052000001072883606,15.593999862670898,0.10700000077486038,15.47700023651123,0.1940000057220459,18.7428798675537,0.0724847763776779,18.0190181732178,0.027406819164753,15.50100040435791,0.050999999046325684,15.963000297546387,0.2199999988079071,12.770000457763672,,8.711999893188477,
GD1332,QSO,APASSJ000024.42-124548.0,0.101767,-12.763352,15.597999572753906,0.09399999678134918,15.33899974822998,0.01600000075995922,15.458000183105469,0.06499999761581421,15.27400016784668,0.041999999433755875,15.045000076293945,0.1120000034570694,-4.200012062938185,3.999996033599018,0.2700000095501309,3.999996033599018,14.482000350952148,0.0430000014603138,13.706999778747559,0.04500000178813934,12.604000091552734,0.035999998450279236,15.8150243759155,0.0144701106473804,15.7840461730957,0.00863039121031761,11.060999870300293,0.02500000037252903,10.057999610900879,0.019999999552965164,7.459000110626221,0.017000000923871994,5.210000038146973,0.03200000151991844
GD1333,Unknown,APASSJ000029.59-095717.3,0.123308,-9.954812,15.319000244140625,0.04899999871850014,15.152000427246094,0.03200000151991844,15.194999694824219,0.026000000536441803,15.255000114440918,0.03200000151991844,15.38700008392334,0.07400000095367432,0.34999991385120666,4.60000810562633,-4.349987966634217,4.60000810562633,15.118000030517578,0.03700000047683716,14.958999633789062,0.06700000166893005,15.37600040435791,0.14399999380111694,18.1322841644287,0.0216305926442146,17.176176071167,0.00698422826826572,15.119999885559082,0.0430000014603138,14.861000061035156,0.09200000017881393,12.324999809265137,,9.088000297546387,
GD1334,Unknown,APASSJ000108.47-165842.4,0.285332,-16.978472,16.145999908447266,,15.977999687194824,,16.086000442504883,0.0949999988079071,15.95199966430664,,,,19.50001151271863,4.299983856981271,-7.329995605687145,4.299983856981271,15.567999839782715,0.05400000140070915,15.607000350952148,0.09399999678134918,15.572999954223633,0.2150000035762787,,,18.188835144043,0.0690617263317108,15.586000442504883,0.05400000140070915,15.336000442504883,0.12700000405311584,12.748000144958496,,9.059000015258789,
GD1335,Unknown,APASSJ000125.69-111955.2,0.357083,-11.332006,15.954000473022461,0.01600000075995922,15.942999839782715,0.07699999958276749,15.821000099182129,0.04100000113248825,15.996999740600586,0.13500000536441803,16.211999893188477,,-1.339999164429173,4.7000159156596055,-1.4199983525031712,4.7000159156596055,15.722000122070312,0.04899999871850014,15.78499984741211,0.11599999666213989,15.420999526977539,0.17499999701976776,19.091516494751,0.075565405189991,18.0901527404785,0.0291834846138954,15.604000091552734,0.05700000002980232,15.456000328063965,0.1340000033378601,12.039999961853027,,8.46500015258789,
GD1336,Unknown,APASSJ000156.67-114048.4,0.486144,-11.680123,15.64799976348877,0.026000000536441803,15.460000038146973,0.03799999877810478,15.456999778747559,0.039000000804662704,15.5600004196167,0.0560000017285347,15.585000038146973,0.1589999943971634,-2.1200004312049714,4.299983856981271,-15.480000001844019,4.299983856981271,15.114999771118164,0.03999999910593033,15.053000450134277,0.06800000369548798,15.04800033569336,0.13500000536441803,19.7289924621582,0.0945827960968018,17.7773933410645,0.0264167264103889,15.01200008392334,0.039000000804662704,15.019000053405762,0.10100000351667404,12.63700008392334,,9.173999786376953,
GD1337,Star,APASSJ000308.37-142426.0,0.78489,-14.407226,14.612000465393066,0.06300000101327896,14.510000228881836,0.023000000044703484,14.477999687194824,0.05299999937415123,14.614999771118164,0.03799999877810478,14.734999656677246,0.03099999949336052,-7.769988224026747,3.800016020250041,-9.86000432021683,3.800016020250041,14.319000244140625,0.028999999165534973,14.25100040435791,0.029999999329447746,14.220999717712402,0.06800000369548798,17.788064956665,0.0540388152003288,16.7953796386719,0.0222964603453875,14.232999801635742,0.03099999949336052,14.265000343322754,0.05999999865889549,12.597000122070312,,9.045000076293945,
GD1338,Star,APASSJ000325.03-180215.1,0.854303,-18.037545,15.168000221252441,0.05900000035762787,15.043999671936035,0.028999999165534973,15.041000366210938,0.014999999664723873,15.192999839782715,0.01600000075995922,15.310999870300293,0.2619999945163727,-0.37000081078986113,3.800016020250041,0.33000011683270714,3.800016020250041,14.857000350952148,0.041999999433755875,14.852999687194824,0.0689999982714653,14.901000022888184,0.11599999666213989,,,17.3285236358643,0.0367094948887825,14.871999740600586,0.03999999910593033,14.920999526977539,0.09000000357627869,12.29800033569336,,8.586000442504883,
GD1339,QSO,APASSJ012151.51-282057.6,20.464647,-28.349357,14.980999946594238,0.14000000059604645,14.772000312805176,0.08299999684095383,14.79800033569336,0.1379999965429306,14.843000411987305,0.09300000220537186,14.381999969482422,0.10400000214576721,2.639998888298578,4.100003843632294,-3.3599988455534913,4.100003843632294,13.696999549865723,0.035999998450279236,12.8100004196167,0.027000000700354576,11.829999923706055,0.023000000044703484,15.3408365249634,0.0228947270661592,15.2698993682861,0.0129143698140979,10.359000205993652,0.023000000044703484,9.38599967956543,0.020999999716877937,6.872000217437744,0.014999999664723873,4.61299991607666,0.02199999988079071
GD134,Unknown,APASSJ111925.93+273520.5,169.858043,27.589042,14.390999794006348,0.16500000655651093,13.871000289916992,0.004999999888241291,14.114999771118164,0.13899999856948853,13.734999656677246,0.03500000014901161,13.60200023651123,0.03700000047683716,10.720008049247554,2.499998390703695,-135.71999879786745,2.499998390703695,12.77299976348877,0.02199999988079071,12.482999801635742,0.023000000044703484,12.430000305175781,0.026000000536441803,,,,,12.399999618530273,0.023000000044703484,12.413000106811523,0.02500000037252903,12.067999839782715,0.2919999957084656,9.206000328063965,
GD1340,Unknown,APASSJ012218.03-301018.5,20.57516,-30.171813,14.734000205993652,0.06499999761581421,14.281999588012695,0.03999999910593033,14.491000175476074,0.01600000075995922,14.157999992370605,0.04100000113248825,13.972000122070312,0.10199999809265137,114.63983973953873,3.999996033599018,-29.880001602577977,3.999996033599018,13.232999801635742,0.024000000208616257,12.914999961853027,0.024000000208616257,12.895000457763672,0.032999999821186066,,,17.4273548126221,0.0238543096929789,12.843000411987305,0.023000000044703484,12.824000358581543,0.027000000700354576,12.708999633789062,0.44200000166893005,9.173999786376953,
GD1341,Unknown,APASSJ012254.10-282741.3,20.725458,-28.461496,,,,,16.375999450683594,0.05900000035762787,16.035999298095703,0.1120000034570694,,,20.36998757830588,4.200012062938185,-31.319999470724724,4.200012062938185,15.114999771118164,0.039000000804662704,14.89900016784668,0.05700000002980232,14.805000305175781,0.11400000005960464,,,18.9023551940918,0.0727696344256401,14.670999526977539,0.03400000184774399,14.677000045776367,0.06499999761581421,12.989999771118164,,9.336000442504883,
GD1342,Unknown,APASSJ012318.94-261004.9,20.828926,-26.168036,16.06599998474121,0.07699999958276749,15.1899995803833,0.06199999898672104,15.581000328063965,0.01899999938905239,14.942999839782715,0.03500000014901161,14.609999656677246,0.14499999582767487,164.04983616666868,3.800016020250041,-17.70001254044473,3.800016020250041,13.585000038146973,0.02800000086426735,13.105999946594238,0.027000000700354576,12.98900032043457,0.024000000208616257,,,21.5431232452393,0.0898521095514297,12.942000389099121,0.02500000037252903,12.994999885559082,0.028999999165534973,12.715999603271484,,9.229000091552734,
GD1343,Unknown,APASSJ012324.04-240133.6,20.850178,-24.026013,15.156999588012695,0.04100000113248825,14.604999542236328,0.02800000086426735,14.83899974822998,0.014999999664723873,14.432999610900879,0.027000000700354576,14.269000053405762,0.06800000369548798,-37.79999969992787,5.000004148314474,-15.639984667359386,5.10001195834775,13.465999603271484,0.029999999329447746,13.067000389099121,0.023000000044703484,13.013999938964844,0.029999999329447746,,,18.0420932769775,0.0311146154999733,12.975000381469727,0.02500000037252903,12.967000007629395,0.03099999949336052,12.237000465393066,0.3179999887943268,9.256999969482422,
GD1344,Unknown,APASSJ012429.83-290554.7,21.124307,-29.098546,,,,,,,,,,,8.920008258428425,4.3999920762871625,-26.66998807399068,4.3999920762871625,15.197999954223633,0.03799999877810478,14.920000076293945,0.05700000002980232,15.04800033569336,0.1379999965429306,,,20.1032733917236,0.0377327464520931,14.86400032043457,0.035999998450279236,14.843000411987305,0.07100000232458115,13.0,,8.694999694824219,
GD1345,Unknown,APASSJ012458.83-293806.6,21.245131,-29.635191,16.048999786376953,0.057999998331069946,15.430000305175781,0.08399999886751175,15.619000434875488,0.00800000037997961,15.265999794006348,0.03400000184774399,15.026000022888184,,7.319988071685657,4.100003843632294,-41.79995848971885,4.100003843632294,14.345000267028809,0.027000000700354576,14.072999954223633,0.0430000014603138,13.880999565124512,0.05400000140070915,,,19.437047958374,0.0668829828500748,13.892000198364258,0.027000000700354576,13.854000091552734,0.04100000113248825,12.180999755859375,0.24899999797344208,9.32800006866455,
GD1346,Unknown,APASSJ012525.42-303645.4,21.355932,-30.61263,,,,,16.406999588012695,,16.055999755859375,,,,2.2799988073529676,4.200012062938185,-8.600003729952732,4.200012062938185,15.17199993133545,0.054999999701976776,14.96399974822998,0.07699999958276749,14.581000328063965,0.10599999874830246,,,21.9404773712158,0.273377388715744,14.762999534606934,0.03400000184774399,14.720000267028809,0.06499999761581421,12.805000305175781,0.4779999852180481,8.99899959564209,
GD1347,subdwarf,APASSJ012550.10-302216.4,21.458787,-30.371243,14.618000030517578,,14.309000015258789,,14.392000198364258,0.017999999225139618,14.02299976348877,0.02199999988079071,13.951000213623047,0.06800000369548798,77.60015723761171,4.100003843632294,-86.70996321598068,4.100003843632294,13.055000305175781,0.024000000208616257,12.734000205993652,0.029999999329447746,12.673999786376953,0.029999999329447746,,,17.4417095184326,0.0236669797450304,12.657999992370605,0.02500000037252903,12.687999725341797,0.026000000536441803,12.600000381469727,0.38600000739097595,9.295999526977539,
GD1349,Unknown,APASSJ012604.37-305303.9,21.518215,-30.88442,16.341999053955078,,15.772000312805176,,16.076000213623047,,15.571000099182129,,15.432000160217285,0.06499999761581421,18.309995721210726,4.100003843632294,1.4500007978313079,4.100003843632294,14.567000389099121,0.03500000014901161,14.324000358581543,0.05299999937415123,14.145999908447266,0.07100000232458115,,,21.1523838043213,0.0747075304389,14.128999710083008,0.028999999165534973,14.225000381469727,0.05299999937415123,12.187999725341797,,9.288999557495117,
GD135,WD,APASSJ111934.48-023903.3,169.893708,-2.650918,14.557000160217285,0.02199999988079071,14.482000350952148,0.028999999165534973,14.404000282287598,0.0430000014603138,14.677000045776367,0.014000000432133675,14.920000076293945,0.07500000298023224,-137.39004061790183,4.499999886320438,-14.739984362677205,4.499999886320438,14.838000297546387,0.03799999877810478,14.937999725341797,0.06700000166893005,15.128999710083008,0.14499999582767487,,,,,14.946999549865723,0.039000000804662704,14.916000366210938,0.08399999886751175,12.795000076293945,,9.192000389099121,
GD1350,Unknown,APASSJ012622.87-240957.8,21.595327,-24.166064,16.665000915527344,,16.073999404907227,,16.256000518798828,,15.82800006866455,,15.526000022888184,,33.99001216166653,3.8999878142931266,-19.699991935340222,3.8999878142931266,14.937000274658203,0.039000000804662704,14.59000015258789,0.04100000113248825,14.588000297546387,0.0989999994635582,,,19.0032539367676,0.0596214719116688,14.539999961853027,0.032999999821186066,14.520999908447266,0.06700000166893005,12.809000015258789,,8.758999824523926,
GD1351,Unknown,APASSJ012638.11-254130.6,21.658815,-25.691837,15.668999671936035,0.07699999958276749,15.12399959564209,0.05900000035762787,15.355999946594238,0.05700000002980232,14.963000297546387,0.035999998450279236,14.833999633789062,0.0689999982714653,24.469992240483407,3.800016020250041,-33.09998501208611,3.800016020250041,13.968000411987305,0.03200000151991844,13.619999885559082,0.03099999949336052,13.503999710083008,0.039000000804662704,,,18.8055076599121,0.0528191924095154,13.515000343322754,0.02500000037252903,13.470999717712402,0.03500000014901161,12.815999984741211,,9.041000366210938,
GD1352,WD,APASSJ012655.96-253053.4,21.733197,-25.514843,16.15399932861328,,16.183000564575195,,16.209999084472656,,16.356000900268555,,,,69.66000000829808,5.500008001035894,-99.39996161847375,5.500008001035894,,,,,,,15.0925464630127,0.0140454834327102,15.5311698913574,0.0112194996327162,,,,,,,,
GD1354,Unknown,APASSJ012716.13-295154.7,21.817244,-29.865219,16.202999114990234,,15.744000434875488,,,,,,15.508000373840332,0.1679999977350235,14.749991896678694,4.200012062938185,-10.109988033946138,4.200012062938185,14.770999908447266,0.039000000804662704,14.51200008392334,0.052000001072883606,14.609999656677246,0.09000000357627869,,,18.9324989318848,0.072782427072525,14.442999839782715,0.03200000151991844,14.61400032043457,0.06300000101327896,12.390000343322754,,9.383000373840332,
GD1355,Unknown,APASSJ012757.54-225108.5,21.989757,-22.852366,16.861000061035156,0.035999998450279236,16.329999923706055,0.06800000369548798,16.599000930786133,0.08399999886751175,16.159000396728516,,,,8.240004262916045,3.999996033599018,-5.49000005776179,3.999996033599018,15.144000053405762,0.032999999821186066,14.807999610900879,0.05700000002980232,14.82699966430664,0.0989999994635582,,,20.9338340759277,0.167503535747528,14.720000267028809,0.03999999910593033,14.557000160217285,0.08799999952316284,11.96399974822998,,8.803000450134277,
GD1356,Unknown,APASSJ012816.31-243219.5,22.067977,-24.538761,17.041000366210938,,16.506999969482422,,16.648000717163086,0.11900000274181366,16.416000366210938,0.0860000029206276,16.086999893188477,,21.589991592918523,3.8999878142931266,-37.45008143596351,3.8999878142931266,15.291999816894531,0.04800000041723251,14.949999809265137,0.05999999865889549,14.779999732971191,0.12300000339746475,,,20.2822303771973,0.109527908265591,14.779999732971191,0.03700000047683716,14.847000122070312,0.0820000022649765,12.78600025177002,,9.008000373840332,
GD1358,Unknown,APASSJ012846.53-321859.3,22.193887,-32.316499,16.104999542236328,0.07900000363588333,15.420000076293945,0.05700000002980232,15.652999877929688,0.023000000044703484,15.354999542236328,0.07800000160932541,15.090999603271484,,14.759999430680182,5.000004148314474,-15.739991249574814,5.000004148314474,14.361000061035156,0.035999998450279236,14.083999633789062,0.050999999046325684,13.871000289916992,0.057999998331069946,,,19.4927959442139,0.0260890778154135,13.914999961853027,0.02800000086426735,13.930000305175781,0.03999999910593033,12.822999954223633,,8.85200023651123,
GD1359,Unknown,APASSJ012858.84-292201.4,22.245168,-29.367081,15.730999946594238,0.05700000002980232,15.295000076293945,0.07100000232458115,15.479000091552734,0.028999999165534973,15.194999694824219,0.04699999839067459,15.128999710083008,,42.59015913703479,4.100003843632294,-8.690003596711904,4.100003843632294,14.288000106811523,0.032999999821186066,13.980999946594238,0.027000000700354576,13.972000122070312,0.04699999839067459,,,18.5058650970459,0.0556881763041019,13.906000137329102,0.02800000086426735,13.954000473022461,0.04500000178813934,12.930000305175781,,9.107000350952148,
GD136,Unknown,APASSJ112159.10-051143.4,170.496266,-5.195406,14.12600040435791,0.032999999821186066,13.70300006866455,0.027000000700354576,13.87399959564209,0.009999999776482582,13.609000205993652,0.006000000052154064,13.45199966430664,,-10.54000831572921,3.999996033599018,-123.54984210105613,3.999996033599018,12.678000450134277,0.024000000208616257,12.39900016784668,0.02199999988079071,12.385000228881836,0.024000000208616257,22.1048011779785,0.433127462863922,16.6856155395508,0.0179022867232561,12.319999694824219,0.023000000044703484,12.362000465393066,0.02500000037252903,11.885000228881836,,8.430999755859375,
GD1360,Unknown,APASSJ012909.37-235117.1,22.289073,-23.854774,16.26300048828125,0.05299999937415123,15.803000450134277,0.08900000154972076,15.986000061035156,0.028999999165534973,15.776000022888184,0.050999999046325684,15.767999649047852,0.01899999938905239,-13.010003749513999,3.8999878142931266,-38.94983965437859,3.8999878142931266,14.850000381469727,0.03200000151991844,14.642000198364258,0.057999998331069946,14.508000373840332,0.07400000095367432,22.588565826416,0.443195819854736,18.3854198455811,0.0426353961229324,14.600000381469727,0.03500000014901161,14.451000213623047,0.07100000232458115,12.199000358581543,,8.925000190734863,
GD1362,Unknown,APASSJ012924.28-271330.8,22.351167,-27.225247,16.451000213623047,,15.711000442504883,,16.038000106811523,,15.621000289916992,0.028999999165534973,15.482999801635742,,0.9399996429237945,4.200012062938185,-40.80996077391319,4.200012062938185,14.602999687194824,0.027000000700354576,14.251999855041504,0.04100000113248825,14.128999710083008,0.06199999898672104,,,20.0175533294678,0.100433826446533,14.170999526977539,0.03099999949336052,14.265999794006348,0.05000000074505806,12.918000221252441,,9.006999969482422,
GD1363,WD,APASSJ012956.10-305511.4,22.483786,-30.919835,15.77299976348877,0.09300000220537186,15.758999824523926,0.03799999877810478,15.6850004196167,0.08399999886751175,15.83899974822998,0.050999999046325684,16.07900047302246,,-7.030007782304892,6.400007896445459,-126.07991957338527,6.400007896445459,15.72700023651123,0.0689999982714653,15.90999984741211,0.20000000298023224,15.675999641418457,,17.8011875152588,0.0474027842283249,16.3164348602295,0.0174178835004568,16.099000930786133,0.0689999982714653,16.354000091552734,0.27000001072883606,12.904000282287598,,9.354999542236328,
GD1364,Unknown,APASSJ013017.24-243204.5,22.571853,-24.534597,17.000999450683594,,16.445999145507812,,16.815000534057617,,16.37299919128418,0.05900000035762787,16.107999801635742,,36.820079913013615,4.100003843632294,-6.289992143138079,4.100003843632294,15.298999786376953,0.04899999871850014,14.869999885559082,0.0729999989271164,15.208999633789062,0.1550000011920929,,,20.1418609619141,0.106694981455803,14.958000183105469,0.03700000047683716,14.998000144958496,0.09300000220537186,12.628999710083008,,9.081999778747559,
GD1365,Unknown,APASSJ013026.75-314843.1,22.611495,-31.811978,15.545000076293945,0.11800000071525574,15.04800033569336,0.050999999046325684,15.260000228881836,0.009999999776482582,14.87600040435791,0.03999999910593033,14.791999816894531,0.032999999821186066,40.79015852767043,5.199984161663451,-31.989995113690384,5.199984161663451,13.972000122070312,0.023000000044703484,13.722000122070312,0.0430000014603138,13.612000465393066,0.04500000178813934,,,18.1187400817871,0.0346699729561806,13.644000053405762,0.027000000700354576,13.659000396728516,0.03700000047683716,12.795000076293945,,9.180000305175781,
GD1366,Unknown,APASSJ013113.66-254441.8,22.806941,-25.744954,16.993999481201172,0.06300000101327896,16.266000747680664,0.023000000044703484,16.56100082397461,0.039000000804662704,16.18000030517578,0.15800000727176666,15.958000183105469,,3.830003834082163,3.999996033599018,-21.340007879189216,3.999996033599018,15.197999954223633,0.054999999701976776,14.803999900817871,0.11400000005960464,14.99899959564209,0.15800000727176666,,,20.4389381408691,0.119534082710743,14.71500015258789,0.035999998450279236,14.730999946594238,0.07100000232458115,12.1899995803833,,8.640999794006348,
GD1367,Unknown,APASSJ013119.82-225955.2,22.832616,-22.998668,15.105999946594238,0.032999999821186066,14.6899995803833,0.02800000086426735,14.866999626159668,0.039000000804662704,14.59000015258789,0.009999999776482582,14.456999778747559,0.04600000008940697,22.479984363599215,3.800016020250041,-28.400003066053614,3.800016020250041,13.706999778747559,0.02800000086426735,13.371000289916992,0.027000000700354576,13.324999809265137,0.03200000151991844,23.2644710540771,0.207947447896004,17.4545593261719,0.00891037378460169,13.312999725341797,0.02500000037252903,13.260000228881836,0.032999999821186066,12.586999893188477,,8.66100025177002,
GD1369,Unknown,APASSJ013215.35-295708.0,23.063964,-29.952232,15.66100025177002,0.00800000037997961,15.1850004196167,0.014000000432133675,15.354000091552734,0.010999999940395355,15.041999816894531,0.039000000804662704,15.067999839782715,,22.42000791738974,4.100003843632294,-45.5000415968243,4.100003843632294,14.23799991607666,0.03099999949336052,13.940999984741211,0.032999999821186066,13.895000457763672,0.04899999871850014,,,18.637903213501,0.0564311817288399,13.85200023651123,0.027000000700354576,13.741999626159668,0.041999999433755875,12.847999572753906,,8.890999794006348,
GD137,cWD,APASSJ112336.67+235314.8,170.902795,23.88746,16.70599937438965,,16.275999069213867,,16.430999755859375,,16.368000030517578,,15.788999557495117,,-3.54999956471147,4.200012062938185,-138.57012090738863,4.200012062938185,13.439000129699707,0.023000000044703484,12.831999778747559,0.02500000037252903,12.555000305175781,0.024000000208616257,17.8181972503662,0.0645672753453255,16.9337291717529,0.0270744822919369,12.312000274658203,0.023000000044703484,12.156999588012695,0.023000000044703484,11.987000465393066,0.28600001335144043,9.03499984741211,
GD1370,Unknown,APASSJ013240.11-244608.6,23.167156,-24.769076,16.625,0.09600000083446503,16.018999099731445,0.0689999982714653,16.270000457763672,0.07000000029802322,15.888999938964844,0.07900000363588333,15.680999755859375,0.11400000005960464,17.510003635834437,3.8999878142931266,-11.139983962493716,3.8999878142931266,14.684000015258789,0.035999998450279236,14.37600040435791,0.04699999839067459,14.359999656677246,0.08799999952316284,,,,,14.288999557495117,0.029999999329447746,14.395000457763672,0.06300000101327896,12.477999687194824,,9.083999633789062,
GD1374,Unknown,APASSJ013420.07-235237.4,23.583625,-23.877065,16.426000595092773,0.04800000041723251,15.984000205993652,0.0560000017285347,16.143999099731445,0.02800000086426735,15.920999526977539,0.07699999958276749,15.633999824523926,0.11999999731779099,-7.750008353468729,3.8999878142931266,-30.319992583827116,3.8999878142931266,15.031999588012695,0.041999999433755875,14.739999771118164,0.04600000008940697,14.699000358581543,0.08399999886751175,,,19.0412673950195,0.0551385208964348,14.657999992370605,0.03200000151991844,14.616000175476074,0.057999998331069946,12.864999771118164,,9.119999885559082,
GD1375,Unknown,APASSJ013449.36-302529.6,23.705679,-30.424907,16.295000076293945,,15.821000099182129,,15.975000381469727,0.017999999225139618,15.739999771118164,0.05400000140070915,,,21.899987768847495,4.100003843632294,-5.879988157175831,4.100003843632294,14.626999855041504,0.03400000184774399,14.387999534606934,0.04100000113248825,14.258999824523926,0.06599999964237213,,,19.2080345153809,0.0670164227485657,14.262999534606934,0.029999999329447746,14.211000442504883,0.050999999046325684,12.387999534606934,,9.218999862670898,
GD1376,Unknown,APASSJ013507.51-304254.4,23.781318,-30.715123,15.270999908447266,0.03500000014901161,14.784000396728516,0.03400000184774399,14.982999801635742,0.027000000700354576,14.649999618530273,0.017000000923871994,14.458000183105469,,107.66988125396892,5.199984161663451,-4.769999895870569,5.199984161663451,13.657999992370605,0.027000000700354576,13.352999687194824,0.041999999433755875,13.182000160217285,0.039000000804662704,,,17.9473705291748,0.0354012325406075,13.159000396728516,0.024000000208616257,13.173999786376953,0.03099999949336052,12.472999572753906,0.3529999852180481,9.329000473022461,
GD1377,Unknown,APASSJ013600.30-330552.3,24.001258,-33.09788,16.670000076293945,0.04100000113248825,16.06399917602539,0.21899999678134918,16.356000900268555,0.010999999940395355,15.86400032043457,0.024000000208616257,15.593999862670898,0.05999999865889549,9.740016230352921,10.400004339317093,-4.799988118975307,10.400004339317093,14.843999862670898,0.03700000047683716,14.527999877929688,0.04699999839067459,14.534000396728516,0.07699999958276749,,,,,14.411999702453613,0.028999999165534973,14.576000213623047,0.057999998331069946,12.73799991607666,,9.35200023651123,
GD1379,Unknown,APASSJ013753.46-235734.9,24.47275,-23.95972,15.968000411987305,0.03700000047683716,15.45199966430664,0.028999999165534973,15.628000259399414,0.04399999976158142,15.37399959564209,0.050999999046325684,15.15999984741211,0.07000000029802322,36.159841329208575,3.8999878142931266,-6.369984066623147,3.8999878142931266,14.432000160217285,0.035999998450279236,14.17199993133545,0.06300000101327896,14.13599967956543,0.07000000029802322,,,18.5001850128174,0.0463463962078094,14.170999526977539,0.02800000086426735,14.102999687194824,0.039000000804662704,13.173999786376953,,9.076000213623047,
GD1381,Unknown,APASSJ013921.16-215327.9,24.838182,-21.891088,16.009000778198242,0.010999999940395355,15.467000007629395,0.09099999815225601,15.668000221252441,0.01600000075995922,15.35099983215332,0.029999999329447746,15.196000099182129,0.02500000037252903,27.590003446675837,3.999996033599018,-10.619999829941662,3.999996033599018,14.409000396728516,0.020999999716877937,14.140000343322754,0.04500000178813934,14.12399959564209,0.04699999839067459,,,19.1533031463623,0.0639791712164879,14.072999954223633,0.02800000086426735,14.112000465393066,0.054999999701976776,12.706999778747559,,9.196999549865723,
GD1382,Unknown,APASSJ014005.40-215643.8,25.022529,-21.945511,16.952999114990234,0.02800000086426735,16.481000900268555,0.10100000351667404,16.635000228881836,,16.266000747680664,,15.987000465393066,0.15600000321865082,9.100007991946768,4.3999920762871625,-8.700011949258624,4.3999920762871625,15.54699993133545,0.05700000002980232,15.333999633789062,0.07900000363588333,15.274999618530273,0.14499999582767487,,,19.2566089630127,0.045516986399889,15.154999732971191,0.04100000113248825,15.291000366210938,0.12399999797344208,12.79800033569336,,9.204999923706055,
GD1383,WD,APASSJ014018.82-224136.4,25.078449,-22.693457,16.50200080871582,0.061000000685453415,16.482999801635742,0.006000000052154064,16.422000885009766,0.03099999949336052,16.628999710083008,0.041999999433755875,,,91.88999902107753,5.10001195834775,-24.919992392824497,5.10001195834775,17.07699966430664,0.16300000250339508,16.878999710083008,0.28600001335144043,15.760000228881836,0.20999999344348907,,,16.0967445373535,0.0203900765627623,16.375999450683594,0.09099999815225601,15.62600040435791,0.16500000655651093,12.736000061035156,,8.847999572753906,
GD1384,WD,APASSJ014016.86-285253.5,25.070277,-28.881552,16.11400032043457,0.09200000017881393,16.246999740600586,0.09300000220537186,16.091999053955078,,16.78499984741211,,,,47.60999909194652,5.299991971696727,-3.3599988455534913,5.299991971696727,16.766000747680664,0.14900000393390656,15.857999801635742,,15.680999755859375,,,,15.5970640182495,0.00373917375691235,17.006000518798828,0.14399999380111694,16.898000717163086,,12.293000221252441,,9.23799991607666,
GD1385,Unknown,APASSJ014050.51-221905.4,25.210483,-22.318181,15.866999626159668,0.07000000029802322,15.38700008392334,0.014000000432133675,15.602999687194824,0.050999999046325684,15.277000427246094,0.032999999821186066,15.107999801635742,0.13500000536441803,-4.320000152802095,3.999996033599018,-37.92995848925784,3.999996033599018,14.423999786376953,0.027000000700354576,14.081999778747559,0.03500000014901161,14.083999633789062,0.04899999871850014,,,18.257360458374,0.0353752560913563,14.015000343322754,0.028999999165534973,13.982000350952148,0.04699999839067459,12.1850004196167,,8.635000228881836,
GD1386,Unknown,APASSJ014150.62-214802.8,25.46095,-21.800798,16.576000213623047,0.03400000184774399,16.06800079345703,0.029999999329447746,16.409000396728516,0.054999999701976776,16.04599952697754,0.04800000041723251,15.965999603271484,,36.65988078864757,4.100003843632294,-1.1499984452711942,4.100003843632294,15.14900016784668,0.032999999821186066,14.819000244140625,0.05700000002980232,14.836000442504883,0.09300000220537186,,,19.6223182678223,0.0548520907759666,14.595999717712402,0.032999999821186066,14.42199993133545,0.06400000303983688,12.743000030517578,,8.704999923706055,
GD1387,Unknown,APASSJ014305.27-222504.7,25.771985,-22.417982,15.21500015258789,0.054999999701976776,14.779000282287598,0.029999999329447746,14.993000030517578,0.07699999958276749,14.704000473022461,0.01899999938905239,14.579000473022461,0.035999998450279236,11.340000401105499,3.999996033599018,-47.21004152088426,3.999996033599018,13.814000129699707,0.024000000208616257,13.520999908447266,0.03200000151991844,13.498000144958496,0.03700000047683716,,,,,13.449999809265137,0.02500000037252903,13.534000396728516,0.03700000047683716,12.331000328063965,,8.451000213623047,
GD139,Unknown,APASSJ113441.06+213049.4,173.671118,21.513728,15.760000228881836,0.0430000014603138,15.020999908447266,0.04500000178813934,15.354999542236328,0.04899999871850014,14.769000053405762,0.050999999046325684,14.550000190734863,0.061000000685453415,-102.39012044621632,4.100003843632294,-55.90007785940543,4.100003843632294,13.635000228881836,0.023000000044703484,13.166999816894531,0.023000000044703484,13.08899974822998,0.03200000151991844,,,20.3836231231689,0.168053761124611,13.008000373840332,0.026000000536441803,13.01099967956543,0.03099999949336052,12.404000282287598,,9.208999633789062,
GD1391,subdwarf,APASSJ014348.61-240510.9,25.952581,-24.086363,11.456999778747559,0.03500000014901161,11.704999923706055,0.02800000086426735,11.484000205993652,0.028999999165534973,11.972999572753906,0.012000000104308128,12.340999603271484,0.026000000536441803,84.40992314717732,2.0000017002530512,-47.3198411782505,1.6999992453747836,12.404000282287598,0.027000000700354576,12.583000183105469,0.027000000700354576,12.661999702453613,0.02800000086426735,,,,,12.635000228881836,0.026000000536441803,12.798999786376953,0.026000000536441803,12.699999809265137,0.4309999942779541,9.260000228881836,
GD1392,Unknown,APASSJ014420.82-222909.3,26.086789,-22.485923,16.841999053955078,0.028999999165534973,16.18199920654297,0.03200000151991844,16.507999420166016,0.050999999046325684,16.180999755859375,0.04899999871850014,,,14.289984210336115,4.100003843632294,-21.350015413190704,4.100003843632294,15.291000366210938,0.035999998450279236,15.022000312805176,0.06599999964237213,14.670999526977539,0.07500000298023224,,,,,14.993000030517578,0.03999999910593033,14.887999534606934,0.09000000357627869,12.753999710083008,,9.111000061035156,
GD1393,Unknown,APASSJ014427.25-223202.4,26.113562,-22.534001,16.812999725341797,0.04600000008940697,16.10099983215332,0.07199999690055847,16.332000732421875,0.020999999716877937,15.876999855041504,0.00800000037997961,15.892999649047852,,13.330008277989691,3.999996033599018,-6.189983923832187,3.999996033599018,14.833999633789062,0.03799999877810478,14.446999549865723,0.035999998450279236,14.359000205993652,0.06300000101327896,,,,,14.380000114440918,0.029999999329447746,14.37600040435791,0.06199999898672104,12.795999526977539,,9.128999710083008,
GD1396,Unknown,APASSJ014459.85-231122.6,26.249408,-23.189629,16.72800064086914,0.09300000220537186,16.108999252319336,0.08699999749660492,16.40399932861328,,15.972999572753906,,15.776000022888184,,19.659996178233996,3.999996033599018,-19.62000042112777,3.999996033599018,15.012999534606934,0.032999999821186066,14.692000389099121,0.04899999871850014,14.555000305175781,0.07400000095367432,,,19.8552589416504,0.0646043568849564,14.597000122070312,0.03099999949336052,14.744000434875488,0.07000000029802322,12.869000434875488,,9.241000175476074,
GD1397,Unknown,APASSJ014520.20-223243.2,26.334172,-22.545361,15.942999839782715,0.07900000363588333,15.52299976348877,0.09600000083446503,15.680000305175781,0.02500000037252903,15.406000137329102,0.04699999839067459,15.180999755859375,0.05900000035762787,20.409983335412107,3.999996033599018,-16.310016326315235,3.999996033599018,14.479999542236328,0.026000000536441803,14.177000045776367,0.04399999976158142,14.133000373840332,0.04899999871850014,,,,,14.053000450134277,0.02800000086426735,14.10099983215332,0.04800000041723251,12.395000457763672,,9.288000106811523,
GD1398,Unknown,APASSJ014551.19-264016.9,26.463301,-26.671376,15.543999671936035,0.057999998331069946,15.03499984741211,0.054999999701976776,15.255000114440918,0.039000000804662704,14.942000389099121,0.027000000700354576,14.932999610900879,0.006000000052154064,47.9599206300918,4.100003843632294,-11.810015621449566,4.100003843632294,14.053000450134277,0.02800000086426735,13.77400016784668,0.026000000536441803,13.755000114440918,0.05299999937415123,,,18.154483795166,0.0391281805932522,13.72700023651123,0.026000000536441803,13.680999755859375,0.03400000184774399,13.088000297546387,,9.388999938964844,
GD1399,Star,APASSJ014705.74-324003.0,26.773924,-32.667527,16.042999267578125,0.23499999940395355,15.631999969482422,0.20600000023841858,15.84000015258789,0.2290000021457672,15.604000091552734,0.20600000023841858,15.47700023651123,0.26899999380111694,3.489998562145047,10.599983943393454,-4.790016191691393,10.599983943393454,14.746000289916992,0.035999998450279236,14.388999938964844,0.04899999871850014,14.446000099182129,0.0729999989271164,,,19.4827156066895,0.0712882503867149,14.446000099182129,0.03099999949336052,14.357999801635742,0.0560000017285347,12.741999626159668,,9.128000259399414,
GD14,WD,APASSJ013005.97+271620.5,22.524894,27.27238,15.756999969482422,0.035999998450279236,15.895999908447266,0.09300000220537186,15.725000381469727,0.05999999865889549,16.104000091552734,0.08900000154972076,16.20400047302246,,128.7601247895509,5.4000001910026185,-54.38988155219704,5.4000001910026185,16.409000396728516,0.10599999874830246,16.090999603271484,0.18000000715255737,16.41699981689453,,,,15.0645360946655,0.00309988204389811,16.865999221801758,0.10199999809265137,16.62299919128418,,13.069999694824219,,9.46399974822998,
GD140,WD,APASSJ113704.98+294758.1,174.270751,29.799497,12.616000175476074,0.32199999690055847,12.473999977111816,0.027000000700354576,12.23900032043457,0.17499999701976776,12.673999786376953,0.03200000151991844,13.854999542236328,1.2339999675750732,-146.45987539552152,2.0000017002530512,-8.489987976645352,2.0000017002530512,12.993000030517578,0.024000000208616257,13.104999542236328,0.03099999949336052,13.182999610900879,0.02800000086426735,11.9999418258667,0.00470533547922969,12.3729038238525,0.00340155232697725,13.230999946594238,0.02500000037252903,13.281000137329102,0.032999999821186066,12.74899959564209,0.4740000069141388,9.116000175476074,
GD1400,WD,APASSJ014721.87-215651.6,26.841138,-21.947694,15.385000228881836,0.03700000047683716,15.109999656677246,0.08500000089406967,15.156999588012695,0.0820000022649765,15.355999946594238,,15.420999526977539,0.23499999940395355,68.54004022898152,3.999996033599018,-22.669991631119046,3.999996033599018,14.92300033569336,0.03200000151991844,14.449999809265137,0.04500000178813934,14.335000038146973,0.06400000303983688,16.4043521881104,0.0239348839968443,15.650764465332,0.0103089138865471,13.788999557495117,0.02800000086426735,13.623000144958496,0.039000000804662704,12.838000297546387,0.531000018119812,9.265999794006348,
GD1401,WD,APASSJ014808.31-253244.5,27.034651,-25.545696,14.487000465393066,0.017999999225139618,14.52400016784668,0.041999999433755875,14.383000373840332,0.03799999877810478,14.593999862670898,0.08900000154972076,14.081000328063965,0.024000000208616257,84.13992109126411,14.10001132171601,28.599983488675207,14.10001132171601,12.411999702453613,0.026000000536441803,11.829999923706055,0.020999999716877937,11.593999862670898,0.023000000044703484,13.3201198577881,0.00716811884194613,14.0177183151245,0.00565099297091365,11.42199993133545,0.023000000044703484,11.267999649047852,0.02199999988079071,11.093000411987305,0.10599999874830246,9.135000228881836,0.4819999933242798
GD1402,Unknown,APASSJ014817.52-255126.1,27.073029,-25.857264,17.152000427246094,0.2849999964237213,16.459999084472656,0.00800000037997961,16.719999313354492,,16.322999954223633,0.2329999953508377,15.97599983215332,,57.3800403799396,4.100003843632294,-50.11992070649285,4.100003843632294,15.052000045776367,0.03700000047683716,14.758000373840332,0.07100000232458115,14.574000358581543,0.09200000017881393,,,20.2505378723145,0.116200223565102,14.496000289916992,0.032999999821186066,14.713000297546387,0.0689999982714653,12.909000396728516,,9.300999641418457,
GD1403,Unknown,APASSJ014825.96-204317.6,27.108177,-20.721568,16.395999908447266,0.041999999433755875,15.916000366210938,0.06400000303983688,16.07200050354004,0.041999999433755875,15.883999824523926,0.16200000047683716,15.454999923706055,,8.390015773329651,4.100003843632294,-41.86007899988908,4.100003843632294,14.975000381469727,0.039000000804662704,14.70199966430664,0.04500000178813934,14.633999824523926,0.07999999821186066,,,18.6505260467529,0.0702619031071663,14.529999732971191,0.03400000184774399,14.477999687194824,0.06400000303983688,12.451000213623047,0.38100001215934753,8.65999984741211,
GD1404,subdwarf,APASSJ014844.12-263613.4,27.183835,-26.603728,12.289999961853027,0.017000000923871994,12.28600025177002,0.032999999821186066,12.229000091552734,0.017999999225139618,12.418999671936035,0.004999999888241291,12.532999992370605,0.009999999776482582,93.80988049088046,1.900000847854244,-43.13988101785071,1.5999983929759765,11.996999740600586,0.024000000208616257,11.73900032043457,0.026000000536441803,11.767000198364258,0.029999999329447746,12.0519046783447,0.0036323897074908,13.1410360336304,0.00396107183769345,11.690999984741211,0.024000000208616257,11.711000442504883,0.02199999988079071,11.664999961853027,0.17100000381469727,9.196000099182129,
GD1405,Unknown,APASSJ014853.70-325959.7,27.223776,-32.999933,15.270000457763672,0.026000000536441803,14.812999725341797,0.039000000804662704,15.0,0.014000000432133675,14.744999885559082,0.04899999871850014,14.656999588012695,0.04899999871850014,61.63992002257146,10.000008296628948,-26.169984630541876,10.000008296628948,13.854999542236328,0.027000000700354576,13.625,0.03500000014901161,13.57800006866455,0.04399999976158142,,,17.7846260070801,0.04212336987257,13.484000205993652,0.02500000037252903,13.54800033569336,0.039000000804662704,12.74899959564209,,9.223999977111816,
GD1406,Unknown,APASSJ014903.35-324109.6,27.263963,-32.686016,16.5,0.08799999952316284,15.86299991607666,0.03500000014901161,16.100000381469727,0.04100000113248825,15.765000343322754,0.006000000052154064,15.583999633789062,0.023000000044703484,44.43012112460565,10.599983943393454,-31.880015376373194,10.599983943393454,14.784000396728516,0.039000000804662704,14.371999740600586,0.05000000074505806,14.460000038146973,0.07699999958276749,,,19.4462413787842,0.0745159834623337,14.29800033569336,0.03099999949336052,14.342000007629395,0.054999999701976776,12.413999557495117,,9.269000053405762,
GD1407,Unknown,APASSJ014912.22-224118.3,27.300941,-22.688444,15.506999969482422,0.05900000035762787,15.147000312805176,0.07100000232458115,15.295000076293945,0.024000000208616257,15.043000221252441,0.05400000140070915,14.916000366210938,0.07800000160932541,39.93011960119475,3.999996033599018,-9.96001172097749,3.999996033599018,14.156000137329102,0.02800000086426735,13.890000343322754,0.03500000014901161,13.890999794006348,0.04399999976158142,,,17.9550666809082,0.0309694558382034,13.86400032043457,0.02800000086426735,13.76099967956543,0.03999999910593033,12.670000076293945,,9.267999649047852,
GD1408,Unknown,APASSJ014957.37-265053.5,27.489069,-26.848197,17.055999755859375,,16.115999221801758,,16.45599937438965,,16.05699920654297,0.10899999737739563,,,8.089991933957208,4.3999920762871625,-37.820158831891604,4.3999920762871625,15.326000213623047,0.052000001072883606,15.003999710083008,0.07599999755620956,14.923999786376953,0.12700000405311584,,,19.7333755493164,0.0943834781646729,14.512999534606934,0.03999999910593033,14.53499984741211,0.07699999958276749,12.331999778747559,0.39500001072883606,8.868000030517578,
GD1409,Unknown,APASSJ015022.35-291712.6,27.593141,-29.286849,16.704999923706055,0.06300000101327896,16.089000701904297,0.09799999743700027,16.41900062561035,0.017000000923871994,16.04800033569336,0.06800000369548798,15.897000312805176,,4.209983990222099,4.200012062938185,-36.99000008055009,4.200012062938185,15.178999900817871,0.0430000014603138,14.85200023651123,0.06199999898672104,14.708999633789062,0.11599999666213989,,,19.3314075469971,0.0722923129796982,14.746000289916992,0.03099999949336052,14.788999557495117,0.06199999898672104,13.064000129699707,,9.54800033569336,
GD141,Unknown,APASSJ113927.68+415744.3,174.865369,41.962322,15.190999984741211,0.15299999713897705,14.567999839782715,0.12600000202655792,14.699999809265137,0.1340000033378601,14.246999740600586,0.14100000262260437,13.991000175476074,0.15399999916553497,-23.51001548959175,3.999996033599018,-150.0699610915035,3.999996033599018,12.944000244140625,0.02199999988079071,12.539999961853027,0.017000000923871994,12.425999641418457,0.02199999988079071,,,19.3545513153076,0.0637505725026131,12.376999855041504,0.023000000044703484,12.36299991607666,0.024000000208616257,11.967000007629395,0.23499999940395355,9.270999908447266,
GD1411,Unknown,APASSJ015110.01-215422.3,27.791715,-21.906215,16.691999435424805,0.028999999165534973,16.0310001373291,0.03700000047683716,16.277999877929688,0.04500000178813934,15.878999710083008,0.10199999809265137,15.744999885559082,,7.189991629275028,3.999996033599018,-7.369992181338603,3.999996033599018,14.944999694824219,0.029999999329447746,14.654000282287598,0.0560000017285347,14.444000244140625,0.06599999964237213,,,19.7067337036133,0.0716758444905281,14.572999954223633,0.03400000184774399,14.61299991607666,0.0729999989271164,12.767999649047852,,8.836000442504883,
GD1412,Unknown,APASSJ015119.41-262859.3,27.830896,-26.483146,15.661999702453613,0.035999998450279236,15.484000205993652,0.12800000607967377,15.510000228881836,,15.670000076293945,0.006000000052154064,,,7.4400121775397565,4.499999886320438,-9.939995834429283,4.499999886320438,15.361000061035156,0.0430000014603138,15.270999908447266,0.0820000022649765,15.222999572753906,0.14499999582767487,19.1614627838135,0.0971963927149773,17.931209564209,0.0362562909722328,15.234000205993652,0.0430000014603138,15.246999740600586,0.10599999874830246,12.524999618530273,,8.562999725341797,
GD1414,Unknown,APASSJ015155.34-302311.4,27.980612,-30.386512,16.28499984741211,0.05000000074505806,15.791999816894531,0.010999999940395355,15.961000442504883,0.017000000923871994,15.76099967956543,0.0689999982714653,15.508000373840332,,43.75008029455785,4.200012062938185,-26.189999698544852,4.200012062938185,14.77299976348877,0.029999999329447746,14.526000022888184,0.04899999871850014,14.338000297546387,0.07400000095367432,,,18.5082893371582,0.0230987537652254,14.531000137329102,0.028999999165534973,14.559000015258789,0.04899999871850014,12.98900032043457,0.39399999380111694,9.647000312805176,
GD1417,Unknown,APASSJ015250.85-204905.5,28.211882,-20.818204,12.602999687194824,0.008999999612569809,12.152999877929688,0.013000000268220901,12.345000267028809,0.014000000432133675,12.081000328063965,0.03099999949336052,11.986000061035156,0.03400000184774399,155.59992170892656,2.3000003693596227,-32.119993193191476,2.40000122175843,11.208999633789062,0.024000000208616257,10.977999687194824,0.026000000536441803,10.904000282287598,0.026000000536441803,20.6906871795654,0.207792416214943,15.1587591171265,0.0100648524239659,10.857999801635742,0.02500000037252903,10.875,0.020999999716877937,11.00100040435791,0.09600000083446503,9.015000343322754,
GD1418,Unknown,APASSJ015420.58-214838.5,28.585788,-21.810717,15.60099983215332,0.07199999690055847,15.045000076293945,0.05400000140070915,15.281000137329102,0.06300000101327896,14.934000015258789,0.05900000035762787,14.83899974822998,0.041999999433755875,45.70991986838635,3.999996033599018,-7.179984095273539,3.999996033599018,14.088000297546387,0.03500000014901161,13.774999618530273,0.039000000804662704,13.79699993133545,0.04399999976158142,,,18.5469417572021,0.0399328470230103,13.678999900817871,0.02500000037252903,13.708000183105469,0.0430000014603138,12.604999542236328,0.4740000069141388,8.651000022888184,
GD1419,Unknown,APASSJ015459.27-294721.2,28.746992,-29.789227,16.19300079345703,0.0560000017285347,15.614999771118164,0.006000000052154064,15.86400032043457,0.023000000044703484,15.508999824523926,0.02800000086426735,15.336000442504883,,27.740016594179906,4.100003843632294,-16.580016745137982,4.100003843632294,14.571000099182129,0.028999999165534973,14.1899995803833,0.032999999821186066,14.263999938964844,0.06199999898672104,,,19.8602466583252,0.0958335921168327,14.100000381469727,0.029999999329447746,14.1850004196167,0.04899999871850014,13.029000282287598,,9.312000274658203,
GD142,WD,APASSJ114446.21+364149.7,176.192562,36.697166,15.102999687194824,0.24199999868869781,15.034000396728516,0.061000000685453415,14.930000305175781,0.16699999570846558,15.130999565124512,0.0949999988079071,15.423999786376953,0.10199999809265137,34.67998685664497,4.200012062938185,-105.99983943393454,4.200012062938185,15.340999603271484,0.04899999871850014,15.368000030517578,0.10199999809265137,15.486000061035156,0.17299999296665192,15.5065889358521,0.0237609073519707,15.3178586959839,0.0135753536596894,15.239999771118164,0.04500000178813934,15.467000007629395,0.1420000046491623,12.430000305175781,,9.156999588012695,
GD1420,Unknown,APASSJ015516.22-220207.3,28.817623,-22.035378,16.170000076293945,0.05299999937415123,15.696000099182129,0.08799999952316284,15.857000350952148,0.02500000037252903,15.565999984741211,0.10400000214576721,15.467000007629395,0.10999999940395355,9.010008125187596,4.100003843632294,-22.830012312624604,4.100003843632294,14.730999946594238,0.032999999821186066,14.4350004196167,0.05000000074505806,14.300000190734863,0.061000000685453415,,,18.5073528289795,0.0403205454349518,14.291000366210938,0.032999999821186066,14.289999961853027,0.0560000017285347,12.298999786376953,,9.265000343322754,
GD1421,Unknown,APASSJ015552.95-245630.2,28.970625,-24.941735,16.45199966430664,0.00800000037997961,15.843000411987305,0.00800000037997961,16.090999603271484,,15.770999908447266,0.00800000037997961,15.468999862670898,0.10100000351667404,2.14999929539772,3.999996033599018,-10.630008182488382,3.999996033599018,14.675999641418457,0.03500000014901161,14.42300033569336,0.04100000113248825,14.253000259399414,0.07000000029802322,,,20.8149375915527,0.0775069519877434,14.253999710083008,0.029999999329447746,14.232000350952148,0.0560000017285347,12.489999771118164,,9.038000106811523,
GD1422,Unknown,APASSJ015549.07-294154.7,28.954483,-29.698546,16.9060001373291,0.05400000140070915,16.23900032043457,0.00800000037997961,16.507999420166016,0.023000000044703484,15.956000328063965,0.05900000035762787,15.79800033569336,,7.989983714651316,4.200012062938185,-4.529988109425176,4.200012062938185,14.83899974822998,0.039000000804662704,14.447999954223633,0.04800000041723251,14.447999954223633,0.09000000357627869,,,,,14.317000389099121,0.03099999949336052,14.343999862670898,0.05299999937415123,12.472000122070312,,9.114999771118164,
GD1423,Unknown,APASSJ015609.50-232423.5,29.039585,-23.406551,16.030000686645508,0.03200000151991844,15.418999671936035,0.017999999225139618,15.640000343322754,0.0560000017285347,15.194999694824219,0.054999999701976776,15.175000190734863,,22.920011360838544,3.999996033599018,-37.19988162629306,3.999996033599018,14.22599983215332,0.026000000536441803,13.826000213623047,0.04100000113248825,13.880000114440918,0.04500000178813934,,,,,13.718999862670898,0.02800000086426735,13.711000442504883,0.03799999877810478,12.163000106811523,,9.166999816894531,
GD1424,Unknown,APASSJ015611.47-305122.1,29.047801,-30.856141,15.946000099182129,0.07100000232458115,15.446999549865723,0.05299999937415123,15.652999877929688,0.020999999716877937,15.425000190734863,0.006000000052154064,15.322999954223633,,53.129878506297246,4.100003843632294,-17.790011588658672,4.100003843632294,14.517000198364258,0.032999999821186066,14.265999794006348,0.050999999046325684,14.121999740600586,0.05900000035762787,,,18.2756481170654,0.0409592352807522,14.154000282287598,0.02800000086426735,14.166000366210938,0.0430000014603138,12.939000129699707,,9.447999954223633,
GD1425,Unknown,APASSJ015657.50-225229.0,29.23962,-22.874733,16.565000534057617,0.0820000022649765,15.87600040435791,0.15600000321865082,16.224000930786133,,15.736000061035156,0.03700000047683716,15.79699993133545,,13.89999652019469,4.100003843632294,-13.290011702338234,4.100003843632294,14.807999610900879,0.029999999329447746,14.553000450134277,0.05999999865889549,14.416999816894531,0.06199999898672104,,,,,14.404999732971191,0.029999999329447746,14.647000312805176,0.06800000369548798,12.552000045776367,,9.26200008392334,
GD1426,Unknown,APASSJ015853.08-265632.3,29.721201,-26.942318,16.701000213623047,0.0430000014603138,16.079999923706055,0.00800000037997961,16.378000259399414,,15.968999862670898,,15.74899959564209,,9.96001172097749,4.200012062938185,-12.869999773101881,4.200012062938185,14.913999557495117,0.03400000184774399,14.48900032043457,0.032999999821186066,14.392999649047852,0.08299999684095383,,,20.6394214630127,0.119098752737045,14.477999687194824,0.029999999329447746,14.588000297546387,0.0689999982714653,12.859999656677246,,9.263999938964844,
GD1427,Unknown,APASSJ015924.76-265317.7,29.853197,-26.888265,17.215999603271484,,16.38599967956543,,16.7189998626709,,16.238000869750977,,,,8.539992086298298,4.299983856981271,-2.0099987978028366,4.299983856981271,15.206000328063965,0.04899999871850014,14.842000007629395,0.06599999964237213,14.82800006866455,0.11500000208616257,,,21.7316761016846,0.284977585077286,14.680999755859375,0.03400000184774399,14.701000213623047,0.07400000095367432,12.418999671936035,,9.211999893188477,
GD1428,Unknown,APASSJ015924.21-270754.1,29.850881,-27.131699,16.398000717163086,0.01600000075995922,15.947999954223633,0.07999999821186066,16.235000610351562,,15.930000305175781,,15.939000129699707,,9.849995967670111,4.299983856981271,-30.499990680254996,4.299983856981271,15.010000228881836,0.0430000014603138,14.755000114440918,0.05999999865889549,14.82699966430664,0.11800000071525574,,,18.7815322875977,0.0463305711746216,14.696999549865723,0.035999998450279236,14.755000114440918,0.07800000160932541,12.723999977111816,,8.663999557495117,
GD143,Unknown,APASSJ114858.62+190710.6,177.244282,19.119622,15.017000198364258,0.08500000089406967,14.411999702453613,0.03500000014901161,14.67300033569336,0.02199999988079071,14.237000465393066,0.07199999690055847,14.145000457763672,0.09099999815225601,19.670003712235484,4.200012062938185,-112.20011656405404,4.200012062938185,13.218999862670898,0.019999999552965164,12.847999572753906,0.024000000208616257,12.784000396728516,0.023000000044703484,,,18.000509262085,0.0224108807742596,12.743000030517578,0.023000000044703484,12.753999710083008,0.028999999165534973,12.253999710083008,,9.017000198364258,
GD1430,Unknown,APASSJ020120.12-231054.2,30.333868,-23.181736,16.295000076293945,0.05299999937415123,15.711999893188477,0.07900000363588333,15.946999549865723,0.01600000075995922,15.62600040435791,0.03099999949336052,15.53600025177002,0.07100000232458115,10.230012139800237,3.999996033599018,-45.470161421690136,3.999996033599018,14.604000091552734,0.03500000014901161,14.314000129699707,0.04899999871850014,14.22599983215332,0.061000000685453415,,,19.0894870758057,0.0547937415540218,14.277999877929688,0.028999999165534973,14.291000366210938,0.04800000041723251,12.78600025177002,,8.876999855041504,
GD1431,Unknown,APASSJ020211.26-281409.0,30.546947,-28.235854,16.408000946044922,0.028999999165534973,15.819000244140625,0.006000000052154064,16.104000091552734,0.02199999988079071,15.628000259399414,0.03099999949336052,,,29.490010638255626,3.999996033599018,-54.70991964102723,3.999996033599018,14.571999549865723,0.03700000047683716,14.187000274658203,0.032999999821186066,14.154000282287598,0.06199999898672104,,,19.7650375366211,0.113886527717113,14.154999732971191,0.02800000086426735,14.1899995803833,0.04899999871850014,12.935999870300293,,9.229999542236328,
GD1432,Unknown,APASSJ020300.49-242735.7,30.752073,-24.459936,16.08300018310547,0.03700000047683716,15.60099983215332,0.11299999803304672,15.822999954223633,0.02199999988079071,15.519000053405762,0.041999999433755875,15.322999954223633,0.15800000727176666,33.09001185698435,4.100003843632294,-8.840015925670741,4.100003843632294,14.527999877929688,0.03200000151991844,14.251999855041504,0.04500000178813934,14.38700008392334,0.0820000022649765,,,,,14.151000022888184,0.028999999165534973,14.142999649047852,0.0430000014603138,12.418999671936035,,9.057000160217285,
GD1433,Unknown,APASSJ020344.55-250750.6,30.935649,-25.130746,15.883000373840332,0.07999999821186066,15.362000465393066,0.05299999937415123,15.569999694824219,0.05000000074505806,15.1850004196167,0.023000000044703484,15.076000213623047,0.08799999952316284,7.040016134851612,3.999996033599018,-3.809987947533955,3.999996033599018,14.218000411987305,0.026000000536441803,13.90999984741211,0.04600000008940697,13.87399959564209,0.05700000002980232,,,19.7661838531494,0.0753945633769035,13.784000396728516,0.027000000700354576,13.78600025177002,0.03500000014901161,12.434000015258789,,9.130999565124512,
GD1434,Unknown,APASSJ020429.11-234636.3,31.121299,-23.776775,16.301000595092773,0.054999999701976776,15.779999732971191,0.027000000700354576,16.011999130249023,0.03400000184774399,15.630999565124512,0.0820000022649765,15.49899959564209,,32.32000963180326,4.100003843632294,-17.619983373151626,4.100003843632294,14.751999855041504,0.03500000014901161,14.342000007629395,0.050999999046325684,14.267000198364258,0.07000000029802322,,,,,14.376999855041504,0.02800000086426735,14.361000061035156,0.04899999871850014,12.562000274658203,,9.088000297546387,
GD1435,Unknown,APASSJ020546.78-283008.6,31.44494,-28.502406,15.944999694824219,0.023000000044703484,15.468000411987305,0.026000000536441803,15.593999862670898,,15.368000030517578,,15.071000099182129,,18.839987387764268,4.100003843632294,-38.71008120768238,4.100003843632294,14.53499984741211,0.035999998450279236,14.220999717712402,0.0430000014603138,14.137999534606934,0.050999999046325684,,,18.3322124481201,0.0541808605194092,14.093000411987305,0.029999999329447746,14.105999946594238,0.04699999839067459,12.940999984741211,,8.991000175476074,
GD1436,Unknown,APASSJ020624.45-225100.5,31.601887,-22.850164,15.86400032043457,0.03700000047683716,15.262999534606934,0.04800000041723251,15.46399974822998,0.03099999949336052,15.074999809265137,0.03999999910593033,14.961999893188477,0.01600000075995922,12.710015926131746,3.999996033599018,-11.53000766862533,3.999996033599018,14.079999923706055,0.024000000208616257,13.71500015258789,0.03400000184774399,13.711999893188477,0.03999999910593033,,,19.8854637145996,0.025095023214817,13.633999824523926,0.026000000536441803,13.680000305175781,0.03400000184774399,13.192000389099121,,9.569000244140625,
GD1437,cWD,APASSJ020651.89-273616.3,31.716209,-27.604549,16.69700050354004,0.020999999716877937,16.709999084472656,0.21899999678134918,16.636999130249023,0.01899999938905239,16.91900062561035,0.06400000303983688,,,-8.870004148775479,6.000011853757314,-61.90992207848467,6.000011853757314,,,,,,,16.5439987182617,0.0283884033560753,16.6633014678955,0.0202515758574009,,,,,,,,
GD1438,Unknown,APASSJ020657.76-301829.1,31.740689,-30.308092,15.210000038146973,0.03099999949336052,14.807000160217285,0.0430000014603138,14.923999786376953,0.006000000052154064,14.618000030517578,0.03200000151991844,14.631999969482422,,30.26001613761764,12.200004130136222,-60.83999833208509,12.200004130136222,13.770999908447266,0.027000000700354576,13.5649995803833,0.03400000184774399,13.444999694824219,0.03999999910593033,,,17.830451965332,0.0446765907108784,13.430000305175781,0.027000000700354576,13.427000045776367,0.032999999821186066,12.890999794006348,0.5019999742507935,9.310999870300293,
GD1439,subdwarf,APASSJ020701.91-271251.6,31.757972,-27.21435,15.614999771118164,0.04899999871850014,15.041999816894531,0.0430000014603138,15.279000282287598,0.02199999988079071,14.890000343322754,0.02500000037252903,14.763999938964844,0.08799999952316284,75.18996062572114,5.60001581106917,3.139999262202764,5.60001581106917,13.833000183105469,0.026000000536441803,13.57800006866455,0.028999999165534973,13.47700023651123,0.03999999910593033,,,18.3951759338379,0.0444390214979649,13.430000305175781,0.026000000536441803,13.394000053405762,0.03200000151991844,12.842000007629395,,9.206000328063965,
GD144,Unknown,APASSJ115040.84+485606.2,177.670171,48.935067,15.817999839782715,0.020999999716877937,15.008999824523926,0.0820000022649765,15.395999908447266,0.032999999821186066,14.824000358581543,0.06599999964237213,14.60200023651123,0.035999998450279236,-166.91004275344312,4.100003843632294,-78.32016272004694,4.100003843632294,13.512999534606934,0.029999999329447746,13.137999534606934,0.017999999225139618,13.055999755859375,0.02800000086426735,,,20.5077152252197,0.174249857664108,12.944999694824219,0.02500000037252903,12.979000091552734,0.027000000700354576,12.416000366210938,,8.809000015258789,
GD1440,Unknown,APASSJ020707.17-233220.8,31.779907,-23.539132,16.079999923706055,0.04500000178813934,15.560999870300293,0.028999999165534973,15.77400016784668,0.029999999329447746,15.354999542236328,0.012000000104308128,15.133999824523926,,5.479992114487686,3.999996033599018,-28.23998402163852,3.999996033599018,14.440999984741211,0.03400000184774399,14.192999839782715,0.04399999976158142,14.128000259399414,0.06300000101327896,,,,,13.960000038146973,0.026000000536441803,14.026000022888184,0.03999999910593033,13.170000076293945,,8.762999534606934,
GD1441,Unknown,APASSJ020730.16-251757.4,31.875677,-25.299303,16.05900001525879,0.061000000685453415,15.53499984741211,0.027000000700354576,15.753999710083008,0.05000000074505806,15.347000122070312,,15.244999885559082,0.12399999797344208,14.060015564609785,3.999996033599018,-75.32999734394252,3.999996033599018,14.354000091552734,0.03200000151991844,13.934000015258789,0.023000000044703484,13.937999725341797,0.05299999937415123,,,18.66282081604,0.0453942716121674,13.892999649047852,0.026000000536441803,13.904999732971191,0.035999998450279236,12.97599983215332,,9.506999969482422,
GD1442,WD,APASSJ020740.87-301058.2,31.920298,-30.182835,15.67300033569336,,15.72700023651123,,,,,,,,165.87000573053956,4.60000810562633,-24.31000757496804,4.60000810562633,16.0,0.09000000357627869,15.913999557495117,0.2160000056028366,15.218999862670898,,,,15.5349378585815,0.0152560835704207,16.628999710083008,0.10100000351667404,16.381000518798828,0.25999999046325684,12.951000213623047,,9.295000076293945,
GD1443,Unknown,APASSJ020755.54-241401.9,31.981433,-24.233868,15.864999771118164,0.024000000208616257,15.487000465393066,0.01899999938905239,15.604000091552734,0.017999999225139618,15.307000160217285,0.039000000804662704,15.175000190734863,0.21400000154972076,25.4199958362733,3.999996033599018,-28.23998402163852,3.999996033599018,14.404000282287598,0.028999999165534973,14.128999710083008,0.04399999976158142,14.125,0.0689999982714653,,,,,14.003999710083008,0.02500000037252903,14.008000373840332,0.039000000804662704,12.975000381469727,0.4490000009536743,9.27299976348877,
GD1444,Unknown,APASSJ020804.63-304222.4,32.019304,-30.706246,15.463000297546387,0.032999999821186066,15.00100040435791,0.08900000154972076,15.170999526977539,0.017000000923871994,14.91100025177002,0.006000000052154064,14.880999565124512,,21.6399965211167,4.200012062938185,-90.8200818230398,4.200012062938185,14.0,0.024000000208616257,13.718000411987305,0.04500000178813934,13.508999824523926,0.04699999839067459,,,18.0526084899902,0.0490056052803993,13.593000411987305,0.026000000536441803,13.604000091552734,0.03700000047683716,12.925000190734863,,9.27400016784668,
GD1445,Star,APASSJ020904.25-273605.6,32.267721,-27.60156,15.371000289916992,0.014999999664723873,15.185999870300293,0.039000000804662704,15.211000442504883,0.014999999664723873,15.260000228881836,0.04800000041723251,15.14799976348877,,6.9599877861037385,4.200012062938185,-5.540004167414736,4.200012062938185,14.696000099182129,0.03500000014901161,14.593999862670898,0.06400000303983688,14.638999938964844,0.10199999809265137,20.630033493042,0.209898218512535,17.9019756317139,0.0373011045157909,14.506999969482422,0.028999999165534973,14.571999549865723,0.054999999701976776,12.782999992370605,,9.484000205993652,
GD1446,Unknown,APASSJ020957.26-321014.4,32.488602,-32.170683,12.451000213623047,0.01600000075995922,12.425000190734863,0.017999999225139618,12.359000205993652,0.02199999988079071,12.553999900817871,0.032999999821186066,12.765000343322754,0.050999999046325684,8.020007953746244,2.9000015956626157,-35.039989597862586,2.9000015956626157,12.34000015258789,0.024000000208616257,12.333999633789062,0.023000000044703484,12.33899974822998,0.027000000700354576,14.8948183059692,0.0139042418450117,14.4383363723755,0.00713946716859937,12.295999526977539,0.024000000208616257,12.277000427246094,0.024000000208616257,12.239999771118164,0.28700000047683716,8.972000122070312,
GD1447,Star,APASSJ011957.65-301247.5,19.990242,-30.213199,15.130000114440918,0.04600000008940697,15.045999526977539,0.057999998331069946,15.020999908447266,0.02500000037252903,15.20300006866455,0.06499999761581421,,,-2.710000876504637,4.299983856981271,-11.059991629736032,4.299983856981271,14.963000297546387,0.03999999910593033,14.937999725341797,0.07800000160932541,14.907999992370605,0.1550000011920929,17.7516803741455,0.0367209985852242,17.1264019012451,0.0215606335550547,14.87600040435791,0.03700000047683716,15.23900032043457,0.11599999666213989,12.678000450134277,,9.279000282287598,
GD1448,Unknown,APASSJ012213.32-285825.4,20.555523,-28.973737,15.522000312805176,0.07000000029802322,15.10200023651123,0.01899999938905239,15.310999870300293,0.017999999225139618,15.032999992370605,0.0430000014603138,14.965999603271484,0.11800000071525574,11.310012178000761,4.100003843632294,-13.929984743299428,4.100003843632294,14.211999893188477,0.029999999329447746,13.967000007629395,0.03099999949336052,13.892999649047852,0.054999999701976776,22.169584274292,0.52389132976532,17.8770008087158,0.0433796569705009,13.888999938964844,0.026000000536441803,13.913000106811523,0.041999999433755875,12.569999694824219,0.39800000190734863,8.989999771118164,
GD1449,Star,APASSJ012249.40-295436.5,20.705872,-29.910158,14.336999893188477,0.023000000044703484,14.303999900817871,0.028999999165534973,14.256999969482422,0.019999999552965164,14.449999809265137,0.03999999910593033,14.673999786376953,0.03400000184774399,10.400004339317093,4.100003843632294,-5.389991838455899,4.100003843632294,14.26200008392334,0.029999999329447746,14.265000343322754,0.05000000074505806,14.309000015258789,0.07400000095367432,,,,,14.237000465393066,0.029999999329447746,14.312000274658203,0.04899999871850014,12.553999900817871,,9.401000022888184,
GD145,Star,APASSJ115453.10+222931.1,178.721256,22.491993,15.119000434875488,0.16899999976158142,14.54800033569336,0.04100000113248825,14.814000129699707,0.057999998331069946,14.449000358581543,0.041999999433755875,14.286999702453613,0.07199999690055847,-76.75991728319786,3.7000078009441495,-97.21007809275761,3.7000078009441495,13.47700023651123,0.02800000086426735,13.17199993133545,0.024000000208616257,13.138999938964844,0.03099999949336052,,,17.4427394866943,0.0376752950251102,13.151000022888184,0.02500000037252903,13.145000457763672,0.029999999329447746,12.574000358581543,,9.088000297546387,
GD1450,Unknown,APASSJ012459.17-233653.3,21.246545,-23.614818,14.788999557495117,0.020999999716877937,14.656000137329102,0.04899999871850014,14.654999732971191,0.03500000014901161,14.758000373840332,0.020999999716877937,14.970999717712402,0.06199999898672104,6.300000086412183,3.8999878142931266,-16.580016745137982,3.8999878142931266,14.442000389099121,0.028999999165534973,14.479000091552734,0.050999999046325684,14.354999542236328,0.07500000298023224,18.3910713195801,0.0706388205289841,16.7431907653809,0.0172040667384863,14.362000465393066,0.03200000151991844,14.307000160217285,0.054999999701976776,12.668000221252441,,9.187000274658203,
GD1451,Star,APASSJ012459.93-291459.6,21.249736,-29.24991,16.047000885009766,0.22200000286102295,15.74899959564209,0.3409999907016754,15.638999938964844,,15.449000358581543,,15.506999969482422,,-2.4300000859511783,4.200012062938185,-6.760008182027377,4.200012062938185,14.899999618530273,0.04100000113248825,14.626999855041504,0.05700000002980232,14.454000473022461,0.0729999989271164,,,19.582706451416,0.02552180737257,14.520000457763672,0.032999999821186066,14.46399974822998,0.057999998331069946,12.442999839782715,,8.880999565124512,
GD1453,subdwarf,APASSJ012522.31-331509.5,21.342966,-33.252651,15.484000205993652,0.04399999976158142,15.663000106811523,0.029999999329447746,15.510000228881836,0.032999999821186066,15.947999954223633,0.04699999839067459,16.01799964904785,0.050999999046325684,7.4400121775397565,15.500016706937458,-7.819992333679693,15.500016706937458,16.104999542236328,0.09000000357627869,16.815000534057617,,15.586000442504883,,14.5231790542603,0.0130003923550248,14.5939283370972,0.00753939663991332,,,,,,,,
GD1454,subdwarf,APASSJ012533.30-275304.9,21.38877,-27.884699,15.913000106811523,0.02500000037252903,16.12700080871582,0.03799999877810478,,,,,,,4.250016172591131,5.900004043724039,-10.450007630424807,5.900004043724039,16.197999954223633,0.0860000029206276,16.065000534057617,0.16899999976158142,17.04199981689453,,14.8018503189087,0.0124332113191485,15.1070613861084,0.00958127900958061,16.0939998626709,0.06700000166893005,16.006000518798828,0.1860000044107437,12.963000297546387,,9.352999687194824,
GD1455,Star,APASSJ012612.40-243415.0,21.551704,-24.570856,16.111000061035156,,16.143999099731445,,15.92199993133545,,15.904999732971191,,,,2.329999233552371,4.7000159156596055,-4.359995909908321,4.7000159156596055,15.666000366210938,0.05900000035762787,15.526000022888184,0.10499999672174454,15.71399974822998,0.24400000274181366,20.1964664459229,0.161872819066048,18.4078502655029,0.0450582578778267,15.611000061035156,0.05299999937415123,15.694999694824219,0.1589999943971634,12.87600040435791,,9.303000450134277,
GD1457,Unknown,APASSJ012712.45-252457.3,21.801897,-25.415926,16.575000762939453,0.11599999666213989,16.10300064086914,0.0689999982714653,16.277000427246094,0.014000000432133675,15.939000129699707,0.026000000536441803,15.772000312805176,0.11900000274181366,17.089991706598084,3.999996033599018,-14.950008335290477,3.999996033599018,15.093000411987305,0.039000000804662704,14.798999786376953,0.04699999839067459,14.914999961853027,0.11500000208616257,,,,,14.743000030517578,0.03500000014901161,14.692000389099121,0.07400000095367432,12.420000076293945,,9.145000457763672,
GD146,Unknown,APASSJ120307.73+210121.2,180.782234,21.022556,15.996999740600586,0.08900000154972076,15.331999778747559,0.08299999684095383,15.607999801635742,0.2639999985694885,15.104999542236328,0.06400000303983688,14.901000022888184,0.06300000101327896,-101.31984308827668,3.5999999909108737,-19.460015755612403,3.5999999909108737,14.105999946594238,0.026000000536441803,13.73799991607666,0.041999999433755875,13.690999984741211,0.029999999329447746,,,,,13.63599967956543,0.027000000700354576,13.607000350952148,0.039000000804662704,12.501999855041504,,9.097999572753906,
GD1460,Unknown,APASSJ012830.33-251753.8,22.126398,-25.298293,16.393999099731445,0.05299999937415123,15.784000396728516,0.050999999046325684,16.135000228881836,0.09099999815225601,15.692999839782715,0.06400000303983688,15.567999839782715,,5.519987871593912,3.8999878142931266,-0.659998801211259,3.8999878142931266,14.73799991607666,0.03700000047683716,14.451000213623047,0.05299999937415123,14.430999755859375,0.07999999821186066,,,20.2574501037598,0.117823466658592,14.35200023651123,0.03200000151991844,14.416999816894531,0.05400000140070915,12.5600004196167,,9.295000076293945,
GD1461,Unknown,APASSJ012829.92-295940.4,22.124682,-29.994582,,,,,16.163000106811523,,15.848999977111816,,15.829999923706055,0.014999999664723873,2.189998735957488,4.200012062938185,-6.509988043035264,4.200012062938185,14.939000129699707,0.04100000113248825,14.621000289916992,0.06400000303983688,14.704000473022461,0.11299999803304672,,,19.8117027282715,0.11914849281311,14.61400032043457,0.03200000151991844,14.642000198364258,0.06599999964237213,12.71500015258789,,9.241999626159668,
GD1462,Unknown,APASSJ012906.10-241014.8,22.275425,-24.17079,16.006000518798828,,15.27299976348877,0.16099999845027924,15.491999626159668,,15.229000091552734,,,,,,,,,,,,,,,,,,,,,,,,,
GD1464,Unknown,APASSJ012948.35-252628.6,22.451487,-25.44129,17.01300048828125,0.010999999940395355,16.812999725341797,0.2669999897480011,16.808000564575195,0.07699999958276749,16.792999267578125,0.05400000140070915,,,0.34999991385120666,4.799988118975307,-16.539983334951103,4.799988118975307,16.334999084472656,0.09700000286102295,17.35099983215332,,15.927000045776367,0.2460000067949295,21.0786762237549,0.301507890224457,18.9478950500488,0.0558748729526997,16.40399932861328,0.08299999684095383,16.80299949645996,,12.805999755859375,,9.277000427246094,
GD1467,Unknown,APASSJ013149.19-221453.5,22.954959,-22.248208,15.027999877929688,0.03400000184774399,14.729000091552734,0.04800000041723251,14.833000183105469,0.05000000074505806,14.725000381469727,0.023000000044703484,14.850000381469727,0.25699999928474426,4.020011920147226,3.7000078009441495,-2.9699999004151323,3.7000078009441495,14.131999969482422,0.027000000700354576,14.008999824523926,0.03700000047683716,14.079999923706055,0.06400000303983688,21.2116775512695,0.0899221003055573,17.3984336853027,0.00867787003517151,13.96399974822998,0.027000000700354576,13.946000099182129,0.04100000113248825,11.934000015258789,,9.036999702453613,
GD1468,cWD,APASSJ013301.02-314518.1,23.254256,-31.755043,15.670000076293945,0.08799999952316284,16.0,0.16099999845027924,15.666999816894531,0.024000000208616257,16.108999252319336,0.11800000071525574,,,19.4699872736237,5.900004043724039,-8.979983886092668,5.900004043724039,16.388999938964844,0.10700000077486038,16.371000289916992,,16.506000518798828,,14.3507566452026,0.0077222203835845,14.636887550354,0.00687289051711559,17.327999114990234,0.18000000715255737,16.615999221801758,0.34299999475479126,12.973999977111816,,9.236000061035156,
GD1469,Star,APASSJ013330.89-271054.4,23.378711,-27.181779,13.991999626159668,0.05700000002980232,13.982999801635742,0.03700000047683716,13.87399959564209,0.03099999949336052,14.093999862670898,0.026000000536441803,14.3100004196167,0.04500000178813934,4.03999219997786,4.200012062938185,5.60001581106917,4.200012062938185,13.970999717712402,0.03099999949336052,13.83899974822998,0.05000000074505806,14.043000221252441,0.06499999761581421,16.6897068023682,0.0328284651041031,15.7909984588623,0.0127406809478998,13.916000366210938,0.029999999329447746,14.03600025177002,0.04600000008940697,12.392000198364258,,9.232000350952148,
GD147,Unknown,APASSJ120410.78+302517.1,181.044953,30.421433,16.85700035095215,,16.406999588012695,,16.58300018310547,0.0689999982714653,16.097999572753906,0.07400000095367432,15.791999816894531,,-34.56000122241676,4.100003843632294,-104.37984019517899,4.100003843632294,14.942000389099121,0.04699999839067459,14.73900032043457,0.061000000685453415,14.494999885559082,0.07199999690055847,,,20.0447978973389,0.036471351981163,14.496999740600586,0.032999999821186066,14.595999717712402,0.06700000166893005,12.29699993133545,,9.244000434875488,
GD1470,Star,APASSJ013353.81-271558.9,23.474222,-27.266369,15.901000022888184,0.1080000028014183,15.717000007629395,0.024000000208616257,15.739999771118164,0.08900000154972076,15.699999809265137,0.07800000160932541,15.647000312805176,,9.339984171674587,4.60000810562633,-3.729996024048887,4.60000810562633,15.197999954223633,0.04699999839067459,14.901000022888184,0.09300000220537186,15.152000427246094,0.1599999964237213,22.0744438171387,0.413097590208054,18.6288814544678,0.0494887232780457,,,,,,,,
GD1471,Unknown,APASSJ013448.51-242955.9,23.702163,-24.498873,17.02199935913086,0.05700000002980232,16.523000717163086,0.07000000029802322,16.739999771118164,,16.444000244140625,,,,9.050003882293822,4.100003843632294,-10.959984228975372,4.100003843632294,15.588000297546387,0.06199999898672104,15.354999542236328,0.09600000083446503,15.16100025177002,0.15299999713897705,,,20.0005588531494,0.103657230734825,15.184000015258789,0.03799999877810478,15.425999641418457,0.10100000351667404,12.569999694824219,,9.395000457763672,
GD1472,Unknown,APASSJ013459.14-225746.2,23.746456,-22.962838,17.152000427246094,0.07400000095367432,16.41900062561035,,16.743999481201172,,16.209999084472656,0.03700000047683716,,,11.450016154412879,3.800016020250041,-5.4500038913829485,3.800016020250041,14.994000434875488,0.039000000804662704,14.65999984741211,0.04399999976158142,14.607999801635742,0.08900000154972076,,,21.0501079559326,0.162225738167763,14.569999694824219,0.029999999329447746,14.583000183105469,0.057999998331069946,12.781000137329102,,9.229999542236328,
GD1474,Unknown,APASSJ013618.14-235933.0,24.075597,-23.992507,15.055999755859375,0.03700000047683716,14.904000282287598,0.010999999940395355,14.890999794006348,0.035999998450279236,15.003000259399414,0.032999999821186066,15.029999732971191,0.020999999716877937,15.720012197562028,3.999996033599018,-13.11001196881989,3.999996033599018,14.663999557495117,0.041999999433755875,14.57699966430664,0.06199999898672104,14.763999938964844,0.11699999868869781,18.7454395294189,0.0849400982260704,17.0543575286865,0.0211081635206938,14.652000427246094,0.03099999949336052,14.51099967956543,0.05299999937415123,12.435999870300293,,9.161999702453613,
GD1476,Unknown,APASSJ013633.22-252326.5,24.138442,-25.390721,,,,,16.468000411987305,0.19599999487400055,16.2549991607666,0.2639999985694885,16.448999404907227,,,,,,,,,,,,,,,,,,,,,,,
GD1478,Unknown,APASSJ013730.49-302611.7,24.377042,-30.436595,15.788999557495117,0.03700000047683716,15.729999542236328,0.07599999755620956,15.640999794006348,0.08399999886751175,15.86400032043457,0.07500000298023224,15.746999740600586,,-5.810004176964867,5.199984161663451,-13.070016211713664,5.199984161663451,15.711999893188477,0.054999999701976776,15.579999923706055,0.11599999666213989,15.645999908447266,0.20800000429153442,18.8741245269775,0.084707997739315,17.9750804901123,0.0373633094131947,15.628999710083008,0.04699999839067459,15.847000122070312,0.15700000524520874,13.020999908447266,,8.996999740600586,
GD1479,Star,APASSJ013757.78-224917.5,24.49075,-22.821537,16.437999725341797,0.1459999978542328,16.246999740600586,,16.253999710083008,0.04600000008940697,16.402000427246094,0.028999999165534973,,,5.360004024623777,3.999996033599018,-4.430015906109475,3.999996033599018,16.045000076293945,0.0860000029206276,16.2810001373291,0.2199999988079071,15.003000259399414,,19.6323642730713,0.108660027384758,18.6024227142334,0.0431694649159908,16.09000015258789,0.05900000035762787,16.214000701904297,0.21799999475479126,12.890999794006348,,9.133000373840332,
GD148,WD,APASSJ123456.29+473731.9,188.734573,47.625547,14.494000434875488,0.006000000052154064,14.503000259399414,0.023000000044703484,14.336999893188477,0.04600000008940697,14.708000183105469,0.0729999989271164,15.013999938964844,0.05299999937415123,92.37996055162512,4.299983856981271,-133.75008129514754,4.299983856981271,14.866000175476074,0.04100000113248825,14.878999710083008,0.08100000023841858,14.960000038146973,0.1509999930858612,14.4223937988281,0.0142514808103442,14.5829000473022,0.00682296464219689,15.04800033569336,0.035999998450279236,15.039999961853027,0.07699999958276749,13.097999572753906,,9.442999839782715,
GD1482,Star,APASSJ013855.06-281933.7,24.729451,-28.326047,14.255999565124512,0.009999999776482582,14.251999855041504,,14.16100025177002,0.020999999716877937,14.411999702453613,0.014000000432133675,14.623000144958496,,6.840000105512445,3.999996033599018,-13.619987748825224,3.999996033599018,14.218000411987305,0.03500000014901161,14.22599983215332,0.050999999046325684,14.22700023651123,0.07599999755620956,16.7516479492188,0.0205004215240479,16.1681938171387,0.0123432371765375,14.199000358581543,0.029999999329447746,14.225000381469727,0.052000001072883606,12.732000350952148,,9.206000328063965,
GD1483,Unknown,APASSJ013915.14-224103.3,24.813101,-22.684251,16.788000106811523,0.01600000075995922,16.511999130249023,0.06700000166893005,16.50200080871582,0.10599999874830246,16.799999237060547,0.23199999332427979,,,7.589987671963172,5.000004148314474,-3.329999981360743,5.000004148314474,16.386999130249023,0.09399999678134918,16.121999740600586,0.15299999713897705,16.520000457763672,,,,18.9283809661865,0.0773865133523941,16.42099952697754,0.08399999886751175,16.35700035095215,0.27799999713897705,12.508000373840332,,9.11400032043457,
GD1485,Unknown,APASSJ013941.16-213816.6,24.921528,-21.637958,14.579000473022461,0.006000000052154064,14.456000328063965,0.02800000086426735,14.423999786376953,0.04699999839067459,14.541999816894531,0.009999999776482582,14.621999740600586,0.041999999433755875,-0.18000000210349754,3.999996033599018,-31.22999878542032,3.999996033599018,14.184000015258789,0.028999999165534973,14.081999778747559,0.023000000044703484,14.074999809265137,0.0560000017285347,17.8193531036377,0.0432753786444664,16.4670562744141,0.0113600799813867,14.13599967956543,0.029999999329447746,14.12399959564209,0.05299999937415123,12.786999702453613,,8.692999839782715,
GD1486,Unknown,APASSJ014015.04-232821.5,25.06267,-23.472645,17.047000885009766,0.1459999978542328,16.274999618530273,0.10899999737739563,16.634000778198242,0.06599999964237213,16.04400062561035,0.05999999865889549,16.207000732421875,,5.7300118442071835,4.200012062938185,-6.339995843518409,4.200012062938185,15.107999801635742,0.03999999910593033,14.763999938964844,0.041999999433755875,14.63700008392334,0.07900000363588333,,,,,14.58899974822998,0.032999999821186066,14.838000297546387,0.07599999755620956,12.85099983215332,,9.008999824523926,
GD1487,Star,APASSJ014051.81-332536.1,25.215888,-33.426711,14.729999542236328,0.03700000047683716,14.741999626159668,0.12999999523162842,14.61299991607666,0.039000000804662704,14.78600025177002,0.012000000104308128,14.984999656677246,0.006000000052154064,2.5700003789097536,10.400004339317093,-16.58998826314928,10.400004339317093,14.614999771118164,0.035999998450279236,14.664999961853027,0.054999999701976776,14.428999900817871,0.07599999755620956,,,16.6824569702148,0.00824862252920866,14.543999671936035,0.03200000151991844,14.625,0.0560000017285347,12.756999969482422,,9.038999557495117,
GD1488,Unknown,APASSJ014112.92-245606.4,25.303834,-24.935121,16.30699920654297,0.04500000178813934,16.086999893188477,0.050999999046325684,16.12700080871582,,16.18000030517578,,,,-3.3599988455534913,4.799988118975307,-9.119987862504786,4.799988118975307,15.701000213623047,0.05900000035762787,15.668000221252441,0.13099999725818634,15.39900016784668,0.18799999356269836,,,18.7155723571777,0.0489474944770336,15.4399995803833,0.03999999910593033,15.34000015258789,0.08900000154972076,13.14799976348877,,9.08899974822998,
GD1489,Unknown,APASSJ014116.08-220256.8,25.317008,-22.049128,16.400999069213867,0.032999999821186066,15.713000297546387,0.02199999988079071,16.041000366210938,0.03099999949336052,15.520000457763672,0.050999999046325684,15.329000473022461,0.18000000715255737,-1.569999631101382,3.999996033599018,4.60000810562633,3.999996033599018,14.423999786376953,0.028999999165534973,14.048999786376953,0.03999999910593033,14.045999526977539,0.052000001072883606,,,20.6197757720947,0.100569948554039,13.989999771118164,0.028999999165534973,14.027999877929688,0.05000000074505806,12.651000022888184,,8.968999862670898,
GD149,Unknown,APASSJ123855.44+312937.7,189.731012,31.493819,15.170999526977539,0.04899999871850014,14.54699993133545,0.04699999839067459,14.763999938964844,0.0860000029206276,14.340999603271484,0.10100000351667404,14.128999710083008,0.11299999803304672,4.7000159156596055,4.799988118975307,-30.470002457150258,4.899995929008583,13.253999710083008,0.027000000700354576,12.892999649047852,0.032999999821186066,12.79699993133545,0.01899999938905239,,,18.8571243286133,0.0794891491532326,12.767999649047852,0.026000000536441803,12.814000129699707,0.026000000536441803,12.467000007629395,,8.732999801635742,
GD1490,Unknown,APASSJ014241.52-245230.9,25.673025,-24.875267,15.253999710083008,0.07699999958276749,15.232999801635742,0.054999999701976776,15.234999656677246,,15.305000305175781,,15.487000465393066,,6.189983923832187,4.200012062938185,-6.339995843518409,4.200012062938185,14.916000366210938,0.03999999910593033,14.968999862670898,0.06199999898672104,14.980999946594238,0.125,18.5111179351807,0.0867698341608047,17.5238819122314,0.0315969698131084,14.892999649047852,0.03400000184774399,15.062000274658203,0.07999999821186066,12.467000007629395,,9.456000328063965,
GD1491,subdwarf,APASSJ014422.14-215937.2,26.092258,-21.993688,14.86299991607666,0.010999999940395355,14.781000137329102,0.010999999940395355,14.741000175476074,0.00800000037997961,14.831000328063965,0.017000000923871994,14.83899974822998,0.029999999329447746,22.590000116906594,3.999996033599018,-1.2099995501557714,3.999996033599018,14.265999794006348,0.027000000700354576,13.986000061035156,0.03500000014901161,14.055000305175781,0.050999999046325684,13.9935064315796,0.0121770836412907,14.3390522003174,0.00423602387309074,14.019000053405762,0.028999999165534973,14.118000030517578,0.05000000074505806,12.887999534606934,,8.925000190734863,
GD1493,Star,APASSJ014440.62-214736.7,26.169286,-21.793548,14.986000061035156,0.3140000104904175,14.656999588012695,0.22200000286102295,14.736000061035156,0.29499998688697815,14.666999816894531,0.22200000286102295,14.569000244140625,0.2370000034570694,2.8800000336559606,3.999996033599018,-0.47000161202959134,3.999996033599018,13.902999877929688,0.028999999165534973,13.758000373840332,0.03799999877810478,13.71500015258789,0.04600000008940697,,,,,13.678999900817871,0.02500000037252903,13.821000099182129,0.04399999976158142,12.074000358581543,,9.057000160217285,
GD1494,Unknown,APASSJ014436.16-315513.9,26.150702,-31.92054,15.366999626159668,0.028999999165534973,15.173999786376953,0.057999998331069946,15.180999755859375,0.03400000184774399,15.265000343322754,0.026000000536441803,15.425999641418457,0.035999998450279236,-1.180000788281177,4.299983856981271,-7.030007782304892,4.299983856981271,14.857999801635742,0.029999999329447746,14.782999992370605,0.054999999701976776,14.788000106811523,0.1080000028014183,19.4413776397705,0.0967584028840065,17.7318916320801,0.0279724802821875,14.718999862670898,0.03200000151991844,14.670000076293945,0.06400000303983688,12.91100025177002,,9.154999732971191,
GD1495,Unknown,APASSJ014520.60-283109.0,26.335858,-28.519171,16.229000091552734,0.11100000143051147,16.05299949645996,0.17599999904632568,15.993000030517578,0.19599999487400055,16.086999893188477,0.28200000524520874,15.873000144958496,,-1.7600003502593609,5.10001195834775,-7.289999848580919,5.10001195834775,15.670000076293945,0.06199999898672104,15.592000007629395,0.11900000274181366,15.704999923706055,0.25200000405311584,19.5814399719238,0.131126627326012,18.0548686981201,0.0400737933814526,15.39799976348877,0.03700000047683716,15.406999588012695,0.09099999815225601,12.569000244140625,0.27900001406669617,9.039999961853027,
GD1496,Unknown,APASSJ014534.08-221023.4,26.392022,-22.173192,16.672000885009766,0.07599999755620956,16.03700065612793,0.05299999937415123,16.285999298095703,0.035999998450279236,15.857999801635742,0.0430000014603138,15.767000198364258,0.03200000151991844,-6.119999943621224,3.999996033599018,-12.750011683237972,3.999996033599018,14.883000373840332,0.03799999877810478,14.508999824523926,0.04100000113248825,14.529000282287598,0.07599999755620956,,,,,14.446000099182129,0.032999999821186066,14.427000045776367,0.054999999701976776,12.105999946594238,,9.300000190734863,
GD1497,Unknown,APASSJ014724.20-313141.0,26.850843,-31.528056,16.503999710083008,,15.897000312805176,,16.135000228881836,,15.706999778747559,,,,11.87999960166053,4.200012062938185,-4.08999590035819,4.200012062938185,14.678000450134277,0.03799999877810478,14.366000175476074,0.04899999871850014,14.309000015258789,0.06499999761581421,,,20.5806770324707,0.152855858206749,14.260000228881836,0.029999999329447746,14.28499984741211,0.05000000074505806,12.928000450134277,,9.335000038146973,
GD1498,Unknown,APASSJ014735.92-220811.2,26.89968,-22.136467,16.60300064086914,,15.954999923706055,,16.2549991607666,0.0689999982714653,15.91100025177002,0.07100000232458115,15.65999984741211,0.03700000047683716,13.4499963678536,3.999996033599018,-1.550001650230115,3.999996033599018,14.847999572753906,0.03799999877810478,14.536999702453613,0.03799999877810478,14.463000297546387,0.06400000303983688,,,20.1698341369629,0.0956790372729301,14.458000183105469,0.03500000014901161,14.612000465393066,0.07199999690055847,12.175000190734863,,9.142999649047852,
GD1499,Star,APASSJ014836.53-325137.2,27.152219,-32.860351,16.309999465942383,0.6320000290870667,16.06100082397461,0.4690000116825104,15.800000190734863,0.28600001335144043,15.824999809265137,0.18000000715255737,15.621999740600586,,10.190016382694012,11.599991648836294,0.6199992071742599,11.599991648836294,15.369999885559082,0.052000001072883606,15.336000442504883,0.09099999815225601,15.211000442504883,0.13699999451637268,,,19.841890335083,0.0945932790637016,14.984999656677246,0.039000000804662704,14.890000343322754,0.09000000357627869,12.0,,9.107000350952148,
GD150,WD,APASSJ125217.20+154442.3,193.071667,15.745105,14.503000259399414,0.028999999165534973,14.656000137329102,0.03700000047683716,14.4350004196167,0.01899999938905239,14.932999610900879,0.0820000022649765,15.270999908447266,0.1080000028014183,-11.159999849041924,6.1999918671062915,-23.140008488553576,6.1999918671062915,15.218999862670898,0.04500000178813934,15.236000061035156,0.08299999684095383,15.395999908447266,0.13699999451637268,,,13.7842807769775,0.00107371911872178,15.520999908447266,0.05000000074505806,15.434000015258789,0.125,12.807000160217285,,9.116000175476074,
GD1500,Unknown,APASSJ014942.01-212231.7,27.425078,-21.375494,16.024999618530273,0.03799999877810478,15.531999588012695,0.05299999937415123,15.717000007629395,0.017999999225139618,15.411999702453613,0.017000000923871994,15.180999755859375,0.07199999690055847,-4.960007981935632,3.999996033599018,-18.870011626859196,3.999996033599018,14.567000389099121,0.028999999165534973,14.258000373840332,0.04899999871850014,14.326000213623047,0.05999999865889549,,,19.2796497344971,0.0626804307103157,14.277999877929688,0.03200000151991844,14.324000358581543,0.054999999701976776,12.682999610900879,,9.032999992370605,
GD1501,Unknown,APASSJ014949.54-230143.2,27.456419,-23.028684,16.117000579833984,0.03099999949336052,15.666000366210938,0.1420000046491623,15.894000053405762,0.019999999552965164,15.609000205993652,0.04100000113248825,15.526000022888184,0.08699999749660492,13.259988281788537,3.999996033599018,-12.170015907031484,3.999996033599018,14.710000038146973,0.03500000014901161,14.5649995803833,0.04500000178813934,14.390999794006348,0.054999999701976776,,,18.4535503387451,0.0336806885898113,14.336000442504883,0.03099999949336052,14.463000297546387,0.06300000101327896,12.84000015258789,,9.144000053405762,
GD1502,Star,APASSJ015002.52-255335.4,27.510528,-25.893188,15.069999694824219,0.07699999958276749,14.949000358581543,0.13300000131130219,14.956000328063965,0.05900000035762787,15.100000381469727,0.052000001072883606,15.24899959564209,0.014000000432133675,9.460008277528686,4.100003843632294,-9.439992390980478,4.100003843632294,14.831999778747559,0.03799999877810478,14.836999893188477,0.05700000002980232,14.732999801635742,0.09000000357627869,18.0816650390625,0.0582253746688366,17.2324447631836,0.0255740825086832,14.770999908447266,0.03500000014901161,14.824999809265137,0.07900000363588333,12.913000106811523,,9.329000473022461,
GD1503,Unknown,APASSJ015015.82-224427.0,27.565926,-22.740849,15.87600040435791,0.0430000014603138,15.35099983215332,0.05900000035762787,15.583999633789062,0.012000000104308128,15.237000465393066,0.06300000101327896,15.147000312805176,0.024000000208616257,7.4800079346459825,3.999996033599018,-7.670016020711046,3.999996033599018,14.333000183105469,0.03400000184774399,14.081000328063965,0.0430000014603138,13.97599983215332,0.04899999871850014,,,19.1228294372559,0.0468473620712757,13.88599967956543,0.02800000086426735,14.081000328063965,0.04500000178813934,12.852999687194824,,9.225000381469727,
GD1504,Unknown,APASSJ015135.83-233945.4,27.899315,-23.662633,16.577999114990234,,15.786999702453613,,16.13599967956543,,15.772000312805176,,15.70199966430664,,6.999984361755196,4.100003843632294,-13.389983905653935,4.100003843632294,14.73799991607666,0.029999999329447746,14.338000297546387,0.04500000178813934,14.29699993133545,0.06300000101327896,,,20.4751663208008,0.1039814427495,14.27400016784668,0.028999999165534973,14.35099983215332,0.05999999865889549,12.399999618530273,,8.770000457763672,
GD1506,Unknown,APASSJ015315.19-244158.2,28.313301,-24.699515,16.607999801635742,0.00800000037997961,16.191999435424805,0.10499999672174454,16.395000457763672,0.026000000536441803,16.062000274658203,0.028999999165534973,,,5.510015944309998,4.200012062938185,-30.71001628995873,4.200012062938185,15.295999526977539,0.05299999937415123,14.87600040435791,0.05900000035762787,14.932000160217285,0.11699999868869781,,,18.7927875518799,0.0226902477443218,14.902000427246094,0.039000000804662704,14.949000358581543,0.0820000022649765,12.89900016784668,,9.26099967956543,
GD1507,Star,APASSJ015601.07-223044.8,29.004495,-22.512447,15.869000434875488,0.008999999612569809,15.758999824523926,0.1080000028014183,15.765999794006348,0.041999999433755875,15.821000099182129,0.12800000607967377,15.868000030517578,,14.919984096195549,5.199984161663451,-18.690011893340852,5.199984161663451,15.571999549865723,0.054999999701976776,15.447999954223633,0.1080000028014183,15.82699966430664,0.2329999953508377,19.2261848449707,0.0837508961558342,17.8216571807861,0.035180676728487,15.343000411987305,0.04500000178813934,15.347000122070312,0.11299999803304672,12.279999732971191,0.3269999921321869,9.199999809265137,
GD1508,Unknown,APASSJ015704.96-320912.2,29.270674,-32.153397,15.609999656677246,0.04600000008940697,15.310999870300293,0.12300000339746475,15.392000198364258,0.08500000089406967,15.390000343322754,0.026000000536441803,15.399999618530273,,5.6900160871009575,4.200012062938185,-3.059999971810612,4.200012062938185,14.805000305175781,0.04100000113248825,14.605999946594238,0.07199999690055847,14.5600004196167,0.07800000160932541,,,18.2623043060303,0.0132494634017348,14.623000144958496,0.028999999165534973,14.687999725341797,0.054999999701976776,12.864999771118164,,8.970000267028809,
GD1509,WD,APASSJ015711.96-235122.6,29.299854,-23.856293,16.368000030517578,0.1289999932050705,16.493999481201172,0.19099999964237213,16.388999938964844,0.06599999964237213,16.761999130249023,0.19499999284744263,,,15.839999468880706,6.099984057073016,-9.96998405753402,6.099984057073016,,,,,,,14.5549411773682,0.0135457124561071,15.1803970336914,0.0123603837564588,,,,,,,,
GD151,WD,APASSJ125223.27+175653.4,193.096987,17.948182,15.211999893188477,0.03099999949336052,15.159000396728516,0.0989999994635582,15.076000213623047,0.01899999938905239,15.26200008392334,0.09000000357627869,15.505999565124512,0.05000000074505806,-72.16992162284441,4.60000810562633,46.6401605081046,5.199984161663451,15.64900016784668,0.0729999989271164,15.85200023651123,0.17000000178813934,15.262999534606934,,14.7222127914429,0.0163821708410978,14.9314098358154,0.011512110941112,,,,,,,,
GD1510,Unknown,APASSJ015749.34-231137.1,29.45561,-23.193642,16.231000900268555,0.09099999815225601,15.800000190734863,0.07900000363588333,16.007999420166016,0.02199999988079071,15.71500015258789,0.10100000351667404,15.666999816894531,0.12200000137090683,-9.86000432021683,4.100003843632294,-19.739987692446448,4.100003843632294,14.885000228881836,0.039000000804662704,14.586999893188477,0.041999999433755875,14.586000442504883,0.08399999886751175,,,18.3988437652588,0.059072770178318,14.595000267028809,0.03200000151991844,14.71399974822998,0.06599999964237213,12.720000267028809,,9.059000015258789,
GD1511,Unknown,APASSJ015807.98-301627.9,29.533266,-30.274432,16.76799964904785,,16.3799991607666,,16.297000885009766,,16.152999877929688,,,,6.50001611575135,4.899995929008583,-4.7000159156596055,4.899995929008583,15.642000198364258,0.06599999964237213,15.532999992370605,0.11999999731779099,15.53600025177002,0.23999999463558197,21.9965858459473,0.395810663700104,19.3216800689697,0.0733905583620071,15.515000343322754,0.04600000008940697,15.487000465393066,0.11500000208616257,13.02400016784668,,9.359999656677246,
GD1512,Star,APASSJ015812.72-331421.9,29.553024,-33.239444,15.677000045776367,0.026000000536441803,15.626999855041504,0.17299999296665192,15.534000396728516,0.05700000002980232,15.748000144958496,0.05700000002980232,15.902999877929688,,6.040008020136156,12.200004130136222,-4.719996195490239,12.200004130136222,15.288000106811523,0.04100000113248825,15.361000061035156,0.125,15.281999588012695,0.1679999977350235,,,17.9041366577148,0.0113597828894854,15.17199993133545,0.032999999821186066,15.175000190734863,0.07000000029802322,13.303000450134277,,9.07699966430664,
GD1513,Star,APASSJ015815.61-315055.2,29.565052,-31.848679,16.621000289916992,0.026000000536441803,16.488000869750977,,16.55699920654297,,16.743999481201172,,,,10.360007763665635,5.199984161663451,-1.0199988309977925,5.199984161663451,16.381000518798828,0.11999999731779099,17.114999771118164,,15.833000183105469,,,,18.7512817382813,0.0179134719073772,16.277999877929688,0.07000000029802322,16.493000030517578,0.26600000262260437,13.107000350952148,,9.149999618530273,
GD1514,Unknown,APASSJ015847.04-274141.8,29.696019,-27.694967,17.01799964904785,0.03099999949336052,16.39299964904785,0.04800000041723251,16.582000732421875,,16.187000274658203,,,,4.3999920762871625,4.299983856981271,-6.119999943621224,4.299983856981271,15.180000305175781,0.04899999871850014,14.829999923706055,0.06499999761581421,14.835000038146973,0.11500000208616257,,,20.8189487457275,0.134416073560715,14.76099967956543,0.03500000014901161,14.722000122070312,0.07199999690055847,12.899999618530273,,8.890000343322754,
GD1515,Unknown,APASSJ015950.47-261740.4,29.960318,-26.294575,15.812999725341797,0.03700000047683716,15.602999687194824,0.03799999877810478,15.593999862670898,0.02500000037252903,15.652999877929688,0.035999998450279236,15.71500015258789,,17.25998390611494,4.299983856981271,-8.96000401553465,4.299983856981271,15.194000244140625,0.04800000041723251,15.057999610900879,0.08699999749660492,15.043999671936035,0.1340000033378601,19.7416133880615,0.121587611734867,17.8882160186768,0.0376594178378582,15.090999603271484,0.03799999877810478,15.119000434875488,0.0989999994635582,12.458999633789062,,9.20199966430664,
GD1516,Unknown,APASSJ020058.16-282939.3,30.242348,-28.494275,16.785999298095703,0.06499999761581421,16.236000061035156,0.01600000075995922,16.447999954223633,0.04899999871850014,16.224000930786133,0.01600000075995922,16.11199951171875,,20.170008792774752,4.100003843632294,-2.769998400253826,4.100003843632294,15.380999565124512,0.052000001072883606,15.119999885559082,0.08500000089406967,15.01099967956543,0.12300000339746475,,,,,15.036999702453613,0.039000000804662704,14.994000434875488,0.08299999684095383,13.015000343322754,,9.213000297546387,
GD1517,Unknown,APASSJ020225.49-261800.8,30.606245,-26.300228,16.6299991607666,,16.542999267578125,,16.583999633789062,0.05900000035762787,16.704999923706055,0.125,,,10.149983791052364,4.60000810562633,-7.310015735129127,4.60000810562633,16.631000518798828,0.12399999797344208,16.038999557495117,,15.456000328063965,,19.1641254425049,0.101439736783504,18.5737552642822,0.0329646207392216,16.700000762939453,0.11400000005960464,17.003999710083008,0.5120000243186951,12.92300033569336,,9.336999893188477,
GD1518,Unknown,APASSJ020224.10-282301.2,30.600429,-28.38368,17.048999786376953,,16.517000198364258,,16.621000289916992,0.00800000037997961,16.219999313354492,0.10899999737739563,,,6.50001611575135,4.100003843632294,-18.2699999641045,4.100003843632294,15.13700008392334,0.03799999877810478,14.916000366210938,0.050999999046325684,14.760000228881836,0.07999999821186066,,,,,14.875,0.03500000014901161,14.984999656677246,0.0820000022649765,13.062999725341797,,9.439000129699707,
GD1519,Star,APASSJ020258.68-304655.8,30.744518,-30.782173,14.519000053405762,0.05299999937415123,14.446000099182129,0.008999999612569809,14.39799976348877,0.05900000035762787,14.545000076293945,0.035999998450279236,14.623000144958496,,14.5500114740571,4.200012062938185,0.5199984059345297,4.200012062938185,14.26099967956543,0.03200000151991844,14.21500015258789,0.05299999937415123,14.366999626159668,0.09300000220537186,,,16.6811008453369,0.0279982723295689,14.206999778747559,0.028999999165534973,14.222999572753906,0.04899999871850014,13.001999855041504,,8.795000076293945,
GD152,Unknown,APASSJ125413.97+384418.6,193.558213,38.7385,15.093000411987305,0.20200000703334808,14.564000129699707,0.026000000536441803,14.75100040435791,0.17100000381469727,14.359000205993652,0.061000000685453415,14.237000465393066,0.07599999755620956,14.879988339089323,3.800016020250041,-130.78008487354964,3.800016020250041,13.357000350952148,0.023000000044703484,12.991999626159668,0.023000000044703484,12.92199993133545,0.020999999716877937,,,,,12.88700008392334,0.024000000208616257,12.951000213623047,0.02800000086426735,12.786999702453613,0.4569999873638153,9.402000427246094,
GD1520,Unknown,APASSJ020318.57-310049.2,30.82741,-31.013684,15.98799991607666,,15.769000053405762,,15.932000160217285,,15.770000457763672,,,,11.31998369601206,4.299983856981271,-13.020012102060718,4.299983856981271,15.053000450134277,0.03999999910593033,14.91100025177002,0.08500000089406967,14.937999725341797,0.12700000405311584,,,18.3204860687256,0.0610593818128109,14.777999877929688,0.03500000014901161,14.729999542236328,0.06300000101327896,12.984000205993652,,9.211000442504883,
GD1521,Unknown,APASSJ020349.63-260405.2,30.956805,-26.06812,15.449000358581543,0.03200000151991844,15.180000305175781,0.017999999225139618,15.229000091552734,0.020999999716877937,15.20199966430664,0.039000000804662704,15.222000122070312,0.024000000208616257,9.259991838916903,4.100003843632294,-15.159996291913558,4.100003843632294,14.71399974822998,0.035999998450279236,14.571999549865723,0.07100000232458115,14.538999557495117,0.11100000143051147,21.180347442627,0.265629410743713,17.9680938720703,0.0251029152423143,14.54699993133545,0.03200000151991844,14.843999862670898,0.07500000298023224,12.380000114440918,,9.303000450134277,
GD1522,Unknown,APASSJ020423.33-282729.9,31.09723,-28.458325,16.459999084472656,0.02800000086426735,16.016000747680664,0.061000000685453415,,,,,,,9.140003749052994,4.200012062938185,-22.250015717872884,4.200012062938185,15.048999786376953,0.050999999046325684,14.753000259399414,0.06499999761581421,14.701000213623047,0.10400000214576721,,,18.8328838348389,0.0826685875654221,14.661999702453613,0.03500000014901161,14.807000160217285,0.07199999690055847,12.524999618530273,,9.258000373840332,
GD1523,Unknown,APASSJ020519.05-293321.2,31.329409,-29.555894,15.937000274658203,,15.616000175476074,,15.72700023651123,,15.609000205993652,,15.295999526977539,,4.439987833393388,4.200012062938185,-0.1500001147292096,4.200012062938185,14.821999549865723,0.04399999976158142,14.579000473022461,0.0560000017285347,14.404999732971191,0.10000000149011612,,,,,14.586999893188477,0.03200000151991844,14.588000297546387,0.06300000101327896,12.864999771118164,,9.211999893188477,
GD1524,Star,APASSJ020521.70-290459.7,31.340439,-29.083275,15.918000221252441,0.09200000017881393,15.845000267028809,0.028999999165534973,15.822999954223633,,15.968000411987305,,15.949999809265137,,0.47000161202959134,5.199984161663451,-2.40000122175843,5.199984161663451,15.786999702453613,0.0689999982714653,16.340999603271484,0.2750000059604645,15.854999542236328,0.30000001192092896,,,,,15.914999961853027,0.061000000685453415,15.991999626159668,0.19099999964237213,12.937000274658203,,9.055000305175781,
GD1525,Unknown,APASSJ020528.66-261512.9,31.369417,-26.253592,16.350000381469727,0.04600000008940697,15.875,0.0860000029206276,16.048999786376953,0.008999999612569809,15.767999649047852,0.06199999898672104,15.748000144958496,0.04600000008940697,-0.8600003525316424,4.200012062938185,0.8099999774913158,4.200012062938185,14.989999771118164,0.03500000014901161,14.753999710083008,0.06800000369548798,14.951000213623047,0.14000000059604645,,,,,14.645999908447266,0.03099999949336052,14.49899959564209,0.05700000002980232,13.029000282287598,,9.366000175476074,
GD1526,Unknown,APASSJ020614.32-262003.4,31.55968,-26.334304,15.717000007629395,0.07699999958276749,15.437999725341797,0.07900000363588333,15.52400016784668,0.02500000037252903,15.461999893188477,0.04399999976158142,15.59000015258789,0.09099999815225601,6.310008029686287,4.100003843632294,-18.519983677833807,4.100003843632294,14.883999824523926,0.03799999877810478,14.857000350952148,0.07800000160932541,14.652000427246094,0.10300000011920929,,,17.9403057098389,0.0112716257572174,14.723999977111816,0.03200000151991844,14.857999801635742,0.06800000369548798,13.069999694824219,,9.394000053405762,
GD1527,Unknown,APASSJ020736.68-284202.1,31.90286,-28.700602,16.655000686645508,0.1080000028014183,16.47800064086914,0.06400000303983688,16.600000381469727,,16.395999908447266,,,,-2.72999875505775,4.899995929008583,-2.0400011408128194,4.899995929008583,15.51200008392334,0.05700000002980232,15.656000137329102,0.1550000011920929,15.543999671936035,0.23999999463558197,,,18.5554275512695,0.0652468949556351,15.37600040435791,0.04600000008940697,15.571000099182129,0.14399999380111694,12.869999885559082,,8.822999954223633,
GD1528,Star,APASSJ020826.82-312750.7,32.111791,-31.464085,15.906000137329102,0.02199999988079071,15.821000099182129,0.03099999949336052,15.812000274658203,0.020999999716877937,15.95199966430664,0.06199999898672104,16.082000732421875,,9.699983638711274,4.799988118975307,-0.6099983750118554,4.799988118975307,15.651000022888184,0.06199999898672104,15.300000190734863,,15.454000473022461,0.21799999475479126,18.6492118835449,0.0780244767665863,17.896614074707,0.035546600818634,15.894000053405762,0.05900000035762787,15.781999588012695,0.15199999511241913,13.012999534606934,,9.194999694824219,0.4950000047683716
GD1529,Unknown,APASSJ230856.93-233156.3,347.237237,-23.53233,15.63700008392334,0.026000000536441803,15.85099983215332,0.07400000095367432,15.680000305175781,,15.991000175476074,,,,2.360001576562354,4.899995929008583,-12.399983734212583,4.899995929008583,16.584999084472656,0.14000000059604645,17.433000564575195,,15.652000427246094,,14.1124238967896,0.00876581110060215,14.4902286529541,0.0063708983361721,,,,,,,,
GD153,WD,APASSJ125702.30+220150.2,194.259596,22.030625,13.111000061035156,0.12999999523162842,13.321999549865723,0.04800000041723251,13.164999961853027,0.09700000286102295,13.571000099182129,0.07000000029802322,14.206000328063965,0.5619999766349792,-36.96984094858635,1.299999621551251,-201.099956757389,1.299999621551251,14.01200008392334,0.02500000037252903,14.208999633789062,0.03700000047683716,14.307999610900879,0.06199999898672104,,,13.4444379806519,0.00537468446418643,14.376999855041504,0.028999999165534973,14.49899959564209,0.05900000035762787,12.817999839782715,,9.279999732971191,
GD1530,Unknown,APASSJ230934.29-315346.3,347.392882,-31.896221,15.1850004196167,0.039000000804662704,14.720999717712402,0.05000000074505806,14.906999588012695,0.039000000804662704,14.663000106811523,0.04800000041723251,14.585000038146973,0.07500000298023224,3.9599998672201764,3.8999878142931266,-53.24004159774631,3.8999878142931266,13.83899974822998,0.03500000014901161,13.616000175476074,0.03799999877810478,13.437000274658203,0.04500000178813934,22.3812065124512,0.46118488907814,17.5873146057129,0.029007600620389,13.420999526977539,0.026000000536441803,13.425000190734863,0.035999998450279236,12.300999641418457,0.3619999885559082,9.164999961853027,
GD1531,Unknown,APASSJ231005.01-313540.2,347.520891,-31.594519,15.767000198364258,0.054999999701976776,15.291999816894531,0.057999998331069946,15.513999938964844,0.027000000700354576,15.194000244140625,0.05700000002980232,14.993000030517578,0.11699999868869781,-15.67000726936385,3.8999878142931266,-21.099995683471207,3.8999878142931266,14.288999557495117,0.03099999949336052,13.99899959564209,0.039000000804662704,13.970999717712402,0.05700000002980232,,,18.4205341339111,0.0426151491701603,13.925999641418457,0.028999999165534973,13.960000038146973,0.04500000178813934,12.045000076293945,0.24899999797344208,8.96399974822998,
GD1532,subdwarf,APASSJ231011.20-324204.3,347.546685,-32.70121,14.383000373840332,0.032999999821186066,14.616999626159668,0.014999999664723873,14.361000061035156,0.017999999225139618,14.894000053405762,0.0729999989271164,15.168000221252441,0.07100000232458115,15.35000355943339,12.700008392130258,-11.53000766862533,12.700008392130258,15.567999839782715,0.05900000035762787,15.645999908447266,0.11800000071525574,15.666999816894531,0.19200000166893005,,,,,16.041000366210938,0.06400000303983688,16.72599983215332,0.35899999737739563,12.96399974822998,,9.013999938964844,
GD1533,Unknown,APASSJ231023.75-261955.8,347.598993,-26.332182,16.2549991607666,0.023000000044703484,15.767000198364258,0.020999999716877937,15.951000213623047,0.017000000923871994,15.744999885559082,0.14000000059604645,,,6.620003796342644,4.200012062938185,-9.579996367392596,4.200012062938185,14.890000343322754,0.03999999910593033,14.678000450134277,0.05400000140070915,14.809000015258789,0.10400000214576721,,,19.0538940429688,0.0648107975721359,14.644000053405762,0.03500000014901161,14.618000030517578,0.07199999690055847,12.758000373840332,,9.175999641418457,
GD1534,Unknown,APASSJ231052.86-273124.4,347.720283,-27.523468,15.902000427246094,0.10700000077486038,15.32699966430664,0.028999999165534973,15.524999618530273,0.05700000002980232,15.187000274658203,0.03500000014901161,15.111000061035156,,2.030000359809492,4.100003843632294,-46.55988086597063,4.100003843632294,14.260000228881836,0.032999999821186066,13.956000328063965,0.035999998450279236,14.041999816894531,0.057999998331069946,,,18.3778839111328,0.0342556312680244,13.901000022888184,0.02800000086426735,13.913000106811523,0.04500000178813934,12.835000038146973,,9.067000389099121,
GD1538,Star,APASSJ231230.67-210643.0,348.127798,-21.111948,9.57800006866455,0.023000000044703484,9.744000434875488,0.006000000052154064,9.562000274658203,0.010999999940395355,9.972999572753906,0.07900000363588333,10.230999946594238,0.05299999937415123,46.53000069083646,1.299999621551251,33.09998501208611,1.1000016002071789,10.121000289916992,0.024000000208616257,10.21399974822998,0.020999999716877937,10.260000228881836,0.01899999938905239,,,,,10.291000366210938,0.023000000044703484,10.331999778747559,0.019999999552965164,10.463000297546387,0.0689999982714653,8.592000007629395,
GD1539,Unknown,APASSJ231248.00-293712.4,348.200034,-29.620117,15.29699993133545,0.06400000303983688,14.774999618530273,0.07699999958276749,15.005000114440918,0.01899999938905239,14.664999961853027,0.05400000140070915,14.576000213623047,0.0989999994635582,31.83998524036724,4.899995929008583,-9.500004034634912,4.899995929008583,13.755000114440918,0.032999999821186066,13.461999893188477,0.032999999821186066,13.446999549865723,0.039000000804662704,21.5725402832031,0.3520427942276,17.8645572662354,0.0319310203194618,13.229999542236328,0.026000000536441803,13.114999771118164,0.03200000151991844,11.612000465393066,0.18199999630451202,8.574000358581543,
GD154,WD,APASSJ130957.43+350947.4,197.489331,35.163189,15.491999626159668,0.08500000089406967,15.345999717712402,0.07199999690055847,15.390999794006348,0.0989999994635582,15.388999938964844,0.057999998331069946,15.71399974822998,0.03099999949336052,-234.75995112676173,3.999996033599018,24.149988530552946,3.999996033599018,15.343999862670898,0.050999999046325684,15.39799976348877,0.09600000083446503,14.98900032043457,,,,,,15.175000190734863,0.03999999910593033,15.190999984741211,0.09000000357627869,12.196999549865723,0.25200000405311584,8.9399995803833,
GD1540,Unknown,APASSJ231318.19-323650.1,348.325812,-32.613922,15.89900016784668,0.04399999976158142,15.25100040435791,0.06599999964237213,15.522000312805176,0.03700000047683716,15.100000381469727,0.0430000014603138,14.87600040435791,0.08500000089406967,28.95001307479106,9.600012253940804,-16.899984439078253,9.600012253940804,14.118000030517578,0.028999999165534973,13.829999923706055,0.03500000014901161,13.696000099182129,0.03999999910593033,,,,,13.678999900817871,0.02800000086426735,13.659000396728516,0.03999999910593033,12.791000366210938,,9.085000038146973,
GD1541,Unknown,APASSJ231356.39-281227.8,348.484961,-28.207734,15.682000160217285,0.12200000137090683,14.91100025177002,0.035999998450279236,15.26099967956543,0.028999999165534973,14.642999649047852,0.02800000086426735,14.369000434875488,0.032999999821186066,-20.98000841215253,3.999996033599018,-112.56983707426116,3.999996033599018,13.451000213623047,0.029999999329447746,13.027000427246094,0.028999999165534973,12.946999549865723,0.03400000184774399,,,19.7620849609375,0.0889075323939323,12.866999626159668,0.02500000037252903,12.91100025177002,0.029999999329447746,12.135000228881836,,8.836999893188477,
GD1542,Unknown,APASSJ231406.85-302022.8,348.528555,-30.339686,14.711000442504883,0.04399999976158142,14.375,0.06800000369548798,14.47599983215332,0.023000000044703484,14.300999641418457,0.03700000047683716,14.230999946594238,0.10499999672174454,40.20983942609746,3.8999878142931266,-31.690008108853363,3.8999878142931266,13.663999557495117,0.028999999165534973,13.531000137329102,0.03799999877810478,13.428000450134277,0.032999999821186066,21.151439666748,0.226390823721886,17.2330684661865,0.0246122684329748,13.38700008392334,0.026000000536441803,13.413999557495117,0.03700000047683716,12.758999824523926,,9.053999900817871,
GD1546,Unknown,APASSJ231450.81-285540.5,348.711729,-28.927936,16.860000610351562,,16.22599983215332,,16.422000885009766,0.02800000086426735,15.97700023651123,0.12200000137090683,,,10.41998420987511,4.100003843632294,-3.449998712312663,4.100003843632294,15.116000175476074,0.04699999839067459,14.619999885559082,0.07500000298023224,14.607000350952148,0.10000000149011612,,,19.6889953613281,0.0865711718797684,14.701000213623047,0.03700000047683716,14.890999794006348,0.09300000220537186,12.72599983215332,,9.163000106811523,
GD1547,Unknown,APASSJ231611.35-302547.8,349.047313,-30.429945,15.805000305175781,0.026000000536441803,15.414999961853027,0.0729999989271164,15.482000350952148,0.023000000044703484,15.274999618530273,0.1120000034570694,15.282999992370605,,41.11992093385197,3.8999878142931266,-15.009984781499952,3.8999878142931266,14.399999618530273,0.028999999165534973,14.085000038146973,0.0430000014603138,14.12399959564209,0.05400000140070915,,,18.3413696289063,0.0417226627469063,14.005000114440918,0.028999999165534973,14.027000427246094,0.04699999839067459,12.878000259399414,,9.22700023651123,
GD1548,Unknown,APASSJ231617.03-294216.2,349.070961,-29.704521,16.541000366210938,0.20200000703334808,16.089000701904297,0.05400000140070915,16.28499984741211,0.05400000140070915,15.994999885559082,0.07800000160932541,15.812000274658203,,-4.110012196179014,4.100003843632294,-0.9899999668050441,4.100003843632294,14.949000358581543,0.04500000178813934,14.626999855041504,0.06199999898672104,14.612000465393066,0.09399999678134918,,,,,14.619000434875488,0.03400000184774399,14.461999893188477,0.05999999865889549,12.85200023651123,,9.168999671936035,0.5070000290870667
GD1550,Unknown,APASSJ231635.85-230207.1,349.149405,-23.035319,15.873000144958496,0.09700000286102295,15.444999694824219,0.10300000011920929,15.612000465393066,0.06800000369548798,15.265000343322754,0.01600000075995922,15.130999565124512,,13.960007345303893,3.999996033599018,-64.72007953561842,3.999996033599018,14.335000038146973,0.029999999329447746,14.008999824523926,0.035999998450279236,13.991999626159668,0.05900000035762787,,,18.293493270874,0.0396595299243927,13.932999610900879,0.028999999165534973,13.937999725341797,0.04699999839067459,12.14799976348877,,9.152999877929688,
GD1551,Unknown,APASSJ231801.31-235619.5,349.505479,-23.938764,15.00100040435791,0.03999999910593033,14.71399974822998,0.03200000151991844,14.769000053405762,0.026000000536441803,14.664999961853027,0.009999999776482582,14.63700008392334,0.03400000184774399,21.17001567967236,4.100003843632294,-23.65999262110563,4.100003843632294,14.222000122070312,0.028999999165534973,14.112000465393066,0.03799999877810478,14.057000160217285,0.050999999046325684,20.5908508300781,0.18369148671627,17.1821231842041,0.0230809953063726,13.970999717712402,0.02800000086426735,13.977999687194824,0.04899999871850014,12.557999610900879,0.44999998807907104,9.258000373840332,
GD1552,Unknown,APASSJ231813.82-312337.2,349.55762,-31.393693,16.75200080871582,0.0989999994635582,16.091999053955078,0.026000000536441803,16.315000534057617,,15.97700023651123,,15.592000007629395,,0.42000121140972624,3.999996033599018,-6.879996271891287,3.999996033599018,14.755999565124512,0.03500000014901161,14.473999977111816,0.054999999701976776,14.397000312805176,0.06400000303983688,,,20.9557514190674,0.134974762797356,14.336000442504883,0.03099999949336052,14.411999702453613,0.054999999701976776,12.937000274658203,,8.906000137329102,
GD1553,Unknown,APASSJ231818.31-315702.6,349.576318,-31.950734,16.634000778198242,,16.1200008392334,,16.360000610351562,,15.970000267028809,,,,6.860015992060653,3.999996033599018,-17.89999132597586,3.999996033599018,14.980999946594238,0.03700000047683716,14.60099983215332,0.04899999871850014,14.362000465393066,0.05700000002980232,,,20.8092288970947,0.0575158186256886,14.484000205993652,0.03200000151991844,14.571999549865723,0.0689999982714653,12.230999946594238,,8.819000244140625,
GD1554,Unknown,APASSJ231824.04-313019.5,349.600208,-31.505435,16.27199935913086,0.1080000028014183,15.63599967956543,0.020999999716877937,15.887999534606934,0.02500000037252903,15.553000450134277,0.07400000095367432,15.42300033569336,0.07599999755620956,28.379987998050638,3.8999878142931266,-27.550009326660074,3.8999878142931266,14.581999778747559,0.03099999949336052,14.22599983215332,0.041999999433755875,14.159000396728516,0.0430000014603138,,,19.8293972015381,0.0704585686326027,14.154000282287598,0.029999999329447746,14.279999732971191,0.05400000140070915,12.84000015258789,,8.6899995803833,
GD1555,WD,APASSJ231834.37-295810.6,349.643211,-29.969618,15.418999671936035,0.03200000151991844,15.324999809265137,0.10499999672174454,15.253000259399414,,15.46500015258789,,,,68.0698809446767,4.899995929008583,-27.269999736745376,4.899995929008583,15.640999794006348,0.05900000035762787,15.736000061035156,0.13199999928474426,15.708000183105469,0.18700000643730164,,,15.4137687683105,0.0160823538899422,15.491999626159668,0.04699999839067459,15.609000205993652,0.1469999998807907,12.168999671936035,,9.300000190734863,
GD1556,Unknown,APASSJ231835.62-244438.7,349.648431,-24.744101,16.243000030517578,0.49000000953674316,16.113000869750977,0.33399999141693115,15.770000457763672,,15.994000434875488,,,,1.339999164429173,4.60000810562633,-6.819983809691621,4.60000810562633,15.420000076293945,0.05700000002980232,15.281000137329102,0.11999999731779099,15.241000175476074,0.1720000058412552,,,,,15.187000274658203,0.04399999976158142,15.307999610900879,0.13699999451637268,12.696999549865723,,8.699000358581543,
GD1557,Unknown,APASSJ231904.18-284024.9,349.767441,-28.673599,15.963000297546387,0.06700000166893005,15.289999961853027,0.12099999934434891,15.574999809265137,0.027000000700354576,15.151000022888184,0.04699999839067459,15.024999618530273,0.12200000137090683,70.0200027495157,3.999996033599018,-22.150007498566993,3.999996033599018,14.189000129699707,0.032999999821186066,13.906000137329102,0.04600000008940697,13.82800006866455,0.057999998331069946,,,18.5138912200928,0.0464387834072113,13.819000244140625,0.02800000086426735,13.77299976348877,0.04500000178813934,12.291000366210938,,9.157999992370605,
GD1558,Unknown,APASSJ231904.04-280817.1,349.766844,-28.138104,15.84000015258789,0.05999999865889549,15.229999542236328,0.06599999964237213,15.470000267028809,0.035999998450279236,15.116000175476074,0.035999998450279236,15.038999557495117,0.210999995470047,29.310012541827746,3.999996033599018,-62.66016134759411,3.999996033599018,14.093999862670898,0.03400000184774399,13.8149995803833,0.03700000047683716,13.61299991607666,0.04899999871850014,,,18.8278179168701,0.0529314950108528,13.60200023651123,0.026000000536441803,13.555000305175781,0.03700000047683716,12.239999771118164,0.3240000009536743,9.255999565124512,
GD1559,cWD,APASSJ231917.02-315933.0,349.820917,-31.992502,15.534000396728516,0.04399999976158142,15.538999557495117,0.04699999839067459,15.423999786376953,0.020999999716877937,15.77299976348877,0.07900000363588333,15.972999572753906,,11.930003711313475,4.799988118975307,-16.959995264187455,4.799988118975307,15.642000198364258,0.05700000002980232,15.696000099182129,0.11999999731779099,15.57800006866455,0.17399999499320984,17.0426712036133,0.0137776164337993,16.7136631011963,0.00674527417868376,15.73900032043457,0.0560000017285347,15.571000099182129,0.14000000059604645,12.657999992370605,,9.196000099182129,
GD1562,Unknown,APASSJ232141.95-310242.1,350.424832,-31.045046,16.284000396728516,,15.619999885559082,,15.822999954223633,,15.468999862670898,,15.237000465393066,,-1.1499984452711942,3.8999878142931266,-16.980011969280895,3.8999878142931266,14.498000144958496,0.03400000184774399,14.217000007629395,0.04399999976158142,14.076000213623047,0.054999999701976776,,,,,14.027000427246094,0.028999999165534973,14.220000267028809,0.054999999701976776,12.73900032043457,,9.102999687194824,
GD1563,Unknown,APASSJ232159.01-283638.0,350.495885,-28.610562,15.868000030517578,0.03099999949336052,15.300000190734863,0.061000000685453415,15.545000076293945,0.061000000685453415,15.300000190734863,0.03500000014901161,15.295999526977539,0.11500000208616257,31.880015376373194,3.999996033599018,-34.2100076522911,3.999996033599018,14.411999702453613,0.024000000208616257,14.088000297546387,0.04600000008940697,14.048999786376953,0.054999999701976776,,,18.2052192687988,0.0324798300862312,13.944000244140625,0.02800000086426735,13.899999618530273,0.04399999976158142,12.61400032043457,,9.161999702453613,
GD1564,Unknown,APASSJ232220.26-224501.2,350.584454,-22.750334,16.500999450683594,,15.880999565124512,,16.08099937438965,0.023000000044703484,15.675999641418457,,,,-4.010003976873122,4.100003843632294,-33.50998777023051,4.100003843632294,14.86299991607666,0.029999999329447746,14.621000289916992,0.04500000178813934,14.510000228881836,0.08100000023841858,,,18.9436645507813,0.055442851036787,14.463000297546387,0.05000000074505806,14.685999870300293,0.11500000208616257,12.031999588012695,,8.401000022888184,
GD1565,Unknown,APASSJ232303.90-311855.4,350.766281,-31.3154,16.224000930786133,0.035999998450279236,15.54800033569336,0.0430000014603138,15.880000114440918,0.013000000268220901,15.397000312805176,0.08100000023841858,15.295000076293945,0.10199999809265137,7.430003824993037,3.8999878142931266,-2.810001524267136,3.8999878142931266,14.326000213623047,0.035999998450279236,14.064000129699707,0.04399999976158142,14.015999794006348,0.06300000101327896,,,,,13.951000213623047,0.028999999165534973,13.923999786376953,0.04500000178813934,12.732999801635742,,9.29800033569336,
GD1566,Unknown,APASSJ232351.52-290133.5,350.964689,-29.025988,16.378999710083008,0.11999999731779099,15.651000022888184,0.06300000101327896,16.059999465942383,0.08299999684095383,15.593999862670898,0.08399999886751175,15.590999603271484,0.16200000047683716,8.470008106087334,3.999996033599018,-7.269983962032711,3.999996033599018,14.564000129699707,0.03200000151991844,14.22599983215332,0.041999999433755875,14.196000099182129,0.05400000140070915,,,20.5674743652344,0.0489235371351242,14.130999565124512,0.029999999329447746,14.173999786376953,0.054999999701976776,12.755999565124512,,9.20199966430664,
GD1567,Unknown,APASSJ232437.06-304931.3,351.154456,-30.825364,17.010000228881836,0.09799999743700027,16.33099937438965,0.05900000035762787,16.649999618530273,0.07000000029802322,16.156999588012695,0.11100000143051147,,,-1.7600003502593609,4.100003843632294,-9.249984304915415,4.100003843632294,15.234999656677246,0.04399999976158142,14.79699993133545,0.07100000232458115,14.873000144958496,0.1420000046491623,,,20.7249851226807,0.139189183712006,14.741999626159668,0.03400000184774399,14.859999656677246,0.0860000029206276,12.819999694824219,,9.090999603271484,
GD1568,Unknown,APASSJ232456.71-310522.3,351.236305,-31.089532,14.946000099182129,0.03400000184774399,14.527000427246094,0.017000000923871994,14.723999977111816,0.028999999165534973,14.397000312805176,0.024000000208616257,14.279999732971191,0.06499999761581421,-1.7899992144521093,3.999996033599018,-54.25991948868614,3.999996033599018,13.48799991607666,0.026000000536441803,13.210000038146973,0.03500000014901161,13.213000297546387,0.03799999877810478,21.7760200500488,0.443465799093246,17.3363876342773,0.0182036645710468,13.151000022888184,0.02500000037252903,13.154000282287598,0.03099999949336052,12.864999771118164,,9.246000289916992,
GD1569,Unknown,APASSJ232524.48-284820.2,351.352024,-28.805621,16.67300033569336,,16.375,,16.507999420166016,0.07599999755620956,15.883999824523926,,,,3.179998702762532,3.999996033599018,-12.150000020483276,3.999996033599018,15.015000343322754,0.04100000113248825,14.668000221252441,0.05000000074505806,14.552000045776367,0.07999999821186066,,,20.1055564880371,0.0811318606138229,14.52299976348877,0.032999999821186066,14.607000350952148,0.06599999964237213,12.404999732971191,,9.383999824523926,
GD157,Star,APASSJ132514.38+364524.3,201.309953,36.756751,13.741999626159668,0.08399999886751175,13.253999710083008,0.014999999664723873,13.449000358581543,0.006000000052154064,13.175000190734863,0.01600000075995922,13.017999649047852,0.03200000151991844,-0.6299999881775875,10.400004339317093,-112.3099194956012,10.400004339317093,12.232999801635742,0.02199999988079071,11.92199993133545,0.017999999225139618,11.89799976348877,0.019999999552965164,21.8021221160889,0.0765694677829742,16.145486831665,0.00253245513886213,11.842000007629395,0.024000000208616257,11.85099983215332,0.02199999988079071,11.654999732971191,0.1340000033378601,9.512999534606934,
GD1570,Unknown,APASSJ232605.55-315657.1,351.523164,-31.949213,16.179000854492188,0.03200000151991844,15.536999702453613,0.01899999938905239,15.807999610900879,0.017999999225139618,15.343000411987305,0.0560000017285347,15.218000411987305,0.06800000369548798,-19.51999220182188,3.999996033599018,-11.589984114834806,3.999996033599018,14.350000381469727,0.028999999165534973,14.043000221252441,0.039000000804662704,13.916000366210938,0.05900000035762787,,,19.8347339630127,0.03371487185359,13.937999725341797,0.027000000700354576,13.949999809265137,0.04399999976158142,12.406999588012695,,9.26099967956543,
GD1571,Unknown,APASSJ232630.90-222043.4,351.628781,-22.345407,,,,,16.554000854492188,,16.10300064086914,0.08799999952316284,,,-9.839987615123391,4.200012062938185,-25.710011323099025,4.200012062938185,15.338000297546387,0.0430000014603138,15.031999588012695,0.06800000369548798,14.970000267028809,0.11999999731779099,,,19.552074432373,0.078743115067482,15.055000305175781,0.03799999877810478,14.991999626159668,0.10499999672174454,12.343000411987305,,9.121000289916992,
GD1572,Unknown,APASSJ232716.18-314155.2,351.817435,-31.698684,16.79400062561035,0.07699999958276749,16.195999145507812,0.006000000052154064,16.41900062561035,0.032999999821186066,15.925999641418457,0.07199999690055847,15.982999801635742,0.1550000011920929,13.070016211713664,4.100003843632294,-1.0500011740077753,4.100003843632294,14.904000282287598,0.03700000047683716,14.633999824523926,0.08299999684095383,14.592000007629395,0.11800000071525574,,,20.9731254577637,0.119961030781269,14.574999809265137,0.03500000014901161,14.465999603271484,0.07100000232458115,12.746000289916992,,8.829000473022461,
GD1573,Unknown,APASSJ232756.78-302753.8,351.98661,-30.464955,16.42300033569336,,16.548999786376953,,16.295000076293945,,16.402999877929688,,,,13.190004301577574,5.199984161663451,-6.4299961195501965,5.199984161663451,16.045000076293945,0.10300000011920929,16.010000228881836,0.24799999594688416,16.2549991607666,,19.4142112731934,0.032623790204525,18.2796535491943,0.0154081927612424,16.134000778198242,0.07900000363588333,16.680999755859375,0.4230000078678131,12.345999717712402,,8.550000190734863,
GD1574,Unknown,APASSJ232755.52-221413.7,351.981344,-22.237157,16.702999114990234,0.01600000075995922,16.09000015258789,0.05400000140070915,16.426000595092773,0.017000000923871994,15.907999992370605,0.11800000071525574,,,8.100000286503928,4.100003843632294,-5.640011977448012,4.100003843632294,15.008999824523926,0.04500000178813934,14.59000015258789,0.04699999839067459,14.600000381469727,0.0820000022649765,,,19.7638492584229,0.0911185517907143,14.520000457763672,0.03099999949336052,14.418000221252441,0.05900000035762787,12.640999794006348,,9.168000221252441,
GD1577,Unknown,APASSJ232832.86-212658.6,352.136919,-21.449621,17.219999313354492,0.07900000363588333,16.474000930786133,0.020999999716877937,16.802000045776367,,16.20800018310547,0.08299999684095383,16.767000198364258,,8.160011930158362,4.100003843632294,-0.950000423927122,4.100003843632294,15.157999992370605,0.04699999839067459,14.753000259399414,0.052000001072883606,14.647000312805176,0.0820000022649765,,,22.2336101531982,0.390898913145065,14.628000259399414,0.03099999949336052,14.65999984741211,0.06499999761581421,12.513999938964844,,9.218000411987305,
GD1578,Unknown,APASSJ232855.80-291341.7,352.232523,-29.228262,16.898000717163086,,16.208999633789062,,16.474000930786133,0.03099999949336052,16.113000869750977,0.1340000033378601,15.942000389099121,,5.6700002005527494,4.100003843632294,-12.600000172824366,4.100003843632294,15.14900016784668,0.05400000140070915,14.880000114440918,0.05900000035762787,14.869000434875488,0.10000000149011612,,,,,14.701000213623047,0.03400000184774399,14.852999687194824,0.08100000023841858,12.689000129699707,0.44999998807907104,8.868000030517578,
GD1579,Unknown,APASSJ232859.77-234027.6,352.249074,-23.674336,15.970999717712402,0.0560000017285347,15.5600004196167,0.03200000151991844,15.777000427246094,0.0560000017285347,15.39799976348877,0.07400000095367432,15.307999610900879,0.2680000066757202,25.160004588542506,4.100003843632294,-5.119991828905768,4.100003843632294,14.616999626159668,0.04100000113248825,14.281000137329102,0.050999999046325684,14.472999572753906,0.07699999958276749,,,18.4436340332031,0.0451449491083622,14.258000373840332,0.03200000151991844,14.140999794006348,0.054999999701976776,12.494000434875488,,8.66100025177002,
GD158,Unknown,APASSJ134151.49+255811.8,205.464544,25.969963,13.0,0.14499999582767487,12.78600025177002,0.014000000432133675,12.857999801635742,0.2070000022649765,12.772000312805176,0.023000000044703484,13.20199966430664,0.6259999871253967,4.08999590035819,1.7999999954554369,-64.05984095181338,1.7999999954554369,12.352999687194824,0.02500000037252903,12.310999870300293,0.03099999949336052,12.3149995803833,0.02500000037252903,17.2290229797363,0.0527182593941689,15.0353412628174,0.00616651121526957,12.277999877929688,0.02500000037252903,12.279000282287598,0.024000000208616257,11.977999687194824,0.20100000500679016,9.413000106811523,
GD1581,Star,APASSJ232949.67-260148.2,352.456961,-26.030074,10.586999893188477,0.007000000216066837,10.553000450134277,0.2329999953508377,10.428999900817871,0.026000000536441803,10.48799991607666,0.017999999225139618,10.657999992370605,0.10700000077486038,3.099999617006688,1.5000012240307115,-22.88998875883408,1.5000012240307115,10.237000465393066,0.027000000700354576,10.177000045776367,0.026000000536441803,10.13599967956543,0.026000000536441803,,,,,10.069999694824219,0.02199999988079071,10.09000015258789,0.020999999716877937,9.673999786376953,0.050999999046325684,8.017999649047852,0.2540000081062317
GD1582,Unknown,APASSJ233040.20-323418.9,352.667507,-32.571934,16.05900001525879,0.06400000303983688,15.553999900817871,0.05299999937415123,15.727999687194824,0.008999999612569809,15.418000221252441,0.09300000220537186,15.42300033569336,0.16699999570846558,10.019988167186966,10.599983943393454,-45.280078848009,10.599983943393454,14.571000099182129,0.03500000014901161,14.345000267028809,0.04399999976158142,14.293000221252441,0.06599999964237213,23.716911315918,0.419797271490097,18.1893558502197,0.0105494167655706,14.25,0.02800000086426735,14.326000213623047,0.05700000002980232,12.72700023651123,,9.152000427246094,
GD1583,Unknown,APASSJ233042.46-280804.7,352.676926,-28.134655,15.333000183105469,0.0430000014603138,14.753000259399414,0.054999999701976776,15.017000198364258,0.06400000303983688,14.638999938964844,0.09799999743700027,14.519000053405762,0.06199999898672104,99.03995887725614,3.8999878142931266,-59.09004030399956,3.8999878142931266,13.616999626159668,0.023000000044703484,13.27299976348877,0.03200000151991844,13.234999656677246,0.028999999165534973,,,18.2291889190674,0.0288214143365622,13.204000473022461,0.027000000700354576,13.225000381469727,0.03400000184774399,12.385000228881836,,9.069999694824219,
GD1584,Unknown,APASSJ233151.08-313601.9,352.962838,-31.60054,16.097000122070312,0.07500000298023224,15.746999740600586,0.07199999690055847,15.845000267028809,0.041999999433755875,15.677000045776367,0.04500000178813934,15.70199966430664,0.035999998450279236,7.769988224026747,4.100003843632294,-5.050007848694804,4.100003843632294,15.03600025177002,0.03999999910593033,14.821999549865723,0.08100000023841858,14.87399959564209,0.11800000071525574,,,18.723316192627,0.0370332114398479,14.881999969482422,0.03500000014901161,14.942999839782715,0.0820000022649765,12.887999534606934,,8.805000305175781,
GD1585,Unknown,APASSJ233401.87-225157.6,353.507816,-22.866007,16.382999420166016,0.03099999949336052,15.737000465393066,0.09099999815225601,16.04599952697754,0.01600000075995922,15.67300033569336,0.017999999225139618,15.411999702453613,,6.599987909794436,3.999996033599018,-6.940007915545721,3.999996033599018,14.61400032043457,0.03500000014901161,14.24899959564209,0.028999999165534973,14.154999732971191,0.06300000101327896,,,20.6411018371582,0.185780704021454,14.130000114440918,0.02800000086426735,14.140000343322754,0.04800000041723251,12.800000190734863,,9.154999732971191,
GD1586,Unknown,APASSJ233440.85-214733.7,353.670244,-21.7927,15.637999534606934,0.05900000035762787,15.059000015258789,0.08799999952316284,15.336999893188477,0.054999999701976776,15.013999938964844,0.11500000208616257,14.878999710083008,,22.19000325567322,3.999996033599018,-60.270120593486354,3.999996033599018,14.10200023651123,0.024000000208616257,13.718999862670898,0.029999999329447746,13.619999885559082,0.0430000014603138,,,,,13.701000213623047,0.027000000700354576,13.682000160217285,0.041999999433755875,12.795000076293945,,9.23799991607666,
GD1587,Star,APASSJ233446.86-325328.9,353.695289,-32.891374,15.08899974822998,0.020999999716877937,14.946000099182129,0.06400000303983688,14.932000160217285,0.0430000014603138,15.074000358581543,0.0560000017285347,15.145000457763672,0.14499999582767487,11.850012197101023,11.000016002071789,-10.460015982971527,11.000016002071789,14.664999961853027,0.03500000014901161,14.862000465393066,0.07000000029802322,14.550000190734863,0.08500000089406967,18.5157814025879,0.0846978947520256,17.3041400909424,0.0182853769510984,14.687000274658203,0.03400000184774399,14.782999992370605,0.07900000363588333,12.3100004196167,,9.116999626159668,
GD1588,Unknown,APASSJ233528.70-311806.9,353.869598,-31.301933,16.350000381469727,0.11400000005960464,15.87600040435791,0.06199999898672104,16.14699935913086,0.09099999815225601,15.729999542236328,0.09799999743700027,15.630000114440918,,6.17000405327417,3.999996033599018,-40.02012028649915,3.999996033599018,14.840999603271484,0.041999999433755875,14.645999908447266,0.057999998331069946,14.539999961853027,0.08900000154972076,,,,,14.593000411987305,0.03400000184774399,14.5,0.06300000101327896,12.621000289916992,0.421999990940094,9.156999588012695,0.4909999966621399
GD159,Star,APASSJ135256.88+181822.4,208.237016,18.30623,12.88700008392334,0.04100000113248825,12.75,0.06400000303983688,12.718999862670898,0.03400000184774399,12.809000015258789,0.07400000095367432,13.133000373840332,,-100.9299601719249,1.5999983929759765,-34.649998633540235,1.5999983929759765,12.279999732971191,0.024000000208616257,12.189000129699707,0.027000000700354576,12.161999702453613,0.019999999552965164,,,,,12.109000205993652,0.023000000044703484,12.159000396728516,0.023000000044703484,12.199999809265137,0.23399999737739563,9.390999794006348,
GD1591,Unknown,APASSJ233612.92-291054.7,354.053866,-29.181865,16.384000778198242,0.08500000089406967,16.034000396728516,0.1420000046491623,16.106000900268555,0.07900000363588333,15.803999900817871,0.06800000369548798,15.619000434875488,0.164000004529953,9.820007744565373,3.999996033599018,-27.659989063977264,3.999996033599018,14.99899959564209,0.03999999910593033,14.788999557495117,0.07900000363588333,14.536999702453613,0.10999999940395355,,,18.6279277801514,0.0351936370134354,14.642999649047852,0.03500000014901161,14.821000099182129,0.08299999684095383,12.798999786376953,,9.163000106811523,
GD1592,Star,APASSJ233657.25-234451.9,354.238576,-23.747773,15.58899974822998,0.03500000014901161,15.402000427246094,0.07100000232458115,15.440999984741211,0.06400000303983688,15.458000183105469,0.12700000405311584,15.633000373840332,0.09399999678134918,9.06998375285184,4.100003843632294,-4.349987966634217,4.100003843632294,15.038000106811523,0.05000000074505806,14.911999702453613,0.07999999821186066,14.848999977111816,0.12700000405311584,19.7962474822998,0.175291940569878,17.9392223358154,0.0445666797459126,14.961999893188477,0.035999998450279236,14.89799976348877,0.07800000160932541,12.258999824523926,,9.190999984741211,
GD1593,Unknown,APASSJ233659.65-283816.0,354.248566,-28.637788,13.76200008392334,0.014000000432133675,13.416999816894531,0.06700000166893005,13.536999702453613,0.03700000047683716,13.409000396728516,0.03400000184774399,13.402000427246094,0.010999999940395355,23.379984668281395,3.800016020250041,-28.64998677978292,3.800016020250041,12.829000473022461,0.027000000700354576,12.604000091552734,0.026000000536441803,12.545000076293945,0.027000000700354576,19.8270263671875,0.0992540568113327,16.2217102050781,0.0115938559174538,12.472999572753906,0.023000000044703484,12.423999786376953,0.026000000536441803,11.012999534606934,0.14100000262260437,8.628000259399414,
GD1595,Unknown,APASSJ233803.23-220008.1,354.513466,-22.002264,16.39900016784668,0.010999999940395355,15.743000030517578,,16.042999267578125,0.017000000923871994,15.555000305175781,,15.37600040435791,0.0949999988079071,19.60999125003582,3.999996033599018,-12.189995777589502,3.999996033599018,14.437000274658203,0.03500000014901161,14.055000305175781,0.04800000041723251,14.038000106811523,0.05900000035762787,,,20.98264503479,0.187626466155052,14.010000228881836,0.028999999165534973,14.07699966430664,0.050999999046325684,12.652999877929688,,9.008999824523926,
GD1596,Unknown,APASSJ233806.21-222450.3,354.525911,-22.413974,16.527000427246094,,16.04199981689453,,16.34000015258789,0.03500000014901161,15.914999961853027,0.02800000086426735,,,54.180000006454065,7.700004243815783,27.169991517439485,7.700004243815783,,,,,,,,,19.3512744903564,0.0731654614210129,14.842000007629395,0.039000000804662704,15.020000457763672,0.1080000028014183,12.24899959564209,,8.814000129699707,
GD1598,Star,APASSJ233904.69-212044.4,354.769572,-21.345667,15.86299991607666,0.03500000014901161,15.680999755859375,0.05299999937415123,15.67300033569336,0.02199999988079071,15.732000350952148,0.06499999761581421,15.98799991607666,,4.939992095387424,4.60000810562633,-2.130001212208299,4.60000810562633,15.392000198364258,0.03799999877810478,15.194000244140625,0.07000000029802322,15.21500015258789,0.14300000667572021,19.8409404754639,0.123784936964512,18.1823959350586,0.0317193195223808,15.291999816894531,0.04899999871850014,15.159000396728516,0.11999999731779099,12.704999923706055,,9.005000114440918,
GD1599,Unknown,APASSJ233904.02-214235.8,354.766756,-21.709964,15.970000267028809,0.03999999910593033,15.435999870300293,0.06700000166893005,15.670000076293945,0.04500000178813934,15.36299991607666,0.03200000151991844,15.069999694824219,0.12300000339746475,10.990007649525069,4.100003843632294,-56.18015784421004,4.100003843632294,14.477999687194824,0.027000000700354576,14.22700023651123,0.041999999433755875,14.086999893188477,0.0560000017285347,,,18.4253635406494,0.0342205576598644,14.112000465393066,0.03200000151991844,14.170999526977539,0.0560000017285347,12.269000053405762,,9.093000411987305,
GD160,Star,APASSJ135657.50+261122.3,209.239619,26.189555,15.98799991607666,0.03099999949336052,15.237000465393066,0.05900000035762787,15.699999809265137,0.09399999678134918,15.038000106811523,0.08799999952316284,14.769000053405762,,-15.120000534807332,3.5999999909108737,-115.97003467613831,3.5999999909108737,13.939000129699707,0.027000000700354576,13.576000213623047,0.03700000047683716,13.491999626159668,0.041999999433755875,,,19.3844165802002,0.107628166675568,13.439000129699707,0.024000000208616257,13.442000389099121,0.03200000151991844,12.35200023651123,,9.315999984741211,
GD1600,Unknown,APASSJ233943.62-290848.1,354.931779,-29.146708,16.131000518798828,0.09200000017881393,15.67199993133545,0.06599999964237213,15.8149995803833,0.03700000047683716,15.550000190734863,0.054999999701976776,,,14.519987234962173,3.999996033599018,-26.34998436406022,3.999996033599018,14.640000343322754,0.03799999877810478,14.355999946594238,0.057999998331069946,14.217000007629395,0.07900000363588333,,,18.535493850708,0.0378097742795944,14.201000213623047,0.03099999949336052,13.942999839782715,0.050999999046325684,12.03499984741211,,8.939000129699707,
GD1601,Unknown,APASSJ234042.32-212040.7,355.176366,-21.344648,16.708999633789062,0.07599999755620956,15.96399974822998,0.09399999678134918,16.253999710083008,0.01600000075995922,15.730999946594238,0.019999999552965164,15.461999893188477,,16.94001621217467,4.100003843632294,-7.470000400644494,4.100003843632294,14.755999565124512,0.027000000700354576,14.428000450134277,0.04699999839067459,14.187000274658203,0.05900000035762787,,,20.7344379425049,0.122350290417671,14.244999885559082,0.028999999165534973,14.369000434875488,0.05999999865889549,12.300000190734863,,9.0600004196167,
GD1602,Unknown,APASSJ234216.29-300421.2,355.567894,-30.072583,16.74799919128418,0.1770000010728836,16.530000686645508,0.12099999934434891,16.625,,16.725000381469727,,,,13.610016230813926,5.699988014384871,7.700004243815783,5.699988014384871,,,,,,,17.9304065704346,0.0757258087396622,17.1519832611084,0.0212391372770071,17.13800048828125,0.14800000190734863,16.393999099731445,,12.642000198364258,,9.114999771118164,
GD1604,Star,APASSJ234326.06-205158.9,355.858594,-20.866371,15.109000205993652,0.032999999821186066,15.072999954223633,0.0860000029206276,14.993000030517578,0.019999999552965164,15.170000076293945,0.014000000432133675,15.348999977111816,0.2709999978542328,11.499984248075634,4.200012062938185,-4.190004119664081,4.200012062938185,15.015000343322754,0.03200000151991844,14.930999755859375,0.05299999937415123,14.994000434875488,0.10899999737739563,17.3251075744629,0.0356901288032532,16.9068508148193,0.0127980299293995,14.980999946594238,0.0430000014603138,14.954000473022461,0.09300000220537186,12.446000099182129,,8.640000343322754,
GD1608,Unknown,APASSJ234718.25-280652.9,356.826045,-28.114705,16.413999557495117,0.06800000369548798,15.925000190734863,0.15299999713897705,16.111000061035156,,15.701000213623047,,15.869999885559082,,-8.169984266714891,4.100003843632294,-8.1900001532631,4.100003843632294,14.668999671936035,0.03200000151991844,14.314000129699707,0.06300000101327896,14.383999824523926,0.08699999749660492,,,20.2774047851563,0.121582433581352,14.22700023651123,0.028999999165534973,14.232000350952148,0.05000000074505806,12.822999954223633,,9.258000373840332,
GD1609,Unknown,APASSJ234805.03-220819.6,357.020982,-22.138787,16.871000289916992,0.020999999716877937,16.2189998626709,0.00800000037997961,16.492000579833984,0.052000001072883606,15.866999626159668,0.14499999582767487,15.805000305175781,,7.639991781616118,4.100003843632294,5.000004148314474,4.100003843632294,14.998000144958496,0.041999999433755875,14.708999633789062,0.05700000002980232,14.585000038146973,0.09399999678134918,,,,,14.479999542236328,0.032999999821186066,14.517999649047852,0.061000000685453415,12.803999900817871,,8.718000411987305,
GD161,Star,APASSJ140303.57+204610.5,210.764908,20.769602,15.47599983215332,0.027000000700354576,14.947999954223633,0.03500000014901161,15.234999656677246,0.00800000037997961,14.855999946594238,0.010999999940395355,14.777999877929688,0.039000000804662704,-28.68001101887785,3.5999999909108737,-69.12000244483352,3.5999999909108737,13.932000160217285,0.026000000536441803,13.687000274658203,0.0430000014603138,13.640000343322754,0.0430000014603138,,,17.7098255157471,0.0267159957438707,13.562999725341797,0.02500000037252903,13.58899974822998,0.03099999949336052,13.088000297546387,,9.458999633789062,
GD1611,Unknown,APASSJ234907.24-284244.8,357.28018,-28.712452,16.430999755859375,0.07199999690055847,15.861000061035156,0.06400000303983688,16.17300033569336,0.10199999809265137,15.727999687194824,0.017000000923871994,15.810999870300293,0.1599999964237213,19.209996025892906,4.200012062938185,-11.139983962493716,4.200012062938185,14.878000259399414,0.035999998450279236,14.572999954223633,0.05700000002980232,14.449000358581543,0.07900000363588333,,,19.5471687316895,0.0824669897556305,14.467000007629395,0.03099999949336052,14.543000221252441,0.06300000101327896,12.380999565124512,,9.312000274658203,
GD1612,Star,APASSJ234944.91-204031.3,357.437125,-20.675362,14.420999526977539,0.05400000140070915,14.286999702453613,0.09600000083446503,14.26200008392334,0.03999999910593033,14.418999671936035,0.28299999237060547,14.364999771118164,0.11999999731779099,7.05999600540963,3.8999878142931266,-8.920008258428425,3.8999878142931266,13.769000053405762,0.023000000044703484,13.630000114440918,0.02800000086426735,13.644000053405762,0.04500000178813934,19.3146057128906,0.093216635286808,16.9591312408447,0.0201989430934191,13.579000473022461,0.02800000086426735,13.592000007629395,0.03700000047683716,12.630999565124512,,9.121999740600586,
GD1613,Star,APASSJ234959.11-295611.0,357.496298,-29.936403,15.496999740600586,0.07500000298023224,15.418000221252441,0.010999999940395355,15.355999946594238,0.035999998450279236,15.524999618530273,0.024000000208616257,15.663999557495117,0.02199999988079071,9.86000432021683,4.299983856981271,-10.749996272352291,4.299983856981271,15.27400016784668,0.05999999865889549,15.217000007629395,0.0989999994635582,14.918000221252441,0.12300000339746475,18.3709697723389,0.0580502524971962,17.5881690979004,0.0273505784571171,15.22599983215332,0.039000000804662704,15.3100004196167,0.10700000077486038,12.951000213623047,,8.961000442504883,
GD1614,Unknown,APASSJ235015.03-301219.7,357.562646,-30.205485,16.860000610351562,0.019999999552965164,16.400999069213867,0.09000000357627869,,,,,,,3.3599988455534913,4.100003843632294,-26.03001667011995,4.100003843632294,15.168000221252441,0.041999999433755875,14.887999534606934,0.07100000232458115,14.822999954223633,0.11400000005960464,,,20.3285331726074,0.106928907334805,14.829999923706055,0.032999999821186066,14.791000366210938,0.07000000029802322,12.71399974822998,,9.059000015258789,
GD1615,Star,APASSJ235018.88-322748.2,357.578707,-32.463391,13.788000106811523,0.050999999046325684,13.645999908447266,0.03099999949336052,13.64900016784668,0.013000000268220901,13.737000465393066,0.03400000184774399,13.857999801635742,0.039000000804662704,18.470016402716283,10.100015697389608,-6.689988185826223,10.100015697389608,13.425000190734863,0.02800000086426735,13.39900016784668,0.027000000700354576,13.362000465393066,0.04100000113248825,17.6819610595703,0.0446261614561081,16.0997200012207,0.00992187485098839,13.369000434875488,0.02500000037252903,13.361000061035156,0.03200000151991844,11.914999961853027,,8.460000038146973,
GD1616,Star,APASSJ235028.77-294006.9,357.61988,-29.668603,14.192999839782715,0.017000000923871994,14.085000038146973,0.04100000113248825,14.055000305175781,0.026000000536441803,14.194999694824219,0.028999999165534973,14.352999687194824,0.05000000074505806,17.099999240599573,4.100003843632294,-9.830016097112093,4.100003843632294,13.916999816894531,0.03500000014901161,13.848999977111816,0.028999999165534973,13.786999702453613,0.04699999839067459,17.4938354492188,0.0407350435853004,16.40744972229,0.0161057002842426,13.79699993133545,0.02800000086426735,13.843999862670898,0.03999999910593033,12.864999771118164,,8.788999557495117,
GD1617,WD,APASSJ235223.22-280316.8,358.096786,-28.054676,15.480999946594238,0.06300000101327896,15.435999870300293,0.09099999815225601,15.364999771118164,0.017000000923871994,15.623000144958496,0.14300000667572021,,,40.970159898279235,5.10001195834775,-59.93999802740291,5.10001195834775,16.10099983215332,0.09600000083446503,15.916000366210938,0.1899999976158142,15.588000297546387,0.21400000154972076,,,15.2047004699707,0.00943293608725071,16.238000869750977,0.07999999821186066,15.788000106811523,0.17299999296665192,12.847999572753906,,9.190999984741211,
GD1618,subdwarf,APASSJ235236.13-301009.3,358.150559,-30.169257,11.805000305175781,0.02800000086426735,12.062999725341797,0.041999999433755875,11.842000007629395,0.04800000041723251,12.28600025177002,0.04699999839067459,12.692000389099121,0.0689999982714653,30.840011095278896,2.0999988691983162,-12.09999591083033,2.0999988691983162,12.866000175476074,0.024000000208616257,12.987000465393066,0.02500000037252903,13.071000099182129,0.029999999329447746,,,,,13.189000129699707,0.026000000536441803,13.289999961853027,0.03099999949336052,12.878000259399414,,8.690999984741211,
GD1619,Unknown,APASSJ235338.31-250902.5,358.40965,-25.150701,16.23699951171875,0.07699999958276749,16.224000930786133,0.07500000298023224,,,,,,,7.4199962909915484,5.000004148314474,-1.9799999336100882,5.000004148314474,16.10700035095215,0.09300000220537186,15.902000427246094,0.1889999955892563,15.711000442504883,,19.1547145843506,0.0654760450124741,18.3773899078369,0.0326160453259945,15.64799976348877,0.0560000017285347,15.512999534606934,0.1469999998807907,12.314000129699707,,9.104999542236328,
GD162,cWD,APASSJ140857.76+134225.6,212.240678,13.70712,15.871999740600586,0.041999999433755875,15.609999656677246,0.3100000023841858,15.581000328063965,0.03099999949336052,15.395000457763672,0.2280000001192093,15.185999870300293,0.17900000512599945,-91.02995682042092,3.999996033599018,-79.25004319986328,3.999996033599018,14.366999626159668,0.028999999165534973,14.07699966430664,0.03500000014901161,14.065999984741211,0.05999999865889549,,,18.2450370788574,0.0423721484839916,13.986000061035156,0.027000000700354576,14.053000450134277,0.039000000804662704,13.043000221252441,,9.545000076293945,
GD1621,Unknown,APASSJ235424.25-290017.7,358.601078,-29.004929,15.685999870300293,0.017000000923871994,15.230999946594238,0.03799999877810478,15.41100025177002,,15.142000198364258,,15.072999954223633,0.3269999921321869,5.590007867795066,4.100003843632294,-5.069988128525438,4.100003843632294,14.40999984741211,0.028999999165534973,14.307000160217285,0.054999999701976776,14.20300006866455,0.06499999761581421,,,18.1132202148438,0.0312112234532833,14.178000450134277,0.028999999165534973,14.142999649047852,0.0560000017285347,12.769000053405762,,8.967000007629395,
GD1622,Unknown,APASSJ235517.38-280552.5,358.822418,-28.097926,15.510000228881836,0.02800000086426735,15.352999687194824,0.0729999989271164,15.385000228881836,0.05299999937415123,15.314000129699707,0.04100000113248825,,,6.009984190313844,4.200012062938185,-7.030007782304892,4.200012062938185,14.956000328063965,0.0430000014603138,14.961999893188477,0.09200000017881393,14.781000137329102,0.10999999940395355,,,17.884557723999,0.0334667898714542,14.86400032043457,0.035999998450279236,15.005999565124512,0.08699999749660492,12.855999946594238,,9.302000045776367,
GD1623,Unknown,APASSJ230615.12-290538.7,346.563041,-29.094092,15.145999908447266,0.02500000037252903,14.968000411987305,0.04699999839067459,14.984000205993652,0.04800000041723251,15.038000106811523,0.06400000303983688,15.149999618530273,0.028999999165534973,4.749984009322361,4.100003843632294,-7.9499879575450905,4.100003843632294,14.692000389099121,0.03700000047683716,14.656999588012695,0.05900000035762787,14.59000015258789,0.08299999684095383,,,17.1883449554443,0.0248763188719749,14.611000061035156,0.032999999821186066,14.770999908447266,0.07999999821186066,12.668999671936035,,9.105999946594238,
GD1624,Star,APASSJ230738.55-295555.3,346.910645,-29.932048,14.428000450134277,0.03500000014901161,14.312000274658203,0.054999999701976776,14.307000160217285,0.03700000047683716,14.418999671936035,0.050999999046325684,14.621999740600586,0.009999999776482582,6.649992019447382,3.999996033599018,-14.65999121137429,3.999996033599018,14.166999816894531,0.028999999165534973,14.142999649047852,0.03099999949336052,14.027000427246094,0.054999999701976776,,,16.5605201721191,0.020967798307538,14.130999565124512,0.03099999949336052,14.175000190734863,0.054999999701976776,12.413999557495117,,9.133000373840332,
GD1625,Star,APASSJ230813.23-270644.0,347.05513,-27.112235,11.89799976348877,0.006000000052154064,11.866000175476074,0.02500000037252903,11.810999870300293,0.02199999988079071,12.01099967956543,0.01899999938905239,12.232000350952148,0.013000000268220901,22.97998780704802,2.499998390703695,-26.079983945237473,2.499998390703695,11.854000091552734,0.020999999716877937,11.876999855041504,0.02500000037252903,11.876999855041504,0.024000000208616257,,,,,11.779999732971191,0.02199999988079071,11.845999717712402,0.024000000208616257,12.0649995803833,0.289000004529953,8.956999778747559,
GD1626,Unknown,APASSJ230847.06-290803.4,347.196093,-29.134298,15.355999946594238,0.04699999839067459,14.909000396728516,0.05400000140070915,15.10099983215332,0.02800000086426735,14.91100025177002,0.03999999910593033,14.677000045776367,0.23399999737739563,-8.799984152574325,3.999996033599018,-2.289999588356295,3.999996033599018,14.069000244140625,0.028999999165534973,13.89900016784668,0.03700000047683716,13.848999977111816,0.04899999871850014,22.4589500427246,0.429783791303635,18.2697105407715,0.0436730198562145,13.85200023651123,0.02800000086426735,13.85200023651123,0.03999999910593033,12.699000358581543,,9.24899959564209,
GD1627,Unknown,APASSJ230902.08-301514.7,347.258678,-30.2541,15.864999771118164,,,,15.65999984741211,0.039000000804662704,15.23799991607666,,,,8.489987976645352,3.999996033599018,-12.150000020483276,3.999996033599018,14.319999694824219,0.035999998450279236,13.875,0.03099999949336052,14.015999794006348,0.05900000035762787,,,19.5891647338867,0.0765430182218552,13.831000328063965,0.02800000086426735,13.920999526977539,0.04399999976158142,12.817000389099121,,9.166999816894531,
GD1628,cWD,APASSJ230947.64-321046.3,347.448512,-32.179534,15.321000099182129,0.03200000151991844,15.39900016784668,0.05299999937415123,15.28499984741211,0.05400000140070915,15.614999771118164,0.023000000044703484,15.977999687194824,0.0860000029206276,18.669995188247412,5.199984161663451,-14.299991744337603,5.199984161663451,15.347000122070312,0.054999999701976776,15.072999954223633,0.0949999988079071,14.973999977111816,0.11400000005960464,14.1887874603271,0.00904784072190523,14.5425262451172,0.00716578727588058,14.958000183105469,0.03799999877810478,14.940999984741211,0.09099999815225601,12.699000358581543,,8.517000198364258,
GD1629,Unknown,APASSJ230959.78-300737.1,347.499112,-30.126991,14.414999961853027,0.04600000008940697,14.197999954223633,0.04399999976158142,14.241000175476074,0.019999999552965164,14.279000282287598,0.057999998331069946,14.312000274658203,0.14000000059604645,0.33000011683270714,3.8999878142931266,-5.709995957658975,3.8999878142931266,13.843999862670898,0.03099999949336052,13.8100004196167,0.03999999910593033,13.746000289916992,0.04399999976158142,18.8324069976807,0.0646659061312675,16.9079723358154,0.0213772766292095,13.668000221252441,0.027000000700354576,13.6899995803833,0.039000000804662704,12.824000358581543,0.5410000085830688,9.163000106811523,
GD1630,Unknown,APASSJ231111.09-271037.1,347.796235,-27.176989,16.145000457763672,,15.772000312805176,,15.949000358581543,,15.640999794006348,,,,11.509991782077122,4.100003843632294,-14.109984476817772,4.100003843632294,14.710000038146973,0.0430000014603138,14.477999687194824,0.05999999865889549,14.520999908447266,0.09000000357627869,,,,,14.399999618530273,0.03099999949336052,14.315999984741211,0.054999999701976776,12.77299976348877,,8.776000022888184,
GD1631,Unknown,APASSJ231132.22-323030.9,347.884264,-32.508584,13.89799976348877,0.026000000536441803,13.807000160217285,0.03500000014901161,13.755999565124512,0.028999999165534973,13.937999725341797,0.04399999976158142,14.079999923706055,0.06400000303983688,6.130007886895328,9.100007991946768,-11.130011625937186,9.100007991946768,13.67199993133545,0.026000000536441803,13.675000190734863,0.03700000047683716,13.670999526977539,0.04100000113248825,,,,,13.54699993133545,0.026000000536441803,13.557000160217285,0.03700000047683716,12.03499984741211,,9.210000038146973,
GD1632,Unknown,APASSJ231148.57-312928.7,347.952403,-31.491309,14.0600004196167,0.029999999329447746,13.980999946594238,0.029999999329447746,13.937999725341797,0.029999999329447746,14.111000061035156,0.03700000047683716,14.305000305175781,0.13199999928474426,1.860001202658168,3.800016020250041,-11.53000766862533,3.800016020250041,13.88700008392334,0.02800000086426735,13.880999565124512,0.04100000113248825,13.854999542236328,0.04800000041723251,16.7206993103027,0.0113571602851152,16.0392417907715,0.00445117615163326,13.876999855041504,0.02800000086426735,13.916000366210938,0.0430000014603138,12.932000160217285,,9.067999839782715,
GD1633,Unknown,APASSJ231154.00-264633.3,347.975022,-26.775943,15.118000030517578,0.039000000804662704,14.944000244140625,0.01600000075995922,14.967000007629395,0.03200000151991844,15.020999908447266,0.041999999433755875,15.041999816894531,0.2840000092983246,8.309988243127009,3.8999878142931266,-4.709987842943519,3.8999878142931266,14.458999633789062,0.029999999329447746,14.454999923706055,0.04600000008940697,14.331000328063965,0.06300000101327896,19.2900161743164,0.093815915286541,17.4410648345947,0.0244246702641249,14.444000244140625,0.03099999949336052,14.517000198364258,0.06499999761581421,12.800000190734863,,9.199999809265137,
GD1634,Unknown,APASSJ231321.70-284708.2,348.34044,-28.785621,16.2450008392334,,16.084999084472656,,,,,,15.821999549865723,,-1.7300016907029203,4.299983856981271,-1.0400003930044477,4.299983856981271,15.795999526977539,0.07999999821186066,15.883000373840332,0.18199999630451202,15.074999809265137,,19.6813011169434,0.121637642383575,18.4935188293457,0.0448985137045383,15.954999923706055,0.06400000303983688,15.972000122070312,0.19499999284744263,12.838000297546387,,9.236000061035156,
GD1637,Star,APASSJ231400.82-294347.0,348.503444,-29.729727,14.529000282287598,0.07599999755620956,14.444999694824219,0.05700000002980232,14.406999588012695,0.017999999225139618,14.586000442504883,0.07000000029802322,14.689000129699707,0.10000000149011612,10.609992295940174,4.100003843632294,-5.870015820619301,4.100003843632294,14.362000465393066,0.03500000014901161,14.369999885559082,0.054999999701976776,14.38599967956543,0.07400000095367432,17.0458869934082,0.0331144407391548,16.4386787414551,0.0162531025707722,14.33899974822998,0.03400000184774399,14.520000457763672,0.07400000095367432,12.657999992370605,,8.571000099182129,
GD1638,Unknown,APASSJ231430.84-314328.2,348.628509,-31.724507,16.207000732421875,0.0689999982714653,15.718000411987305,0.0430000014603138,15.942999839782715,0.02199999988079071,15.5649995803833,0.04600000008940697,15.663999557495117,0.21799999475479126,3.0300011076178635,4.100003843632294,-15.490007535845507,3.999996033599018,14.831999778747559,0.0430000014603138,14.595000267028809,0.0689999982714653,14.604999542236328,0.07199999690055847,,,,,14.25100040435791,0.041999999433755875,14.232999801635742,0.06499999761581421,12.23799991607666,0.3630000054836273,8.753000259399414,
GD1639,Unknown,APASSJ231516.68-323631.8,348.819503,-32.608842,15.119999885559082,0.02500000037252903,15.026000022888184,0.06300000101327896,15.017000198364258,0.03099999949336052,15.156000137329102,0.07199999690055847,15.61400032043457,0.11900000274181366,-1.7899992144521093,9.900000077323057,-15.819984400877729,9.900000077323057,14.979000091552734,0.039000000804662704,14.909000396728516,0.06199999898672104,14.704000473022461,0.0820000022649765,,,,,14.892000198364258,0.03700000047683716,15.0649995803833,0.0949999988079071,12.690999984741211,,9.255000114440918,
GD164,Unknown,APASSJ141551.77+280753.3,213.965723,28.13148,16.465999603271484,0.08500000089406967,15.8149995803833,0.07500000298023224,16.034000396728516,0.05900000035762787,15.586999893188477,0.2199999988079071,15.37600040435791,,-101.72015754505992,3.7000078009441495,20.679983754234854,3.7000078009441495,14.463000297546387,0.032999999821186066,14.062999725341797,0.03999999910593033,14.039999961853027,0.05299999937415123,,,19.8713283538818,0.158423960208893,13.954000473022461,0.02500000037252903,13.979999542236328,0.035999998450279236,13.180999755859375,,9.539999961853027,
GD1640,Unknown,APASSJ231520.08-274417.8,348.833706,-27.738284,15.640999794006348,0.07699999958276749,15.447999954223633,0.06400000303983688,15.482000350952148,0.026000000536441803,15.397000312805176,0.03400000184774399,,,-0.8300015906570479,4.200012062938185,-9.849995967670111,4.200012062938185,15.074999809265137,0.052000001072883606,14.984999656677246,0.08399999886751175,14.928000450134277,0.1289999932050705,21.0913333892822,0.230101987719536,18.1448440551758,0.0352409444749355,14.803999900817871,0.03799999877810478,14.586000442504883,0.07400000095367432,12.307000160217285,,8.704000473022461,
GD1641,Unknown,APASSJ231527.36-313044.4,348.864032,-31.512353,16.256000518798828,0.035999998450279236,15.888999938964844,0.07500000298023224,15.944000244140625,0.04100000113248825,15.824000358581543,0.13699999451637268,15.925999641418457,,4.010003976873122,4.100003843632294,-19.460015755612403,4.100003843632294,15.1850004196167,0.035999998450279236,14.987000465393066,0.07500000298023224,14.869000434875488,0.08399999886751175,22.7594776153564,0.46297213435173,18.4259376525879,0.0341876149177551,14.977999687194824,0.03700000047683716,15.189000129699707,0.10300000011920929,12.626999855041504,,9.324000358581543,
GD1643,Unknown,APASSJ231659.24-295946.1,349.246865,-29.996148,15.42300033569336,0.07500000298023224,15.303000450134277,0.1379999965429306,15.284000396728516,0.03500000014901161,15.354999542236328,0.052000001072883606,,,6.230016106201219,4.100003843632294,-6.779988052585395,4.100003843632294,15.017000198364258,0.04800000041723251,14.805999755859375,0.0729999989271164,14.956999778747559,0.1120000034570694,,,17.7440357208252,0.045741219073534,14.760000228881836,0.035999998450279236,14.901000022888184,0.08500000089406967,12.265999794006348,,9.156999588012695,
GD1644,Unknown,APASSJ231812.53-255024.6,349.552248,-25.840168,15.416000366210938,0.03200000151991844,15.206999778747559,0.039000000804662704,15.227999687194824,0.019999999552965164,15.251999855041504,0.054999999701976776,15.32800006866455,0.014999999664723873,9.470015811530175,4.200012062938185,-6.400007896445459,4.200012062938185,14.803999900817871,0.03999999910593033,14.651000022888184,0.06199999898672104,14.545999526977539,0.09099999815225601,,,,,14.562999725341797,0.03400000184774399,14.593999862670898,0.07699999958276749,12.729999542236328,,8.993000030517578,
GD1645,Unknown,APASSJ231855.53-321608.4,349.731406,-32.269026,16.36199951171875,0.04600000008940697,15.753999710083008,0.04800000041723251,16.003000259399414,0.023000000044703484,15.57699966430664,0.006000000052154064,15.456999778747559,,7.329995605687145,5.000004148314474,-7.800011644576443,5.000004148314474,14.545000076293945,0.029999999329447746,14.168000221252441,0.041999999433755875,14.168999671936035,0.052000001072883606,,,20.5854759216309,0.049709215760231,14.128000259399414,0.029999999329447746,14.232000350952148,0.052000001072883606,12.295000076293945,,9.239999771118164,
GD1646,Unknown,APASSJ231918.45-231309.4,349.826906,-23.219293,15.430000305175781,0.03799999877810478,15.03499984741211,0.05900000035762787,15.14799976348877,0.039000000804662704,15.006999969482422,0.06400000303983688,15.151000022888184,0.26600000262260437,8.660016192152398,4.100003843632294,-4.209983990222099,4.100003843632294,14.473999977111816,0.029999999329447746,14.342000007629395,0.03799999877810478,14.279999732971191,0.057999998331069946,,,18.4793529510498,0.0444468297064304,14.241999626159668,0.029999999329447746,14.383000373840332,0.0689999982714653,12.166999816894531,,9.045000076293945,
GD1647,Unknown,APASSJ232029.06-314420.3,350.121099,-31.738979,15.803999900817871,0.050999999046325684,15.657999992370605,0.13099999725818634,15.64799976348877,0.035999998450279236,15.880999565124512,0.01600000075995922,,,6.099984057073016,4.60000810562633,-10.019988167186966,4.60000810562633,15.668999671936035,0.06700000166893005,15.645000457763672,0.13699999451637268,15.395999908447266,0.16099999845027924,18.0611553192139,0.069739393889904,17.4235172271729,0.023663155734539,15.718000411987305,0.0560000017285347,16.67799949645996,0.41499999165534973,12.812000274658203,,9.100000381469727,
GD1649,Unknown,APASSJ232142.61-230032.3,350.427583,-23.008974,15.020999908447266,0.0729999989271164,15.02299976348877,0.00800000037997961,14.909000396728516,0.041999999433755875,15.125,0.04100000113248825,15.060999870300293,,4.1199841234629275,4.200012062938185,-1.8900000668509165,4.200012062938185,14.878999710083008,0.03700000047683716,14.753000259399414,0.04500000178813934,14.758999824523926,0.08799999952316284,17.7261161804199,0.0482566319406033,17.0625114440918,0.0219112392514944,14.836999893188477,0.03799999877810478,15.192000389099121,0.11900000274181366,12.092000007629395,,9.031999588012695,
GD165,WD,APASSJ142438.97+091712.3,216.162384,9.286777,14.473999977111816,0.017000000923871994,14.347000122070312,0.041999999433755875,14.307000160217285,0.017000000923871994,14.470999717712402,0.032999999821186066,14.63700008392334,0.1469999998807907,-216.11016418319196,3.7000078009441495,-154.51991348527372,3.7000078009441495,14.531999588012695,0.05900000035762787,14.49899959564209,0.0989999994635582,14.609999656677246,0.0989999994635582,,,14.783881187439,0.00268714572302997,,,,,,,,
GD1650,Unknown,APASSJ232208.71-223735.3,350.536314,-22.626499,15.317000389099121,0.06300000101327896,15.071999549865723,0.041999999433755875,15.168999671936035,,15.248000144958496,0.03700000047683716,,,6.67000790599559,4.100003843632294,-0.7700003834543168,4.100003843632294,14.605999946594238,0.03200000151991844,14.434000015258789,0.04100000113248825,14.543999671936035,0.07800000160932541,20.4278049468994,0.163301140069962,17.5503902435303,0.0277449414134026,14.428999900817871,0.032999999821186066,14.416999816894531,0.07000000029802322,11.661999702453613,,8.96399974822998,
GD1651,Star,APASSJ232226.47-310425.4,350.61033,-31.073733,13.748000144958496,0.039000000804662704,13.993000030517578,0.019999999552965164,13.758999824523926,0.035999998450279236,14.232999801635742,0.05700000002980232,14.621000289916992,0.1469999998807907,21.719988035329152,4.200012062938185,-4.590000162352226,4.200012062938185,14.713000297546387,0.03099999949336052,14.864999771118164,0.06400000303983688,15.052000045776367,0.12800000607967377,,,,,14.82699966430664,0.035999998450279236,14.776000022888184,0.0729999989271164,12.765999794006348,0.47699999809265137,9.25100040435791,
GD1652,Unknown,APASSJ232256.44-302033.2,350.735206,-30.342556,15.277999877929688,0.03099999949336052,15.27400016784668,0.028999999165534973,15.182999610900879,0.03200000151991844,15.418000221252441,0.05700000002980232,15.40999984741211,0.16899999976158142,7.679988357267575,4.299983856981271,-9.950004186976003,4.299983856981271,15.3149995803833,0.0560000017285347,15.366000175476074,0.10599999874830246,15.123000144958496,0.15299999713897705,17.0100841522217,0.0409826040267944,16.6807842254639,0.0187918320298195,15.465999603271484,0.04699999839067459,15.767000198364258,0.16500000655651093,12.83899974822998,,8.581000328063965,
GD1653,Unknown,APASSJ232308.21-313918.6,350.784214,-31.655178,16.461000442504883,0.12300000339746475,16.422000885009766,0.050999999046325684,16.35099983215332,0.09200000017881393,16.469999313354492,0.08699999749660492,16.339000701904297,,7.279992314579431,4.899995929008583,-10.699992162699345,4.899995929008583,16.378000259399414,0.11599999666213989,15.928000450134277,0.15000000596046448,15.758999824523926,,18.7947521209717,0.10104051977396,18.3113460540771,0.0274778511375189,16.475000381469727,0.09700000286102295,16.406999588012695,0.30799999833106995,12.854999542236328,,8.925000190734863,
GD1654,Star,APASSJ232547.39-233550.4,351.447472,-23.597343,15.54699993133545,0.057999998331069946,15.614999771118164,0.03999999910593033,15.531999588012695,0.0689999982714653,15.71399974822998,0.11299999803304672,16.35099983215332,,-3.9800161630410003,5.000004148314474,-7.6200119110581,5.000004148314474,15.85200023651123,0.07199999690055847,15.798999786376953,0.13899999856948853,15.656999588012695,,16.3056449890137,0.0362833105027676,16.050048828125,0.0199932474642992,15.932999610900879,0.07999999821186066,15.239999771118164,0.15299999713897705,11.9350004196167,,7.7270002365112305,
GD1655,Unknown,APASSJ232559.99-293025.6,351.499962,-29.50712,15.39900016784668,0.06400000303983688,15.053000450134277,0.04800000041723251,15.189000129699707,0.05299999937415123,15.01099967956543,0.06199999898672104,15.029999732971191,0.0689999982714653,13.820003368891776,3.8999878142931266,-0.2999998713448804,3.8999878142931266,14.463000297546387,0.03500000014901161,14.253999710083008,0.03999999910593033,14.126999855041504,0.05400000140070915,21.7000846862793,0.126471981406212,17.890661239624,0.0118283610790968,14.199000358581543,0.029999999329447746,14.277000427246094,0.05400000140070915,12.472999572753906,,8.869999885559082,
GD1656,Unknown,APASSJ232640.35-285445.9,351.668137,-28.91275,14.557000160217285,0.05000000074505806,14.666999816894531,0.05700000002980232,14.543999671936035,0.03500000014901161,14.913999557495117,0.035999998450279236,15.23799991607666,0.19599999487400055,2.639998888298578,5.000004148314474,-0.8600003525316424,5.000004148314474,15.406999588012695,0.05299999937415123,15.647000312805176,0.12200000137090683,15.866999626159668,0.2290000021457672,13.4957475662231,0.00616681575775146,13.9262781143188,0.00421699602156878,15.366999626159668,0.04600000008940697,15.204999923706055,0.11100000143051147,12.29800033569336,,9.131999969482422,
GD1657,Unknown,APASSJ232700.33-304805.6,351.751385,-30.80157,16.01799964904785,0.006000000052154064,16.12299919128418,0.06800000369548798,15.977999687194824,0.06199999898672104,16.128000259399414,0.15299999713897705,,,13.169987596484134,4.100003843632294,1.8699983002079534,4.100003843632294,16.040000915527344,0.11100000143051147,15.859999656677246,0.18000000715255737,14.993000030517578,,18.5347423553467,0.0239509791135788,17.9530563354492,0.0123859718441963,15.980999946594238,0.06400000303983688,16.173999786376953,0.2460000067949295,12.576000213623047,,9.239999771118164,
GD1658,Unknown,APASSJ232706.46-320141.6,351.776923,-32.028223,15.800999641418457,0.050999999046325684,15.305000305175781,0.05400000140070915,15.522000312805176,0.028999999165534973,15.218000411987305,0.035999998450279236,15.083000183105469,0.020999999716877937,-21.160008145670872,5.000004148314474,-57.250081590609625,5.000004148314474,14.312999725341797,0.03200000151991844,13.970999717712402,0.03700000047683716,14.0,0.06400000303983688,23.9968299865723,0.434694081544876,18.1438694000244,0.0134035646915436,13.961999893188477,0.02800000086426735,14.0649995803833,0.04800000041723251,12.852999687194824,,8.82800006866455,
GD1659,Unknown,APASSJ232804.73-264813.7,352.019749,-26.803822,16.17799949645996,0.39800000190734863,15.901000022888184,0.3199999928474426,15.788999557495117,,15.805000305175781,,,,-0.4299983856981271,4.100003843632294,-8.589996195951244,4.100003843632294,15.378000259399414,0.050999999046325684,15.312999725341797,0.09099999815225601,14.878000259399414,0.10700000077486038,21.2773914337158,0.237007454037666,18.4872951507568,0.0445462614297867,15.14799976348877,0.0430000014603138,14.918000221252441,0.09200000017881393,12.795000076293945,,9.055999755859375,
GD166,Unknown,APASSJ142523.17+214107.5,216.346548,21.685419,15.75,0.09300000220537186,15.291000366210938,0.08399999886751175,15.456000328063965,0.04800000041723251,15.23799991607666,0.006000000052154064,15.157999992370605,0.039000000804662704,-70.54992238408886,3.5999999909108737,-53.42003969417419,3.5999999909108737,14.317999839782715,0.03999999910593033,14.057000160217285,0.041999999433755875,14.114999771118164,0.06199999898672104,,,17.970085144043,0.0283561106771231,14.001999855041504,0.026000000536441803,14.036999702453613,0.03799999877810478,12.859000205993652,,9.416999816894531,
GD1660,Unknown,APASSJ232812.69-321311.6,352.052895,-32.219907,16.41200065612793,0.09700000286102295,16.35099983215332,0.15800000727176666,16.242000579833984,,16.375999450683594,,,,3.9399839806719683,4.60000810562633,-8.219988376367837,4.60000810562633,16.45400047302246,0.15700000524520874,15.640999794006348,0.16599999368190765,15.399999618530273,,,,,,15.758999824523926,0.05400000140070915,15.88599967956543,0.1889999955892563,12.927000045776367,,9.135000228881836,
GD1661,Unknown,APASSJ232817.37-242658.9,352.072404,-24.449707,16.746999740600586,,16.85099983215332,,16.70400047302246,,16.798999786376953,,,,-10.010015830630437,5.199984161663451,-4.3999920762871625,5.199984161663451,16.665000915527344,0.16899999976158142,16.43000030517578,0.22599999606609344,16.086999893188477,0.3050000071525574,,,,,16.841999053955078,0.15600000321865082,16.17099952697754,0.34700000286102295,11.904999732971191,,8.232000350952148,
GD1662,WD,APASSJ232900.45-294646.1,352.251901,-29.779477,13.333000183105469,0.25,13.241999626159668,0.26899999380111694,13.223999977111816,0.24199999868869781,13.307999610900879,0.20000000298023224,13.444000244140625,0.21199999749660492,-10.879991896217689,3.8999878142931266,-12.399983734212583,3.8999878142931266,12.83899974822998,0.02199999988079071,12.789999961853027,0.02800000086426735,12.699000358581543,0.027000000700354576,13.2601366043091,0.00186414201743901,13.352068901062,0.00132133648730814,12.654000282287598,0.023000000044703484,12.527999877929688,0.026000000536441803,11.868000030517578,0.23600000143051147,9.043000221252441,
GD1663,Unknown,APASSJ232954.80-213356.9,352.478343,-21.565826,16.006999969482422,0.16699999570846558,15.718000411987305,0.11100000143051147,15.868000030517578,0.0860000029206276,15.5649995803833,0.14399999380111694,,,1.1900015692845045,3.999996033599018,-5.760000067311921,3.999996033599018,14.86299991607666,0.041999999433755875,14.015999794006348,0.04399999976158142,12.855999946594238,0.032999999821186066,,,16.1518630981445,0.01562793366611,11.055000305175781,0.023000000044703484,9.92199993133545,0.020999999716877937,7.284999847412109,0.01600000075995922,4.836999893188477,0.024000000208616257
GD1664,Star,APASSJ233011.68-264307.7,352.548688,-26.718828,12.597000122070312,0.04500000178813934,12.529999732971191,0.052000001072883606,12.47700023651123,0.017000000923871994,12.663000106811523,,12.928000450134277,0.019999999552965164,-1.0400003930044477,2.40000122175843,-14.860007649986073,2.499998390703695,12.564000129699707,0.023000000044703484,12.597000122070312,0.027000000700354576,12.597999572753906,0.029999999329447746,14.7509393692017,0.0146038522943854,14.2389240264893,0.00757562601938844,12.579999923706055,0.026000000536441803,12.619000434875488,0.02800000086426735,12.079999923706055,,9.152000427246094,
GD1666,Unknown,APASSJ233023.62-213129.8,352.598437,-21.524954,15.229000091552734,0.07800000160932541,15.015999794006348,0.014000000432133675,15.03499984741211,0.03400000184774399,15.11299991607666,0.024000000208616257,15.300999641418457,0.05299999937415123,-3.470000274319318,4.200012062938185,-7.750008353468729,4.200012062938185,14.84000015258789,0.035999998450279236,14.72700023651123,0.03999999910593033,14.670000076293945,0.08500000089406967,,,17.2096252441406,0.0259769223630428,14.704999923706055,0.03200000151991844,14.777000427246094,0.07599999755620956,12.684000015258789,,9.295000076293945,
GD1667,Unknown,APASSJ233105.78-211512.1,352.774117,-21.253385,15.809000015258789,0.10400000214576721,15.62600040435791,0.09300000220537186,15.654000282287598,0.014000000432133675,15.65999984741211,0.09399999678134918,16.0310001373291,,-5.910011986998143,4.299983856981271,8.250011796917534,4.299983856981271,16.27899932861328,0.09600000083446503,16.070999145507812,0.17299999296665192,15.37600040435791,,,,18.0951709747314,0.0411243587732315,15.015999794006348,0.035999998450279236,15.192999839782715,0.0989999994635582,12.470000267028809,0.4580000042915344,9.269000053405762,
GD1668,Star,APASSJ233127.82-335703.9,352.86595,-33.951095,14.036999702453613,0.020999999716877937,14.0600004196167,0.03400000184774399,13.939000129699707,0.014999999664723873,14.260000228881836,0.04100000113248825,14.527999877929688,0.03999999910593033,-5.119991828905768,10.900007782765897,-2.1200004312049714,10.900007782765897,14.13599967956543,0.032999999821186066,14.248000144958496,0.03799999877810478,14.34000015258789,0.07199999690055847,,,15.2793340682983,0.00324821891263127,14.25100040435791,0.029999999329447746,14.251999855041504,0.05400000140070915,12.319000244140625,,8.916999816894531,
GD1669,subdwarf,APASSJ233149.97-285253.2,352.958209,-28.881445,13.642000198364258,0.03500000014901161,13.824000358581543,0.035999998450279236,13.65999984741211,0.061000000685453415,14.098999977111816,0.04699999839067459,14.442999839782715,0.03999999910593033,13.11001196881989,4.100003843632294,-5.339988138075569,4.100003843632294,14.532999992370605,0.028999999165534973,14.598999977111816,0.05299999937415123,14.680000305175781,0.09099999815225601,12.525785446167,0.00342734111472964,13.0214710235596,0.00256080995313823,14.817999839782715,0.035999998450279236,14.973999977111816,0.09600000083446503,12.723999977111816,,9.13700008392334,
GD167,WD,APASSJ143520.83+142840.4,218.836826,14.477892,16.42300033569336,0.014000000432133675,16.384000778198242,0.05400000140070915,16.288000106811523,,16.5310001373291,0.010999999940395355,,,,,,,,,,,,,,,,,,,,,,,,
GD1670,WD,APASSJ233210.90-330108.7,353.045455,-33.019089,16.490999221801758,,16.586000442504883,,16.2810001373291,,16.683000564575195,,,,22.7400116273202,19.50001151271863,7.4499836955510546,19.50001151271863,,,,,,,,,,,16.882999420166016,0.12600000202655792,16.50200080871582,,12.843000411987305,0.5049999952316284,9.258999824523926,
GD1671,Star,APASSJ233300.14-275815.1,353.250615,-27.970879,13.163000106811523,0.02500000037252903,13.100000381469727,0.05400000140070915,13.050000190734863,0.06300000101327896,13.178000450134277,0.07400000095367432,13.336000442504883,0.14000000059604645,16.90999197307974,3.3000011171679944,-10.590011606836924,3.3000011171679944,12.756999969482422,0.026000000536441803,12.696999549865723,0.024000000208616257,12.626999855041504,0.028999999165534973,17.0828094482422,0.0486701615154743,15.5271215438843,0.0143161797896028,12.604999542236328,0.02500000037252903,12.609999656677246,0.026000000536441803,12.104000091552734,0.2840000092983246,8.868000030517578,
GD1672,Unknown,APASSJ233301.32-215336.5,353.255521,-21.893493,15.550999641418457,0.08500000089406967,15.380999565124512,0.07699999958276749,15.359000205993652,0.03799999877810478,15.418999671936035,0.13600000739097595,15.475000381469727,0.08799999952316284,7.459992048097774,4.3999920762871625,-16.390007840527687,4.3999920762871625,15.229000091552734,0.0430000014603138,15.194000244140625,0.06499999761581421,15.130999565124512,0.14000000059604645,18.7148933410645,0.0665851160883904,17.4839153289795,0.0281922593712807,15.095999717712402,0.03799999877810478,15.317000389099121,0.12300000339746475,12.241000175476074,,9.260000228881836,
GD1674,subdwarf,APASSJ233402.03-285138.1,353.508497,-28.860608,14.416999816894531,0.039000000804662704,14.541999816894531,0.03400000184774399,14.404999732971191,0.07000000029802322,14.819000244140625,0.05400000140070915,15.062000274658203,0.23899999260902405,-19.029996292374562,4.299983856981271,-1.1900015692845045,4.299983856981271,15.40999984741211,0.07000000029802322,15.489999771118164,0.1379999965429306,15.137999534606934,,,,,,,,,,,,,
GD1675,cWD,APASSJ233405.04-320650.1,353.521034,-32.113933,14.081000328063965,0.032999999821186066,14.21500015258789,0.020999999716877937,14.03499984741211,0.014000000432133675,14.440999984741211,0.035999998450279236,14.784000396728516,0.07400000095367432,21.84998447773978,15.900011931080371,-24.050016327237245,15.900011931080371,14.843000411987305,0.03799999877810478,14.88599967956543,0.06800000369548798,15.015999794006348,0.13300000131130219,13.3160810470581,0.134608760476112,13.7652311325073,0.00154871866106987,14.861000061035156,0.035999998450279236,15.118000030517578,0.09300000220537186,12.484000205993652,,9.241000175476074,
GD1676,Star,APASSJ233545.67-325427.3,353.940326,-32.907603,15.293999671936035,0.02800000086426735,15.039999961853027,0.06800000369548798,15.126999855041504,0.04399999976158142,15.069000244140625,0.04500000178813934,15.074999809265137,0.0820000022649765,-12.44001632585423,11.000016002071789,-28.450009631342255,11.000016002071789,14.553000450134277,0.029999999329447746,14.36400032043457,0.04500000178813934,14.465999603271484,0.0949999988079071,,,17.5037975311279,0.00892471242696047,14.392000198364258,0.03099999949336052,14.388999938964844,0.057999998331069946,12.574999809265137,,9.286999702453613,
GD1677,Star,APASSJ233617.58-314447.8,354.073271,-31.746627,15.694000244140625,,15.520999908447266,,15.517999649047852,0.009999999776482582,15.62600040435791,0.07000000029802322,,,3.0899988360033603,4.200012062938185,-5.9299918575561605,4.200012062938185,15.128000259399414,0.04500000178813934,14.920000076293945,0.06400000303983688,15.069000244140625,0.1340000033378601,20.1984825134277,0.142929896712303,18.0974235534668,0.0275928024202585,15.12399959564209,0.03999999910593033,15.092000007629395,0.09200000017881393,12.918000221252441,,9.295000076293945,
GD1678,Star,APASSJ233708.82-261400.1,354.286783,-26.233383,12.196999549865723,0.03200000151991844,12.052000045776367,0.01899999938905239,12.053999900817871,0.03700000047683716,12.159000396728516,0.017000000923871994,12.312000274658203,0.03200000151991844,13.299984038894763,2.3000003693596227,-6.350004196065129,2.3000003693596227,11.87399959564209,0.02199999988079071,11.883000373840332,0.02199999988079071,11.831000328063965,0.019999999552965164,16.2364063262939,0.0337772183120251,14.4588737487793,0.00853102747350931,11.821000099182129,0.023000000044703484,11.822999954223633,0.02199999988079071,12.20300006866455,0.23999999463558197,9.1899995803833,
GD1679,Star,APASSJ233710.04-255153.2,354.291864,-25.864786,9.02400016784668,0.04399999976158142,8.970000267028809,0.052000001072883606,8.89799976348877,0.050999999046325684,9.092000007629395,0.057999998331069946,9.239999771118164,0.04699999839067459,27.290016441838816,1.1999987691524439,-5.130000181452488,0.8999999977277184,8.835000038146973,0.023000000044703484,8.875,0.054999999701976776,8.861000061035156,0.02500000037252903,,,,,8.781999588012695,0.023000000044703484,8.831000328063965,0.019999999552965164,8.85200023651123,0.024000000208616257,8.545999526977539,0.2280000001192093
GD168,WD,APASSJ143645.10+154140.5,219.187952,15.694601,16.509000778198242,0.06800000369548798,16.47599983215332,0.04699999839067459,16.378000259399414,0.10499999672174454,16.652999877929688,0.04800000041723251,,,-108.65988224395551,5.299991971696727,-40.02984132966958,5.299991971696727,16.88599967956543,0.1589999943971634,15.935999870300293,,16.753000259399414,,,,,,16.913999557495117,0.09099999815225601,16.660999298095703,0.25,12.64900016784668,,9.42300033569336,
GD1680,Unknown,APASSJ233728.91-223733.2,354.370493,-22.625893,14.663000106811523,0.017000000923871994,14.710000038146973,0.0430000014603138,14.59000015258789,0.052000001072883606,14.857000350952148,0.039000000804662704,15.062999725341797,0.07599999755620956,9.230003615812166,4.200012062938185,-6.040008020136156,4.200012062938185,14.843000411987305,0.041999999433755875,14.907999992370605,0.07100000232458115,14.803000450134277,0.11100000143051147,15.8793706893921,0.0225782506167889,15.6269779205322,0.0118669364601374,14.9350004196167,0.03700000047683716,14.963000297546387,0.09200000017881393,12.37600040435791,,8.598999977111816,
GD1681,Unknown,APASSJ233834.94-213933.6,354.64559,-21.659334,16.219999313354492,0.05999999865889549,15.553000450134277,0.09799999743700027,15.899999618530273,0.01600000075995922,15.399999618530273,0.039000000804662704,15.293999671936035,0.15199999511241913,13.939992277300917,3.999996033599018,-6.9800036726519465,3.999996033599018,14.402000427246094,0.029999999329447746,14.048999786376953,0.04100000113248825,14.027999877929688,0.054999999701976776,,,20.0405235290527,0.081309050321579,13.99899959564209,0.028999999165534973,14.079999923706055,0.05299999937415123,12.741000175476074,,9.140999794006348,
GD1682,Unknown,APASSJ233903.92-225111.5,354.766363,-22.853202,15.62399959564209,0.04100000113248825,15.555999755859375,0.035999998450279236,15.465999603271484,0.09300000220537186,15.652999877929688,0.07999999821186066,15.779999732971191,,6.819983809691621,4.60000810562633,-2.8199988264532294,4.60000810562633,15.364999771118164,0.04399999976158142,15.326000213623047,0.09099999815225601,15.286999702453613,0.17599999904632568,18.4629878997803,0.0580315664410591,17.7040767669678,0.0313286483287811,15.234999656677246,0.04699999839067459,14.95300006866455,0.10000000149011612,12.661999702453613,,9.10099983215332,
GD1683,Star,APASSJ233919.25-272441.7,354.830218,-27.411589,14.711999893188477,0.04899999871850014,14.677000045776367,0.01899999938905239,14.605999946594238,0.019999999552965164,14.795000076293945,0.0989999994635582,14.930000305175781,0.1289999932050705,4.510007829594542,4.100003843632294,-7.310015735129127,4.100003843632294,14.633000373840332,0.03999999910593033,14.550000190734863,0.06400000303983688,14.696999549865723,0.09600000083446503,17.2135162353516,0.019073061645031,16.5533103942871,0.00622864766046405,14.539999961853027,0.029999999329447746,14.541999816894531,0.05299999937415123,12.668999671936035,,9.050000190734863,
GD1685,Unknown,APASSJ233949.92-230514.8,354.95801,-23.087456,16.753999710083008,0.1509999930858612,16.542999267578125,0.1550000011920929,16.562000274658203,0.0729999989271164,16.527000427246094,0.14399999380111694,,,-3.2500008956048987,4.899995929008583,-2.869999252652633,4.899995929008583,16.084999084472656,0.07599999755620956,16.08799934387207,0.17100000381469727,15.694999694824219,0.210999995470047,22.0327816009521,0.31694033741951,19.3371543884277,0.0738187879323959,15.90999984741211,0.0729999989271164,16.104999542236328,0.26600000262260437,12.140999794006348,,9.081999778747559,
GD1686,subdwarf,APASSJ234015.39-292800.0,355.06413,-29.466672,14.276000022888184,0.04500000178813934,14.414999961853027,0.04699999839067459,14.263999938964844,0.03400000184774399,14.680999755859375,0.04899999871850014,14.967000007629395,0.05700000002980232,19.94000413105823,4.299983856981271,-7.340003958233865,4.299983856981271,15.182999610900879,0.05400000140070915,15.145000457763672,0.10599999874830246,15.097999572753906,0.164000004529953,13.2377071380615,0.00724449241533875,13.5127630233765,0.00396106299012899,15.28600025177002,0.04600000008940697,15.208999633789062,0.11999999731779099,11.958000183105469,,8.654000282287598,
GD1687,Star,APASSJ234022.77-270610.6,355.094908,-27.102949,14.322999954223633,0.03400000184774399,14.279000282287598,0.029999999329447746,14.236000061035156,0.026000000536441803,14.446999549865723,0.017000000923871994,14.593000411987305,0.0820000022649765,3.0899988360033603,3.999996033599018,-10.130003920494346,3.999996033599018,14.270999908447266,0.032999999821186066,14.3100004196167,0.04399999976158142,14.508000373840332,0.09600000083446503,16.3162651062012,0.0213074330240488,15.9393339157104,0.01270124129951,14.331000328063965,0.028999999165534973,14.329000473022461,0.050999999046325684,12.432999610900879,,9.439000129699707,
GD1688,Star,APASSJ234051.95-293823.7,355.216477,-29.639917,14.909000396728516,0.05000000074505806,14.744999885559082,0.03099999949336052,14.746999740600586,0.039000000804662704,14.85200023651123,0.05400000140070915,14.968000411987305,0.09600000083446503,1.2800016406799841,3.999996033599018,-5.569991981246858,3.999996033599018,14.461999893188477,0.032999999821186066,14.331999778747559,0.04500000178813934,14.362000465393066,0.07500000298023224,18.7836894989014,0.0916255414485931,17.2311916351318,0.0230396632105112,14.388999938964844,0.03200000151991844,14.357999801635742,0.06300000101327896,12.368000030517578,,8.944000244140625,
GD1689,Unknown,APASSJ234143.38-284032.2,355.430773,-28.675625,16.937999725341797,,16.562999725341797,,16.70599937438965,,16.378000259399414,,,,-7.599996024509892,4.899995929008583,-42.13008105580229,4.899995929008583,15.543000221252441,0.05900000035762787,15.857000350952148,0.1770000010728836,15.65999984741211,,,,19.0152797698975,0.0385374911129475,15.574000358581543,0.04699999839067459,15.751999855041504,0.14000000059604645,13.01099967956543,,9.307000160217285,
GD169,Unknown,APASSJ144114.29+154508.2,220.309547,15.752303,14.57699966430664,0.041999999433755875,14.178999900817871,0.04800000041723251,14.267000198364258,0.04600000008940697,14.062999725341797,0.08699999749660492,13.920999526977539,0.09600000083446503,-104.82983707333915,3.999996033599018,-67.35995993949473,3.999996033599018,12.991999626159668,0.026000000536441803,12.71500015258789,0.03200000151991844,12.682999610900879,0.02800000086426735,,,,,12.612000465393066,0.023000000044703484,12.663999557495117,0.02500000037252903,12.277999877929688,0.29600000381469727,9.081999778747559,
GD1690,subdwarf,APASSJ234241.41-275001.7,355.672561,-27.833813,14.885000228881836,0.04899999871850014,15.01200008392334,0.035999998450279236,14.869999885559082,0.01899999938905239,15.07800006866455,0.06400000303983688,15.218999862670898,,11.559995891730068,4.100003843632294,2.3400000145556987,4.100003843632294,15.111000061035156,0.052000001072883606,14.513999938964844,0.0689999982714653,14.684000015258789,0.09600000083446503,13.6681613922119,0.00710491091012955,14.1425199508667,0.00560974655672908,14.631999969482422,0.03200000151991844,14.829999923706055,0.07000000029802322,13.104000091552734,,9.524999618530273,
GD1691,Unknown,APASSJ234411.62-293542.7,356.048453,-29.595219,16.253999710083008,0.210999995470047,15.92300033569336,0.14000000059604645,16.145000457763672,0.035999998450279236,16.020999908447266,0.0430000014603138,,,3.7400039673229912,4.60000810562633,-6.000011853757314,4.60000810562633,15.267000198364258,0.05400000140070915,15.17199993133545,0.10199999809265137,15.314000129699707,0.20499999821186066,22.3574352264404,0.433744072914124,18.8331050872803,0.0380000695586205,15.17300033569336,0.035999998450279236,15.067999839782715,0.08500000089406967,12.694000244140625,0.4129999876022339,8.897000312805176,
GD1692,Unknown,APASSJ234438.34-242731.8,356.159753,-24.458841,16.277999877929688,0.035999998450279236,16.047000885009766,0.07100000232458115,,,,,,,0.240000122175843,4.7000159156596055,-4.309991800255375,4.7000159156596055,15.609000205993652,0.05900000035762787,15.291000366210938,0.10999999940395355,15.41100025177002,0.19499999284744263,,,,,15.35200023651123,0.04699999839067459,15.168999671936035,0.11599999666213989,12.779999732971191,,8.888999938964844,
GD1693,Unknown,APASSJ234607.22-225038.0,356.53012,-22.843903,15.968000411987305,0.0560000017285347,15.583000183105469,0.03500000014901161,15.717000007629395,0.0430000014603138,15.47700023651123,0.04800000041723251,15.343000411987305,0.11400000005960464,-0.7599996024509892,4.100003843632294,-25.66000803199131,4.100003843632294,14.72700023651123,0.03200000151991844,14.565999984741211,0.05299999937415123,14.574000358581543,0.0820000022649765,21.9532241821289,0.336738914251328,18.0391445159912,0.0246170684695244,14.425000190734863,0.03400000184774399,14.335000038146973,0.05700000002980232,12.779000282287598,,9.166000366210938,
GD1694,subdwarf,APASSJ234617.79-292750.1,356.574154,-29.463921,14.883999824523926,0.032999999821186066,15.034000396728516,0.0430000014603138,14.85200023651123,0.0430000014603138,15.281999588012695,0.03099999949336052,15.557999610900879,0.07999999821186066,14.640012159361504,4.60000810562633,-11.639988224487752,4.60000810562633,15.645000457763672,0.06300000101327896,15.85200023651123,0.18199999630451202,15.293999671936035,,13.8621740341187,0.00841734930872917,14.1519269943237,0.00421726843342185,15.98799991607666,0.05299999937415123,16.347000122070312,0.2370000034570694,12.95199966430664,0.4560000002384186,9.487000465393066,
GD1695,QSO,APASSJ234640.74-294512.2,356.669755,-29.753398,15.984000205993652,0.11100000143051147,15.687000274658203,0.15800000727176666,15.779000282287598,0.08399999886751175,15.774999618530273,0.029999999329447746,,,-0.6900011953803187,3.999996033599018,-3.530001686158357,3.999996033599018,15.142999649047852,0.04899999871850014,14.67199993133545,0.06499999761581421,13.883999824523926,0.06499999761581421,16.9148693084717,0.0308649055659771,16.0817451477051,0.0103271631523967,11.798999786376953,0.024000000208616257,10.677000045776367,0.020999999716877937,8.385000228881836,0.01899999938905239,6.198999881744385,0.03999999910593033
GD1696,Star,APASSJ234706.26-300247.3,356.776114,-30.046482,14.581999778747559,0.03700000047683716,14.61400032043457,0.024000000208616257,14.486000061035156,0.03999999910593033,14.803999900817871,0.014999999664723873,15.060999870300293,0.13199999928474426,2.689999109861674,4.200012062938185,-6.810011882407707,4.200012062938185,14.812999725341797,0.029999999329447746,14.810999870300293,0.07000000029802322,14.843000411987305,0.13300000131130219,15.8404693603516,0.0191522836685181,15.529034614563,0.00759965553879738,14.963000297546387,0.032999999821186066,15.119000434875488,0.08299999684095383,13.048999786376953,,9.380000114440918,
GD1697,Unknown,APASSJ234749.10-302604.7,356.954602,-30.434644,15.769000053405762,0.09200000017881393,15.597999572753906,0.05299999937415123,15.567999839782715,0.050999999046325684,15.625,0.0430000014603138,15.40999984741211,,-0.3200000520564572,4.3999920762871625,-10.630008182488382,4.3999920762871625,15.336999893188477,0.054999999701976776,15.12399959564209,0.09099999815225601,15.204000473022461,0.16500000655651093,20.1116256713867,0.154589056968689,17.7800331115723,0.0314191803336143,15.142999649047852,0.03500000014901161,15.282999992370605,0.09099999815225601,12.864999771118164,,9.314000129699707,
GD1699,Unknown,APASSJ234856.97-212335.8,357.237391,-21.393304,15.954000473022461,0.03400000184774399,15.97599983215332,0.027000000700354576,15.850000381469727,0.04100000113248825,16.150999069213867,0.020999999716877937,,,4.250016172591131,5.699988014384871,-1.5400007669086335,5.699988014384871,16.34600067138672,0.0949999988079071,16.177000045776367,0.1899999976158142,17.10300064086914,,,,,,16.416000366210938,0.09300000220537186,16.91200065612793,0.5,12.800000190734863,,9.182999610900879,
GD17,WD,APASSJ014934.48+240046.9,27.39368,24.013032,16.299999237060547,0.15399999916553497,16.016000747680664,0.03999999910593033,16.069000244140625,0.10700000077486038,16.018999099731445,0.10499999672174454,16.149999618530273,,126.96012418018654,4.299983856981271,22.8399838306359,4.299983856981271,15.967000007629395,0.07500000298023224,15.73900032043457,0.13500000536441803,14.958999633789062,,,,17.8762149810791,0.0415307022631168,15.894000053405762,0.052000001072883606,16.576000213623047,0.2720000147819519,13.109000205993652,,9.458000183105469,
GD170,Unknown,APASSJ144259.30+094535.7,220.747118,9.759918,14.407999992370605,0.07900000363588333,13.9399995803833,0.04399999976158142,14.11400032043457,0.06300000101327896,13.819999694824219,0.03700000047683716,13.670000076293945,0.057999998331069946,4.420007962835371,3.5999999909108737,-86.70996321598068,3.5999999909108737,12.913999557495117,0.024000000208616257,12.661999702453613,0.026000000536441803,12.609999656677246,0.029999999329447746,22.4117794036865,0.261517882347107,17.1361389160156,0.00794800091534853,12.574000358581543,0.024000000208616257,12.604000091552734,0.02500000037252903,12.836000442504883,0.42899999022483826,9.437999725341797,
GD1701,Star,APASSJ235117.10-313030.2,357.821269,-31.508399,15.435999870300293,0.05900000035762787,15.317000389099121,0.07000000029802322,15.315999984741211,0.010999999940395355,15.402000427246094,0.0430000014603138,15.432999610900879,,11.360016287653707,4.299983856981271,-5.60001581106917,4.299983856981271,15.164999961853027,0.039000000804662704,14.989999771118164,0.05999999865889549,15.142000198364258,0.13899999856948853,18.4984188079834,0.0538392998278141,17.54372215271,0.0159077048301697,15.107000350952148,0.03700000047683716,15.031999588012695,0.08100000023841858,12.807000160217285,,8.885000228881836,
GD1702,Unknown,APASSJ235134.94-241837.1,357.895609,-24.31033,16.488000869750977,,15.963000297546387,0.0949999988079071,16.209999084472656,0.0689999982714653,15.84000015258789,0.017000000923871994,15.791999816894531,,13.66999185847817,4.200012062938185,-2.750000317064405,4.200012062938185,15.041000366210938,0.0430000014603138,14.906999588012695,0.06499999761581421,14.71500015258789,0.10400000214576721,,,18.8866500854492,0.0470633879303932,14.819999694824219,0.03799999877810478,14.973999977111816,0.09799999743700027,12.668000221252441,,9.02400016784668,
GD1703,subdwarf,APASSJ235143.65-311852.9,357.93188,-31.314721,15.727999687194824,0.0430000014603138,15.89799976348877,0.06700000166893005,15.72599983215332,0.032999999821186066,16.165000915527344,0.03799999877810478,,,12.939983753312845,5.60001581106917,-8.07001206339919,5.60001581106917,16.621000289916992,0.1289999932050705,16.60099983215332,0.2840000092983246,16.36400032043457,,14.5684947967529,0.00979511719197035,14.9620780944824,0.00470601301640272,16.645000457763672,0.08299999684095383,16.35300064086914,0.21899999678134918,12.972000122070312,,8.888999938964844,
GD1706,WD,APASSJ235303.79-243203.7,358.265806,-24.534371,15.312000274658203,0.09000000357627869,15.357000350952148,0.03099999949336052,15.223999977111816,0.03200000151991844,15.609000205993652,0.1420000046491623,16.233999252319336,,-19.38999575941125,5.10001195834775,-10.900007782765897,5.10001195834775,15.961000442504883,0.07100000232458115,16.069000244140625,,15.899999618530273,,,,,,16.39299964904785,0.09399999678134918,17.054000854492188,,12.559000015258789,,9.182000160217285,
GD1707,Star,APASSJ235429.39-234055.3,358.622461,-23.682052,15.682999610900879,0.04600000008940697,15.673999786376953,0.03400000184774399,15.572999954223633,0.023000000044703484,15.765000343322754,0.10599999874830246,15.970000267028809,,4.060008086526068,4.799988118975307,-6.519995986309368,4.799988118975307,15.380000114440918,0.0560000017285347,15.548999786376953,0.10100000351667404,15.519000053405762,0.17299999296665192,,,,,15.432000160217285,0.04800000041723251,15.920999526977539,0.20499999821186066,12.795999526977539,,9.161999702453613,
GD1708,Star,APASSJ235524.80-292022.1,358.853354,-29.339495,16.045000076293945,0.06499999761581421,15.883999824523926,0.028999999165534973,15.854999542236328,0.035999998450279236,15.951000213623047,0.020999999716877937,,,8.589996195951244,5.199984161663451,-7.1399883381673135,5.199984161663451,15.583999633789062,0.05400000140070915,15.456999778747559,0.11699999868869781,15.685999870300293,0.21199999749660492,19.9656047821045,0.144965469837189,18.2381725311279,0.0368904024362564,15.416999816894531,0.04699999839067459,15.289999961853027,0.10300000011920929,12.892999649047852,,9.359000205993652,
GD1709,Unknown,APASSJ235533.65-242313.1,358.890248,-24.386992,15.519000053405762,0.06800000369548798,15.413999557495117,0.03400000184774399,15.350000381469727,0.020999999716877937,15.494999885559082,0.04399999976158142,15.696999549865723,0.06199999898672104,1.2800016406799841,4.7000159156596055,-6.800003939133603,4.7000159156596055,15.41100025177002,0.050999999046325684,15.447999954223633,0.10700000077486038,15.347999572753906,0.19300000369548798,,,,,15.380999565124512,0.04600000008940697,15.550999641418457,0.1459999978542328,12.564000129699707,,8.788000106811523,
GD171,Unknown,APASSJ144847.70+183437.9,222.198768,18.577214,12.951000213623047,0.03500000014901161,12.600000381469727,0.01899999938905239,12.687999725341797,0.03700000047683716,12.529000282287598,0.04800000041723251,12.532999992370605,0.09300000220537186,-165.26987456018105,2.1999995169608155,-19.109987806587014,2.1999995169608155,11.704999923706055,0.02199999988079071,11.477999687194824,0.028999999165534973,11.46399974822998,0.02500000037252903,19.9991512298584,0.162124156951904,15.5076751708984,0.012596751563251,11.41100025177002,0.024000000208616257,11.416999816894531,0.020999999716877937,11.564000129699707,0.12600000202655792,9.487000465393066,
GD1710,Star,APASSJ235548.61-303542.0,358.952569,-30.595002,15.416000366210938,0.02199999988079071,15.343000411987305,0.05900000035762787,15.333000183105469,0.01600000075995922,15.394000053405762,0.052000001072883606,,,9.449999924981967,4.799988118975307,-9.380015944771003,4.799988118975307,15.34000015258789,0.04500000178813934,15.175000190734863,0.09399999678134918,15.383000373840332,0.17599999904632568,17.9399261474609,0.0547188222408295,17.3203907012939,0.0268984064459801,15.163999557495117,0.041999999433755875,15.121000289916992,0.10100000351667404,12.725000381469727,0.5249999761581421,9.04800033569336,
GD1711,Star,APASSJ235717.95-280858.6,359.324803,-28.149627,15.862000465393066,0.0430000014603138,15.758000373840332,0.09799999743700027,15.76200008392334,0.05000000074505806,15.873000144958496,0.10700000077486038,,,-0.48999959290085826,5.10001195834775,-17.03998841549037,5.10001195834775,15.647000312805176,0.06499999761581421,15.543999671936035,0.13099999725818634,15.588000297546387,0.23199999332427979,19.0337390899658,0.130225896835327,17.9436340332031,0.044302374124527,15.583999633789062,0.05400000140070915,15.833999633789062,0.19699999690055847,12.824999809265137,,8.982000350952148,
GD1712,subdwarf,APASSJ235822.47-320439.5,359.593666,-32.077646,14.99899959564209,0.05299999937415123,15.173999786376953,0.013000000268220901,14.972000122070312,0.041999999433755875,15.402000427246094,0.0430000014603138,15.564000129699707,0.1679999977350235,-4.809996062249411,6.599987909794436,-27.709992355084978,6.599987909794436,15.755999565124512,0.05700000002980232,15.803999900817871,0.12800000607967377,15.890000343322754,,,,,,16.117000579833984,0.07000000029802322,15.930999755859375,0.18799999356269836,12.468999862670898,,8.90999984741211,
GD172,Unknown,APASSJ145033.94+184414.9,222.641435,18.73748,15.984999656677246,0.10899999737739563,15.381999969482422,0.0430000014603138,15.652999877929688,0.032999999821186066,15.204999923706055,0.0689999982714653,15.02400016784668,0.11100000143051147,-89.76996032288298,3.800016020250041,-74.60999840986915,3.800016020250041,14.017999649047852,0.026000000536441803,13.710000038146973,0.029999999329447746,13.654000282287598,0.04699999839067459,,,19.2462978363037,0.0716269165277481,13.564000129699707,0.026000000536441803,13.581000328063965,0.03099999949336052,12.805000305175781,0.3799999952316284,9.17300033569336,
GD173,WD,APASSJ145350.24+002530.6,223.459342,0.425192,15.137999534606934,0.010999999940395355,15.22599983215332,,15.07800006866455,0.010999999940395355,15.420000076293945,0.006000000052154064,15.708999633789062,0.0860000029206276,-185.2898407378234,4.899995929008583,-34.369990680716,4.899995929008583,15.734999656677246,0.07999999821186066,15.914999961853027,0.15600000321865082,15.38599967956543,,13.8480348587036,0.00228334730491042,14.3504590988159,0.00166011729743332,16.139999389648438,0.061000000685453415,16.18400001525879,0.1940000057220459,13.076000213623047,,9.520999908447266,
GD174,Unknown,APASSJ145718.91-103900.7,224.328799,-10.650205,16.016000747680664,0.05900000035762787,15.32699966430664,0.035999998450279236,15.638999938964844,0.029999999329447746,15.187999725341797,0.05900000035762787,14.942999839782715,0.03999999910593033,-51.68015959498007,3.999996033599018,-56.589843006804585,3.999996033599018,13.99899959564209,0.028999999165534973,13.57800006866455,0.026000000536441803,13.505000114440918,0.041999999433755875,,,,,13.489999771118164,0.024000000208616257,13.524999618530273,0.035999998450279236,12.82699966430664,,8.861000061035156,
GD175,WD,APASSJ150549.12-071440.7,226.454678,-7.24464,16.33799934387207,,15.866999626159668,0.017999999225139618,16.093000411987305,0.04100000113248825,15.777999877929688,0.07000000029802322,15.5649995803833,0.03700000047683716,-205.62012068694457,4.100003843632294,-17.9200080310693,4.100003843632294,15.079000473022461,0.052000001072883606,14.98799991607666,0.10000000149011612,14.847000122070312,0.10400000214576721,,,,,14.848999977111816,0.032999999821186066,14.786999702453613,0.08299999684095383,12.744999885559082,,9.258000373840332,
GD176,WD,APASSJ151028.81-104521.1,227.620082,-10.755866,15.625,0.06599999964237213,15.454999923706055,0.06400000303983688,15.487000465393066,0.06599999964237213,15.645999908447266,0.07800000160932541,15.64799976348877,,-151.88004617812112,4.899995929008583,19.95001166505972,4.899995929008583,15.293999671936035,0.054999999701976776,15.222000122070312,0.0689999982714653,15.456000328063965,0.19200000166893005,18.4872455596924,0.104358926415443,16.413990020752,0.023960042744875,15.227999687194824,0.03700000047683716,15.241000175476074,0.09700000286102295,12.39900016784668,,9.326000213623047,
GD177,Unknown,APASSJ151129.74+071418.8,227.873931,7.238562,13.057000160217285,0.026000000536441803,12.604999542236328,0.061000000685453415,12.76099967956543,0.017000000923871994,12.48900032043457,0.0430000014603138,12.350000381469727,0.013000000268220901,-51.13008082844317,5.4000001910026185,-3.3999984907495673,5.4000001910026185,11.526000022888184,0.023000000044703484,11.262999534606934,0.024000000208616257,11.1899995803833,0.023000000044703484,,,15.8152170181274,0.00431764125823975,11.137999534606934,0.023000000044703484,11.166000366210938,0.019999999552965164,11.149999618530273,0.0860000029206276,9.190999984741211,
GD178,WD,APASSJ151127.44+320418.7,227.864355,32.071871,14.149999618530273,0.023000000044703484,14.050999641418457,0.041999999433755875,14.050000190734863,0.03200000151991844,14.274999618530273,0.03799999877810478,14.392000198364258,0.00800000037997961,-167.81003650976345,3.8999878142931266,61.750083114020526,3.5999999909108737,14.435999870300293,0.029999999329447746,14.574000358581543,0.054999999701976776,14.571999549865723,0.08900000154972076,,,,,14.531999588012695,0.028999999165534973,14.588000297546387,0.04899999871850014,12.857999801635742,,9.6850004196167,
GD179,cWD,APASSJ151239.75-094617.1,228.165656,-9.771428,16.381999969482422,0.08500000089406967,16.104999542236328,0.04600000008940697,16.152000427246094,0.03200000151991844,16.21500015258789,0.07000000029802322,16.070999145507812,,-135.42984088417143,5.299991971696727,-17.560008564032614,5.299991971696727,16.059999465942383,0.0729999989271164,15.954000473022461,0.14499999582767487,15.836000442504883,0.2770000100135803,,,,,16.156999588012695,0.06499999761581421,16.110000610351562,0.1940000057220459,12.979999542236328,,9.321000099182129,0.5009999871253967
GD18,WD,APASSJ015259.17+010016.4,28.246543,1.004564,16.659000396728516,0.07800000160932541,16.461000442504883,0.0689999982714653,16.483999252319336,0.052000001072883606,16.62700080871582,0.10700000077486038,16.586000442504883,0.11299999803304672,-49.88015898561571,4.499999886320438,-162.93995431624353,4.499999886320438,16.660999298095703,0.13199999928474426,15.951000213623047,,16.229999542236328,,,,,,16.895999908447266,0.11400000005960464,16.738000869750977,,12.652999877929688,,9.197999954223633,
GD180,Unknown,APASSJ152110.82-070454.7,230.295105,-7.081879,15.199999809265137,0.0689999982714653,14.682000160217285,0.11699999868869781,14.871000289916992,0.017999999225139618,14.470999717712402,0.03500000014901161,14.26099967956543,0.09000000357627869,-23.829983183532022,4.100003843632294,-123.73991485219449,4.100003843632294,13.359999656677246,0.026000000536441803,13.022000312805176,0.023000000044703484,12.954000473022461,0.02800000086426735,,,18.1094951629639,0.00828871130943298,12.888999938964844,0.02500000037252903,12.897000312805176,0.03200000151991844,12.125,,9.128000259399414,
GD181,Unknown,APASSJ152118.54+153054.9,230.327262,15.515275,14.005000114440918,0.017000000923871994,13.39900016784668,0.023000000044703484,13.645999908447266,0.014000000432133675,13.215999603271484,0.014000000432133675,12.951000213623047,0.08900000154972076,15.170003825915046,3.7000078009441495,-102.53988148178905,3.7000078009441495,12.13700008392334,0.01899999938905239,11.77299976348877,0.020999999716877937,11.720999717712402,0.017999999225139618,22.1021480560303,0.406302273273468,18.0970993041992,0.0410651676356792,11.64900016784668,0.02199999988079071,11.666000366210938,0.020999999716877937,11.751999855041504,0.14100000262260437,9.473999977111816,
GD182,subdwarf,APASSJ152419.10-125200.3,231.079584,-12.866761,14.166999816894531,0.028999999165534973,13.548999786376953,0.03700000047683716,13.817999839782715,0.023000000044703484,13.375,0.04800000041723251,13.168000221252441,0.10100000351667404,-173.32992574665695,11.19999560614815,-95.21999818389304,11.300003825454041,12.17300033569336,0.027000000700354576,11.78499984741211,0.023000000044703484,11.732999801635742,0.02500000037252903,,,17.6524658203125,0.0450592450797558,11.680000305175781,0.02199999988079071,11.694000244140625,0.024000000208616257,11.72700023651123,,8.444000244140625,
GD183,Unknown,APASSJ153203.55+105748.3,233.014806,10.963441,15.993000030517578,0.006000000052154064,15.454999923706055,0.00800000037997961,15.640999794006348,0.03500000014901161,15.324999809265137,0.0729999989271164,15.312999725341797,,-0.659998801211259,14.799995187786408,-35.769994428846985,14.799995187786408,14.300999641418457,0.029999999329447746,13.951000213623047,0.041999999433755875,13.901000022888184,0.05999999865889549,,,18.8125133514404,0.0507275760173798,13.862000465393066,0.02500000037252903,13.881999969482422,0.03400000184774399,12.510000228881836,,9.369999885559082,
GD184,WD,APASSJ153210.01+135612.9,233.041729,13.936917,16.797000885009766,,16.483999252319336,0.09200000017881393,16.614999771118164,,16.55500030517578,0.08900000154972076,,,14.150016249914188,4.60000810562633,-182.98007635166869,4.60000810562633,16.121000289916992,0.09600000083446503,15.92199993133545,0.15199999511241913,16.437000274658203,,,,17.9285793304443,0.0482585094869137,16.06999969482422,0.04899999871850014,16.049999237060547,0.14000000059604645,13.152000427246094,,9.508999824523926,
GD185,WD,APASSJ153405.93-022710.8,233.524747,-2.453013,13.956000328063965,0.01899999938905239,13.972999572753906,0.03400000184774399,13.836999893188477,0.017000000923871994,14.218000411987305,0.028999999165534973,14.442999839782715,,-58.82003824808635,10.800000382005237,-110.9401200665161,10.800000382005237,14.395000457763672,0.03999999910593033,14.484000205993652,0.05400000140070915,14.618000030517578,0.10100000351667404,,,,,14.581999778747559,0.03500000014901161,14.741000175476074,0.08399999886751175,12.359000205993652,0.43299999833106995,8.968999862670898,
GD186,WD,APASSJ153349.30+181853.1,233.455431,18.314753,16.490999221801758,0.02500000037252903,16.19499969482422,0.04800000041723251,,,,,,,-51.0501613462111,4.499999886320438,-178.53012395789847,4.499999886320438,16.503999710083008,0.11100000143051147,16.50200080871582,0.21400000154972076,15.560999870300293,,17.012716293335,0.0499711520969868,16.7224788665771,0.0267358534038067,16.882999420166016,0.09399999678134918,17.170000076293945,0.4350000023841858,13.218000411987305,,9.560999870300293,
GD187,WD,APASSJ154033.19+330853.3,235.138312,33.148163,15.350000381469727,0.04399999976158142,15.118000030517578,0.006000000052154064,15.161999702453613,0.03400000184774399,15.137999534606934,0.017000000923871994,15.329000473022461,0.11500000208616257,,,,,,,,,,,,,,,,,,,,,,
GD189,WD,APASSJ154214.29-034130.8,235.559559,-3.691901,15.40999984741211,0.08100000023841858,15.184000015258789,0.12300000339746475,15.187000274658203,0.023000000044703484,15.256999969482422,0.06700000166893005,,,97.29000084917061,4.200012062938185,-33.01999349787366,4.200012062938185,15.010000228881836,0.04500000178813934,15.027000427246094,0.07199999690055847,14.940999984741211,0.11500000208616257,18.2008018493652,0.104129686951637,16.0892276763916,0.010960248298943,,,,,,,,
GD19,Star,APASSJ015304.93+094931.6,28.27057,9.825461,14.779000282287598,0.027000000700354576,14.229999542236328,0.02199999988079071,14.470999717712402,0.029999999329447746,14.08899974822998,0.04699999839067459,13.854000091552734,0.061000000685453415,102.0301177049987,3.5999999909108737,-15.530003292951733,3.5999999909108737,13.060999870300293,0.023000000044703484,12.753999710083008,0.024000000208616257,12.71500015258789,0.028999999165534973,,,17.9119338989258,0.0338187962770462,12.694000244140625,0.024000000208616257,12.704000473022461,0.02500000037252903,12.880999565124512,0.49799999594688416,8.996999740600586,
GD190,WD,APASSJ154419.45+180642.4,236.081059,18.111793,14.595999717712402,0.039000000804662704,14.663999557495117,0.035999998450279236,14.491999626159668,0.06499999761581421,14.871000289916992,0.03999999910593033,15.204000473022461,0.05000000074505806,-0.699998395248258,3.8999878142931266,-122.7398359333165,3.8999878142931266,15.180999755859375,0.041999999433755875,15.251999855041504,0.08100000023841858,14.968999862670898,0.1289999932050705,,,,,15.394000053405762,0.03799999877810478,15.60200023651123,0.10899999737739563,12.984999656677246,,9.503999710083008,
GD191,Star,APASSJ155006.65-125012.1,237.527733,-12.836707,13.555999755859375,0.01600000075995922,13.116000175476074,0.024000000208616257,13.277000427246094,0.01600000075995922,13.010000228881836,0.032999999821186066,12.803000450134277,0.04899999871850014,-130.6198857491836,2.1999995169608155,-67.74011853849515,2.1999995169608155,12.029999732971191,0.023000000044703484,11.758000373840332,0.02199999988079071,11.729000091552734,0.023000000044703484,20.1834011077881,0.194847226142883,16.287748336792,0.0154510168358684,11.699999809265137,0.023000000044703484,11.713000297546387,0.02199999988079071,11.333000183105469,0.16300000250339508,8.916999816894531,
GD192,Unknown,APASSJ155221.46-120345.1,238.08943,-12.062541,15.25100040435791,0.08100000023841858,14.609999656677246,0.03099999949336052,14.923999786376953,0.03999999910593033,14.465999603271484,0.017999999225139618,14.196000099182129,0.09200000017881393,-84.04992040595971,3.999996033599018,-48.009959937189706,3.999996033599018,13.220999717712402,0.02800000086426735,12.95300006866455,0.026000000536441803,12.78600025177002,0.028999999165534973,,,18.171573638916,0.0402572937309742,12.784000396728516,0.026000000536441803,12.781999588012695,0.03099999949336052,12.37600040435791,0.4350000023841858,9.057999610900879,
GD194,WD,APASSJ155226.25+181020.3,238.109408,18.172324,14.880999565124512,0.026000000536441803,14.821999549865723,0.0729999989271164,14.720000267028809,0.0430000014603138,14.98799991607666,0.029999999329447746,15.383000373840332,0.21400000154972076,-159.05016189208254,3.999996033599018,112.3099194956012,3.999996033599018,15.170000076293945,0.05000000074505806,15.310999870300293,0.10700000077486038,15.277999877929688,0.13099999725818634,14.9310741424561,0.0123179526999593,14.8150777816772,0.00783281959593296,15.28600025177002,0.04100000113248825,15.253000259399414,0.10000000149011612,12.883000373840332,,9.343999862670898,
GD195,WD,APASSJ160746.17+173721.8,241.942416,17.622728,16.7810001373291,,,,16.67300033569336,,16.743000030517578,,,,22.600007650908083,4.899995929008583,-125.9798344108276,4.899995929008583,16.7450008392334,0.13199999928474426,16.614999771118164,0.2770000100135803,16.492000579833984,,,,,,16.60099983215332,0.10199999809265137,16.94700050354004,0.45399999618530273,12.920000076293945,,9.348999977111816,
GD196,WD,APASSJ161302.13+163153.1,243.2589,16.531442,15.800000190734863,0.10000000149011612,15.734999656677246,0.06499999761581421,15.666000366210938,0.057999998331069946,15.85200023651123,0.07000000029802322,15.866000175476074,,-137.5199994072318,4.3999920762871625,-172.81007749261335,4.3999920762871625,16.02899932861328,0.07900000363588333,16.18899917602539,0.21199999749660492,15.5649995803833,,,,,,16.176000595092773,0.07800000160932541,16.533000946044922,0.3370000123977661,12.508000373840332,,9.17300033569336,
GD198,WD,APASSJ161524.02-111831.2,243.850092,-11.308692,15.401000022888184,0.04699999839067459,15.456999778747559,0.09099999815225601,15.333999633789062,0.02800000086426735,15.645999908447266,0.09600000083446503,15.836000442504883,,34.22998670430388,5.500008001035894,-102.44016302749515,5.500008001035894,15.904999732971191,0.07500000298023224,15.937000274658203,0.13699999451637268,15.87600040435791,,,,15.0566215515137,0.00628769025206566,16.31100082397461,0.10400000214576721,16.552000045776367,0.43700000643730164,12.14799976348877,,8.467000007629395,
GD199,Unknown,APASSJ162111.94-042057.7,245.299753,-4.349371,15.364999771118164,0.03099999949336052,14.687999725341797,0.035999998450279236,15.013999938964844,0.03700000047683716,14.442999839782715,0.03700000047683716,14.182999610900879,0.028999999165534973,-69.89003741182387,3.999996033599018,-67.07987995469011,3.999996033599018,13.194999694824219,0.026000000536441803,12.819000244140625,0.027000000700354576,12.770999908447266,0.029999999329447746,,,18.9794139862061,0.0521738491952419,12.670999526977539,0.02500000037252903,12.699999809265137,0.029999999329447746,12.0649995803833,0.3400000035762787,8.295000076293945,
GD2,WD,APASSJ000732.18+331727.0,1.884092,33.290842,13.475000381469727,0.07699999958276749,13.732999801635742,0.01899999938905239,13.498000144958496,0.04699999839067459,14.01099967956543,0.04399999976158142,14.366999626159668,0.052000001072883606,-79.61003939271905,3.200000469405495,-63.309961842605844,3.200000469405495,14.510000228881836,0.03400000184774399,14.64799976348877,0.05400000140070915,14.727999687194824,0.09099999815225601,,,,,14.805000305175781,0.03700000047683716,15.071999549865723,0.09099999815225601,12.803000450134277,,8.887999534606934,
GD20,WD,APASSJ015741.09+071205.8,29.421239,7.201619,15.22599983215332,0.04600000008940697,15.465999603271484,0.36899998784065247,15.161999702453613,,15.40999984741211,,15.73799991607666,,-86.3100023707375,3.099999617006688,27.809998937300406,3.099999617006688,15.805000305175781,0.08399999886751175,15.465999603271484,0.12700000405311584,15.640000343322754,0.0,,,,,15.923999786376953,0.057999998331069946,16.753999710083008,0.35899999737739563,12.848999977111816,,9.267000198364258,
GD200,WD,APASSJ162234.47+255515.9,245.643653,25.921103,15.295999526977539,0.16300000250339508,15.5649995803833,0.0820000022649765,15.291000366210938,0.06700000166893005,,,,,-63.110158225754276,5.4000001910026185,-110.22011458408087,5.4000001910026185,16.167999267578125,0.09300000220537186,16.4689998626709,,16.91200065612793,,14.1192846298218,0.00956261437386274,14.5449104309082,0.00424247933551669,16.570999145507812,0.10000000149011612,16.922000885009766,,12.890999794006348,,9.253000259399414,
GD202,WD,APASSJ163840.25+155415.6,249.667735,15.904344,15.791000366210938,0.0820000022649765,15.64900016784668,0.06400000303983688,15.572999954223633,0.009999999776482582,15.82800006866455,0.06400000303983688,,,24.699995265109465,5.699988014384871,-69.63983760215342,5.699988014384871,15.781000137329102,0.07599999755620956,15.946000099182129,0.16200000047683716,15.444000244140625,,16.285306930542,0.0228371247649193,15.989462852478,0.00951058231294155,16.299999237060547,0.07999999821186066,16.67300033569336,0.3529999852180481,12.885000228881836,,8.989999771118164,
GD204,Unknown,APASSJ170116.14+205545.1,255.317287,20.929207,14.729000091552734,0.050999999046325684,14.130999565124512,0.10599999874830246,14.399999618530273,0.05900000035762787,13.970000267028809,0.07599999755620956,13.802000045776367,0.0949999988079071,-80.37000297917984,4.100003843632294,-74.32991842506453,4.100003843632294,12.932999610900879,0.023000000044703484,12.576000213623047,0.02199999988079071,12.557999610900879,0.02500000037252903,,,17.5725936889648,0.0116054471582174,12.484999656677246,0.023000000044703484,12.49899959564209,0.02500000037252903,12.288000106811523,,9.152000427246094,
GD205,WD,APASSJ171155.61+230058.6,257.981747,23.016282,14.77299976348877,0.07100000232458115,14.805000305175781,,14.71399974822998,,15.020999908447266,,15.602999687194824,,7.099991762515856,4.799988118975307,-170.74007482733577,4.799988118975307,15.357999801635742,0.04899999871850014,15.407999992370605,0.08399999886751175,15.446999549865723,0.17599999904632568,,,,,15.633999824523926,0.04899999871850014,15.866999626159668,0.1720000058412552,12.901000022888184,,9.163000106811523,
GD206,Unknown,APASSJ171241.82+194310.0,258.174273,19.719464,15.79699993133545,0.04800000041723251,15.126999855041504,0.05299999937415123,15.45300006866455,0.035999998450279236,14.980999946594238,0.029999999329447746,14.743000030517578,,-42.35004053043667,4.200012062938185,-116.75988498609513,4.200012062938185,13.732999801635742,0.023000000044703484,13.381999969482422,0.02500000037252903,13.371000289916992,0.039000000804662704,,,19.4140224456787,0.0591602399945259,13.255000114440918,0.02500000037252903,13.197999954223633,0.032999999821186066,12.663000106811523,,8.83899974822998,
GD207,Unknown,APASSJ172822.28+215443.8,262.092865,21.91219,15.38599967956543,0.03099999949336052,14.748000144958496,0.061000000685453415,15.055999755859375,0.006000000052154064,14.633999824523926,0.012000000104308128,14.45199966430664,,-103.04999887011945,3.7000078009441495,-92.76983691961505,3.7000078009441495,13.479000091552734,0.024000000208616257,13.144000053405762,0.032999999821186066,13.074999809265137,0.03200000151991844,,,18.6801433563232,0.0384234115481377,13.005999565124512,0.024000000208616257,12.99899959564209,0.02800000086426735,11.77400016784668,0.1860000044107437,9.33899974822998,0.5379999876022339
GD208,WD,APASSJ173020.45+134623.6,262.58523,13.773242,15.255999565124512,0.03099999949336052,15.045000076293945,0.006000000052154064,15.069999694824219,0.010999999940395355,15.196000099182129,0.11699999868869781,15.217000007629395,0.19599999487400055,109.53000237350352,4.200012062938185,-27.870011399500072,4.200012062938185,15.093999862670898,0.04100000113248825,15.050000190734863,0.08900000154972076,15.170999526977539,0.1379999965429306,18.0377559661865,0.0483919829130173,15.9021558761597,0.0084230238571763,15.067000389099121,0.04100000113248825,15.020999908447266,0.08799999952316284,12.8149995803833,,8.581000328063965,
GD209,Unknown,APASSJ173245.75+240854.4,263.19066,24.148446,15.918999671936035,0.023000000044703484,15.49899959564209,0.020999999716877937,15.630999565124512,0.06700000166893005,15.315999984741211,0.03200000151991844,15.12399959564209,,-30.009996407898143,3.7000078009441495,-61.970042588654906,3.7000078009441495,14.347999572753906,0.03999999910593033,14.020999908447266,0.03799999877810478,13.894000053405762,0.03999999910593033,,,18.7026767730713,0.0410804562270641,13.970000267028809,0.028999999165534973,13.989999771118164,0.04600000008940697,12.746000289916992,,9.180000305175781,
GD21,WD,APASSJ020110.59+121224.8,30.294156,12.206893,16.527999877929688,,16.072999954223633,,16.243999481201172,0.02800000086426735,16.15399932861328,,,,-166.38012311886996,4.299983856981271,-94.57992200623266,4.299983856981271,15.75100040435791,0.07999999821186066,15.4399995803833,0.1289999932050705,15.383999824523926,0.23399999737739563,,,18.8812103271484,0.0468902438879013,15.38700008392334,0.041999999433755875,15.548999786376953,0.12700000405311584,12.843000411987305,,9.39799976348877,
GD210,subdwarf,APASSJ173448.67-135926.1,263.702793,-13.990603,13.48900032043457,0.028999999165534973,13.069000244140625,0.008999999612569809,13.227999687194824,0.027000000700354576,13.005999565124512,0.039000000804662704,13.029000282287598,0.39800000190734863,-53.0100009200396,4.100003843632294,-180.05003803409636,4.100003843632294,12.09000015258789,0.023000000044703484,11.961000442504883,0.02500000037252903,11.880000114440918,0.02500000037252903,,,,,11.845000267028809,0.02500000037252903,11.845999717712402,0.027000000700354576,11.512999534606934,0.2409999966621399,8.635000228881836,
GD211,Unknown,APASSJ173808.64+091256.7,264.536015,9.215776,14.909000396728516,0.039000000804662704,14.211000442504883,0.00800000037997961,14.532999992370605,0.06199999898672104,13.980999946594238,0.041999999433755875,13.802000045776367,0.023000000044703484,-45.51011952571571,4.100003843632294,-119.0901588415727,4.100003843632294,12.831000328063965,0.023000000044703484,12.458000183105469,0.03200000151991844,12.420000076293945,0.024000000208616257,,,18.8097534179688,0.0510165095329285,12.36299991607666,0.02500000037252903,12.392000198364258,0.027000000700354576,12.437000274658203,0.4020000100135803,9.178999900817871,
GD212,Unknown,APASSJ174229.43+243202.2,265.62263,24.533967,14.619999885559082,0.04600000008940697,14.022000312805176,0.0430000014603138,14.27400016784668,0.03200000151991844,13.857999801635742,0.009999999776482582,13.670000076293945,0.028999999165534973,-13.770000077784061,2.3000003693596227,-114.68988232081756,2.3000003693596227,12.821000099182129,0.02500000037252903,12.529999732971191,0.03200000151991844,12.47599983215332,0.028999999165534973,,,,,12.300000190734863,0.024000000208616257,12.333999633789062,0.023000000044703484,12.14799976348877,0.25200000405311584,8.869000434875488,
GD213,Unknown,APASSJ174329.41+211057.2,265.872559,21.182559,13.267999649047852,0.061000000685453415,12.777999877929688,0.03099999949336052,12.977999687194824,0.039000000804662704,12.651000022888184,0.02199999988079071,12.520999908447266,0.020999999716877937,-55.569961841683835,1.5999983929759765,-98.00999978324398,1.5999983929759765,11.821999549865723,0.024000000208616257,11.557000160217285,0.024000000208616257,11.572999954223633,0.02199999988079071,,,,,11.430999755859375,0.026000000536441803,11.454000473022461,0.02500000037252903,11.651000022888184,0.17399999499320984,9.09000015258789,
GD214,Star,APASSJ183919.77+150729.0,279.832381,15.124748,14.237000465393066,0.0430000014603138,13.434000015258789,0.05700000002980232,13.788999557495117,0.03099999949336052,13.147000312805176,0.02800000086426735,12.82800006866455,0.06499999761581421,-39.80016081186477,4.100003843632294,-96.37992261559702,4.100003843632294,11.661999702453613,0.02199999988079071,11.291999816894531,0.020999999716877937,11.1899995803833,0.017999999225139618,,,,,11.088000297546387,0.023000000044703484,11.107000350952148,0.02199999988079071,11.336000442504883,0.15700000524520874,9.045999526977539,
GD215,WD,APASSJ184325.56+042023.8,280.856529,4.339949,15.053999900817871,0.02800000086426735,14.708000183105469,0.06700000166893005,14.840999603271484,0.01600000075995922,14.727999687194824,0.020999999716877937,14.574000358581543,0.22200000286102295,-126.92988384515047,3.800016020250041,63.32003977149725,3.800016020250041,14.442999839782715,0.05000000074505806,14.37399959564209,0.07500000298023224,14.651000022888184,0.0989999994635582,,,,,14.50100040435791,0.05700000002980232,14.831000328063965,0.10400000214576721,12.116000175476074,0.3580000102519989,9.17199993133545,
GD216,Unknown,APASSJ184947.87-095745.1,282.449491,-9.96254,14.470000267028809,0.0560000017285347,14.253999710083008,0.03700000047683716,14.274999618530273,0.03500000014901161,14.343000411987305,0.04399999976158142,,,-1.7600003502593609,11.19999560614815,-15.389999316539615,11.19999560614815,,,,,,,,,,,,,,,,,,
GD217,Unknown,APASSJ190340.05+133202.3,285.916895,13.533987,14.17300033569336,0.03700000047683716,13.223999977111816,0.029999999329447746,13.720999717712402,0.014000000432133675,12.859999656677246,0.05000000074505806,12.440999984741211,0.09700000286102295,-48.27995871892199,3.999996033599018,-120.1899562147446,3.999996033599018,11.98900032043457,0.02199999988079071,11.625,0.01899999938905239,11.543000221252441,0.020999999716877937,,,,,11.472000122070312,0.04500000178813934,11.52299976348877,0.04600000008940697,11.630999565124512,0.2919999957084656,8.711999893188477,
GD219,WD,APASSJ192140.39+144040.6,290.418306,14.677962,13.074000358581543,0.03999999910593033,13.003999710083008,0.02199999988079071,12.92300033569336,0.05000000074505806,13.217000007629395,0.014000000432133675,13.440999984741211,0.09399999678134918,1.8500004216548405,5.10001195834775,43.41996100265533,5.10001195834775,13.26099967956543,,13.45199966430664,0.054999999701976776,13.545999526977539,0.06599999964237213,,,,,12.574999809265137,0.05999999865889549,12.526000022888184,0.07000000029802322,9.85200023651123,0.0820000022649765,7.741000175476074,0.2809999883174896
GD22,cWD,APASSJ020215.30+044331.6,30.563767,4.725461,16.4689998626709,0.04600000008940697,16.12700080871582,0.14900000393390656,16.275999069213867,0.024000000208616257,16.319000244140625,0.07400000095367432,,,151.44011413212866,5.10001195834775,55.860119755379856,5.10001195834775,16.06100082397461,0.08699999749660492,15.972000122070312,0.16300000250339508,15.876999855041504,,20.5799980163574,0.156474947929382,17.3154220581055,0.0242764335125685,16.13599967956543,0.06499999761581421,16.270000457763672,0.23399999737739563,12.918000221252441,,9.36299991607666,
GD221,Unknown,APASSJ192726.32+100708.3,291.859699,10.118987,14.571999549865723,0.032999999821186066,14.609999656677246,0.052000001072883606,14.538999557495117,0.017000000923871994,14.715999603271484,,,,13.650011987920152,5.199984161663451,-31.52998906443827,5.299991971696727,14.90999984741211,0.061000000685453415,14.713000297546387,0.09000000357627869,14.652000427246094,0.12700000405311584,,,,,,,,,,,,
GD225,WD,APASSJ194418.37+085348.5,296.076583,8.896829,14.529000282287598,0.02800000086426735,13.829000473022461,0.05999999865889549,14.163999557495117,0.019999999552965164,13.61299991607666,0.07100000232458115,13.34000015258789,0.04399999976158142,-102.00996184721589,3.7000078009441495,-188.75988316722214,3.7000078009441495,12.324999809265137,0.023000000044703484,11.960000038146973,0.024000000208616257,11.920999526977539,0.027000000700354576,,,,,11.845000267028809,0.02500000037252903,11.878999710083008,0.024000000208616257,11.64900016784668,0.20399999618530273,8.845999717712402,
GD226,WD,APASSJ200212.73+060734.3,300.553079,6.126204,16.577999114990234,0.057999998331069946,16.413999557495117,0.08900000154972076,16.45400047302246,0.039000000804662704,16.492000579833984,0.09200000017881393,16.56399917602539,,-103.52988247177564,4.7000159156596055,-103.9798793499358,4.7000159156596055,16.27199935913086,0.10100000351667404,16.197999954223633,0.2280000001192093,15.534000396728516,,,,,,16.503999710083008,0.1120000034570694,16.933000564575195,,12.755000114440918,,9.043999671936035,
GD228,Unknown,APASSJ200729.77+055240.3,301.874066,5.877872,14.013999938964844,0.03099999949336052,13.539999961853027,0.03200000151991844,13.708999633789062,0.023000000044703484,13.380999565124512,0.017000000923871994,13.168000221252441,0.050999999046325684,-41.389919715584256,9.500004034634912,-92.0998805668205,9.699983638711274,12.244999885559082,0.027000000700354576,11.9399995803833,0.027000000700354576,11.83899974822998,0.023000000044703484,,,16.8075752258301,0.0194510482251644,11.781999588012695,0.023000000044703484,11.822999954223633,0.023000000044703484,12.121000289916992,0.35100001096725464,9.090999603271484,
GD23,WD,APASSJ020413.91+072629.1,31.057974,7.441427,16.350000381469727,0.12300000339746475,16.416000366210938,0.23499999940395355,16.242000579833984,,16.61400032043457,,,,50.55983965576161,6.699996129100327,34.130016138078645,6.699996129100327,16.700000762939453,0.14499999582767487,16.694000244140625,,17.08300018310547,,15.7395029067993,0.0178458131849766,15.9698505401611,0.0128317149356008,17.059999465942383,0.1340000033378601,16.75,0.36000001430511475,12.232999801635742,,9.307000160217285,
GD230,WD,APASSJ203203.51+183113.3,308.01466,18.520378,15.708000183105469,0.11999999731779099,15.119999885559082,0.03999999910593033,15.392999649047852,0.14499999582767487,14.947999954223633,0.03400000184774399,14.82699966430664,,4.430015906109475,-7.880003977334127,3.7000078009441495,3.7000078009441495,14.090999603271484,0.028999999165534973,13.708000183105469,0.04600000008940697,13.562999725341797,0.0430000014603138,,,,,13.491999626159668,0.026000000536441803,13.550000190734863,0.03400000184774399,12.621000289916992,,8.859000205993652,
GD231,WD,APASSJ203513.80+185919.6,308.807538,18.988794,15.336000442504883,0.02500000037252903,15.303000450134277,0.03700000047683716,15.310999870300293,0.0560000017285347,15.58899974822998,0.06499999761581421,15.885000228881836,,-3.5799984289042186,4.200012062938185,-143.84988171514124,4.200012062938185,15.803999900817871,0.10100000351667404,15.527000427246094,0.17100000381469727,15.263999938964844,0.2280000001192093,,,15.1200752258301,0.00321012712083757,16.256000518798828,0.09099999815225601,16.996000289916992,,12.277000427246094,,9.246999740600586,
GD232,WD,APASSJ210116.59+182054.5,315.319139,18.348495,15.161999702453613,0.06599999964237213,15.197999954223633,0.06300000101327896,15.008999824523926,0.061000000685453415,15.399999618530273,0.06599999964237213,15.291000366210938,,105.9300011547748,4.499999886320438,-42.47999931976665,4.499999886320438,15.543999671936035,0.05900000035762787,15.36400032043457,0.10400000214576721,15.454000473022461,0.18799999356269836,14.6623935699463,0.0133811412379146,14.8428621292114,0.0101345293223858,15.64799976348877,0.061000000685453415,15.932000160217285,0.2160000056028366,12.737000465393066,,9.121000289916992,
GD233,WD,APASSJ213335.07-043223.9,323.396153,-4.539991,14.467000007629395,0.04600000008940697,14.479000091552734,0.039000000804662704,14.402000427246094,0.02800000086426735,14.65999984741211,0.04500000178813934,14.97700023651123,0.13500000536441803,243.80999675486237,4.499999886320438,12.809988129447447,4.499999886320438,14.918999671936035,0.032999999821186066,15.008999824523926,0.07800000160932541,15.164999961853027,0.14399999380111694,14.4468860626221,0.0023190148640424,14.3715705871582,0.00147732102777809,15.305000305175781,0.05299999937415123,15.057999610900879,0.11500000208616257,12.5600004196167,,8.996000289916992,
GD234,WD,APASSJ213636.03+220433.4,324.150139,22.075953,14.434000015258789,0.09200000017881393,14.47700023651123,0.09399999678134918,14.369999885559082,0.04699999839067459,14.720999717712402,0.09099999815225601,14.961000442504883,0.0820000022649765,-103.19004213670269,3.8999878142931266,5.1599879952846095,3.8999878142931266,14.803999900817871,0.035999998450279236,15.019000053405762,0.08299999684095383,14.902999877929688,0.10899999737739563,13.9367685317993,0.0075351563282311,14.2300157546997,0.00545361451804638,15.137999534606934,0.041999999433755875,15.270000457763672,0.0989999994635582,12.52299976348877,,9.36400032043457,
GD235,WD,APASSJ214128.43+114621.5,325.368498,11.772644,15.977999687194824,0.02800000086426735,15.942000389099121,0.017000000923871994,15.802000045776367,,15.862000465393066,,,,216.96011535823345,3.999996033599018,-18.209987501904834,3.999996033599018,16.084999084472656,0.07900000363588333,16.358999252319336,0.20200000703334808,14.956999778747559,,15.7535915374756,0.00679810857400298,15.8634843826294,0.00447619752958417,16.406999588012695,0.09099999815225601,16.35099983215332,,12.45199966430664,,9.215999603271484,
GD236,WD,APASSJ222908.44+062246.5,337.285191,6.379588,14.767000198364258,0.035999998450279236,14.826000213623047,0.035999998450279236,14.66100025177002,0.014000000432133675,14.96500015258789,0.02500000037252903,,,-182.6798339607194,4.3999920762871625,-104.24015708849765,4.3999920762871625,15.178000450134277,0.04500000178813934,15.217000007629395,0.06700000166893005,15.22700023651123,0.1420000046491623,14.5404424667358,0.0119995074346662,14.6133050918579,0.0072483392432332,15.312999725341797,0.04699999839067459,15.48900032043457,0.15600000321865082,12.166000366210938,,9.060999870300293,
GD237,WD,APASSJ223338.78-121527.8,338.411606,-12.257736,15.998000144958496,0.10499999672174454,15.982999801635742,0.05000000074505806,15.857000350952148,0.03099999949336052,16.17799949645996,0.04899999871850014,,,72.96011899597943,6.599987909794436,32.230008946498856,6.599987909794436,16.356000900268555,0.10599999874830246,16.437999725341797,0.24199999868869781,17.101999282836914,,15.2312469482422,0.0146661698818207,15.4262657165527,0.0106094591319561,17.006999969482422,0.17299999296665192,16.170000076293945,0.2720000147819519,12.522000312805176,,8.661999702453613,0.36000001430511475
GD238,Unknown,APASSJ223643.13+160544.6,339.179728,16.095738,14.536999702453613,0.026000000536441803,14.119000434875488,0.028999999165534973,14.248000144958496,0.028999999165534973,13.968000411987305,0.028999999165534973,13.73799991607666,0.07599999755620956,-30.319992583827116,4.100003843632294,-114.87995507195592,4.100003843632294,12.956000328063965,0.020999999716877937,12.640000343322754,0.02199999988079071,12.642999649047852,0.03400000184774399,22.4307994842529,0.407018423080444,17.3476123809814,0.0195626858621836,12.57800006866455,0.02500000037252903,12.53499984741211,0.02500000037252903,12.685999870300293,0.45100000500679016,9.003999710083008,
GD239,Unknown,APASSJ223807.71+260030.3,339.532152,26.008434,13.628999710083008,0.04100000113248825,13.008999824523926,0.04500000178813934,13.289999961853027,0.029999999329447746,12.831999778747559,0.0430000014603138,12.633999824523926,0.03500000014901161,-35.250011933385395,2.1999995169608155,-177.2200848790817,2.1999995169608155,11.722000122070312,0.01899999938905239,11.364999771118164,0.017999999225139618,11.307999610900879,0.017999999225139618,,,16.8171348571777,0.00728967506438494,11.23799991607666,0.02199999988079071,11.272000312805176,0.020999999716877937,11.380000114440918,0.15800000727176666,8.932999610900879,
GD24,WD,APASSJ021305.31+164311.3,33.272163,16.719811,16.084999084472656,0.08699999749660492,16.086999893188477,0.1080000028014183,15.934000015258789,0.04500000178813934,16.332000732421875,0.010999999940395355,,,-21.980015299050137,5.4000001910026185,-135.3999541606754,5.4000001910026185,16.3439998626709,0.12200000137090683,16.158000946044922,0.20999999344348907,16.448999404907227,,15.6973867416382,0.0233083087950945,15.8925046920776,0.0163469575345516,16.31399917602539,0.0729999989271164,16.261999130249023,0.23899999260902405,12.690999984741211,0.44600000977516174,9.34000015258789,
GD240,WD,APASSJ224244.78-041414.9,340.686601,-4.237489,14.970000267028809,0.08500000089406967,15.178999900817871,0.0560000017285347,14.965999603271484,0.04399999976158142,15.427000045776367,0.061000000685453415,15.887999534606934,0.20900000631809235,199.74995957454666,5.4000001910026185,14.9000034070923,5.4000001910026185,16.06999969482422,0.07900000363588333,16.034000396728516,0.1720000058412552,16.468000411987305,,13.3402271270752,0.00803193915635347,13.9008226394653,0.00673165963962674,16.277000427246094,0.08699999749660492,16.22100067138672,,12.008999824523926,,8.694000244140625,
GD241,Unknown,APASSJ224738.99+214708.6,341.912463,21.785732,14.437999725341797,0.04600000008940697,13.9399995803833,0.026000000536441803,14.11400032043457,0.061000000685453415,13.77400016784668,0.006000000052154064,13.609000205993652,0.006000000052154064,-10.569995720288716,4.100003843632294,-116.75988498609513,4.100003843632294,12.847999572753906,0.024000000208616257,12.541999816894531,0.017000000923871994,12.534000396728516,,22.6494159698486,0.362001091241837,16.9988250732422,0.0138497799634933,12.357000350952148,0.024000000208616257,12.425999641418457,0.026000000536441803,12.010000228881836,,9.190999984741211,
GD242,Unknown,APASSJ225310.06+235730.7,343.291951,23.958552,10.819999694824219,0.09700000286102295,10.454000473022461,0.054999999701976776,10.553000450134277,0.1770000010728836,10.359000205993652,0.10899999737739563,10.279000282287598,0.05700000002980232,-98.43012303463183,1.0000008501265256,-67.88016180507839,0.8999999977277184,9.60099983215332,0.019999999552965164,9.407999992370605,0.01600000075995922,9.38700008392334,0.017000000923871994,18.5150299072266,0.0779037177562714,14.3396940231323,0.00637372164055705,9.3149995803833,0.023000000044703484,9.362000465393066,0.019999999552965164,9.35200023651123,0.03200000151991844,9.081999778747559,
GD243,WD,APASSJ225547.49-060050.6,343.947892,-6.014059,15.043999671936035,0.04500000178813934,15.020000457763672,0.0689999982714653,14.942999839782715,0.0430000014603138,15.215999603271484,0.052000001072883606,15.406000137329102,0.0820000022649765,76.92012295592576,4.200012062938185,-15.990012616384774,4.200012062938185,15.484999656677246,0.04699999839067459,15.571000099182129,0.12200000137090683,15.038000106811523,,15.0738964080811,0.011149026453495,14.7516317367554,0.00630393484607339,15.585000038146973,0.05700000002980232,15.241000175476074,0.17499999701976776,12.008000373840332,,8.342000007629395,
GD245,WD,APASSJ225848.25+251542.9,344.701051,25.261922,14.013999938964844,0.5379999876022339,13.66100025177002,0.05400000140070915,13.696000099182129,0.13699999451637268,13.666999816894531,0.1420000046491623,13.409000396728516,0.032999999821186066,132.13008205639198,2.0999988691983162,-72.500037640566,2.0999988691983162,11.675000190734863,0.019999999552965164,11.180000305175781,0.02500000037252903,10.914999961853027,0.017999999225139618,,,13.2828559875488,0.00177106680348516,10.734000205993652,0.023000000044703484,10.565999984741211,0.019999999552965164,10.663000106811523,0.09099999815225601,8.810999870300293,
GD246,WD,APASSJ231221.73+104703.9,348.090577,10.784432,12.817000389099121,0.017000000923871994,13.13700008392334,0.10300000011920929,12.798999786376953,,13.654000282287598,,13.906999588012695,0.29899999499320984,140.29992307769135,1.6999992453747836,-19.479996444715653,1.6999992453747836,13.817000389099121,0.026000000536441803,13.961999893188477,0.04600000008940697,14.074999809265137,0.05700000002980232,,,,,14.121999740600586,0.03099999949336052,14.13599967956543,0.05299999937415123,12.72599983215332,,9.095999717712402,
GD247,Unknown,APASSJ231516.95-065920.4,348.820665,-6.989015,14.755999565124512,0.03700000047683716,14.274999618530273,0.04500000178813934,14.49899959564209,0.03999999910593033,14.21399974822998,0.06800000369548798,14.086999893188477,0.10899999737739563,12.020004396617878,3.800016020250041,-116.07983760768548,3.800016020250041,13.322999954223633,0.028999999165534973,13.071999549865723,0.03200000151991844,13.048999786376953,0.03799999877810478,21.8641128540039,0.34150367975235,17.042459487915,0.0246494095772505,12.984000205993652,0.026000000536441803,13.024999618530273,0.03099999949336052,12.696000099182129,,9.11299991607666,
GD248,WD,APASSJ232606.54+160017.9,351.52728,16.004973,15.269000053405762,0.029999999329447746,15.095000267028809,0.04399999976158142,15.093999862670898,0.017000000923871994,15.204000473022461,0.014999999664723873,15.270000457763672,0.0820000022649765,-41.10983973077964,4.100003843632294,-114.41016249591485,4.100003843632294,15.050999641418457,0.0430000014603138,14.937999725341797,0.07199999690055847,14.880999565124512,0.1379999965429306,,,,,15.133000373840332,0.041999999433755875,15.520999908447266,0.1420000046491623,12.769000053405762,,8.902000427246094,
GD249,Unknown,APASSJ232650.99+133625.8,351.712497,13.607173,14.859999656677246,0.014999999664723873,14.284000396728516,0.061000000685453415,14.5600004196167,0.01600000075995922,14.11299991607666,0.061000000685453415,14.032999992370605,0.05999999865889549,109.02996291406453,3.8999878142931266,-116.29007931333035,3.8999878142931266,13.157999992370605,0.024000000208616257,12.817999839782715,0.023000000044703484,12.715999603271484,0.028999999165534973,23.5560817718506,0.351925641298294,17.8282985687256,0.0088802007958293,12.67199993133545,0.02500000037252903,12.715999603271484,0.028999999165534973,12.49899959564209,,8.538000106811523,
GD25,WD,APASSJ021616.16+395124.0,34.067353,39.856672,14.79800033569336,0.04399999976158142,14.520999908447266,0.04899999871850014,14.60099983215332,0.01600000075995922,14.593999862670898,0.019999999552965164,14.687999725341797,0.03500000014901161,-158.87016052147374,3.999996033599018,-99.16991766658612,3.999996033599018,14.303999900817871,0.029999999329447746,14.222999572753906,0.052000001072883606,14.144000053405762,0.04899999871850014,,,15.8101406097412,0.0167387966066599,14.291999816894531,0.03099999949336052,14.45199966430664,0.06700000166893005,12.802000045776367,,8.88700008392334,
GD250,Unknown,APASSJ233006.05-064823.3,352.52523,-6.80648,14.986000061035156,0.05999999865889549,14.319000244140625,0.057999998331069946,14.600000381469727,0.04600000008940697,14.173999786376953,0.06599999964237213,13.98900032043457,0.08100000023841858,78.32016272004694,3.800016020250041,-35.71999113773927,3.800016020250041,13.093999862670898,0.023000000044703484,12.753000259399414,0.02199999988079071,12.687999725341797,0.03099999949336052,,,18.4243507385254,0.0121524892747402,12.607000350952148,0.023000000044703484,12.635000228881836,0.027000000700354576,12.005000114440918,,8.927000045776367,
GD251,WD,APASSJ233420.81+291835.6,353.586748,29.309912,15.595000267028809,0.06499999761581421,15.741999626159668,0.07699999958276749,15.527000427246094,0.0430000014603138,15.961000442504883,0.04800000041723251,16.079999923706055,,-71.84015921666287,4.7000159156596055,-133.84008198045194,4.7000159156596055,16.177000045776367,0.09099999815225601,16.20599937438965,,15.640000343322754,0.23399999737739563,14.3703498840332,0.0129293715581298,14.837553024292,0.0049086376093328,16.878999710083008,0.12999999523162842,16.600000381469727,,12.732999801635742,,9.17199993133545,
GD252,Unknown,APASSJ233936.80-025852.3,354.903346,-2.981204,14.63700008392334,0.04800000041723251,14.17199993133545,0.02500000037252903,14.336000442504883,0.041999999433755875,14.019000053405762,0.01600000075995922,13.866000175476074,0.10599999874830246,-37.820158831891604,4.100003843632294,-83.41992215719074,4.100003843632294,13.01200008392334,0.023000000044703484,12.753000259399414,0.028999999165534973,12.64799976348877,0.028999999165534973,23.671329498291,0.330702304840088,17.1871490478516,0.00812740996479988,12.609999656677246,0.024000000208616257,12.638999938964844,0.029999999329447746,11.878999710083008,0.30399999022483826,8.635000228881836,
GD255,Unknown,APASSJ000110.00+205536.9,0.291702,20.926937,15.223999977111816,0.06400000303983688,14.581000328063965,0.028999999165534973,14.829999923706055,0.06199999898672104,14.352999687194824,0.04100000113248825,14.17300033569336,0.061000000685453415,146.12004160881042,4.100003843632294,34.279993269592524,4.100003843632294,13.131999969482422,0.02500000037252903,12.720000267028809,0.023000000044703484,12.673999786376953,0.02800000086426735,,,18.9964237213135,0.0198534484952688,12.600000381469727,0.024000000208616257,12.57800006866455,0.027000000700354576,12.21500015258789,,8.97700023651123,
GD256,WD,APASSJ015630.10+295531.1,29.125452,29.925323,14.656999588012695,0.07599999755620956,14.60200023651123,0.03099999949336052,14.47700023651123,0.05299999937415123,14.821999549865723,0.04899999871850014,15.015999794006348,0.07500000298023224,60.5199602432549,4.200012062938185,-89.75015807664022,4.200012062938185,14.960000038146973,0.03400000184774399,15.041999816894531,0.07500000298023224,15.180000305175781,0.14800000190734863,14.5717859268188,0.0116570014506578,14.7098569869995,0.00700908666476607,15.098999977111816,0.035999998450279236,15.270999908447266,0.10599999874830246,12.491999626159668,,9.425000190734863,
GD257,WD,APASSJ055037.60+000552.0,87.656671,0.097805,14.538000106811523,0.05400000140070915,14.791000366210938,0.023000000044703484,14.543999671936035,0.050999999046325684,15.034000396728516,0.04699999839067459,15.376999855041504,0.14100000262260437,39.00996016454883,16.999992658384144,-44.88983904593624,16.999992658384144,15.446000099182129,0.052000001072883606,15.494999885559082,0.08799999952316284,15.595000267028809,0.2280000001192093,,,,,16.01799964904785,0.07699999958276749,16.33300018310547,,12.6850004196167,,8.91100025177002,
GD258,cWD,APASSJ060153.53+275134.0,90.473058,27.85946,16.038999557495117,0.0989999994635582,15.803000450134277,0.03200000151991844,15.779999732971191,0.04100000113248825,15.784000396728516,0.0949999988079071,15.590999603271484,,10.569995720288716,5.900004043724039,-54.56987964862492,5.900004043724039,15.423999786376953,0.05900000035762787,15.347999572753906,0.10100000351667404,15.28499984741211,0.1420000046491623,,,,,,,,,,,,
GD259,Unknown,APASSJ061348.29+302651.0,93.451229,30.447515,15.82699966430664,0.019999999552965164,15.04699993133545,0.04899999871850014,15.37600040435791,0.04500000178813934,14.802000045776367,0.09099999815225601,14.487000465393066,0.05299999937415123,81.66995758074336,3.800016020250041,-100.72007862618193,3.800016020250041,13.54699993133545,0.029999999329447746,13.126999855041504,0.024000000208616257,12.991999626159668,0.029999999329447746,,,,,12.975000381469727,0.027000000700354576,13.01200008392334,0.03099999949336052,12.32800006866455,0.3880000114440918,9.161999702453613,
GD26,WD,APASSJ021714.23+385017.6,34.309333,38.838248,14.215999603271484,0.21799999475479126,13.600000381469727,0.03999999910593033,13.880000114440918,0.15299999713897705,13.470999717712402,0.04100000113248825,13.321999549865723,0.04600000008940697,96.36012036935426,3.800016020250041,-45.020161269349046,3.800016020250041,12.458000183105469,0.020999999716877937,12.152999877929688,0.023000000044703484,12.137999534606934,0.019999999552965164,,,16.7542037963867,0.0269951894879341,12.074999809265137,0.02500000037252903,12.116000175476074,0.026000000536441803,12.303000450134277,0.3490000069141388,8.515000343322754,
GD260,WD,APASSJ063416.60+384855.8,98.569179,38.815504,15.852999687194824,0.04899999871850014,15.689000129699707,0.07800000160932541,15.760000228881836,0.12399999797344208,15.909000396728516,0.07400000095367432,16.389999389648438,0.03099999949336052,-68.4899976477027,4.7000159156596055,-117.07991652656347,4.7000159156596055,15.854000091552734,0.07999999821186066,16.106000900268555,0.22200000286102295,15.60200023651123,,16.7677555084229,0.0270957928150892,16.0798053741455,0.0137428212910891,16.232999801635742,0.0820000022649765,16.540000915527344,,12.598999977111816,,8.968999862670898,
GD261,Unknown,APASSJ080808.58+354903.9,122.035762,35.817751,16.332000732421875,0.15800000727176666,15.538000106811523,0.03999999910593033,15.859000205993652,0.08100000023841858,15.232999801635742,0.09700000286102295,15.043999671936035,0.03700000047683716,-7.549991914856946,4.100003843632294,-69.9400799931027,4.100003843632294,14.060999870300293,0.029999999329447746,13.602999687194824,0.027000000700354576,13.597999572753906,0.041999999433755875,,,21.7677669525146,0.272835522890091,13.482000350952148,0.02800000086426735,13.564000129699707,0.03700000047683716,12.805000305175781,,9.032999992370605,
GD262,WD,APASSJ080946.30+292030.8,122.442954,29.341905,16.632999420166016,0.13699999451637268,16.19300079345703,0.09200000017881393,16.31399917602539,0.07000000029802322,16.1200008392334,0.12200000137090683,15.972999572753906,0.17100000381469727,158.42015709495172,4.499999886320438,-68.0799588735681,4.499999886320438,15.413000106811523,0.04800000041723251,15.388999938964844,0.08900000154972076,15.336000442504883,0.13899999856948853,,,18.4839096069336,0.0367047525942326,15.026000022888184,0.0430000014603138,15.031999588012695,0.10499999672174454,12.649999618530273,,8.845000267028809,
GD263,Unknown,APASSJ081344.31+161028.0,123.434637,16.174469,14.406999588012695,0.04100000113248825,13.892000198364258,0.028999999165534973,14.107000350952148,0.03400000184774399,13.772000312805176,0.04100000113248825,13.666999816894531,0.028999999165534973,37.74996039282996,1.1000016002071789,-97.13016188470647,1.1000016002071789,12.833000183105469,0.02199999988079071,12.54699993133545,0.023000000044703484,12.506999969482422,0.024000000208616257,,,,,12.442000389099121,0.02500000037252903,12.463000297546387,0.026000000536441803,12.559000015258789,,9.182999610900879,
GD265,Unknown,APASSJ122516.52+451937.0,186.318837,45.326957,15.45300006866455,0.028999999165534973,15.045000076293945,0.10400000214576721,15.130999565124512,0.05400000140070915,14.817000389099121,0.05000000074505806,14.682000160217285,0.11900000274181366,-22.020012693246827,3.999996033599018,-106.17984080454335,3.999996033599018,13.824000358581543,0.03200000151991844,13.397000312805176,0.03400000184774399,13.385000228881836,0.03799999877810478,,,18.671838760376,0.0718329027295113,13.329000473022461,0.024000000208616257,13.402000427246094,0.032999999821186066,12.375,0.31299999356269836,9.052000045776367,
GD266,WD,APASSJ123752.76+373030.4,189.469863,37.508468,16.297000885009766,0.05700000002980232,15.692999839782715,0.05000000074505806,15.979000091552734,0.04699999839067459,15.489999771118164,0.07199999690055847,15.506999969482422,0.12200000137090683,-61.26983935246244,3.7000078009441495,-120.80015876563266,3.7000078009441495,14.406000137329102,0.028999999165534973,14.043000221252441,0.032999999821186066,13.998000144958496,0.05400000140070915,,,19.5576705932617,0.0726911202073097,13.925999641418457,0.027000000700354576,13.88700008392334,0.03999999910593033,12.789999961853027,,9.357999801635742,
GD269,WD,APASSJ133317.56+032101.5,203.323184,3.350426,15.850000381469727,0.04699999839067459,15.843000411987305,0.14800000190734863,15.723999977111816,,15.940999984741211,,,,-133.0300758127123,4.200012062938185,-76.03991834912449,4.200012062938185,16.368999481201172,0.10899999737739563,16.014999389648438,0.16599999368190765,15.741999626159668,,,,,,16.461999893188477,0.07800000160932541,16.72599983215332,0.32499998807907104,13.020000457763672,,8.696999549865723,
GD27,WD,APASSJ022340.48+481646.9,35.918675,48.279704,15.03499984741211,0.014999999664723873,15.111000061035156,0.023000000044703484,15.008999824523926,0.020999999716877937,15.27299976348877,0.04100000113248825,15.52299976348877,,110.49011663999408,4.499999886320438,-16.93000867817318,4.499999886320438,15.416000366210938,0.05999999865889549,15.666000366210938,0.14100000262260437,15.340999603271484,0.18000000715255737,,,14.9675197601318,0.0130334617570043,15.894000053405762,0.07000000029802322,16.378000259399414,0.3149999976158142,12.253000259399414,0.3440000116825104,9.081999778747559,
GD271,Unknown,APASSJ140613.74+120718.4,211.557263,12.121787,15.027000427246094,0.017000000923871994,14.37399959564209,0.05299999937415123,14.631999969482422,0.017000000923871994,14.1899995803833,0.08500000089406967,13.947999954223633,0.03700000047683716,-149.61995766498148,3.8999878142931266,-52.610040074796416,3.8999878142931266,13.003999710083008,0.02800000086426735,12.645000457763672,0.029999999329447746,12.531000137329102,0.03099999949336052,,,19.0030403137207,0.0510019771754742,12.494999885559082,0.02199999988079071,12.52400016784668,0.024000000208616257,11.956999778747559,0.19099999964237213,8.958000183105469,
GD272,WD,APASSJ215934.67+162538.1,329.894481,16.42727,15.147000312805176,0.07000000029802322,14.45199966430664,0.04100000113248825,14.753000259399414,0.03700000047683716,14.192000389099121,0.05000000074505806,14.017999649047852,0.014000000432133675,-7.470000400644494,-9.849995967670111,3.5999999909108737,3.5999999909108737,12.963000297546387,0.027000000700354576,12.543000221252441,0.032999999821186066,12.413000106811523,0.02800000086426735,,,,,12.229000091552734,0.02500000037252903,12.277000427246094,0.02500000037252903,12.376999855041504,,9.28600025177002,
GD273,WD,APASSJ010620.53+560456.3,16.585568,56.082312,16.051000595092773,0.07100000232458115,15.581000328063965,0.24899999797344208,15.829999923706055,0.054999999701976776,15.755000114440918,0.29899999499320984,,,-37.85003900702577,4.299983856981271,-35.62999045243487,4.299983856981271,15.90999984741211,0.07999999821186066,15.442000389099121,,14.914999961853027,,,,15.8713788986206,0.0211777053773403,15.725000381469727,0.04500000178813934,16.20400047302246,0.16300000250339508,12.628999710083008,,9.347999572753906,
GD274,subdwarf,APASSJ010711.01+511022.0,16.7959,51.172797,12.326000213623047,0.03500000014901161,12.166000366210938,0.026000000536441803,12.187999725341797,0.01899999938905239,12.140999794006348,0.0430000014603138,12.145999908447266,0.04699999839067459,-7.409987938444829,1.7999999954554369,-53.29008090484422,1.7999999954554369,11.324000358581543,0.023000000044703484,10.968000411987305,0.023000000044703484,10.883000373840332,0.019999999552965164,,,,,10.848999977111816,0.023000000044703484,10.873000144958496,0.02199999988079071,10.71399974822998,0.06800000369548798,8.857999801635742,
GD275,WD,APASSJ011853.99+522713.3,19.724968,52.453702,15.699000358581543,0.17900000512599945,15.597000122070312,0.09700000286102295,15.559000015258789,0.07699999958276749,15.744999885559082,0.08399999886751175,15.89799976348877,0.10499999672174454,-166.2800379563123,4.799988118975307,-28.23001086653676,4.799988118975307,15.74899959564209,0.08500000089406967,15.625,0.1599999964237213,15.616000175476074,0.25099998712539673,18.208927154541,0.0890811607241631,16.4395523071289,0.0245044715702534,15.927000045776367,0.04899999871850014,16.000999450683594,0.14300000667572021,12.029000282287598,0.17800000309944153,9.562000274658203,
GD277,cWD,APASSJ012924.11+510844.5,22.350469,51.145716,13.545999526977539,0.10599999874830246,13.576000213623047,0.06499999761581421,13.446999549865723,0.05700000002980232,13.758000373840332,0.027000000700354576,14.126999855041504,0.06300000101327896,34.239995875395834,3.999996033599018,-106.67988026398234,3.999996033599018,14.02400016784668,0.029999999329447746,14.121999740600586,0.04699999839067459,14.182000160217285,0.054999999701976776,12.7224197387695,0.00605920609086752,13.055591583252,0.00524163944646716,14.211000442504883,0.027000000700354576,14.442999839782715,0.050999999046325684,11.29699993133545,0.0949999988079071,8.906999588012695,0.2709999978542328
GD278,WD,APASSJ013058.15+532138.2,22.742301,53.360618,14.994000434875488,0.06800000369548798,14.817999839782715,0.017000000923871994,14.87600040435791,0.06800000369548798,14.883000373840332,0.024000000208616257,15.031000137329102,0.08100000023841858,62.29008067748509,4.100003843632294,-85.6501173984725,4.100003843632294,14.616999626159668,0.03700000047683716,14.489999771118164,0.0560000017285347,14.538000106811523,0.07400000095367432,,,16.4327125549316,0.0183891132473946,14.63599967956543,0.039000000804662704,14.765999794006348,0.07599999755620956,12.4399995803833,0.34299999475479126,9.357000350952148,
GD279,WD,APASSJ015202.97+470008.1,28.012387,47.002254,12.531999588012695,0.03400000184774399,12.414999961853027,0.05400000140070915,12.383999824523926,0.03400000184774399,12.628999710083008,0.03200000151991844,12.868000030517578,0.05000000074505806,1.2300012144805805,4.299983856981271,124.11000207066536,2.40000122175843,12.767999649047852,0.024000000208616257,12.826000213623047,0.03200000151991844,12.845999717712402,0.029999999329447746,,,,,12.88700008392334,0.026000000536441803,12.92300033569336,0.029999999329447746,12.163000106811523,,9.21500015258789,
GD28,cWD,APASSJ022840.96+364537.9,37.170685,36.76054,16.32200050354004,0.1469999998807907,16.091999053955078,0.09200000017881393,16.06399917602539,0.061000000685453415,16.062000274658203,0.06700000166893005,,,3.5899990052712383,4.499999886320438,-171.4399244519882,4.499999886320438,15.67300033569336,0.057999998331069946,15.621000289916992,0.1120000034570694,15.47700023651123,0.19900000095367432,21.7333354949951,0.352300524711609,17.4002532958984,0.0284721571952105,15.623000144958496,0.05400000140070915,15.713000297546387,0.17599999904632568,12.166999816894531,,9.079999923706055,
GD281,Unknown,APASSJ020313.07+544828.0,30.804471,54.807785,14.491999626159668,0.03099999949336052,13.90999984741211,0.010999999940395355,14.180000305175781,0.006000000052154064,13.739999771118164,0.024000000208616257,13.579000473022461,0.00800000037997961,121.57992459833622,3.999996033599018,-35.88001345633529,3.999996033599018,12.644000053405762,0.026000000536441803,12.371999740600586,0.032999999821186066,12.267000198364258,0.019999999552965164,,,18.2270603179932,0.0651355683803558,12.217000007629395,0.023000000044703484,12.246000289916992,0.02500000037252903,11.302000045776367,0.11800000071525574,8.706999778747559,
GD282,WD,APASSJ020840.58+552526.3,32.169117,55.423973,15.895999908447266,,15.973999977111816,,15.800999641418457,0.017000000923871994,16.099000930786133,0.02199999988079071,,,,,,,,,,,,,,,,,,,,,,,,
GD283,WD,APASSJ023531.10+571524.6,38.879605,57.256851,13.852999687194824,0.07500000298023224,13.723999977111816,0.05299999937415123,13.680999755859375,0.06700000166893005,13.899999618530273,0.061000000685453415,14.074000358581543,0.020999999716877937,196.99992262758315,4.499999886320438,-32.680009098839946,4.499999886320438,13.920999526977539,0.02800000086426735,13.934000015258789,0.0430000014603138,13.894000053405762,0.054999999701976776,,,,,13.71399974822998,0.028999999165534973,13.934000015258789,0.05700000002980232,12.772000312805176,,9.017999649047852,
GD286,Unknown,APASSJ044908.50+794906.9,72.285445,79.818607,14.15999984741211,0.08100000023841858,13.720000267028809,0.06300000101327896,13.911999702453613,0.05400000140070915,13.61299991607666,0.08699999749660492,13.473999977111816,0.09000000357627869,178.85988636408,3.999996033599018,20.139984553679824,3.999996033599018,12.612000465393066,0.027000000700354576,12.309000015258789,0.03200000151991844,12.27299976348877,0.02199999988079071,,,16.839469909668,0.0193621516227722,12.210000038146973,0.024000000208616257,12.241999626159668,0.023000000044703484,12.666999816894531,0.38600000739097595,9.119999885559082,
GD287,WD,APASSJ044800.30+554606.6,72.001256,55.76852,15.428000450134277,0.03700000047683716,15.491999626159668,0.01600000075995922,15.35099983215332,,15.692000389099121,,,,123.59988468233496,4.60000810562633,-183.26988065382466,4.60000810562633,16.024999618530273,0.06700000166893005,16.187000274658203,0.19499999284744263,15.64799976348877,0.19499999284744263,,,15.1871547698975,0.0130551662296057,16.558000564575195,0.11599999666213989,16.406999588012695,,12.680999755859375,,9.16100025177002,
GD288,Unknown,APASSJ045814.69+801502.1,74.561219,80.250597,15.312999725341797,0.09799999743700027,14.86400032043457,0.09300000220537186,15.060999870300293,0.04899999871850014,14.744999885559082,0.07599999755620956,14.666999816894531,0.09799999743700027,65.31983744935133,3.999996033599018,-55.599842016818,3.999996033599018,13.744999885559082,0.02500000037252903,13.489999771118164,0.03799999877810478,13.484999656677246,0.03500000014901161,,,18.0259990692139,0.0334705263376236,13.340999603271484,0.02500000037252903,13.36299991607666,0.03099999949336052,12.494000434875488,0.2980000078678131,9.340999603271484,
GD289,WD,APASSJ051529.91+502139.6,78.874632,50.361011,15.461999893188477,0.04699999839067459,15.213000297546387,0.04899999871850014,15.270999908447266,0.0820000022649765,15.248000144958496,0.06400000303983688,15.407999992370605,,-145.4601631849073,5.10001195834775,-171.17999377660453,5.10001195834775,14.987000465393066,0.04699999839067459,15.043000221252441,0.0820000022649765,15.017000198364258,0.10100000351667404,19.5316219329834,0.126538828015327,16.3115634918213,0.0145746693015099,14.914999961853027,0.03799999877810478,15.309000015258789,0.11999999731779099,12.753000259399414,,9.071999549865723,
GD29,Unknown,APASSJ023310.69+361935.4,38.294567,36.326514,14.189000129699707,0.21400000154972076,13.682000160217285,0.05900000035762787,13.888999938964844,0.16200000047683716,13.562000274658203,0.057999998331069946,13.458000183105469,0.041999999433755875,89.43983775679953,3.800016020250041,-49.07015936623793,3.800016020250041,12.640000343322754,0.02199999988079071,12.381999969482422,0.023000000044703484,12.338000297546387,0.020999999716877937,,,17.0798721313477,0.0241046473383904,12.27299976348877,0.023000000044703484,12.288000106811523,0.02500000037252903,11.756999969482422,0.22499999403953552,8.868000030517578,
GD290,WD,APASSJ054756.47+575921.9,86.985301,57.989437,16.027000427246094,0.1469999998807907,15.569999694824219,0.006000000052154064,15.767000198364258,0.2070000022649765,15.63700008392334,0.01600000075995922,,,131.51987950550392,4.299983856981271,-42.90011929697357,4.299983856981271,15.52400016784668,0.06499999761581421,15.446000099182129,0.12999999523162842,15.340999603271484,0.17399999499320984,,,16.5853977203369,0.00622735777869821,15.574000358581543,0.052000001072883606,16.160999298095703,0.23399999737739563,12.201000213623047,,9.274999618530273,
GD292,Unknown,APASSJ064528.95+533228.3,101.370634,53.541218,14.720000267028809,0.12399999797344208,14.277999877929688,0.06400000303983688,14.472000122070312,0.09099999815225601,14.086999893188477,0.04399999976158142,13.965999603271484,0.032999999821186066,-2.3500007955590263,3.8999878142931266,-88.12008090899326,3.8999878142931266,13.131999969482422,0.024000000208616257,12.821999549865723,0.032999999821186066,12.842000007629395,0.029999999329447746,,,17.6398143768311,0.0101858880370855,12.734999656677246,0.02500000037252903,12.751999855041504,0.026000000536441803,12.916999816894531,,9.208000183105469,
GD293,Unknown,APASSJ065728.01+502640.4,104.36672,50.444576,15.248000144958496,0.052000001072883606,14.78600025177002,0.10700000077486038,14.958000183105469,0.06800000369548798,14.661999702453613,0.0860000029206276,14.470999717712402,0.06199999898672104,36.30995925050229,5.199984161663451,-60.77987782191485,5.199984161663451,13.631999969482422,0.026000000536441803,13.378999710083008,0.03200000151991844,13.206999778747559,0.03700000047683716,22.1947345733643,0.38381564617157,17.7348480224609,0.0295350011438131,13.208999633789062,0.02500000037252903,13.206000328063965,0.032999999821186066,12.564000129699707,0.421999990940094,9.125,
GD294,subdwarf,APASSJ071736.30+582420.1,109.401272,58.405598,12.0649995803833,0.09700000286102295,12.001999855041504,0.06800000369548798,11.958000183105469,0.08500000089406967,12.095999717712402,0.07599999755620956,12.218999862670898,0.05400000140070915,19.460015755612403,2.1999995169608155,-32.92999281256925,1.6999992453747836,11.77299976348877,0.02199999988079071,11.732999801635742,0.019999999552965164,11.720999717712402,0.017999999225139618,14.8819732666016,0.0160832665860653,14.2558183670044,0.00771012017503381,11.696999549865723,0.024000000208616257,11.72599983215332,0.02199999988079071,11.737000465393066,0.18400000035762787,8.666000366210938,
GD296,WD,APASSJ092252.05+524445.2,140.716883,52.745896,16.30699920654297,0.02800000086426735,16.173999786376953,0.10700000077486038,16.030000686645508,,16.291000366210938,0.14100000262260437,16.454999923706055,,-50.87988101877272,4.60000810562633,-125.16012357082218,4.60000810562633,16.5049991607666,0.12399999797344208,15.9350004196167,,15.425000190734863,,16.5284805297852,0.0350192748010159,16.4089584350586,0.0151792746037245,16.864999771118164,0.125,16.565000534057617,,12.244999885559082,,9.015999794006348,
GD297,Unknown,APASSJ092947.40+485642.9,142.447523,48.945273,14.692999839782715,0.07900000363588333,14.260000228881836,0.04899999871850014,14.388999938964844,0.05299999937415123,14.151000022888184,0.04600000008940697,14.029999732971191,0.01899999938905239,29.76998257508967,3.999996033599018,-30.549997245543636,3.999996033599018,13.244000434875488,0.023000000044703484,12.979000091552734,0.026000000536441803,12.918000221252441,0.026000000536441803,,,,,12.906000137329102,0.024000000208616257,12.923999786376953,0.029999999329447746,11.928000450134277,,8.642000198364258,
GD298,subdwarf,APASSJ093046.90+481622.8,142.695446,48.273009,10.38599967956543,0.07199999690055847,10.715999603271484,0.029999999329447746,10.446999549865723,0.12099999934434891,10.949000358581543,0.03999999910593033,11.27400016784668,0.039000000804662704,83.46995819010772,1.0000008501265256,-85.0399213959463,0.7999991964879882,11.404000282287598,0.02199999988079071,11.508999824523926,0.02199999988079071,11.586000442504883,0.01899999938905239,,,,,11.609000205993652,0.024000000208616257,11.666999816894531,0.023000000044703484,12.112000465393066,0.33000001311302185,8.720999717712402,
GD299,subdwarf,APASSJ093820.35+550549.0,144.58481,55.096968,12.267000198364258,0.38999998569488525,12.067999839782715,0.06700000166893005,12.213000297546387,0.2930000126361847,12.26200008392334,0.11800000071525574,12.550000190734863,0.08500000089406967,3.2600016766082263,2.1999995169608155,-69.15996054885909,1.5999983929759765,12.303000450134277,0.020999999716877937,12.154999732971191,0.032999999821186066,12.142000198364258,0.024000000208616257,,,,,12.13700008392334,0.024000000208616257,12.199999809265137,0.023000000044703484,12.791999816894531,0.3529999852180481,9.109999656677246,
GD3,Star,APASSJ000846.13+450054.7,2.192219,45.015221,12.413999557495117,0.2840000092983246,12.468000411987305,0.09799999743700027,12.288000106811523,0.30000001192092896,12.633000373840332,0.23999999463558197,12.812999725341797,0.28200000524520874,62.70983722060919,1.5999983929759765,2.810001524267136,1.5999983929759765,12.3149995803833,0.02199999988079071,12.291000366210938,0.02199999988079071,12.28600025177002,0.023000000044703484,,,14.626015663147,0.0100200260058045,12.265000343322754,0.024000000208616257,12.295000076293945,0.024000000208616257,12.54699993133545,0.3659999966621399,8.97700023651123,
GD30,WD,APASSJ023340.06+343322.4,38.416941,34.556242,16.216999053955078,0.12099999934434891,16.106000900268555,0.0989999994635582,16.059999465942383,0.10899999737739563,16.320999145507812,0.017000000923871994,,,216.8899169191718,4.7000159156596055,-46.06991933542304,4.7000159156596055,16.525999069213867,0.10599999874830246,16.25200080871582,0.19200000166893005,15.682999610900879,,16.1703662872314,0.0325819216668606,16.1869220733643,0.0225874185562134,16.933000564575195,0.15299999713897705,16.534000396728516,,12.36400032043457,,8.987000465393066,
GD300,subdwarf,APASSJ095519.37+513657.9,148.830741,51.616097,12.364999771118164,0.09700000286102295,12.656000137329102,0.0729999989271164,12.340999603271484,0.15199999511241913,12.895000457763672,0.07000000029802322,13.24899959564209,0.07199999690055847,-81.56987896654755,3.200000469405495,-96.73991880845279,2.3000003693596227,13.352999687194824,0.027000000700354576,13.49899959564209,0.03799999877810478,13.602999687194824,0.029999999329447746,,,,,13.64900016784668,0.026000000536441803,13.784000396728516,0.04100000113248825,12.137999534606934,0.2930000126361847,8.022000312805176,0.18299999833106995
GD302,Unknown,APASSJ100649.72+511530.6,151.707198,51.258508,14.519000053405762,0.07199999690055847,13.795999526977539,0.017000000923871994,14.119000434875488,0.13199999928474426,13.567000389099121,0.07800000160932541,13.35099983215332,0.0729999989271164,71.52983889682218,4.100003843632294,-116.09999346546829,4.100003843632294,12.359000205993652,0.02199999988079071,11.977999687194824,0.020999999716877937,11.881999969482422,0.02199999988079071,,,18.7291412353516,0.0170369781553745,11.789999961853027,0.023000000044703484,11.79800033569336,0.02199999988079071,11.689000129699707,0.17399999499320984,9.015999794006348,
GD303,WD,APASSJ101437.22+564831.4,153.655104,56.808723,14.520000457763672,0.026000000536441803,14.638999938964844,,14.461000442504883,0.05400000140070915,14.77400016784668,0.017000000923871994,15.093000411987305,0.006000000052154064,83.95991972065531,4.299983856981271,-99.09000145853497,4.299983856981271,15.027999877929688,0.03999999910593033,15.157999992370605,0.07199999690055847,15.46399974822998,0.1770000010728836,14.6603288650513,0.0119006251916289,14.3972606658936,0.00620397366583347,15.237000465393066,0.0430000014603138,15.378999710083008,0.11400000005960464,12.635000228881836,,8.906999588012695,
GD304,WD,APASSJ103743.56+485721.0,159.431519,48.955841,15.37399959564209,0.02500000037252903,15.432999610900879,0.041999999433755875,,,,,,,55.32983996090479,4.799988118975307,-9.839987615123391,4.799988118975307,15.777999877929688,0.06300000101327896,16.12700080871582,0.21199999749660492,16.06100082397461,0.28700000047683716,14.5206680297852,0.013359434902668,14.9922332763672,0.00983872544020414,16.32200050354004,0.08399999886751175,16.764999389648438,0.40799999237060547,12.895000457763672,,9.190999984741211,
GD305,WD,APASSJ111107.62+560435.7,167.781757,56.076585,16.822999954223633,,16.902999877929688,,16.80699920654297,,17.013999938964844,,,,120.71015808032826,4.899995929008583,-161.66015557246283,4.899995929008583,16.454999923706055,0.11699999868869781,15.954999923706055,0.22200000286102295,15.859000205993652,,,,,,16.577999114990234,0.09300000220537186,17.017000198364258,0.4339999854564667,13.039999961853027,,9.361000061035156,
GD306,WD,APASSJ112431.29+503332.6,171.130408,50.559064,15.449999809265137,0.24199999868869781,15.442000389099121,0.08299999684095383,15.17300033569336,0.0560000017285347,15.550000190734863,0.03700000047683716,15.555999755859375,,-101.27987843588926,4.299983856981271,44.079839426558465,4.299983856981271,15.670000076293945,0.0689999982714653,15.581999778747559,0.13600000739097595,15.831000328063965,0.22100000083446503,15.4702301025391,0.0145483864471316,15.4835863113403,0.00755930365994573,15.774999618530273,0.05400000140070915,15.611000061035156,0.13199999928474426,12.904999732971191,,9.017999649047852,
GD307,WD,APASSJ112518.70+541935.0,171.327956,54.326405,15.406000137329102,0.0729999989271164,15.37399959564209,0.01600000075995922,15.218999862670898,0.1080000028014183,15.557999610900879,0.050999999046325684,15.788000106811523,,-139.62996017653495,4.200012062938185,-109.96991477441043,4.200012062938185,15.765000343322754,0.057999998331069946,15.857999801635742,0.1420000046491623,15.708999633789062,0.18700000643730164,,,15.4011259078979,0.00265253661200404,15.90999984741211,0.05700000002980232,15.975000381469727,0.1809999942779541,12.692000389099121,,9.333000183105469,
GD309,WD,APASSJ112652.63+591916.2,171.719308,59.321168,15.243000030517578,0.06499999761581421,15.065999984741211,0.10999999940395355,15.100000381469727,0.03500000014901161,15.178000450134277,0.10199999809265137,15.3149995803833,0.16300000250339508,153.38015800807625,4.100003843632294,-51.51996047061402,4.100003843632294,15.04800033569336,0.04399999976158142,15.175999641418457,0.08500000089406967,15.095999717712402,0.11100000143051147,18.4513530731201,0.0877329781651497,15.9151048660278,0.0194553770124912,15.166000366210938,0.039000000804662704,15.258000373840332,0.09600000083446503,12.666000366210938,,9.324999809265137,
GD31,WD,APASSJ023407.91-051138.2,38.532987,-5.193954,14.505000114440918,0.07699999958276749,14.307999610900879,0.04600000008940697,14.307999610900879,0.05900000035762787,14.447999954223633,0.05000000074505806,14.739999771118164,0.04399999976158142,241.86995287891477,4.200012062938185,91.68984179268591,4.200012062938185,14.539999961853027,0.032999999821186066,14.557999610900879,0.052000001072883606,14.659000396728516,0.10100000351667404,,,14.5722780227661,0.00178073404822499,14.668000221252441,0.03099999949336052,14.585000038146973,0.0560000017285347,12.45300006866455,,9.444999694824219,
GD310,WD,APASSJ112910.82+380851.7,172.29512,38.147722,14.706000328063965,0.1289999932050705,14.913000106811523,0.07000000029802322,14.65999984741211,0.11599999666213989,15.093999862670898,0.04600000008940697,15.482000350952148,0.06400000303983688,-103.76999780419283,21.899987768847495,-6.909983676450793,21.899987768847495,15.468000411987305,0.05000000074505806,15.734000205993652,0.1459999978542328,15.465999603271484,0.15399999916553497,13.6352491378784,0.0110907536000013,14.1278505325317,0.00804256368428469,15.743000030517578,0.054999999701976776,16.131999969482422,0.23499999940395355,12.517999649047852,,8.994000434875488,
GD311,WD,APASSJ113534.45+572450.3,173.893552,57.413995,16.76099967956543,,16.445999145507812,,16.531999588012695,0.04500000178813934,16.365999221801758,0.07500000298023224,16.1560001373291,,-191.63987890351564,4.60000810562633,-109.86011839122511,4.60000810562633,16.01799964904785,0.08799999952316284,15.895000457763672,0.1420000046491623,15.892999649047852,0.24699999392032623,,,,,16.016000747680664,0.06199999898672104,16.01799964904785,0.17900000512599945,12.885000228881836,,9.211000442504883,
GD312,WD,APASSJ115141.98+404714.7,177.924954,40.787435,16.308000564575195,,16.351999282836914,,16.075000762939453,0.27799999713897705,16.354999542236328,,,,-165.03984370501712,4.899995929008583,46.730161193409,4.899995929008583,16.440000534057617,0.11599999666213989,16.09600067138672,,17.347000122070312,,,,16.1538925170898,0.00521310558542609,16.535999298095703,0.09200000017881393,16.60300064086914,0.335999995470047,12.690999984741211,,9.368000030517578,
GD313,Unknown,APASSJ115347.07+461622.4,178.446143,46.272907,15.006999969482422,0.11999999731779099,14.53600025177002,0.03799999877810478,14.645999908447266,0.1860000044107437,14.369999885559082,0.03500000014901161,14.24899959564209,0.07500000298023224,57.96000259579159,4.100003843632294,-84.57012227154337,4.100003843632294,13.411999702453613,0.026000000536441803,13.093999862670898,0.024000000208616257,13.083999633789062,0.023000000044703484,,,18.0191783905029,0.0491771176457405,13.003999710083008,0.02500000037252903,13.008000373840332,0.027000000700354576,12.4350004196167,0.30000001192092896,9.39799976348877,
GD314,WD,APASSJ120438.47+603207.6,181.160323,60.535462,13.293999671936035,0.06800000369548798,13.463000297546387,0.03200000151991844,13.33899974822998,0.08299999684095383,13.756999969482422,0.04500000178813934,14.137999534606934,0.027000000700354576,-46.10015967045911,2.8000007432638085,-33.1700033711968,2.8000007432638085,14.359000205993652,0.03400000184774399,14.595000267028809,0.07100000232458115,14.579999923706055,0.11900000274181366,,,12.4907445907593,9.66754218097776E-4,14.572999954223633,0.03099999949336052,14.682999610900879,0.06800000369548798,13.005999565124512,,9.33899974822998,
GD315,Unknown,APASSJ120905.88+521959.9,182.2745,52.333331,14.875,0.039000000804662704,14.336000442504883,0.017999999225139618,14.579999923706055,0.02500000037252903,14.218999862670898,0.04600000008940697,14.050999641418457,0.041999999433755875,-88.43004106893204,14.500008182949387,-95.42016196064651,14.500008182949387,13.277999877929688,0.023000000044703484,13.010000228881836,0.026000000536441803,12.875,0.027000000700354576,,,17.3831539154053,0.0167693570256233,12.822999954223633,0.023000000044703484,12.843999862670898,0.02500000037252903,12.633000373840332,0.29899999499320984,8.958999633789062,
GD316,Unknown,APASSJ122100.58+552105.4,185.252436,55.351526,15.345000267028809,0.17000000178813934,14.722999572753906,0.06499999761581421,15.071999549865723,0.1940000057220459,14.605999946594238,0.0860000029206276,14.463000297546387,0.0689999982714653,-70.58988048811443,4.100003843632294,-80.52011762629263,4.100003843632294,13.682000160217285,0.024000000208616257,13.329000473022461,0.029999999329447746,13.376999855041504,0.039000000804662704,,,17.8246021270752,0.0301846172660589,13.248000144958496,0.024000000208616257,13.288000106811523,0.02800000086426735,12.444999694824219,,9.302000045776367,
GD317,WD,APASSJ123226.08+412919.4,188.108678,41.48874,15.788999557495117,0.16599999368190765,15.810999870300293,0.13600000739097595,15.71399974822998,0.09399999678134918,15.939000129699707,0.08799999952316284,16.077999114990234,,-107.56007832242176,5.199984161663451,14.969987387303263,5.199984161663451,16.32699966430664,0.10700000077486038,16.215999603271484,0.18799999356269836,16.10300064086914,0.23399999737739563,14.9489545822144,0.00324973720125854,15.2493295669556,0.00194516568444669,16.44499969482422,0.08699999749660492,16.31399917602539,0.2630000114440918,12.767000198364258,,9.26099967956543,
GD318,Unknown,APASSJ124019.22+484000.9,190.080111,48.66692,12.907999992370605,0.03500000014901161,12.531000137329102,0.05700000002980232,12.593999862670898,0.052000001072883606,12.437000274658203,0.05999999865889549,12.35200023651123,0.04500000178813934,-142.95995933935046,3.999996033599018,-46.0501203633612,3.999996033599018,11.538000106811523,0.024000000208616257,11.329000473022461,0.029999999329447746,11.295000076293945,0.02500000037252903,20.4451503753662,0.0613699741661549,15.4302806854248,0.00319320731796324,11.206999778747559,0.02199999988079071,11.211999893188477,0.020999999716877937,11.277999877929688,0.11500000208616257,8.848999977111816,
GD319,WD,APASSJ125004.36+550602.0,192.518195,55.100556,12.39799976348877,0.04100000113248825,12.258999824523926,0.013000000268220901,12.260000228881836,0.035999998450279236,12.282999992370605,0.04600000008940697,12.28499984741211,0.026000000536441803,-84.6298826218117,2.3000003693596227,-13.190004301577574,2.499998390703695,11.54800033569336,0.02199999988079071,11.086999893188477,0.017000000923871994,11.055999755859375,0.023000000044703484,,,,,10.994999885559082,0.023000000044703484,11.062999725341797,0.020999999716877937,10.982999801635742,0.08500000089406967,9.053999900817871,
GD32,WD,APASSJ024050.31+314255.6,40.20965,31.715454,16.47800064086914,0.0820000022649765,16.242000579833984,0.03700000047683716,16.229999542236328,0.020999999716877937,16.07699966430664,0.1469999998807907,15.795999526977539,0.0430000014603138,-148.23000237811357,4.299983856981271,-97.7000396233052,4.299983856981271,15.493000030517578,0.041999999433755875,15.222999572753906,0.0860000029206276,14.904000282287598,0.09600000083446503,,,,,14.885000228881836,0.039000000804662704,14.968999862670898,0.10700000077486038,12.29699993133545,0.3700000047683716,9.097999572753906,
GD320,WD,APASSJ125526.26+475719.5,193.859425,47.955429,16.469999313354492,,16.572999954223633,,16.32699966430664,0.0729999989271164,16.656999588012695,,16.554000854492188,,-99.42011747625656,5.60001581106917,-43.25004083511885,5.60001581106917,,,,,,,,,16.5834445953369,0.00596281653270125,,,,,,,,
GD321,WD,APASSJ125804.28+501445.1,194.51784,50.245888,16.823999404907227,0.00800000037997961,16.666000366210938,0.14100000262260437,16.655000686645508,0.010999999940395355,16.562999725341797,0.02800000086426735,,,-191.57003407599404,4.7000159156596055,-7.779995758028235,4.7000159156596055,16.365999221801758,0.11900000274181366,16.124000549316406,0.23499999940395355,15.619999885559082,0.20200000703334808,,,18.0434303283691,0.034829244017601,15.890999794006348,0.05400000140070915,16.628999710083008,0.2919999957084656,13.062999725341797,,9.392000198364258,
GD322,WD,APASSJ130035.17+590415.7,195.146569,59.07105,15.281999588012695,0.04800000041723251,15.310999870300293,0.028999999165534973,15.156999588012695,0.05000000074505806,15.498000144958496,0.013000000268220901,15.630999565124512,0.07000000029802322,37.67004091059789,4.799988118975307,73.0900777853094,4.799988118975307,,,,,,,15.3123550415039,0.00241417647339404,15.3300466537476,0.00172919628676027,15.748000144958496,0.04699999839067459,15.829000473022461,0.12300000339746475,12.803999900817871,,9.508999824523926,
GD323,WD,APASSJ130432.09+592733.3,196.133719,59.459273,14.270000457763672,0.03700000047683716,14.432000160217285,0.026000000536441803,14.265000343322754,0.052000001072883606,14.63599967956543,0.023000000044703484,14.954000473022461,0.050999999046325684,-81.92988170776516,13.600007878267206,67.23000115016475,13.600007878267206,14.97700023651123,0.0430000014603138,15.0600004196167,0.09200000017881393,15.112000465393066,0.13300000131130219,13.4520092010498,0.00938995182514191,14.1881065368652,0.00782017409801483,15.267000198364258,0.035999998450279236,15.64900016784668,0.10199999809265137,13.269000053405762,,9.571999549865723,
GD324,Unknown,APASSJ132700.44+565416.4,201.751837,56.904571,13.46500015258789,0.06300000101327896,12.906999588012695,0.026000000536441803,13.100000381469727,0.06400000303983688,12.746999740600586,0.03500000014901161,12.640999794006348,0.020999999716877937,-95.3301612753421,2.9999987646078807,29.869992431486025,2.9999987646078807,11.812000274658203,0.020999999716877937,11.513999938964844,0.01899999938905239,11.456999778747559,0.017999999225139618,,,16.5029621124268,0.0177064035087824,11.40999984741211,0.024000000208616257,11.439000129699707,0.02199999988079071,11.553999900817871,0.12399999797344208,9.486000061035156,
GD325,WD,APASSJ133601.74+482845.8,204.007256,48.479405,13.906000137329102,0.04500000178813934,13.97599983215332,0.03500000014901161,13.753000259399414,0.07699999958276749,13.973999977111816,0.02800000086426735,13.562000274658203,0.03200000151991844,-86.06016272096895,4.200012062938185,-27.820008108392358,4.200012062938185,11.793999671936035,0.023000000044703484,11.199999809265137,0.017000000923871994,10.927000045776367,0.023000000044703484,,,,,10.725000381469727,0.023000000044703484,10.555000305175781,0.020999999716877937,10.357999801635742,0.050999999046325684,9.265000343322754,
GD326,Unknown,APASSJ133926.03+604847.3,204.858464,60.81316,14.447999954223633,0.19599999487400055,13.82800006866455,0.07900000363588333,14.128999710083008,0.1509999930858612,13.751999855041504,0.09000000357627869,13.529000282287598,0.014000000432133675,-60.4299595579505,7.300008201127639,-36.08999977586791,7.300008201127639,,,,,,,,,,,,,,,,,,
GD327,Unknown,APASSJ134515.07+450300.3,206.312817,45.050101,14.564000129699707,0.03700000047683716,13.987000465393066,0.03099999949336052,14.168000221252441,0.04399999976158142,13.84000015258789,0.041999999433755875,13.656000137329102,0.03700000047683716,-84.6298826218117,4.200012062938185,-120.03984156763181,4.200012062938185,12.732999801635742,0.02199999988079071,12.40999984741211,0.023000000044703484,12.3100004196167,0.023000000044703484,,,17.8117504119873,0.0403139218688011,12.291999816894531,0.024000000208616257,12.29800033569336,0.024000000208616257,12.142000198364258,0.20800000429153442,9.345000267028809,0.5130000114440918
GD328,Unknown,APASSJ135242.54+540644.9,208.177261,54.112476,14.949000358581543,0.04500000178813934,14.539999961853027,0.029999999329447746,14.652999877929688,0.07699999958276749,14.413000106811523,0.04600000008940697,14.361000061035156,0.035999998450279236,-101.54988049180247,4.100003843632294,-21.40999185940018,4.100003843632294,13.60099983215332,0.024000000208616257,13.298999786376953,0.026000000536441803,13.355999946594238,0.029999999329447746,,,,,13.258999824523926,0.024000000208616257,13.27299976348877,0.02800000086426735,12.5,,9.432999610900879,
GD329,Unknown,APASSJ140008.88+614452.7,210.037012,61.747993,15.831999778747559,0.10100000351667404,15.293999671936035,0.04600000008940697,15.519000053405762,0.08699999749660492,15.14900016784668,0.06300000101327896,14.902999877929688,0.13699999451637268,-138.369963678997,3.8999878142931266,-41.209921619156376,3.8999878142931266,14.178000450134277,0.028999999165534973,13.821999549865723,0.035999998450279236,13.748000144958496,0.04899999871850014,,,19.0003643035889,0.0202887579798698,13.67300033569336,0.024000000208616257,13.711999893188477,0.032999999821186066,13.237000465393066,,9.144000053405762,
GD330,WD,APASSJ140343.53+520649.3,210.931412,52.113697,16.875999450683594,0.05700000002980232,16.583999633789062,0.09799999743700027,16.62299919128418,0.09600000083446503,16.44099998474121,0.07699999958276749,,,-181.36007711291313,4.3999920762871625,-74.72987927030772,4.3999920762871625,15.710000038146973,0.07000000029802322,15.67300033569336,0.1379999965429306,15.059000015258789,,,,,,15.65999984741211,0.04399999976158142,15.74899959564209,0.12200000137090683,12.96500015258789,,9.425999641418457,
GD331,Unknown,APASSJ140553.73+511725.3,211.473897,51.290379,15.303000450134277,0.05999999865889549,14.887999534606934,0.052000001072883606,14.979999542236328,0.06599999964237213,14.734000205993652,0.05400000140070915,14.612000465393066,0.054999999701976776,3.8400121866288828,4.100003843632294,-91.82987851090729,4.100003843632294,13.777999877929688,0.027000000700354576,13.526000022888184,0.032999999821186066,13.383000373840332,0.03999999910593033,,,17.8846473693848,0.0116386795416474,13.352999687194824,0.02500000037252903,13.383000373840332,0.028999999165534973,12.878999710083008,0.3799999952316284,9.595999717712402,
GD332,Unknown,APASSJ140947.42+373405.6,212.447607,37.568249,14.96399974822998,0.09200000017881393,14.418000221252441,0.0820000022649765,14.64799976348877,0.09700000286102295,14.267999649047852,0.10999999940395355,14.071999549865723,0.028999999165534973,1.339999164429173,3.800016020250041,-151.75007429206744,3.800016020250041,13.206000328063965,0.02199999988079071,12.87600040435791,0.023000000044703484,12.802000045776367,0.027000000700354576,,,18.4412059783936,0.0573722757399082,12.73900032043457,0.024000000208616257,12.77400016784668,0.02500000037252903,12.840999603271484,0.4259999990463257,9.17300033569336,
GD333,Unknown,APASSJ141139.09+504629.9,212.912877,50.774977,15.854000091552734,0.0820000022649765,15.312000274658203,0.0689999982714653,15.440999984741211,0.09799999743700027,15.071999549865723,0.10000000149011612,14.892000198364258,0.08900000154972076,-113.2401535869576,3.999996033599018,32.789988836157136,3.999996033599018,13.951000213623047,0.026000000536441803,13.559000015258789,0.03999999910593033,13.418999671936035,0.03700000047683716,,,19.8476409912109,0.0241901315748692,13.416999816894531,0.02500000037252903,13.404000282287598,0.028999999165534973,12.47599983215332,,9.352999687194824,
GD334,Unknown,APASSJ142034.66+572656.8,215.144445,57.44913,14.652000427246094,0.01600000075995922,14.131999969482422,0.019999999552965164,14.322999954223633,0.04699999839067459,14.029000282287598,0.020999999716877937,13.824999809265137,0.04100000113248825,-111.71988589921966,14.199983525031712,28.95001307479106,14.199983525031712,13.072999954223633,0.02500000037252903,12.824999809265137,0.03200000151991844,12.800999641418457,0.032999999821186066,,,17.2102317810059,0.00219619041308761,12.6850004196167,0.024000000208616257,12.694000244140625,0.02500000037252903,12.809000015258789,0.3479999899864197,9.277999877929688,
GD337,WD,APASSJ143443.11+533522.0,218.679635,53.589457,15.928000450134277,0.10300000011920929,16.13800048828125,0.07400000095367432,15.776000022888184,0.23499999940395355,16.24799919128418,0.12399999797344208,,,-132.3399570537731,3.8999878142931266,25.22998856875347,3.8999878142931266,14.666999816894531,0.03500000014901161,14.215999603271484,0.05000000074505806,13.918999671936035,0.04500000178813934,,,15.5625610351563,0.00380771677009761,13.720999717712402,0.024000000208616257,13.534000396728516,0.026000000536441803,13.097999572753906,0.36500000953674316,9.85200023651123,
GD338,Star,APASSJ145935.68+361845.0,224.89867,36.312508,14.756999969482422,0.03099999949336052,14.284000396728516,0.02500000037252903,14.52400016784668,0.020999999716877937,14.199000358581543,0.009999999776482582,14.015000343322754,0.014999999664723873,-93.48011808469892,4.299983856981271,-137.63015595031902,4.299983856981271,13.29699993133545,0.020999999716877937,13.027999877929688,0.02500000037252903,12.951000213623047,0.029999999329447746,,,17.1692218780518,0.00981063488870859,12.902999877929688,0.023000000044703484,12.894000053405762,0.02500000037252903,12.843999862670898,0.3400000035762787,9.673999786376953,
GD339,Unknown,APASSJ150321.19+570205.5,225.838303,57.034885,14.678999900817871,,14.222999572753906,0.0820000022649765,14.395999908447266,0.03700000047683716,14.086000442504883,0.0860000029206276,13.96399974822998,0.14800000190734863,-68.22000214015134,4.100003843632294,-25.859988454612903,4.100003843632294,13.315999984741211,0.02199999988079071,12.956000328063965,0.02500000037252903,13.0,0.028999999165534973,,,17.3016147613525,0.0309430565685034,12.859000205993652,0.023000000044703484,12.869000434875488,0.023000000044703484,13.319999694824219,0.40400001406669617,9.746999740600586,
GD340,WD,APASSJ150938.74+633224.4,227.411433,63.540133,14.961999893188477,0.032999999821186066,14.640999794006348,0.03999999910593033,14.791000366210938,0.04500000178813934,14.755999565124512,0.035999998450279236,14.885000228881836,0.09099999815225601,-88.65000054356642,4.299983856981271,-99.73007763619535,4.299983856981271,14.720000267028809,0.03799999877810478,14.572999954223633,0.06300000101327896,14.807000160217285,0.11699999868869781,17.9763660430908,0.0770803168416023,15.6198997497559,0.0157765708863735,14.647000312805176,0.029999999329447746,14.654000282287598,0.050999999046325684,12.64799976348877,,9.300000190734863,
GD341,WD,APASSJ151109.75+404800.6,227.790652,40.800176,15.98799991607666,0.026000000536441803,15.72599983215332,0.08500000089406967,15.779000282287598,0.03400000184774399,15.772000312805176,0.06700000166893005,15.824999809265137,0.00800000037997961,-162.96984103973955,4.299983856981271,-59.2401614994742,4.299983856981271,15.232000350952148,0.050999999046325684,15.133999824523926,0.08699999749660492,14.845000267028809,0.13300000131130219,20.3204040527344,0.172519460320473,17.2131977081299,0.0201234612613916,15.163000106811523,0.032999999821186066,15.17199993133545,0.06400000303983688,13.35200023651123,0.5149999856948853,9.645999908447266,
GD342,Unknown,APASSJ151924.03+390545.2,229.850131,39.09589,16.70400047302246,,16.283000946044922,,16.510000228881836,,15.906000137329102,,,,-91.67003954644315,4.100003843632294,25.09999212634284,4.100003843632294,14.690999984741211,0.03099999949336052,14.243000030517578,0.04100000113248825,14.196999549865723,0.05700000002980232,,,20.896463394165,0.143761307001114,14.1850004196167,0.026000000536441803,14.170000076293945,0.032999999821186066,13.258000373840332,,9.956999778747559,
GD345,Unknown,APASSJ152806.68+571112.4,232.027851,57.186801,14.557000160217285,0.006000000052154064,14.088000297546387,0.03200000151991844,14.277999877929688,0.03200000151991844,13.968999862670898,0.029999999329447746,13.967000007629395,0.017999999225139618,-89.29008326958865,3.8999878142931266,-23.889995645731688,3.8999878142931266,13.211000442504883,0.023000000044703484,12.947999954223633,0.020999999716877937,12.868000030517578,0.02800000086426735,,,16.7070636749268,0.0278780031949282,12.848999977111816,0.023000000044703484,12.845999717712402,0.024000000208616257,13.413000106811523,0.5320000052452087,9.586999893188477,
GD346,Unknown,APASSJ153338.67+573109.1,233.411149,57.519218,14.583000183105469,,13.930999755859375,0.006000000052154064,14.27299976348877,0.04600000008940697,13.741999626159668,0.014000000432133675,13.654000282287598,0.023000000044703484,-143.26991949928924,14.199983525031712,87.0998395839706,14.199983525031712,12.74899959564209,0.02199999988079071,12.42300033569336,0.020999999716877937,12.409000396728516,0.027000000700354576,,,17.5953693389893,0.0302609801292419,12.333000183105469,0.023000000044703484,12.364999771118164,0.023000000044703484,12.670999526977539,0.2590000033378601,9.74899959564209,
GD347,WD,APASSJ153615.96+501349.2,234.06652,50.230359,16.309999465942383,0.07999999821186066,15.904000282287598,0.06700000166893005,16.059999465942383,0.1979999989271164,15.993000030517578,0.029999999329447746,,,79.48008060338907,4.200012062938185,-172.99007886322215,4.200012062938185,15.420999526977539,0.05900000035762787,15.272000312805176,0.10199999809265137,15.109999656677246,0.15800000727176666,21.3249263763428,0.353799164295197,17.077995300293,0.0321765206754208,15.576000213623047,0.03500000014901161,15.729999542236328,0.07999999821186066,13.682000160217285,,9.892000198364258,
GD348,WD,APASSJ153744.23+650150.4,234.43432,65.030694,14.786999702453613,0.07699999958276749,14.529000282287598,0.06199999898672104,14.612000465393066,0.04800000041723251,14.630999565124512,0.0949999988079071,14.654000282287598,0.12800000607967377,-120.11004000669345,4.200012062938185,169.77995401248336,4.200012062938185,14.461000442504883,0.028999999165534973,14.449000358581543,0.04800000041723251,14.468000411987305,0.09399999678134918,,,,,14.454999923706055,0.027000000700354576,14.569000244140625,0.041999999433755875,13.57800006866455,,9.852999687194824,
GD349,Unknown,APASSJ154042.49+593905.4,235.177079,59.651511,15.803000450134277,0.10400000214576721,15.262999534606934,0.0729999989271164,15.611000061035156,0.07599999755620956,15.185999870300293,0.07000000029802322,15.071999549865723,0.06499999761581421,-25.850015299511142,3.8999878142931266,-33.32001651870087,3.8999878142931266,14.366999626159668,0.03500000014901161,14.177000045776367,0.05999999865889549,14.175999641418457,0.06700000166893005,23.3298797607422,0.359171628952026,18.2265682220459,0.0107354065403342,14.012999534606934,0.026000000536441803,14.013999938964844,0.03500000014901161,13.196000099182129,0.41999998688697815,9.388999938964844,
GD35,Unknown,APASSJ025125.42+425827.9,42.855948,42.974429,,,,,16.41200065612793,0.03799999877810478,15.793000221252441,0.10199999809265137,,,67.57991941412911,3.800016020250041,-2.540001514717005,3.800016020250041,14.635000228881836,0.03799999877810478,14.24899959564209,0.05299999937415123,14.319999694824219,0.0820000022649765,,,20.1710872650146,0.158586904406548,14.199999809265137,0.03099999949336052,14.265000343322754,0.05400000140070915,12.765000343322754,,8.593999862670898,
GD350,Unknown,APASSJ154441.23+601652.4,236.171795,60.281242,13.23900032043457,0.029999999329447746,12.72700023651123,0.0689999982714653,12.96399974822998,0.014000000432133675,12.595000267028809,0.04699999839067459,12.402999877929688,0.1599999964237213,-134.17991576716304,2.9000015956626157,16.859988681972027,2.9000015956626157,11.647000312805176,0.02199999988079071,11.32800006866455,0.023000000044703484,11.329000473022461,0.02199999988079071,,,,,11.270999908447266,0.023000000044703484,11.321999549865723,0.020999999716877937,11.177000045776367,0.06700000166893005,9.279999732971191,
GD351,subdwarf,APASSJ154438.05+624324.2,236.158543,62.723396,14.545000076293945,0.017000000923871994,14.774999618530273,0.026000000536441803,14.597000122070312,0.017000000923871994,15.104000091552734,0.06300000101327896,15.347999572753906,,-5.969988023935002,5.000004148314474,8.430012348981109,5.000004148314474,15.583000183105469,0.061000000685453415,15.574999809265137,0.11699999868869781,15.682999610900879,0.2199999988079071,,,,,,,,,,,,
GD353,WD,APASSJ155534.00+502547.9,238.891681,50.429983,17.14699935913086,0.06300000101327896,16.523000717163086,0.09300000220537186,16.881999969482422,0.04600000008940697,16.507999420166016,0.1379999965429306,,,-234.88992301281542,4.200012062938185,-4.340016039350303,4.200012062938185,15.505999565124512,0.06199999898672104,15.041000366210938,0.09399999678134918,15.031999588012695,0.12399999797344208,,,20.419864654541,0.14235021173954,,,,,,,,
GD354,WD,APASSJ163102.11+614227.9,247.75881,61.707775,15.368000030517578,0.1080000028014183,15.456000328063965,0.04899999871850014,15.26200008392334,0.024000000208616257,15.609999656677246,0.03700000047683716,,,-5.829984047522885,4.60000810562633,-8.909999905881705,4.60000810562633,15.645999908447266,0.07599999755620956,15.765999794006348,0.17000000178813934,15.26200008392334,0.1809999942779541,,,,,15.965999603271484,0.04100000113248825,16.06399917602539,0.10999999940395355,13.53499984741211,,9.605999946594238,
GD355,Unknown,APASSJ164133.33+360845.8,250.388904,36.146057,15.036999702453613,0.05700000002980232,14.607000350952148,0.09600000083446503,14.772000312805176,0.0689999982714653,14.397000312805176,0.017000000923871994,14.211999893188477,0.03999999910593033,-112.61016188655049,10.100015697389608,-111.03983852081001,10.800000382005237,13.463000297546387,0.02199999988079071,13.093000411987305,0.02500000037252903,13.111000061035156,0.029999999329447746,,,17.482723236084,0.0312602482736111,13.008000373840332,0.02500000037252903,13.013999938964844,0.02800000086426735,12.784000396728516,,9.255999565124512,
GD356,WD,APASSJ164056.95+534107.3,250.237319,53.685387,15.281000137329102,0.09000000357627869,15.045000076293945,0.061000000685453415,15.0600004196167,0.0430000014603138,14.961000442504883,0.07500000298023224,15.036999702453613,0.1080000028014183,-123.45012364676222,4.200012062938185,-188.89992643380538,4.200012062938185,14.493000030517578,0.027000000700354576,14.479000091552734,0.04800000041723251,14.369000434875488,0.08500000089406967,,,,,14.326000213623047,0.026000000536441803,14.333000183105469,0.032999999821186066,13.786999702453613,,9.717000007629395,
GD357,WD,APASSJ164302.28+384119.5,250.759523,38.688764,14.605999946594238,0.027000000700354576,14.598999977111816,0.06800000369548798,14.526000022888184,0.020999999716877937,14.803999900817871,0.014000000432133675,15.114999771118164,,26.979984249919653,4.3999920762871625,161.93015762837604,4.3999920762871625,14.918999671936035,0.03799999877810478,15.11299991607666,0.07400000095367432,15.180000305175781,0.15299999713897705,14.5267457962036,0.0128647293895483,14.5740947723389,0.00891959015280008,15.147000312805176,0.03700000047683716,15.142999649047852,0.08299999684095383,13.039999961853027,,9.482999801635742,
GD358,WD,APASSJ164718.23+322833.2,251.825984,32.475897,13.446000099182129,0.006000000052154064,13.557000160217285,0.006000000052154064,13.465999603271484,0.08699999749660492,13.833000183105469,0.010999999940395355,14.072999954223633,0.02800000086426735,-155.19996086368337,3.4999991385120666,31.7199963319581,3.4999991385120666,14.128000259399414,0.02800000086426735,14.206000328063965,0.04800000041723251,14.413999557495117,0.09700000286102295,,,,,14.348999977111816,0.029999999329447746,14.428000450134277,0.054999999701976776,13.083999633789062,,9.050000190734863,
GD36,cWD,APASSJ025441.56+301649.6,43.673207,30.280447,16.273000717163086,0.1120000034570694,16.41200065612793,0.13899999856948853,16.391000747680664,0.054999999701976776,16.541000366210938,0.061000000685453415,,,106.89012196962722,5.10001195834775,-47.72987995238509,5.10001195834775,16.695999145507812,0.12399999797344208,16.006999969482422,,16.280000686645508,,,,,,17.283000946044922,0.2070000022649765,16.908000946044922,,12.326000213623047,,8.935999870300293,
GD360,WD,APASSJ171534.97+331302.1,258.895726,33.217275,14.352999687194824,0.014000000432133675,14.38700008392334,0.09200000017881393,14.288000106811523,0.00800000037997961,14.605999946594238,0.125,,,100.32011778093874,4.299983856981271,-136.51992048835382,4.299983856981271,14.899999618530273,0.032999999821186066,14.970999717712402,0.07599999755620956,14.96399974822998,0.12999999523162842,,,,,15.01099967956543,0.035999998450279236,15.003000259399414,0.07400000095367432,12.744000434875488,,9.440999984741211,
GD361,Unknown,APASSJ172444.79+405953.7,261.186625,40.99826,13.508999824523926,0.019999999552965164,12.928999900817871,0.004999999888241291,13.227999687194824,0.12800000607967377,12.795999526977539,0.054999999701976776,12.845999717712402,0.2409999966621399,-114.81984111014754,2.1999995169608155,-56.03004319709726,2.1999995169608155,11.817999839782715,0.020999999716877937,11.553000450134277,0.02199999988079071,11.52299976348877,0.019999999552965164,,,16.42458152771,0.0166390333324671,11.414999961853027,0.02199999988079071,11.439000129699707,0.020999999716877937,11.668000221252441,0.13099999725818634,9.510000228881836,
GD363,WD,APASSJ173835.61+415233.1,264.648386,41.87588,15.093999862670898,0.09399999678134918,15.265000343322754,0.06199999898672104,15.02400016784668,0.0689999982714653,15.425000190734863,0.050999999046325684,15.661999702453613,0.05900000035762787,-31.619986475561745,4.60000810562633,183.0700770369731,4.60000810562633,15.734999656677246,0.06599999964237213,15.60099983215332,0.12200000137090683,15.423999786376953,,14.385196685791,0.01196816470474,14.7339992523193,0.00932835228741169,16.01300048828125,0.050999999046325684,16.368999481201172,0.19900000095367432,13.168999671936035,,9.484999656677246,
GD365,Unknown,APASSJ174748.89+235736.5,266.953715,23.960161,13.996999740600586,0.03999999910593033,13.510000228881836,0.03700000047683716,13.729000091552734,0.08399999886751175,13.380999565124512,0.010999999940395355,13.29800033569336,0.04600000008940697,-65.90987759409472,3.800016020250041,-28.879991441499442,3.800016020250041,12.517999649047852,0.020999999716877937,12.26200008392334,0.023000000044703484,12.192000389099121,0.026000000536441803,21.6945991516113,0.386986285448074,16.7557964324951,0.0212972182780504,12.15999984741211,0.024000000208616257,12.196999549865723,0.024000000208616257,12.253000259399414,0.27300000190734863,9.354000091552734,
GD366,WD,APASSJ174827.03+450327.4,267.112638,45.057638,15.71399974822998,0.1550000011920929,15.604999542236328,0.03099999949336052,15.510000228881836,0.1289999932050705,15.692000389099121,0.20100000500679016,15.84000015258789,0.18000000715255737,,,,,,,,,,,,,,,,,,,,,,
GD367,Unknown,APASSJ174847.38+471116.5,267.197433,47.187943,13.093999862670898,0.14399999380111694,12.45199966430664,0.06300000101327896,12.701000213623047,0.03700000047683716,12.439000129699707,0.27000001072883606,12.229000091552734,0.03500000014901161,-149.2199968197383,2.3000003693596227,-80.6299205578398,2.3000003693596227,11.390000343322754,0.02500000037252903,11.142000198364258,0.020999999716877937,11.059000015258789,0.017000000923871994,21.8563346862793,0.421175509691238,15.5490951538086,0.0128469783812761,11.027000427246094,0.023000000044703484,11.027000427246094,0.019999999552965164,11.050000190734863,0.0729999989271164,9.66100025177002,
GD368,Unknown,APASSJ175655.83+243533.8,269.232658,24.592724,15.74899959564209,0.07999999821186066,15.114999771118164,0.014000000432133675,15.434000015258789,0.05999999865889549,14.949999809265137,0.061000000685453415,,,-27.029987541027367,3.800016020250041,-110.27987493434921,3.800016020250041,13.741000175476074,0.024000000208616257,13.331000328063965,0.027000000700354576,13.267999649047852,0.02800000086426735,,,20.3941135406494,0.141158655285835,13.177000045776367,0.024000000208616257,13.239999771118164,0.029999999329447746,12.331999778747559,,9.380000114440918,
GD37,subdwarf,APASSJ025705.62-001153.0,44.273443,-0.198066,16.895999908447266,,16.5049991607666,,16.75,0.03799999877810478,16.392000198364258,0.07400000095367432,16.027999877929688,,31.79001469106879,4.3999920762871625,-37.10988094098866,4.3999920762871625,15.416999816894531,0.05299999937415123,15.159000396728516,0.09300000220537186,14.9399995803833,0.10499999672174454,24.3305625915527,0.405237168073654,19.7754364013672,0.0193444583564997,15.074999809265137,0.035999998450279236,15.168000221252441,0.09000000357627869,12.942000389099121,,9.42300033569336,
GD372,WD,APASSJ180423.39+212101.3,271.097487,21.350385,15.743000030517578,0.08799999952316284,15.815999984741211,0.050999999046325684,15.581000328063965,,16.034000396728516,,,,-69.15996054885909,4.499999886320438,-76.83984003961086,4.499999886320438,16.097000122070312,0.07199999690055847,15.866000175476074,0.12999999523162842,15.814000129699707,0.20800000429153442,,,,,,,,,,,,
GD373,Unknown,APASSJ180604.22+313804.6,271.517594,31.634627,14.1850004196167,0.0820000022649765,13.836999893188477,0.009999999776482582,13.880999565124512,0.09399999678134918,13.741000175476074,0.009999999776482582,13.57800006866455,0.029999999329447746,-72.579960396979,3.999996033599018,-118.6700421385467,3.999996033599018,12.737000465393066,0.02199999988079071,12.446999549865723,0.026000000536441803,12.425999641418457,0.019999999552965164,,,17.0561504364014,0.0263916812837124,12.355999946594238,0.023000000044703484,12.369000434875488,0.023000000044703484,12.63599967956543,0.34200000762939453,9.107999801635742,
GD374,Unknown,APASSJ181010.77+400015.4,272.544882,40.004303,15.255999565124512,0.023000000044703484,14.401000022888184,0.02500000037252903,14.800000190734863,0.024000000208616257,14.26099967956543,0.032999999821186066,14.043000221252441,0.0430000014603138,-132.99983547767624,3.8999878142931266,156.14999720128253,3.8999878142931266,13.074000358581543,0.024000000208616257,12.720000267028809,0.023000000044703484,12.65999984741211,0.027000000700354576,,,18.6619453430176,0.0627793297171593,12.557999610900879,0.023000000044703484,12.571999549865723,0.024000000208616257,12.583999633789062,,9.345000267028809,
GD375,WD,APASSJ181140.86+282937.0,272.92026,28.493613,15.1899995803833,,15.185999870300293,,15.052000045776367,,15.531000137329102,,15.699999809265137,,34.86999739834573,4.60000810562633,-170.75987707357854,4.60000810562633,15.380999565124512,0.0560000017285347,15.569000244140625,0.10499999672174454,15.743000030517578,0.20000000298023224,14.7051887512207,0.0133999409154058,14.8539276123047,0.00800502765923738,15.678000450134277,0.050999999046325684,15.819000244140625,0.1459999978542328,12.843999862670898,,9.09000015258789,
GD376,Unknown,APASSJ181203.23+301007.8,273.013478,30.168847,14.72700023651123,0.10999999940395355,14.24899959564209,0.023000000044703484,14.440999984741211,0.11400000005960464,14.142999649047852,0.017999999225139618,13.970999717712402,0.04899999871850014,-24.850008412613533,9.500004034634912,-105.00012067495845,12.200004130136222,13.161999702453613,0.020999999716877937,12.902000427246094,0.02500000037252903,12.871999740600586,0.027000000700354576,21.5040702819824,0.364259511232376,17.1315994262695,0.0287058334797621,12.814000129699707,0.02500000037252903,12.82699966430664,0.027000000700354576,12.534000396728516,,9.336999893188477,
GD378,WD,APASSJ182336.98+410403.5,275.904123,41.067645,14.232000350952148,0.017000000923871994,14.270999908447266,0.057999998331069946,14.128999710083008,0.04500000178813934,14.428000450134277,0.029999999329447746,14.685999870300293,0.07199999690055847,-1.4900004430273839,4.299983856981271,131.9198403507471,4.299983856981271,14.609000205993652,0.03099999949336052,14.663999557495117,0.05400000140070915,14.70199966430664,0.09700000286102295,14.6378679275513,0.0152721749618649,14.1553831100464,0.00808264128863811,14.814000129699707,0.03099999949336052,15.053999900817871,0.0689999982714653,13.168000221252441,,9.491999626159668,
GD379,Unknown,APASSJ182620.54+195308.0,276.585617,19.885567,15.342000007629395,0.06400000303983688,14.642999649047852,0.09200000017881393,14.930000305175781,0.03500000014901161,14.402000427246094,0.052000001072883606,14.145999908447266,0.08500000089406967,16.260011398117058,3.8999878142931266,-4.02998384743114,3.8999878142931266,13.069000244140625,0.029999999329447746,12.720999717712402,0.03999999910593033,12.609999656677246,0.027000000700354576,,,18.809009552002,0.0443336479365826,12.38599967956543,0.024000000208616257,12.390000343322754,0.026000000536441803,12.70199966430664,0.45899999141693115,9.182999610900879,
GD38,WD,APASSJ030231.08+380058.6,45.629528,38.016294,15.6850004196167,0.09200000017881393,15.831999778747559,0.12999999523162842,15.583999633789062,0.2460000067949295,16.10099983215332,0.03200000151991844,,,108.83015929721296,4.899995929008583,-46.360080523299985,4.899995929008583,16.451000213623047,0.10899999737739563,16.29199981689453,,15.805999755859375,0.21899999678134918,,,14.7027006149292,0.0112580889835954,,,,,,,,
GD380,Unknown,APASSJ182739.09+172109.3,276.9129,17.35259,14.984999656677246,0.12999999523162842,14.319999694824219,0.04500000178813934,14.63700008392334,0.06599999964237213,14.130000114440918,0.08500000089406967,14.670999526977539,,-14.399999963643495,3.8999878142931266,-66.90996306133457,3.8999878142931266,12.947999954223633,0.024000000208616257,12.62399959564209,0.03200000151991844,12.54800033569336,0.02800000086426735,,,18.3428325653076,0.0528937801718712,12.364999771118164,0.024000000208616257,12.418000221252441,0.02500000037252903,11.86299991607666,0.2160000056028366,9.300999641418457,
GD381,Unknown,APASSJ184335.64+274025.9,280.898505,27.673872,15.331999778747559,,14.949000358581543,,15.279000282287598,,14.949999809265137,,,,9.280007725465111,4.899995929008583,-39.79007960879244,4.899995929008583,13.977999687194824,0.039000000804662704,13.340999603271484,0.035999998450279236,13.137999534606934,0.03200000151991844,,,,,12.954999923706055,0.024000000208616257,12.918000221252441,0.027000000700354576,12.144000053405762,0.21400000154972076,9.244999885559082,
GD389,Unknown,APASSJ202410.88+342422.3,306.045368,34.4062,13.892000198364258,0.0560000017285347,13.404000282287598,0.024000000208616257,13.600000381469727,0.07999999821186066,13.317999839782715,0.03500000014901161,13.175999641418457,0.07699999958276749,-93.94991720910184,10.400004339317093,-154.41012365045026,10.400004339317093,12.265999794006348,0.020999999716877937,11.965999603271484,0.02199999988079071,11.944999694824219,0.019999999552965164,,,16.7372188568115,0.0175493620336056,11.83899974822998,0.026000000536441803,11.85200023651123,0.026000000536441803,9.847999572753906,0.07100000232458115,8.053999900817871,0.22499999403953552
GD39,Unknown,APASSJ030201.83-012144.4,45.507629,-1.362352,15.682999610900879,0.03999999910593033,15.062999725341797,,15.383999824523926,,14.956000328063965,,14.805000305175781,,11.589984114834806,5.60001581106917,-59.51988132437691,5.60001581106917,13.904000282287598,0.023000000044703484,13.65999984741211,0.03500000014901161,13.510000228881836,0.03799999877810478,,,18.4056358337402,0.0174745246767998,13.496999740600586,0.02500000037252903,13.532999992370605,0.03500000014901161,12.873000144958496,,9.039999961853027,
GD391,WD,APASSJ202956.35+391333.5,307.484812,39.225975,13.210000038146973,0.0729999989271164,13.380000114440918,0.05999999865889549,13.154999732971191,0.03700000047683716,13.52400016784668,0.027000000700354576,13.864999771118164,0.027000000700354576,140.3099944582209,3.8999878142931266,91.86011884594336,3.8999878142931266,13.918999671936035,0.02500000037252903,14.006999969482422,0.03999999910593033,14.347999572753906,0.08900000154972076,,,,,,,,,,,,
GD392,WD,APASSJ210021.70+342621.5,315.090449,34.439323,15.567999839782715,0.13600000739097595,15.746000289916992,0.06300000101327896,15.675000190734863,,15.857000350952148,,16.142000198364258,,112.24007466807961,4.3999920762871625,121.91004061605781,4.3999920762871625,15.744000434875488,0.07000000029802322,15.847999572753906,0.1550000011920929,15.567999839782715,0.19300000369548798,18.3777885437012,0.083321750164032,16.3901920318604,0.0229993853718042,16.92799949645996,0.15399999916553497,17.214000701904297,,12.708000183105469,,9.22700023651123,
GD393,WD,APASSJ210031.27+505116.1,315.13033,50.854479,15.204000473022461,0.11900000274181366,15.178000450134277,0.02500000037252903,14.993000030517578,0.15600000321865082,15.289999961853027,0.07500000298023224,15.482999801635742,,-53.75988002924714,3.999996033599018,-101.98008167208172,3.999996033599018,14.8149995803833,0.03799999877810478,14.961999893188477,0.09000000357627869,14.937000274658203,0.18799999356269836,,,,,,,,,,,,
GD394,WD,APASSJ211244.15+500617.7,318.183966,50.10494,13.100000381469727,0.30799999833106995,13.005000114440918,0.0560000017285347,13.571999549865723,0.7710000276565552,13.232000350952148,0.04800000041723251,13.647000312805176,0.0989999994635582,89.78003825177439,2.0000017002530512,-17.300015679211356,2.0000017002530512,13.755000114440918,0.03500000014901161,13.791000366210938,0.04600000008940697,13.982000350952148,0.05400000140070915,,,,,14.13700008392334,0.03799999877810478,14.498000144958496,0.06199999898672104,12.437999725341797,,9.288000106811523,
GD395,WD,APASSJ213424.34+365518.4,323.601451,36.921805,16.64699935913086,0.14399999380111694,16.344999313354492,0.15399999916553497,16.5,,16.437999725341797,0.17299999296665192,16.70800018310547,0.6349999904632568,-112.83983913017437,4.299983856981271,-120.48011412844062,4.299983856981271,15.807000160217285,0.07000000029802322,15.927000045776367,0.17100000381469727,15.446000099182129,0.19200000166893005,,,18.3530349731445,0.0329548269510269,16.031999588012695,0.06300000101327896,16.30299949645996,0.2160000056028366,13.140999794006348,,9.510000228881836,
GD396,WD,APASSJ214523.69+353211.5,326.348726,35.536529,15.753000259399414,0.08900000154972076,15.892000198364258,0.05299999937415123,15.673999786376953,0.03500000014901161,16.121999740600586,0.10599999874830246,,,165.03012593602762,5.000004148314474,84.85992002533749,5.000004148314474,16.091999053955078,0.12800000607967377,15.923999786376953,0.1899999976158142,17.054000854492188,,,,15.1464490890503,0.00947562977671623,,,,,,,,
GD397,WD,APASSJ215202.88+372619.8,328.012037,37.438856,15.343999862670898,0.04699999839067459,15.043000221252441,0.052000001072883606,15.168000221252441,0.009999999776482582,15.102999687194824,0.01600000075995922,15.121999740600586,0.04699999839067459,43.509958413778804,5.699988014384871,78.02999825798906,5.699988014384871,,,,,,,,,,,,,,,,,,
GD398,WD,APASSJ215229.83+340744.2,328.12433,34.128945,15.041000366210938,0.09300000220537186,15.062999725341797,0.06300000101327896,14.944000244140625,0.03799999877810478,15.310999870300293,0.0689999982714653,15.60200023651123,0.10100000351667404,129.7000766498968,4.7000159156596055,12.390012216201285,4.7000159156596055,15.619000434875488,0.05999999865889549,15.822999954223633,,15.668000221252441,,14.6680059432983,0.0154650742188096,14.9165363311768,0.00984438322484493,15.864999771118164,0.054999999701976776,16.54800033569336,0.2759999930858612,12.420999526977539,,9.286999702453613,0.5329999923706055
GD399,WD,APASSJ220214.18+384843.7,330.559121,38.812166,16.142000198364258,0.08500000089406967,15.906999588012695,0.07500000298023224,15.991000175476074,0.026000000536441803,16.062999725341797,0.0820000022649765,,,177.05015488900244,4.7000159156596055,37.24992093339097,4.7000159156596055,15.694000244140625,0.0729999989271164,15.505999565124512,0.11699999868869781,15.494000434875488,0.21899999678134918,,,,,16.038000106811523,0.07000000029802322,16.749000549316406,0.4020000100135803,12.942000389099121,,9.38599967956543,
GD4,WD,APASSJ000855.99+364558.3,2.233332,36.76621,16.16699981689453,0.11999999731779099,16.02899932861328,0.08799999952316284,15.973999977111816,0.08399999886751175,16.233999252319336,0.0989999994635582,,,162.96012327075005,4.7000159156596055,-79.03007717686705,4.7000159156596055,16.163000106811523,0.08399999886751175,16.290000915527344,0.20800000429153442,15.734000205993652,,,,16.6736297607422,0.028626911342144,16.31399917602539,0.07199999690055847,17.094999313354492,0.46000000834465027,12.973999977111816,,8.883000373840332,
GD40,WD,APASSJ030253.02-010834.0,45.720942,-1.142797,15.581000328063965,,15.534000396728516,0.054999999701976776,15.385000228881836,0.041999999433755875,15.62399959564209,0.04800000041723251,15.852999687194824,0.13600000739097595,-89.07984156394377,4.899995929008583,-34.139989293180406,4.899995929008583,15.885000228881836,0.07199999690055847,15.897000312805176,0.16099999845027924,15.621000289916992,0.21400000154972076,16.4096374511719,0.00897141918540001,15.6117420196533,0.00380726461298764,15.197999954223633,0.041999999433755875,14.904999732971191,0.07900000363588333,12.706999778747559,,8.99899959564209,
GD401,WD,APASSJ221801.07+390842.6,334.504489,39.145167,16.469999313354492,0.057999998331069946,16.211000442504883,,16.19499969482422,0.03400000184774399,16.319000244140625,0.1589999943971634,,,-119.82995347352698,5.10001195834775,-201.8599203438498,5.10001195834775,16.14299964904785,0.09799999743700027,16.1200008392334,,15.930000305175781,,,,,,16.17799949645996,0.07199999690055847,16.589000701904297,0.3140000104904175,12.942999839782715,,9.39900016784668,
GD403,Unknown,APASSJ224405.24+441558.5,341.02185,44.266261,,,13.314000129699707,0.00800000037997961,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GD404,WD,APASSJ230442.52+455929.0,346.177174,45.991394,15.630000114440918,0.09700000286102295,15.765000343322754,0.2070000022649765,15.61299991607666,0.04500000178813934,15.913000106811523,0.18199999630451202,,,112.9701646277681,5.000004148314474,26.819999584404286,5.000004148314474,16.05900001525879,0.1080000028014183,15.998000144958496,0.21299999952316284,15.87399959564209,,,,15.2607774734497,0.0144515139982104,,,,,,,,
GD406,WD,APASSJ233040.91+512150.2,352.670499,51.363966,14.89799976348877,0.13199999928474426,15.069000244140625,0.10499999672174454,14.940999984741211,0.125,15.236000061035156,0.039000000804662704,15.458999633789062,0.07199999690055847,156.41999925719574,4.799988118975307,68.90004297019914,4.799988118975307,15.432999610900879,0.05299999937415123,15.482999801635742,0.11599999666213989,15.446999549865723,0.1850000023841858,15.9342727661133,0.0109445638954639,15.1618709564209,0.00416812766343355,15.52400016784668,0.05000000074505806,15.8149995803833,0.13300000131130219,12.57699966430664,0.3240000009536743,9.432000160217285,
GD407,Star,APASSJ233638.21+595816.7,354.159242,59.971317,13.364999771118164,0.10100000351667404,12.782999992370605,0.0430000014603138,13.012999534606934,0.08900000154972076,12.625,0.03799999877810478,12.446999549865723,0.050999999046325684,257.96988629736006,4.100003843632294,55.79999924520962,4.100003843632294,11.479000091552734,0.017999999225139618,11.11400032043457,0.01899999938905239,11.07699966430664,0.023000000044703484,,,16.7831115722656,0.0293082389980555,11.008999824523926,0.023000000044703484,11.053999900817871,0.02199999988079071,11.315999984741211,0.14499999582767487,9.49899959564209,0.4909999966621399
GD408,WD,APASSJ000507.39+731310.9,1.280832,73.219718,14.265999794006348,0.06700000166893005,14.3100004196167,0.0430000014603138,14.184000015258789,0.07199999690055847,14.449999809265137,0.04800000041723251,14.699000358581543,0.0729999989271164,186.09983380883932,3.8999878142931266,123.54012433206663,3.8999878142931266,14.614999771118164,0.035999998450279236,14.597000122070312,0.054999999701976776,14.758000373840332,0.10000000149011612,15.2668647766113,0.0148285990580916,14.6307783126831,0.0062962775118649,14.779999732971191,0.035999998450279236,15.152999877929688,0.10400000214576721,13.008000373840332,,9.140999794006348,
GD409,Unknown,APASSJ001103.46+743343.3,2.76445,74.562037,14.456000328063965,0.11400000005960464,13.680999755859375,0.041999999433755875,14.03499984741211,0.0989999994635582,13.41100025177002,0.035999998450279236,13.083999633789062,0.03700000047683716,130.98995987093076,3.800016020250041,94.66992269153707,3.800016020250041,11.9350004196167,0.02199999988079071,11.574000358581543,0.03099999949336052,11.517000198364258,0.024000000208616257,,,18.1349353790283,0.0367089286446571,11.40999984741211,0.024000000208616257,11.416000366210938,0.020999999716877937,10.88700008392334,0.07199999690055847,9.005999565124512,
GD41,WD,APASSJ030437.27+025656.3,46.155311,2.948992,14.706000328063965,0.014000000432133675,14.890999794006348,0.008999999612569809,14.680000305175781,0.01600000075995922,15.164999961853027,0.05700000002980232,15.503000259399414,0.1120000034570694,-45.64008158922661,5.10001195834775,-148.1000435887836,5.10001195834775,15.541000366210938,0.050999999046325684,15.944000244140625,0.11599999666213989,15.847999572753906,0.21899999678134918,13.0636386871338,0.0072938185185194,14.0096044540405,0.00709580583497882,15.895000457763672,0.06599999964237213,16.04199981689453,0.2290000021457672,12.753999710083008,,9.126999855041504,
GD410,Unknown,APASSJ003524.88+605811.8,8.853672,60.969959,13.411999702453613,0.20000000298023224,12.793999671936035,0.06400000303983688,13.071999549865723,0.12099999934434891,12.61299991607666,0.0689999982714653,12.378999710083008,0.0689999982714653,115.30008487170562,3.800016020250041,44.8200007667765,3.800016020250041,11.333000183105469,0.023000000044703484,10.982999801635742,0.03099999949336052,10.895000457763672,0.01899999938905239,,,18.0128936767578,0.0607839301228523,10.812999725341797,0.023000000044703484,10.842000007629395,0.020999999716877937,10.598999977111816,0.04399999976158142,9.309000015258789,
GD412,Unknown,APASSJ004026.16+673319.2,10.109015,67.555357,11.612000465393066,0.006000000052154064,10.9350004196167,0.03500000014901161,11.223999977111816,0.029999999329447746,10.765999794006348,0.027000000700354576,10.59000015258789,0.013000000268220901,103.5601228068117,1.6999992453747836,-11.87999960166053,1.6999992453747836,9.699999809265137,0.024000000208616257,9.406999588012695,0.029999999329447746,9.319999694824219,0.017999999225139618,,,16.462308883667,0.0243672672659159,9.267999649047852,0.023000000044703484,9.310999870300293,0.01899999938905239,9.149999618530273,0.02800000086426735,9.232000350952148,0.527999997138977
GD414,Unknown,APASSJ010150.06+664705.5,15.458618,66.784886,13.916000366210938,0.04399999976158142,13.006999969482422,0.05900000035762787,13.383000373840332,0.026000000536441803,12.63599967956543,0.026000000536441803,12.357000350952148,0.01899999938905239,97.85987858776934,13.600007878267206,-23.789987426425796,13.600007878267206,11.255999565124512,0.024000000208616257,10.82800006866455,0.03099999949336052,10.704000473022461,0.020999999716877937,,,20.5047721862793,0.21389938890934,10.604000091552734,0.023000000044703484,10.670999526977539,0.019999999552965164,10.526000022888184,0.07400000095367432,9.08899974822998,
GD415,Unknown,APASSJ010234.48+645757.2,15.643693,64.965889,13.37600040435791,0.012000000104308128,12.730999946594238,0.020999999716877937,12.991999626159668,0.019999999552965164,12.510000228881836,,12.230999946594238,0.03400000184774399,190.9800004796125,12.600000172824366,-48.679919564165175,12.600000172824366,11.192999839782715,0.01899999938905239,10.829999923706055,0.028999999165534973,10.77400016784668,0.026000000536441803,,,16.9083404541016,0.0315926633775234,10.678999900817871,0.023000000044703484,10.708000183105469,0.020999999716877937,10.61400032043457,0.07999999821186066,7.995999813079834,0.1679999977350235
GD416,Unknown,APASSJ010558.10+715621.9,16.492103,71.939437,12.857999801635742,0.14499999582767487,12.36299991607666,0.061000000685453415,12.666999816894531,0.026000000536441803,12.274999618530273,0.03200000151991844,12.10200023651123,0.032999999821186066,46.51991948776413,1.7999999954554369,-56.31012318190187,1.7999999954554369,11.20199966430664,0.023000000044703484,10.920000076293945,0.029999999329447746,10.85200023651123,0.02500000037252903,,,,,10.791000366210938,0.023000000044703484,10.815999984741211,0.019999999552965164,11.244999885559082,0.18700000643730164,9.223999977111816,
GD417,Unknown,APASSJ010937.91+633950.3,17.40797,63.663995,15.864999771118164,0.017000000923871994,14.87399959564209,0.041999999433755875,15.279999732971191,0.028999999165534973,14.597000122070312,0.07900000363588333,14.241999626159668,0.06300000101327896,156.81996010243893,3.8999878142931266,-36.96011990541592,3.8999878142931266,13.026000022888184,0.020999999716877937,12.649999618530273,0.026000000536441803,12.586999893188477,0.027000000700354576,,,20.2363719940186,0.218403205275536,12.465999603271484,0.024000000208616257,12.472000122070312,0.02800000086426735,11.576000213623047,0.19599999487400055,8.894000053405762,
GD418,Unknown,APASSJ012324.33+645416.7,20.851401,64.904649,15.6850004196167,0.02800000086426735,15.050000190734863,0.010999999940395355,15.305000305175781,0.009999999776482582,14.713000297546387,0.006000000052154064,14.388999938964844,,128.1599936191924,4.100003843632294,-57.610077783465385,4.100003843632294,13.25100040435791,0.019999999552965164,12.805000305175781,0.026000000536441803,12.755999565124512,0.023000000044703484,,,,,12.666000366210938,0.024000000208616257,12.70199966430664,0.032999999821186066,12.312999725341797,,9.01099967956543,
GD419,WD,APASSJ014128.05+833459.6,25.366903,83.583235,13.005999565124512,0.08500000089406967,13.052000045776367,0.035999998450279236,12.96500015258789,0.04800000041723251,13.265000343322754,0.032999999821186066,13.572999954223633,0.04800000041723251,-120.89015945093706,2.7000000955013093,88.44983676681295,2.7000000955013093,13.583000183105469,0.028999999165534973,13.812000274658203,0.04600000008940697,13.697999954223633,0.05700000002980232,12.9997301101685,0.00255054398439825,12.9614629745483,0.00199461285956204,13.720000267028809,0.02500000037252903,13.767000198364258,0.03400000184774399,13.152000427246094,,9.458000183105469,
GD42,Unknown,APASSJ030448.61+083019.4,46.202553,8.505397,16.261999130249023,0.07199999690055847,15.491000175476074,0.10000000149011612,15.869999885559082,0.004999999888241291,15.22700023651123,0.12099999934434891,14.951000213623047,0.12200000137090683,156.5899161505513,3.999996033599018,-126.65988178923726,3.999996033599018,13.869999885559082,0.028999999165534973,13.432999610900879,0.029999999329447746,13.335000038146973,0.027000000700354576,,,20.1543369293213,0.114450760185719,13.279000282287598,0.02800000086426735,13.256999969482422,0.03400000184774399,12.447999954223633,,9.067999839782715,
GD420,WD,APASSJ014122.04+770858.9,25.341835,77.149711,14.911999702453613,0.08699999749660492,14.82800006866455,0.04399999976158142,14.800999641418457,0.06400000303983688,15.039999961853027,0.054999999701976776,15.256999969482422,0.15000000596046448,126.11987767741084,4.299983856981271,-152.98991493182257,4.299983856981271,15.086000442504883,0.05000000074505806,15.26200008392334,0.10499999672174454,15.145000457763672,0.15800000727176666,,,15.0727024078369,0.00988989789038897,15.152000427246094,0.03799999877810478,15.35200023651123,0.09300000220537186,12.871999740600586,0.47600001096725464,9.130999565124512,
GD421,WD,APASSJ015110.66+673931.2,27.794449,67.658677,14.25,,14.440999984741211,0.010999999940395355,14.175999641418457,0.09799999743700027,14.675999641418457,0.0689999982714653,14.881999969482422,,133.45992338145152,4.3999920762871625,-0.029999986494999575,4.3999920762871625,15.109999656677246,0.05900000035762787,15.152000427246094,0.10499999672174454,15.329999923706055,0.18700000643730164,,,13.3918809890747,0.00597361475229263,,,,,,,,
GD422,WD,APASSJ020439.45+753817.8,31.164376,75.638283,15.506999969482422,0.10300000011920929,15.402999877929688,0.05700000002980232,15.39900016784668,0.054999999701976776,15.614999771118164,0.06700000166893005,15.86299991607666,0.18199999630451202,129.35987615492195,4.799988118975307,-103.39991713408381,4.799988118975307,15.595999717712402,0.06800000369548798,15.758999824523926,0.17800000309944153,15.772000312805176,0.2540000081062317,,,,,15.871999740600586,0.05700000002980232,15.79699993133545,0.15000000596046448,11.961999893188477,0.1889999955892563,9.168000221252441,0.3919999897480011
GD423,Star,APASSJ021209.92+632953.2,33.041365,63.498116,,,,,10.628999710083008,0.03999999910593033,,,,,113.3999990997836,1.0000008501265256,-52.599958871724084,1.1000016002071789,8.699999809265137,0.01899999938905239,8.390999794006348,0.019999999552965164,8.345000267028809,0.01600000075995922,,,15.4930009841919,0.0158949866890907,8.26200008392334,0.024000000208616257,8.329999923706055,0.01899999938905239,8.317999839782715,0.024000000208616257,8.26200008392334,
GD424,cWD,APASSJ022408.95+750257.2,36.037314,75.049244,16.06399917602539,0.07800000160932541,16.235000610351562,0.057999998331069946,16.04599952697754,0.04699999839067459,16.35300064086914,0.04699999839067459,,,65.95992017537355,6.1999918671062915,-34.50999465712812,6.1999918671062915,16.584999084472656,0.1509999930858612,16.66900062561035,,15.847999572753906,,,,16.1716938018799,0.00489402050152421,17.323999404907227,0.1979999989271164,17.347999572753906,0.4620000123977661,13.090999603271484,,9.701000213623047,
GD425,WD,APASSJ025207.98+601942.6,43.033254,60.328519,16.375,0.16200000047683716,16.204999923706055,0.035999998450279236,16.145999908447266,,16.263999938964844,,,,-53.67996054701507,5.299991971696727,-41.879881246131845,5.299991971696727,13.529000282287598,0.020999999716877937,12.894000053405762,0.02800000086426735,12.67300033569336,0.028999999165534973,,,16.1336517333984,0.0221027117222548,12.446000099182129,0.024000000208616257,12.305000305175781,0.027000000700354576,12.329999923706055,0.46399998664855957,7.857999801635742,
GD426,WD,APASSJ030616.92+622220.9,46.570513,62.372492,15.154999732971191,0.057999998331069946,14.954000473022461,0.07199999690055847,14.913999557495117,0.07000000029802322,14.97599983215332,0.04399999976158142,15.109999656677246,0.10300000011920929,63.0698399618268,4.100003843632294,-108.83987706620246,4.100003843632294,15.015000343322754,0.04399999976158142,14.98900032043457,0.08900000154972076,14.74899959564209,0.0949999988079071,,,,,,,,,,,,
GD428,Star,APASSJ034720.06+632241.7,56.833587,63.37826,13.656999588012695,0.22300000488758087,13.048999786376953,0.12099999934434891,13.359999656677246,0.1679999977350235,12.970999717712402,0.10899999737739563,12.859000205993652,0.0989999994635582,119.93003863608465,2.8000007432638085,-21.53001678379951,2.8000007432638085,12.196000099182129,0.03799999877810478,12.026000022888184,0.039000000804662704,11.987000465393066,0.03400000184774399,,,,,11.62399959564209,0.023000000044703484,11.704999923706055,0.02199999988079071,11.336000442504883,0.14399999380111694,8.840999603271484,
GD429,WD,APASSJ042128.18+701418.2,65.367421,70.238401,14.713000297546387,0.17499999701976776,14.677000045776367,0.08900000154972076,14.663999557495117,0.05900000035762787,14.857000350952148,0.03799999877810478,15.157999992370605,0.057999998331069946,117.75996390497312,3.999996033599018,-119.31011831620708,3.999996033599018,14.940999984741211,0.0430000014603138,14.868000030517578,0.06800000369548798,14.906999588012695,0.10000000149011612,15.825873374939,0.0188562851399183,15.3415412902832,0.00940739549696445,15.031000137329102,0.039000000804662704,15.034000396728516,0.09300000220537186,12.27299976348877,,9.329999923706055,
GD43,WD,APASSJ031551.07+221224.0,48.962813,22.206668,15.79800033569336,0.10499999672174454,15.866000175476074,0.050999999046325684,15.626999855041504,0.07900000363588333,16.11400032043457,0.04800000041723251,,,164.1398368519731,5.10001195834775,-8.97001236808137,5.10001195834775,16.246000289916992,0.11900000274181366,16.101999282836914,0.21400000154972076,16.527000427246094,,,,15.569486618042,0.0153185650706291,16.51300048828125,0.11999999731779099,16.086999893188477,,12.489999771118164,,8.91100025177002,
GD430,Unknown,APASSJ050258.58+843625.5,75.744103,84.607085,16.586000442504883,,15.99899959564209,,16.323999404907227,0.0430000014603138,15.87600040435791,0.12399999797344208,,,34.3900090228999,3.8999878142931266,2.40000122175843,3.8999878142931266,14.562999725341797,0.03400000184774399,14.220999717712402,0.05700000002980232,14.062000274658203,0.06300000101327896,,,21.4985828399658,0.355829566717148,14.105999946594238,0.02800000086426735,14.130999565124512,0.04100000113248825,13.151000022888184,,9.560999870300293,
GD431,Unknown,APASSJ050021.07+782119.7,75.087798,78.355496,10.956999778747559,0.10100000351667404,10.352999687194824,0.09099999815225601,10.75,,10.276000022888184,,10.102999687194824,0.028999999165534973,28.059982651029713,1.900000847854244,-113.73011511750519,1.900000847854244,9.237000465393066,0.023000000044703484,8.89900016784668,0.017999999225139618,8.836000442504883,0.01899999938905239,22.3082504272461,0.430084824562073,15.8000288009644,0.0117185348644853,8.78600025177002,0.024000000208616257,8.83899974822998,0.020999999716877937,8.793000221252441,0.023000000044703484,9.116000175476074,0.3880000114440918
GD432,Unknown,APASSJ052051.70+794327.1,80.215456,79.7242,15.02299976348877,0.08500000089406967,14.54800033569336,0.057999998331069946,14.756999969482422,0.05700000002980232,14.392000198364258,0.04399999976158142,14.26099967956543,0.05400000140070915,39.7198811697308,3.999996033599018,-89.83008083305322,3.999996033599018,13.338000297546387,0.023000000044703484,13.053000450134277,0.028999999165534973,13.012999534606934,0.03500000014901161,,,18.0606861114502,0.00602012407034636,12.930000305175781,0.024000000208616257,12.935999870300293,0.02800000086426735,12.814000129699707,,9.348999977111816,
GD433,WD,APASSJ052014.28+754140.6,80.059501,75.694613,16.070999145507812,0.10700000077486038,16.059999465942383,0.09300000220537186,15.970999717712402,0.08299999684095383,16.232999801635742,0.06499999761581421,16.452999114990234,,31.50000084133353,4.7000159156596055,-221.96987411007285,4.7000159156596055,16.094999313354492,0.09099999815225601,16.124000549316406,0.1940000057220459,16.0310001373291,,,,,,16.569000244140625,0.08900000154972076,16.753000259399414,,12.847000122070312,,9.45199966430664,
GD434,Unknown,APASSJ051836.48+665321.5,79.652041,66.889311,15.317000389099121,0.14399999380111694,14.77299976348877,0.03799999877810478,14.946999549865723,0.1120000034570694,14.572999954223633,0.0689999982714653,14.303000450134277,0.07800000160932541,65.14992055599578,3.8999878142931266,-121.28003581892699,3.8999878142931266,13.342000007629395,0.027000000700354576,12.937999725341797,0.032999999821186066,12.942000389099121,0.029999999329447746,,,19.0462341308594,0.0983302816748619,12.800999641418457,0.02500000037252903,12.822999954223633,0.028999999165534973,12.281999588012695,,8.880999565124512,
GD435,WD,APASSJ052459.21+771413.8,81.246714,77.237193,15.99899959564209,0.2409999966621399,16.200000762939453,0.07400000095367432,16.03700065612793,0.09099999815225601,16.184999465942383,0.11500000208616257,,,93.49992033094168,4.60000810562633,-64.01988284778781,4.60000810562633,16.47599983215332,0.14399999380111694,16.180999755859375,0.22100000083446503,15.9399995803833,,17.2380561828613,0.0383974127471447,16.2577857971191,0.0150262601673603,16.631000518798828,0.0949999988079071,16.56100082397461,0.3009999990463257,12.890999794006348,,9.342000007629395,
GD436,Unknown,APASSJ052207.82+602750.0,80.532622,60.463896,15.5649995803833,0.03500000014901161,15.086999893188477,0.06300000101327896,15.430999755859375,0.14000000059604645,14.687999725341797,0.06199999898672104,14.42300033569336,0.01899999938905239,34.07000367587898,3.8999878142931266,-96.27983745303936,3.8999878142931266,13.418999671936035,0.028999999165534973,13.104999542236328,0.03200000151991844,13.015000343322754,0.02500000037252903,,,19.43092918396,0.0782976374030113,12.973999977111816,0.02500000037252903,12.975000381469727,0.02800000086426735,12.652000427246094,,9.10099983215332,
GD437,Unknown,APASSJ052451.76+714031.3,81.215679,71.675374,13.800999641418457,0.21400000154972076,13.270000457763672,0.10899999737739563,13.574000358581543,0.05299999937415123,13.107999801635742,0.06599999964237213,12.979000091552734,0.06400000303983688,27.809998937300406,3.8999878142931266,-159.69995583873242,3.8999878142931266,12.111000061035156,0.026000000536441803,11.847999572753906,0.029999999329447746,11.77400016784668,0.020999999716877937,,,17.0014362335205,0.024472376331687,11.734000205993652,0.023000000044703484,11.715999603271484,0.020999999716877937,11.543999671936035,0.13500000536441803,8.901000022888184,
GD438,Unknown,APASSJ053416.24+694459.6,83.567689,69.749889,13.354000091552734,0.10499999672174454,12.718999862670898,0.03400000184774399,12.97599983215332,0.09700000286102295,12.491000175476074,0.017999999225139618,12.223999977111816,0.04399999976158142,15.930000154185109,5.299991971696727,-251.11008435487747,5.299991971696727,11.22700023651123,0.02500000037252903,10.836999893188477,0.03200000151991844,10.730999946594238,0.01899999938905239,,,,,,,,,,,,
GD439,Star,APASSJ054400.51+681308.3,86.002128,68.218989,14.51099967956543,0.09700000286102295,13.928000450134277,0.05400000140070915,14.213000297546387,0.06800000369548798,13.786999702453613,0.027000000700354576,,,41.25996092625428,5.000004148314474,-72.96011899597943,5.000004148314474,,,,,,,,,,,,,,,,,,
GD44,WD,APASSJ031642.43+393222.3,49.176833,39.539555,,,15.887999534606934,,15.850000381469727,,15.821000099182129,0.210999995470047,,,,,,,,,,,,,,,,,,,,,,,,
GD440,Unknown,APASSJ055141.27+761607.4,87.921961,76.268731,14.032999992370605,0.1459999978542328,13.543000221252441,0.06400000303983688,13.795000076293945,0.05900000035762787,13.420999526977539,0.024000000208616257,13.279000282287598,0.029999999329447746,15.699995492468588,3.999996033599018,-152.93988544726744,3.999996033599018,12.39799976348877,0.020999999716877937,12.10099983215332,0.020999999716877937,12.043000221252441,0.020999999716877937,,,17.0949974060059,0.0186979901045561,11.991000175476074,0.024000000208616257,12.031000137329102,0.023000000044703484,12.322999954223633,0.3100000023841858,9.27400016784668,
GD441,cWD,APASSJ063958.38+614723.7,99.993255,61.789917,,,16.663000106811523,0.01899999938905239,16.541000366210938,0.09600000083446503,16.868000030517578,0.13300000131130219,,,162.33983624260873,4.7000159156596055,-128.54016531491652,4.7000159156596055,16.658000946044922,0.15800000727176666,15.92199993133545,,16.503999710083008,,20.2824058532715,0.156826555728912,17.6269512176514,0.0288084950298071,16.197999954223633,0.07199999690055847,16.96500015258789,0.4580000042915344,12.899999618530273,,9.402000427246094,
GD442,WD,APASSJ064631.12+652539.8,101.629696,65.427735,16.37299919128418,0.11699999868869781,16.413999557495117,0.06599999964237213,16.285999298095703,0.04100000113248825,16.618999481201172,0.09099999815225601,16.72100067138672,,-66.51000221609138,5.10001195834775,-24.19999182166066,5.10001195834775,,,,,,,15.7361345291138,0.0198013316839933,16.017822265625,0.0166768338531256,17.481000900268555,0.19200000166893005,16.691999435424805,,12.904999732971191,,9.350000381469727,
GD443,Star,APASSJ064951.38+662128.4,102.464115,66.357911,11.791999816894531,0.07599999755620956,11.074000358581543,0.04699999839067459,11.437000274658203,0.06300000101327896,10.90999984741211,0.03999999910593033,10.730999946594238,0.04800000041723251,205.0700451945886,1.299999621551251,-87.77988041401841,1.5000012240307115,9.888999938964844,0.024000000208616257,9.590999603271484,0.02800000086426735,9.520000457763672,0.019999999552965164,,,,,9.461999893188477,0.024000000208616257,9.51099967956543,0.019999999552965164,9.47599983215332,0.029999999329447746,9.206000328063965,0.4490000009536743
GD444,Unknown,APASSJ065835.81+790550.6,104.64923,79.0974,13.800999641418457,0.061000000685453415,13.307000160217285,0.03400000184774399,13.519000053405762,0.054999999701976776,13.206999778747559,0.03799999877810478,13.086000442504883,0.04399999976158142,27.46000864135567,2.599999243102502,-118.23984095826745,2.599999243102502,12.270999908447266,0.020999999716877937,11.989999771118164,0.01899999938905239,11.95199966430664,0.01899999938905239,,,,,11.866000175476074,0.023000000044703484,11.888999938964844,0.023000000044703484,11.73799991607666,0.16699999570846558,9.331999778747559,
GD445,Unknown,APASSJ070528.79+762651.5,106.369984,76.447653,14.807999610900879,0.0729999989271164,14.317999839782715,0.05900000035762787,14.555000305175781,0.03500000014901161,14.204000473022461,0.05299999937415123,14.079999923706055,0.04699999839067459,42.37992070557084,3.999996033599018,-75.45996268163435,3.999996033599018,13.251999855041504,0.02199999988079071,12.930000305175781,0.02800000086426735,12.890999794006348,0.03400000184774399,,,17.4267997741699,0.00898243580013514,12.824999809265137,0.024000000208616257,12.831999778747559,0.026000000536441803,12.850000381469727,0.45399999618530273,9.241999626159668,
GD446,WD,APASSJ070325.93+622249.0,105.858077,62.380289,15.593999862670898,0.05299999937415123,15.555000305175781,0.06199999898672104,15.52299976348877,0.06300000101327896,15.788000106811523,0.0949999988079071,15.949000358581543,0.09000000357627869,-112.56983707426116,4.7000159156596055,-203.68007681099698,4.7000159156596055,16.07200050354004,0.09099999815225601,16.033000946044922,0.1679999977350235,15.520000457763672,,15.3043880462646,0.0177202001214027,15.5013914108276,0.0139897586777806,15.76200008392334,0.057999998331069946,16.354999542236328,0.2980000078678131,12.6899995803833,,8.96399974822998,
GD447,Unknown,APASSJ070408.11+653538.3,106.033816,65.593986,14.279999732971191,0.06300000101327896,13.638999938964844,0.07100000232458115,13.968999862670898,0.04600000008940697,13.48799991607666,0.0689999982714653,13.335000038146973,0.08399999886751175,-66.210119985044,3.8999878142931266,-164.0098780626431,3.8999878142931266,12.49899959564209,0.02199999988079071,12.21399974822998,0.023000000044703484,12.138999938964844,0.02199999988079071,,,16.8720378875732,0.0151543207466602,12.064000129699707,0.023000000044703484,12.067000389099121,0.023000000044703484,12.305000305175781,0.27000001072883606,9.246000289916992,
GD448,WD,APASSJ071710.11+740038.8,109.29216,74.010804,14.923999786376953,0.09000000357627869,14.97599983215332,0.07999999821186066,14.888999938964844,0.04899999871850014,15.196999549865723,0.061000000685453415,15.482000350952148,0.07199999690055847,99.78983798646368,3.8999878142931266,-86.20991720817983,3.8999878142931266,14.692000389099121,0.032999999821186066,14.42300033569336,0.061000000685453415,14.14799976348877,0.06499999761581421,,,,,13.996999740600586,0.026000000536441803,13.78499984741211,0.035999998450279236,12.581000328063965,,9.41100025177002,
GD449,WD,APASSJ071707.35+621408.4,109.28063,62.235682,15.88700008392334,0.14100000262260437,15.89900016784668,0.07800000160932541,15.795000076293945,0.07000000029802322,16.003999710083008,0.09300000220537186,16.298999786376953,0.4440000057220459,29.340000764932483,4.60000810562633,-206.06003963621333,4.60000810562633,16.020999908447266,0.08799999952316284,15.864999771118164,0.17499999701976776,15.444000244140625,,17.5550384521484,0.0620985291898251,16.3254051208496,0.0223335381597281,16.108999252319336,0.0689999982714653,16.365999221801758,0.26600000262260437,12.371999740600586,,9.312000274658203,
GD45,WD,APASSJ031942.82+344221.6,49.928427,34.70602,14.23900032043457,0.05299999937415123,14.222999572753906,0.04899999871850014,14.128000259399414,0.04699999839067459,14.395999908447266,0.0430000014603138,14.70300006866455,0.041999999433755875,59.93999802740291,9.20001621125266,-164.3198382225819,9.20001621125266,14.567000389099121,0.032999999821186066,14.675000190734863,0.05900000035762787,14.567000389099121,0.07800000160932541,14.1604251861572,0.00582991680130363,14.2182321548462,0.00531251262873411,14.640000343322754,0.035999998450279236,14.718999862670898,0.07999999821186066,12.42300033569336,,8.644000053405762,
GD450,Unknown,APASSJ073205.26+741341.2,113.021924,74.228129,16.83300018310547,0.15000000596046448,16.350000381469727,0.028999999165534973,16.54400062561035,0.08699999749660492,16.242000579833984,0.1469999998807907,16.260000228881836,,-0.7400016215797223,3.999996033599018,1.9900007146134158,3.999996033599018,15.364999771118164,0.04800000041723251,15.003000259399414,0.07599999755620956,14.97599983215332,0.12600000202655792,,,20.4616451263428,0.207080915570259,15.03499984741211,0.039000000804662704,15.121000289916992,0.0949999988079071,12.774999618530273,,9.093000411987305,
GD451,Unknown,APASSJ073932.21+721417.2,114.884219,72.238121,13.38599967956543,0.1340000033378601,12.937000274658203,0.07599999755620956,13.204000473022461,0.03200000151991844,12.864999771118164,0.035999998450279236,12.737000465393066,0.03200000151991844,78.81011770223267,1.900000847854244,-70.41995704639703,1.900000847854244,11.906000137329102,0.02199999988079071,11.61299991607666,0.023000000044703484,11.567999839782715,0.01899999938905239,,,16.1720657348633,0.00517959613353014,11.527999877929688,0.023000000044703484,11.550000190734863,0.020999999716877937,11.713000297546387,0.19300000369548798,9.0649995803833,
GD452,Unknown,APASSJ075317.49+702905.8,118.322878,70.48497,14.11299991607666,0.0729999989271164,13.618000030517578,0.04399999976158142,13.821999549865723,0.01600000075995922,13.487000465393066,0.03200000151991844,13.390000343322754,0.035999998450279236,-14.730011207575444,3.800016020250041,-72.86004038178362,3.800016020250041,12.531000137329102,0.023000000044703484,12.204999923706055,0.027000000700354576,12.204000473022461,0.023000000044703484,,,17.1025409698486,0.0287490636110306,12.13599967956543,0.02500000037252903,12.173999786376953,0.02800000086426735,11.52400016784668,,8.729000091552734,
GD453,WD,APASSJ075305.05+612202.6,118.271042,61.367389,16.20199966430664,0.06300000101327896,16.06100082397461,0.10199999809265137,16.111000061035156,0.02500000037252903,16.08099937438965,0.125,16.740999221801758,,-157.29983715573326,4.100003843632294,-65.36016226164065,4.100003843632294,15.562999725341797,0.0560000017285347,15.4350004196167,0.10400000214576721,15.180999755859375,0.1379999965429306,,,17.8004608154297,0.0421795696020126,15.57699966430664,0.04899999871850014,15.706000328063965,0.14300000667572021,12.934000015258789,,9.378000259399414,
GD455,Unknown,APASSJ080435.28+763202.0,121.147031,76.533913,15.692999839782715,0.08500000089406967,15.137999534606934,0.05299999937415123,15.416999816894531,0.04500000178813934,14.98799991607666,0.04399999976158142,14.843999862670898,0.11299999803304672,-12.319992220000131,3.999996033599018,-68.28984041931108,3.999996033599018,13.871000289916992,0.02500000037252903,13.515999794006348,0.032999999821186066,13.555999755859375,0.04800000041723251,,,,,13.340999603271484,0.02500000037252903,13.378000259399414,0.03099999949336052,12.081000328063965,0.23100000619888306,8.958999633789062,
GD457,WD,APASSJ081533.94+641819.1,123.89144,64.305316,15.005000114440918,0.08500000089406967,15.07699966430664,0.06499999761581421,14.913999557495117,0.03799999877810478,15.25100040435791,0.07500000298023224,15.531999588012695,0.04600000008940697,-194.18004085309803,4.299983856981271,-28.410012237145565,4.299983856981271,15.355999946594238,0.04600000008940697,15.373000144958496,0.09799999743700027,15.164999961853027,0.1289999932050705,,,,,15.447999954223633,0.04500000178813934,15.755999565124512,0.14300000667572021,12.541999816894531,,9.006999969482422,
GD458,WD,APASSJ082315.04+715814.8,125.812681,71.970796,15.732999801635742,0.25099998712539673,15.697999954223633,0.07000000029802322,15.696999549865723,0.04500000178813934,16.02199935913086,0.03999999910593033,16.36199951171875,,-60.09011922287755,7.400015601888299,-18.39999640651513,7.400015601888299,,,,,,,15.7259006500244,0.0232166107743979,15.7342462539673,0.0152764348313212,16.226999282836914,0.10499999672174454,16.437000274658203,,12.38599967956543,,8.994000434875488,
GD459,Unknown,APASSJ085941.73+625356.7,134.923915,62.899097,16.48699951171875,0.10700000077486038,15.923999786376953,0.07000000029802322,16.195999145507812,0.07400000095367432,15.718999862670898,0.057999998331069946,15.574999809265137,0.1340000033378601,-5.519987871593912,3.999996033599018,-65.78999673365615,3.999996033599018,14.77299976348877,0.039000000804662704,14.54800033569336,0.05700000002980232,14.355999946594238,0.07500000298023224,,,19.4847526550293,0.0852031633257866,14.347000122070312,0.029999999329447746,14.39900016784668,0.0560000017285347,12.90999984741211,0.5149999856948853,9.255999565124512,
GD460,Unknown,APASSJ094103.31+571422.5,145.263817,57.239602,16.225000381469727,0.11800000071525574,15.822999954223633,0.010999999940395355,15.951000213623047,0.23000000417232513,15.612000465393066,0.0949999988079071,15.50100040435791,0.03799999877810478,-3.2100012504088227,3.8999878142931266,-2.540001514717005,3.8999878142931266,14.854999542236328,0.03200000151991844,14.593999862670898,0.04800000041723251,14.59000015258789,0.07400000095367432,,,19.137716293335,0.021163497120142,14.4399995803833,0.028999999165534973,14.36400032043457,0.04699999839067459,12.49899959564209,,9.076000213623047,
GD461,Unknown,APASSJ095509.93+681915.3,148.791388,68.320919,16.722000122070312,0.09700000286102295,15.892000198364258,0.03700000047683716,16.454999923706055,0.47999998927116394,15.565999984741211,0.10999999940395355,15.366000175476074,0.11699999868869781,0.21999996704380465,26.99999931792263,-87.45984232518822,26.99999931792263,14.204000473022461,0.02500000037252903,13.781000137329102,0.04500000178813934,13.711999893188477,0.03700000047683716,,,21.4210147857666,0.0241246819496155,13.666999816894531,0.02800000086426735,13.692999839782715,0.039000000804662704,12.85099983215332,,9.251999855041504,
GD462,WD,APASSJ100936.18+635836.6,152.400778,63.97684,13.701000213623047,0.1550000011920929,13.692000389099121,0.01899999938905239,13.621000289916992,0.11900000274181366,13.91100025177002,0.052000001072883606,14.227999687194824,0.07400000095367432,-107.74007969303057,1.7999999954554369,-85.46003809897229,1.7999999954554369,14.232000350952148,0.028999999165534973,14.329999923706055,0.05000000074505806,14.355999946594238,0.052000001072883606,13.0995044708252,0.00779344281181693,13.354208946228,0.0052943117916584,14.3149995803833,0.028999999165534973,14.331000328063965,0.050999999046325684,12.899999618530273,0.5,9.232999801635742,
GD463,Unknown,APASSJ101942.41+625315.6,154.926719,62.887669,,,13.59000015258789,0.00800000037997961,13.914999961853027,0.006000000052154064,13.399999618530273,0.006000000052154064,13.204999923706055,0.10100000351667404,-92.36988262273371,13.700016097573098,-44.0999985585222,13.700016097573098,12.27299976348877,0.020999999716877937,12.005999565124512,0.03400000184774399,11.871999740600586,0.019999999552965164,,,18.5295906066895,0.0318275131285191,11.831000328063965,0.023000000044703484,11.866000175476074,0.02199999988079071,11.838000297546387,0.17000000178813934,9.527000427246094,
GD464,Unknown,APASSJ102705.29+674717.4,156.772076,67.788169,16.999000549316406,,16.191999435424805,,16.64699935913086,0.07199999690055847,15.906000137329102,0.04600000008940697,15.647000312805176,0.0860000029206276,-90.1299630641006,3.8999878142931266,-48.719880942371674,3.8999878142931266,14.694000244140625,0.03400000184774399,14.239999771118164,0.04899999871850014,14.144000053405762,0.06599999964237213,,,23.4147720336914,0.479432314634323,14.071000099182129,0.028999999165534973,14.057000160217285,0.0430000014603138,12.946000099182129,,9.29699993133545,
GD465,WD,APASSJ105215.26+711538.2,163.063617,71.260612,16.035999298095703,0.01600000075995922,16.000999450683594,0.03700000047683716,15.895999908447266,0.10199999809265137,16.316999435424805,0.04500000178813934,,,-125.16984133981168,4.299983856981271,-100.9299601719249,4.299983856981271,16.520999908447266,0.10599999874830246,16.332000732421875,,15.562000274658203,,,,15.9434499740601,0.016860568895936,16.4950008392334,0.07699999958276749,16.559999465942383,0.2750000059604645,12.960000038146973,,9.295000076293945,
GD466,WD,APASSJ110555.82+743639.4,166.482588,74.610948,14.967000007629395,0.11900000274181366,15.04699993133545,0.028999999165534973,14.928000450134277,0.04800000041723251,15.300000190734863,0.019999999552965164,15.385000228881836,0.16899999976158142,-123.10992315178737,4.3999920762871625,-22.809995607531164,4.3999920762871625,15.555999755859375,0.05900000035762787,15.487000465393066,0.11599999666213989,15.552000045776367,0.2280000001192093,14.3647871017456,0.0129884062334895,14.5068588256836,0.00863701477646828,15.76099967956543,0.04699999839067459,15.98799991607666,0.15000000596046448,12.725000381469727,0.35600000619888306,9.416000366210938,
GD467,Unknown,APASSJ111950.13+675134.3,169.958892,67.859543,16.645000457763672,0.054999999701976776,15.737000465393066,0.06700000166893005,16.128999710083008,0.035999998450279236,15.404999732971191,0.019999999552965164,15.095999717712402,0.11500000208616257,-45.240120743983425,3.8999878142931266,-204.87995934672654,3.8999878142931266,13.876999855041504,0.024000000208616257,13.454000473022461,0.028999999165534973,13.32800006866455,0.03799999877810478,,,,,13.21399974822998,0.02500000037252903,13.144000053405762,0.02800000086426735,12.621999740600586,,9.522000312805176,
GD468,Unknown,APASSJ112512.19+685133.3,171.300815,68.85927,15.597999572753906,0.04399999976158142,15.013999938964844,0.061000000685453415,15.305000305175781,0.03500000014901161,14.881999969482422,0.0729999989271164,14.727999687194824,0.09300000220537186,21.30001212208299,3.8999878142931266,-75.66011991002597,3.8999878142931266,14.001999855041504,0.027000000700354576,13.736000061035156,0.03999999910593033,13.751999855041504,0.05000000074505806,,,18.0192947387695,0.0408719703555107,13.604999542236328,0.026000000536441803,13.647000312805176,0.03400000184774399,13.027999877929688,,9.472000122070312,
GD469,Unknown,APASSJ112737.38+753106.3,171.905791,75.518424,16.80299949645996,,16.49799919128418,0.0820000022649765,,,,,,,-172.8899937006645,4.7000159156596055,-102.05999788013287,4.7000159156596055,16.39299964904785,0.11900000274181366,16.31800079345703,,16.652999877929688,,,,18.3154525756836,0.042563434690237,16.256000518798828,0.06300000101327896,16.143999099731445,0.1679999977350235,13.151000022888184,,9.414999961853027,
GD47,WD,APASSJ034154.62-032238.9,55.477591,-3.377498,15.437000274658203,0.029999999329447746,15.222999572753906,0.028999999165534973,15.239999771118164,0.029999999329447746,15.397000312805176,0.03700000047683716,15.743000030517578,0.014999999664723873,227.12002974003553,5.4000001910026185,36.38987873273436,5.4000001910026185,15.475000381469727,0.0560000017285347,15.640999794006348,0.12700000405311584,15.458999633789062,0.19200000166893005,16.2588195800781,0.0281962193548679,15.6843948364258,0.0151985073462129,15.567000389099121,0.05400000140070915,15.508999824523926,0.14399999380111694,12.411999702453613,,8.946999549865723,0.43799999356269836
GD470,Unknown,APASSJ113755.79+673837.4,174.48248,67.643726,16.707000732421875,0.050999999046325684,16.025999069213867,0.09099999815225601,16.27400016784668,0.006000000052154064,15.746000289916992,0.06400000303983688,15.461999893188477,0.13699999451637268,6.009984190313844,3.999996033599018,-6.649992019447382,3.999996033599018,14.60099983215332,0.032999999821186066,14.128999710083008,0.04500000178813934,14.109999656677246,0.0560000017285347,,,21.1803817749023,0.29830339550972,14.020000457763672,0.027000000700354576,14.04699993133545,0.039000000804662704,12.491999626159668,,9.324999809265137,
GD471,Unknown,APASSJ114304.90+672807.8,175.770419,67.468836,16.354999542236328,0.06800000369548798,15.758000373840332,0.006000000052154064,16.048999786376953,0.041999999433755875,15.593000411987305,0.06800000369548798,15.434000015258789,0.09399999678134918,-31.01000329479575,5.299991971696727,-22.539995188708417,5.299991971696727,14.515000343322754,0.03200000151991844,14.173999786376953,0.035999998450279236,14.116999626159668,0.04600000008940697,,,19.6202926635742,0.029123330488801,13.989999771118164,0.027000000700354576,13.954000473022461,0.03799999877810478,13.102999687194824,,9.45199966430664,
GD472,Unknown,APASSJ115014.63+600628.2,177.560983,60.107834,14.135000228881836,0.07000000029802322,13.559000015258789,0.10199999809265137,13.866000175476074,0.05299999937415123,13.50100040435791,0.09000000357627869,13.571999549865723,0.014999999664723873,-78.24995773262344,3.8999878142931266,-113.1501659983769,3.8999878142931266,12.70199966430664,0.020999999716877937,12.482999801635742,0.02199999988079071,12.449999809265137,0.02199999988079071,,,16.2016143798828,0.00484846811741591,12.375,0.024000000208616257,12.413000106811523,0.024000000208616257,12.211999893188477,0.2669999897480011,9.359999656677246,
GD473,Unknown,APASSJ115252.38+614120.1,178.218273,61.68892,16.608999252319336,0.050999999046325684,16.384000778198242,0.08299999684095383,16.371999740600586,0.10199999809265137,16.235000610351562,0.04899999871850014,15.96500015258789,0.11900000274181366,1.5800004121047095,3.999996033599018,-20.750003750436008,3.999996033599018,15.019000053405762,0.03500000014901161,14.795999526977539,0.06400000303983688,14.892000198364258,0.12399999797344208,,,19.5256786346436,0.101085729897022,14.690999984741211,0.03099999949336052,14.678000450134277,0.057999998331069946,13.012999534606934,,9.251999855041504,
GD474,Unknown,APASSJ120301.24+704149.2,180.755169,70.697013,16.097999572753906,0.03200000151991844,15.586000442504883,0.02800000086426735,15.90999984741211,0.054999999701976776,15.375,0.03400000184774399,15.267000198364258,0.03400000184774399,-46.659959480166435,3.8999878142931266,-111.07007885584608,3.8999878142931266,14.168000221252441,0.02800000086426735,13.791999816894531,0.029999999329447746,13.663000106811523,0.039000000804662704,,,20.0321846008301,0.139990940690041,13.715999603271484,0.02500000037252903,13.706999778747559,0.03400000184774399,12.574999809265137,,9.51099967956543,
GD475,cWD,APASSJ120746.21+685555.2,181.942545,68.93201,16.840999603271484,0.029999999329447746,16.697999954223633,0.2280000001192093,16.791000366210938,0.08299999684095383,16.959999084472656,0.17599999904632568,,,-89.39016188378446,5.000004148314474,12.359987977106357,5.000004148314474,,,,,,,17.6341819763184,0.059452872723341,17.151481628418,0.0217197015881538,,,,,,,,
GD477,Unknown,APASSJ122237.15+760630.0,185.654832,76.108359,15.055000305175781,0.05900000035762787,14.434000015258789,0.041999999433755875,14.720000267028809,0.06800000369548798,14.343999862670898,0.050999999046325684,14.145999908447266,0.06599999964237213,-81.47987828124315,3.999996033599018,-62.88012082222849,3.999996033599018,13.276000022888184,0.023000000044703484,12.914999961853027,0.024000000208616257,12.85200023651123,0.02500000037252903,,,18.2394351959229,0.049459557980299,12.779000282287598,0.02500000037252903,12.76099967956543,0.02500000037252903,12.883999824523926,0.3440000116825104,9.35200023651123,
GD478,Unknown,APASSJ123405.92+782545.1,188.524672,78.429203,16.548999786376953,0.050999999046325684,16.34600067138672,0.11699999868869781,16.388999938964844,,16.503000259399414,,,,-3.8499841139127966,4.60000810562633,2.949998338408477,4.60000810562633,15.800999641418457,0.0689999982714653,15.60200023651123,0.11299999803304672,15.958000183105469,0.26899999380111694,22.3708839416504,0.424826920032501,19.6698455810547,0.0834551155567169,15.642000198364258,0.04100000113248825,15.878999710083008,0.12800000607967377,12.687000274658203,,9.652000427246094,
GD479,WD,APASSJ124320.65+645254.9,190.836051,64.881936,16.618000030517578,0.07900000363588333,16.836999893188477,0.00800000037997961,16.354000091552734,,16.81800079345703,,,,-111.8800850235857,5.10001195834775,-107.04996093409136,5.10001195834775,,,,,,,17.7826633453369,0.0655312612652779,16.7923831939697,0.0269039999693632,,,,,,,,
GD48,WD,APASSJ034328.82-131818.1,55.870109,-13.305028,16.395000457763672,0.050999999046325684,16.024999618530273,0.0430000014603138,16.21299934387207,0.017999999225139618,16.17799949645996,0.08500000089406967,15.564000129699707,0.11299999803304672,,,,,,,,,,,,,,,,,,,,,,
GD480,Unknown,APASSJ124819.69+610929.5,192.082049,61.158217,13.640999794006348,0.09200000017881393,13.142000198364258,0.03700000047683716,13.380999565124512,0.24500000476837158,13.065999984741211,0.04500000178813934,12.935999870300293,0.010999999940395355,-37.55988109332975,4.100003843632294,-100.09008037741296,4.100003843632294,12.256999969482422,0.02199999988079071,11.987000465393066,0.019999999552965164,11.986000061035156,0.020999999716877937,,,15.820707321167,0.00424872431904078,11.946000099182129,0.024000000208616257,11.960000038146973,0.02199999988079071,12.46500015258789,0.2809999883174896,9.402999877929688,
GD481,Unknown,APASSJ124901.80+732513.3,192.257516,73.420366,14.395000457763672,0.1809999942779541,14.260000228881836,0.07199999690055847,14.49899959564209,0.03700000047683716,14.350000381469727,0.014000000432133675,14.4399995803833,0.013000000268220901,-3.790008076975937,3.999996033599018,2.850001169463212,3.999996033599018,13.838000297546387,0.026000000536441803,13.781999588012695,0.03500000014901161,13.91100025177002,0.06499999761581421,,,17.2641124725342,0.0102503793314099,13.652000427246094,0.02500000037252903,13.640000343322754,0.03099999949336052,12.729999542236328,,9.156000137329102,
GD482,Unknown,APASSJ124931.23+825739.4,192.380132,82.960948,14.005999565124512,0.15199999511241913,13.208999633789062,0.035999998450279236,13.649999618530273,0.13600000739097595,13.027000427246094,0.032999999821186066,12.78499984741211,0.05700000002980232,-63.35999787552282,3.999996033599018,-70.46999962767586,3.999996033599018,11.843000411987305,0.02199999988079071,11.508999824523926,0.014999999664723873,11.428999900817871,0.01899999938905239,,,,,11.333000183105469,0.023000000044703484,11.359000205993652,0.020999999716877937,11.11400032043457,0.08100000023841858,8.826000213623047,
GD483,Unknown,APASSJ125724.21+685617.1,194.350893,68.938087,15.760000228881836,0.24300000071525574,15.22599983215332,0.08500000089406967,15.557999610900879,0.1120000034570694,15.220000267028809,0.04500000178813934,15.104999542236328,0.16599999368190765,-94.78007923462428,3.999996033599018,-69.59016172913834,3.999996033599018,14.180000305175781,0.03200000151991844,13.763999938964844,0.0430000014603138,13.78600025177002,0.039000000804662704,,,,,13.748000144958496,0.027000000700354576,13.756999969482422,0.03200000151991844,13.256999969482422,,9.52299976348877,
GD484,WD,APASSJ130121.32+671307.8,195.338849,67.218834,16.854000091552734,0.09300000220537186,16.513999938964844,0.05900000035762787,16.6560001373291,,16.344999313354492,,,,,,,,,,,,,,,,,,,,,,,,,
GD485,Unknown,APASSJ130550.94+703519.0,196.462267,70.588615,13.538000106811523,0.2370000034570694,13.23900032043457,0.12200000137090683,13.555000305175781,0.05400000140070915,13.253999710083008,0.006000000052154064,13.194999694824219,0.017999999225139618,-57.67992261098698,4.100003843632294,-81.06983950710855,4.100003843632294,12.437000274658203,0.020999999716877937,12.211999893188477,0.020999999716877937,12.163999557495117,0.02800000086426735,21.0933990478516,0.296671122312546,16.0407180786133,0.0192245319485664,12.107999801635742,0.023000000044703484,12.116999626159668,0.02199999988079071,12.27400016784668,0.22200000286102295,9.204999923706055,
GD486,Unknown,APASSJ131013.78+724458.3,197.557447,72.749531,15.095999717712402,0.1770000010728836,14.637999534606934,0.08399999886751175,14.993000030517578,0.06800000369548798,14.614999771118164,0.012000000104308128,14.51099967956543,0.09399999678134918,-107.52983798738569,4.100003843632294,-60.05987888784148,4.100003843632294,13.618000030517578,0.02500000037252903,13.288000106811523,0.03099999949336052,13.208999633789062,0.04100000113248825,,,,,13.109999656677246,0.023000000044703484,13.112000465393066,0.026000000536441803,12.824999809265137,,9.657999992370605,
GD487,WD,APASSJ133146.42+680954.1,202.943433,68.165045,16.214000701904297,0.010999999940395355,16.04400062561035,,16.11199951171875,0.02199999988079071,16.062000274658203,0.09700000286102295,,,-100.68012052215636,4.60000810562633,-93.3800394705031,4.60000810562633,15.817999839782715,0.07199999690055847,15.67199993133545,0.11800000071525574,16.10300064086914,0.33000001311302185,20.5651817321777,0.234993860125542,17.220458984375,0.0317188501358032,15.92199993133545,0.04899999871850014,15.824000358581543,0.12300000339746475,13.145000457763672,,9.131999969482422,
GD489,Unknown,APASSJ135853.15+704127.2,209.721474,70.690897,16.249000549316406,0.11599999666213989,15.638999938964844,0.0729999989271164,15.92300033569336,0.06400000303983688,15.572999954223633,0.05299999937415123,15.321000099182129,0.01899999938905239,1.1400012454032549,4.100003843632294,-0.7700003834543168,4.100003843632294,14.564000129699707,0.03999999910593033,14.255000114440918,0.04399999976158142,14.187999725341797,0.06800000369548798,,,20.1036624908447,0.121004216372967,14.227999687194824,0.027000000700354576,14.279000282287598,0.039000000804662704,13.4399995803833,,9.652999877929688,
GD49,Unknown,APASSJ034739.99-161935.9,56.916632,-16.326639,13.98799991607666,0.026000000536441803,13.289999961853027,0.029999999329447746,13.600000381469727,0.019999999552965164,13.095000267028809,0.039000000804662704,12.897000312805176,0.02500000037252903,115.41995918378234,4.200012062938185,-14.65999121137429,4.200012062938185,11.944000244140625,0.023000000044703484,11.557999610900879,0.02199999988079071,11.477999687194824,0.027000000700354576,,,17.9642372131348,0.0335189066827297,11.407999992370605,0.024000000208616257,11.470000267028809,0.02199999988079071,11.534000396728516,0.1420000046491623,9.33899974822998,
GD490,Unknown,APASSJ140557.15+635018.8,211.488142,63.838576,15.642000198364258,0.11800000071525574,15.032999992370605,0.041999999433755875,15.420999526977539,0.21799999475479126,14.935999870300293,0.08699999749660492,14.684000015258789,0.1289999932050705,-95.54004282108508,4.100003843632294,-14.209992696123663,4.100003843632294,13.977999687194824,0.02500000037252903,13.642000198364258,0.029999999329447746,13.562999725341797,0.03799999877810478,,,,,13.574000358581543,0.024000000208616257,13.597000122070312,0.03099999949336052,12.583999633789062,,9.64799976348877,
GD491,WD,APASSJ140540.59+743859.6,211.419162,74.649905,15.6899995803833,0.06599999964237213,15.489999771118164,0.03700000047683716,15.571999549865723,0.19099999964237213,15.630000114440918,0.009999999776482582,15.588000297546387,,-99.48996230377816,12.800015792890918,-30.099997093202546,12.800015792890918,14.194000244140625,0.03200000151991844,13.680000305175781,0.035999998450279236,13.373000144958496,0.03700000047683716,17.1486549377441,0.0466547533869743,16.186351776123,0.0168717913329601,13.130999565124512,0.024000000208616257,12.904999732971191,0.023000000044703484,13.097999572753906,0.4059999883174896,9.680999755859375,
GD492,cWD,APASSJ140635.33+741859.5,211.647229,74.316548,15.800000190734863,0.12200000137090683,15.505999565124512,0.09300000220537186,15.611000061035156,0.017000000923871994,15.581000328063965,0.0430000014603138,,,46.890000157873146,5.699988014384871,28.659995950874873,5.699988014384871,15.338000297546387,0.05700000002980232,15.472000122070312,0.15399999916553497,15.121000289916992,0.17599999904632568,21.1079444885254,0.270880818367004,18.6478824615479,0.0573217272758484,15.234999656677246,0.03400000184774399,15.444999694824219,0.07999999821186066,12.663999557495117,,9.61299991607666,
GD493,Unknown,APASSJ141604.13+701338.6,214.017245,70.227392,15.168000221252441,0.06599999964237213,14.597000122070312,0.02199999988079071,14.883999824523926,0.07599999755620956,14.439000129699707,0.05700000002980232,14.25,0.08699999749660492,-30.26001613761764,4.100003843632294,-82.5001196062658,4.100003843632294,13.48900032043457,0.026000000536441803,13.126999855041504,0.019999999552965164,13.08899974822998,0.039000000804662704,,,17.9118213653564,0.0437839925289154,13.02400016784668,0.024000000208616257,13.022000312805176,0.024000000208616257,12.57699966430664,0.24199999868869781,9.758000373840332,
GD494,Unknown,APASSJ142530.09+840422.7,216.375412,84.072978,16.611000061035156,0.014000000432133675,15.651000022888184,0.0560000017285347,16.156999588012695,0.035999998450279236,15.383000373840332,0.041999999433755875,15.017000198364258,0.05900000035762787,-35.210014539188705,3.999996033599018,-66.66011686320417,3.999996033599018,13.958999633789062,0.028999999165534973,13.51200008392334,0.03400000184774399,13.543000221252441,0.050999999046325684,,,21.5726318359375,0.22590583562851,13.317000389099121,0.024000000208616257,13.322999954223633,0.027000000700354576,13.003000259399414,0.38600000739097595,9.664999961853027,
GD495,Unknown,APASSJ143120.06+634632.4,217.833608,63.775691,14.633000373840332,0.0560000017285347,14.423999786376953,0.06499999761581421,14.479000091552734,0.05400000140070915,14.510000228881836,0.12700000405311584,14.602999687194824,0.1120000034570694,-4.719996195490239,4.200012062938185,3.020000326614536,4.200012062938185,14.182000160217285,0.029999999329447746,14.043000221252441,0.03999999910593033,13.982999801635742,0.0560000017285347,18.9761047363281,0.123513929545879,16.9486141204834,0.0297638513147831,13.95300006866455,0.026000000536441803,13.97599983215332,0.03400000184774399,12.944000244140625,0.35899999737739563,9.42199993133545,
GD497,Unknown,APASSJ143415.74+713307.0,218.565594,71.551963,16.065000534057617,0.1589999943971634,15.92199993133545,0.052000001072883606,15.861000061035156,0.10400000214576721,16.048999786376953,0.07900000363588333,,,-3.470000274319318,5.199984161663451,0.38999879166112805,5.199984161663451,16.172000885009766,0.11100000143051147,15.822999954223633,,16.483999252319336,,16.8288917541504,0.045649915933609,16.5238265991211,0.0251943748444319,,,,,,,,
GD498,Unknown,APASSJ143715.08+680352.8,219.312863,68.064692,14.178000450134277,0.09399999678134918,13.604000091552734,0.14300000667572021,13.949999809265137,0.06599999964237213,13.513999938964844,0.13199999928474426,13.336000442504883,0.13199999928474426,-97.13987965369597,4.200012062938185,20.570004016917665,4.200012062938185,12.78499984741211,0.023000000044703484,12.505000114440918,0.023000000044703484,12.467000007629395,0.02500000037252903,21.9619102478027,0.413293302059174,16.4354286193848,0.0193613320589066,12.402999877929688,0.023000000044703484,12.430999755859375,0.02199999988079071,11.986000061035156,0.15700000524520874,9.652999877929688,
GD50,WD,APASSJ034850.21-005834.1,57.209237,-0.976148,13.8100004196167,0.012000000104308128,14.081999778747559,,13.821999549865723,0.05700000002980232,14.234000205993652,,14.680999755859375,0.11400000005960464,,,,,,,,,,,,,,,,,,,,,,
GD500,Unknown,APASSJ150552.83+660031.9,226.470153,66.008867,17.413000106811523,0.07199999690055847,16.746999740600586,0.04899999871850014,17.145000457763672,0.027000000700354576,16.673999786376953,0.010999999940395355,,,-0.4100004048268602,5.000004148314474,2.7200016575079644,5.000004148314474,15.760000228881836,0.08100000023841858,15.343000411987305,0.12600000202655792,15.621999740600586,,21.9989261627197,0.536887645721436,20.4863109588623,0.196664333343506,15.369000434875488,0.03799999877810478,15.375,0.0820000022649765,12.612000465393066,0.2919999957084656,9.62600040435791,
GD502,Unknown,APASSJ152732.35+672407.5,231.884805,67.402111,14.17199993133545,0.04800000041723251,13.576000213623047,0.05999999865889549,13.848999977111816,0.06800000369548798,13.404000282287598,0.0860000029206276,13.20199966430664,0.125,-127.19015503535047,4.100003843632294,98.61984217423014,4.100003843632294,12.432000160217285,0.020999999716877937,12.053999900817871,0.02199999988079071,12.008000373840332,0.02800000086426735,,,17.6212749481201,0.0389216691255569,11.920999526977539,0.02199999988079071,11.947999954223633,0.02199999988079071,12.069000244140625,0.14300000667572021,9.906000137329102,
GD503,Unknown,APASSJ152900.39+795802.6,232.251629,79.967395,16.14699935913086,0.0689999982714653,15.541999816894531,0.20800000429153442,15.901000022888184,0.04100000113248825,15.39799976348877,0.006000000052154064,15.21399974822998,0.017000000923871994,-68.90004297019914,3.999996033599018,19.590012198023032,3.999996033599018,14.437000274658203,0.03099999949336052,14.166999816894531,0.03999999910593033,14.008000373840332,0.05999999865889549,,,19.2921447753906,0.0652931556105614,14.060999870300293,0.026000000536441803,14.050999641418457,0.03400000184774399,13.04800033569336,,9.458999633789062,
GD504,Unknown,APASSJ155702.82+784004.0,239.261779,78.667791,16.125,0.13899999856948853,15.47599983215332,0.27900001406669617,15.78499984741211,0.03099999949336052,15.388999938964844,0.2240000069141388,15.354999542236328,,-81.12996001727879,3.8999878142931266,37.789918496855535,3.8999878142931266,14.458000183105469,0.03099999949336052,14.196999549865723,0.03999999910593033,14.104000091552734,0.05999999865889549,,,18.7356338500977,0.0181506033986807,14.093000411987305,0.02500000037252903,14.081000328063965,0.032999999821186066,12.892999649047852,,9.789999961853027,
GD507,Unknown,APASSJ161711.73+785259.3,244.298889,78.883153,16.229999542236328,0.04800000041723251,15.748000144958496,,16.03499984741211,0.052000001072883606,15.58899974822998,0.010999999940395355,15.51200008392334,,-28.320011551841162,3.999996033599018,21.570012540905736,3.999996033599018,14.61299991607666,0.03400000184774399,14.25,0.04399999976158142,14.281999588012695,0.06800000369548798,,,19.5339660644531,0.0617435984313488,14.197999954223633,0.026000000536441803,14.248000144958496,0.03700000047683716,13.248000144958496,,9.755999565124512,
GD508,Unknown,APASSJ162129.05+580635.7,245.371049,58.109932,14.359999656677246,0.032999999821186066,13.590999603271484,0.023000000044703484,13.958000183105469,0.04500000178813934,13.446999549865723,0.041999999433755875,13.32699966430664,0.08399999886751175,-20.540015793812927,3.999996033599018,-90.140040992992,3.999996033599018,12.435999870300293,0.026000000536441803,12.14799976348877,0.023000000044703484,12.10200023651123,0.017999999225139618,,,17.5057220458984,0.0108975004404783,12.02400016784668,0.02199999988079071,12.057000160217285,0.020999999716877937,11.925999641418457,0.09200000017881393,9.90999984741211,
GD509,Star,APASSJ162511.10+614850.0,246.296251,61.813913,15.541999816894531,0.05700000002980232,15.482999801635742,0.04100000113248825,15.430000305175781,0.05000000074505806,15.569999694824219,0.05299999937415123,15.67300033569336,0.1420000046491623,-10.249992010358255,4.60000810562633,6.639984076173278,4.60000810562633,15.211000442504883,0.050999999046325684,15.291000366210938,0.0989999994635582,15.322999954223633,0.19599999487400055,18.8003063201904,0.0952141806483269,17.9889106750488,0.0400040484964848,15.121999740600586,0.029999999329447746,15.223999977111816,0.05299999937415123,13.114999771118164,0.29499998688697815,10.024999618530273,
GD51,WD,APASSJ035014.74-133512.6,57.561426,-13.58686,15.276000022888184,0.03799999877810478,15.008999824523926,0.03400000184774399,15.07699966430664,0.013000000268220901,14.96500015258789,0.027000000700354576,14.032999992370605,0.09399999678134918,165.7000757404603,19.50001151271863,82.42992116720416,19.29999671119731,12.079999923706055,0.028999999165534973,11.539999961853027,0.028999999165534973,11.295999526977539,0.023000000044703484,15.2004356384277,0.0202198158949614,15.2949876785278,0.0139026371762156,11.059000015258789,0.024000000208616257,10.930999755859375,0.023000000044703484,10.805999755859375,0.09399999678134918,9.159000396728516,
GD510,WD,APASSJ162639.23+743019.1,246.663482,74.505318,15.710000038146973,0.20200000703334808,15.458999633789062,0.07500000298023224,15.744999885559082,,15.720999717712402,,,,-14.81000435887836,4.499999886320438,176.51016387389973,4.499999886320438,15.927000045776367,0.0860000029206276,15.734999656677246,0.16200000047683716,15.668999671936035,0.2709999978542328,15.8307218551636,0.0277843102812767,15.7479419708252,0.0094842566177249,16.024999618530273,0.041999999433755875,15.996000289916992,0.0989999994635582,13.369000434875488,,9.637999534606934,
GD512,Unknown,APASSJ163354.36+741343.2,248.476536,74.228678,16.591999053955078,,15.817000389099121,,16.496000289916992,,15.788000106811523,,,,1.569999631101382,3.999996033599018,-6.649992019447382,3.999996033599018,14.807999610900879,0.03999999910593033,14.534000396728516,0.05999999865889549,14.307000160217285,0.08299999684095383,,,20.648494720459,0.113174073398113,14.369999885559082,0.027000000700354576,14.395999908447266,0.03999999910593033,13.284000396728516,,9.743000030517578,
GD514,Unknown,APASSJ165339.34+604753.2,253.41393,60.798127,15.77299976348877,,15.194999694824219,,15.541000366210938,0.01600000075995922,15.109999656677246,0.02500000037252903,14.946999549865723,0.06599999964237213,-35.12998700898606,3.999996033599018,96.26004175515845,3.999996033599018,13.994000434875488,0.028999999165534973,13.661999702453613,0.03799999877810478,13.626999855041504,0.04899999871850014,,,19.0555057525635,0.0476526357233524,13.597000122070312,0.024000000208616257,13.607999801635742,0.027000000700354576,13.279000282287598,0.33799999952316284,9.79699993133545,
GD515,WD,APASSJ165428.81+633920.4,253.620074,63.655672,15.694999694824219,0.052000001072883606,15.710000038146973,0.04899999871850014,15.63700008392334,0.012000000104308128,15.8149995803833,0.10899999737739563,,,-124.88003703765571,4.7000159156596055,-94.29984202142805,4.7000159156596055,16.16699981689453,0.10300000011920929,15.687999725341797,0.1459999978542328,15.5649995803833,0.17900000512599945,15.5132312774658,0.00496078794822097,15.5986795425415,0.00307851610705256,16.280000686645508,0.04699999839067459,17.214000701904297,0.26899999380111694,13.75100040435791,,9.732999801635742,
GD516,Unknown,APASSJ165724.14+643239.3,254.350588,64.544254,14.364999771118164,0.11900000274181366,14.585000038146973,0.05900000035762787,14.406999588012695,0.08900000154972076,14.684000015258789,0.04500000178813934,14.793999671936035,0.1080000028014183,-10.109988033946138,4.100003843632294,3.800016020250041,4.100003843632294,14.519000053405762,0.03400000184774399,14.618000030517578,0.061000000685453415,14.454000473022461,0.08900000154972076,,,,,14.541000366210938,0.027000000700354576,14.595000267028809,0.03700000047683716,13.159000396728516,,10.045000076293945,
GD519,Unknown,APASSJ165936.15+772220.2,254.900638,77.372288,13.85099983215332,,13.319999694824219,0.02199999988079071,13.62399959564209,0.006000000052154064,13.255999565124512,0.006000000052154064,13.055000305175781,,-37.230118687148206,2.499998390703695,52.89984110277146,2.499998390703695,12.388999938964844,0.02199999988079071,12.123000144958496,0.020999999716877937,12.0649995803833,0.023000000044703484,,,16.3788318634033,0.023066557943821,12.01200008392334,0.023000000044703484,12.027000427246094,0.020999999716877937,12.031000137329102,0.12300000339746475,9.960000038146973,
GD52,WD,APASSJ035200.08+340728.1,58.000374,34.124498,15.246999740600586,0.07100000232458115,15.121999740600586,0.054999999701976776,15.137999534606934,0.17399999499320984,15.348999977111816,0.0860000029206276,15.211000442504883,,159.81012547854334,5.000004148314474,-88.14996108412743,5.000004148314474,15.515000343322754,0.05999999865889549,15.36299991607666,0.1080000028014183,15.812000274658203,0.2549999952316284,,,15.5677309036255,0.018524382263422,15.710000038146973,0.06700000166893005,15.918000221252441,0.23600000143051147,11.984999656677246,0.2919999957084656,9.048999786376953,
GD520,Unknown,APASSJ170416.80+554722.1,256.070007,55.789493,14.486000061035156,0.03700000047683716,14.008999824523926,0.0430000014603138,14.145000457763672,0.04100000113248825,13.909000396728516,0.057999998331069946,13.791999816894531,0.024000000208616257,-67.85999939893372,3.999996033599018,-50.01012104912661,3.999996033599018,12.96500015258789,0.02500000037252903,12.668999671936035,0.024000000208616257,12.642000198364258,0.024000000208616257,,,17.2678070068359,0.0189083926379681,12.57800006866455,0.023000000044703484,12.616000175476074,0.023000000044703484,12.388999938964844,0.1850000023841858,9.293000221252441,
GD521,Unknown,APASSJ171156.21+573503.9,257.984217,57.584424,15.727999687194824,0.04899999871850014,15.059000015258789,0.00800000037997961,15.357999801635742,,14.920999526977539,0.009999999776482582,14.812000274658203,0.04399999976158142,-52.81992162053939,4.100003843632294,19.209996025892906,4.100003843632294,14.027000427246094,0.02500000037252903,13.73900032043457,0.029999999329447746,13.652000427246094,0.04600000008940697,,,18.3673000335693,0.014231032691896,13.60200023651123,0.026000000536441803,13.65999984741211,0.03200000151991844,13.039999961853027,0.4729999899864197,9.543999671936035,
GD522,Unknown,APASSJ171434.52+740426.2,258.643834,74.073955,14.925000190734863,0.14100000262260437,14.201000213623047,0.027000000700354576,14.692999839782715,0.07199999690055847,14.07699966430664,0.04500000178813934,13.906999588012695,0.023000000044703484,-106.6100419848226,3.8999878142931266,-30.690001221955754,3.8999878142931266,13.223999977111816,0.024000000208616257,12.901000022888184,0.027000000700354576,12.897000312805176,0.032999999821186066,,,17.2893161773682,0.0234027151018381,12.795999526977539,0.023000000044703484,12.843000411987305,0.024000000208616257,13.076000213623047,0.3790000081062317,9.583999633789062,
GD523,Star,APASSJ172042.90+605500.1,260.178755,60.91671,15.706000328063965,0.03200000151991844,15.496999740600586,0.032999999821186066,15.51200008392334,,15.503000259399414,,,,-14.389992429642007,4.200012062938185,-1.0400003930044477,4.200012062938185,14.942999839782715,0.039000000804662704,14.847000122070312,0.0729999989271164,14.678000450134277,0.11800000071525574,20.2958164215088,0.0127462968230248,17.864107131958,0.00210295547731221,14.942000389099121,0.027000000700354576,14.965999603271484,0.041999999433755875,13.395000457763672,,9.899999618530273,
GD524,WD,APASSJ172856.05+555824.5,262.233545,55.973489,16.405000686645508,0.4819999933242798,16.141000747680664,0.10999999940395355,16.076000213623047,0.010999999940395355,16.315000534057617,0.18000000715255737,,,-108.06011778186075,4.799988118975307,228.66984363645315,4.799988118975307,16.5310001373291,0.13600000739097595,16.139999389648438,,15.694000244140625,,,,,,16.652999877929688,0.06400000303983688,17.013999938964844,0.2709999978542328,13.532999992370605,,9.72599983215332,
GD525,WD,APASSJ173608.42+610228.4,264.03509,61.041226,15.824999809265137,0.1459999978542328,15.5649995803833,0.10499999672174454,15.829000473022461,0.1770000010728836,15.645000457763672,0.010999999940395355,,,15.36001273052534,4.799988118975307,103.52988247177564,4.799988118975307,16.073999404907227,0.09000000357627869,15.885000228881836,0.1589999943971634,15.4350004196167,,15.3978958129883,0.0198465120047331,15.5689630508423,0.0145682748407125,16.06399917602539,0.04600000008940697,16.020000457763672,0.11699999868869781,12.918999671936035,,9.902999877929688,
GD526,WD,APASSJ173553.57+802122.3,263.973218,80.356195,15.550000190734863,0.2160000056028366,15.583999633789062,0.10400000214576721,15.435999870300293,0.08799999952316284,15.831000328063965,0.11599999666213989,16.202999114990234,,,,,,,,,,,,,,,,,,,,,,,
GD527,Unknown,APASSJ174346.77+623005.3,265.944913,62.501479,14.934000015258789,0.035999998450279236,14.342000007629395,0.04399999976158142,14.647000312805176,0.027000000700354576,14.265000343322754,0.06300000101327896,14.076000213623047,0.07900000363588333,-94.24008167115971,3.999996033599018,55.54008166654967,3.999996033599018,13.39900016784668,0.023000000044703484,13.105999946594238,0.024000000208616257,13.093999862670898,0.027000000700354576,,,,,13.017000198364258,0.024000000208616257,13.048999786376953,0.024000000208616257,12.489999771118164,0.15199999511241913,10.147000312805176,
GD528,Unknown,APASSJ175744.91+750758.9,269.437147,75.133048,15.958000183105469,0.07500000298023224,15.531000137329102,0.026000000536441803,15.701000213623047,0.014999999664723873,15.307999610900879,0.020999999716877937,15.102999687194824,0.052000001072883606,-12.560003597172908,3.8999878142931266,52.40987957222387,3.8999878142931266,14.418000221252441,0.03200000151991844,14.178999900817871,0.04800000041723251,14.192999839782715,0.05999999865889549,,,18.6340751647949,0.066414400935173,14.008999824523926,0.026000000536441803,13.97599983215332,0.03400000184774399,12.78499984741211,0.3089999854564667,9.178999900817871,
GD529,Unknown,APASSJ181234.66+585206.1,273.144454,58.86838,14.387999534606934,0.020999999716877937,13.965999603271484,0.08299999684095383,14.072999954223633,0.014000000432133675,13.72700023651123,0.07999999821186066,13.515999794006348,0.028999999165534973,-42.779881550814025,3.800016020250041,-103.91004107077606,3.800016020250041,12.656999588012695,0.023000000044703484,12.335000038146973,0.03099999949336052,12.270000457763672,0.02199999988079071,,,17.1354827880859,0.0263506285846233,12.241999626159668,0.024000000208616257,12.26200008392334,0.02199999988079071,12.414999961853027,0.20399999618530273,9.824000358581543,
GD53,Unknown,APASSJ035426.40+092442.6,58.610002,9.411846,15.348999977111816,0.041999999433755875,14.326000213623047,0.013000000268220901,14.848999977111816,0.02500000037252903,13.885000228881836,0.04600000008940697,13.576000213623047,0.06499999761581421,197.21016433322802,3.8999878142931266,-103.2098378345836,3.8999878142931266,12.239999771118164,0.023000000044703484,11.65999984741211,0.02800000086426735,11.52299976348877,0.020999999716877937,,,22.0004253387451,0.0879552960395813,11.512999534606934,0.023000000044703484,11.562000274658203,0.024000000208616257,11.418999671936035,0.18299999833106995,8.871999740600586,
GD533,WD,APASSJ191811.31+723724.6,289.547133,72.623524,14.793999671936035,0.15600000321865082,15.083000183105469,0.12099999934434891,14.817999839782715,0.1459999978542328,15.331999778747559,0.0689999982714653,15.520000457763672,0.26499998569488525,,,,,,,,,,,,,,,,,,,,,,
GD535,Unknown,APASSJ193918.07+540024.2,294.82532,54.006735,14.807999610900879,0.10199999809265137,14.366999626159668,0.029999999329447746,14.47700023651123,0.10400000214576721,14.121000289916992,0.01899999938905239,13.913999557495117,0.02800000086426735,-38.49011845886707,3.8999878142931266,64.0799968095962,3.8999878142931266,13.01200008392334,0.026000000536441803,12.626999855041504,0.03200000151991844,12.581999778747559,0.024000000208616257,,,18.0474376678467,0.0395161882042885,12.5,0.023000000044703484,12.5,0.023000000044703484,12.767000198364258,,9.600000381469727,
GD536,Star,APASSJ193430.73+810132.6,293.628043,81.025733,15.555999755859375,0.04600000008940697,15.152000427246094,0.019999999552965164,15.263999938964844,0.026000000536441803,15.027999877929688,0.009999999776482582,14.982999801635742,0.11699999868869781,-1.5000012240307115,3.8999878142931266,1.1000016002071789,3.8999878142931266,14.256999969482422,0.032999999821186066,14.07800006866455,0.04899999871850014,13.916999816894531,0.05299999937415123,,,,,14.008999824523926,0.02500000037252903,14.045999526977539,0.032999999821186066,13.130000114440918,,9.140999794006348,
GD537,Unknown,APASSJ194130.76+544944.1,295.378193,54.828934,14.633999824523926,0.03700000047683716,13.833000183105469,0.05000000074505806,14.22700023651123,0.08299999684095383,13.59000015258789,0.014000000432133675,13.357000350952148,0.03500000014901161,10.6499880530464,3.8999878142931266,52.43003870418761,3.8999878142931266,12.404999732971191,0.023000000044703484,11.979999542236328,0.03099999949336052,11.904000282287598,0.02500000037252903,,,19.6087322235107,0.117570333182812,11.807999610900879,0.023000000044703484,11.861000061035156,0.02199999988079071,12.142999649047852,0.21799999475479126,9.670999526977539,
GD538,Unknown,APASSJ193810.98+802651.6,294.545768,80.447685,12.413999557495117,0.04899999871850014,11.972999572753906,0.029999999329447746,12.104000091552734,0.04100000113248825,11.82699966430664,0.029999999329447746,11.699999809265137,0.03799999877810478,-81.60011930158362,1.900000847854244,148.1000435887836,1.900000847854244,10.925000190734863,0.017999999225139618,10.642000198364258,0.017000000923871994,10.607999801635742,0.020999999716877937,,,15.2032623291016,0.00315293436869979,10.571000099182129,0.023000000044703484,10.5649995803833,0.020999999716877937,10.418999671936035,0.04500000178813934,8.96399974822998,
GD539,WD,APASSJ195821.05+674026.3,299.587711,67.673979,15.940999984741211,,16.184999465942383,0.21799999475479126,15.925999641418457,,16.415000915527344,0.020999999716877937,16.736000061035156,,54.65015929075889,5.299991971696727,104.45003863424063,5.299991971696727,,,,,,,15.0541772842407,0.0163701269775629,15.4464979171753,0.0130123849958181,17.575000762939453,0.11400000005960464,17.975000381469727,,12.055000305175781,0.11500000208616257,9.789999961853027,
GD540,Unknown,APASSJ200052.38+682852.0,300.218254,68.481112,14.3149995803833,,13.487000465393066,0.07100000232458115,13.906000137329102,,13.227999687194824,0.07400000095367432,13.03600025177002,0.11599999666213989,-25.459991593379527,3.8999878142931266,-51.66000046301633,3.8999878142931266,11.973999977111816,0.026000000536441803,11.600000381469727,0.02800000086426735,11.517000198364258,0.026000000536441803,,,19.9304962158203,0.153423115611076,11.399999618530273,0.02199999988079071,11.435999870300293,0.020999999716877937,11.262999534606934,0.08100000023841858,9.131999969482422,
GD541,Unknown,APASSJ200445.96+711938.6,301.191506,71.327402,14.395000457763672,,13.593999862670898,0.017000000923871994,14.118000030517578,,13.338000297546387,0.014000000432133675,13.140999794006348,0.02800000086426735,-47.220119449775666,3.999996033599018,47.50992047775071,3.999996033599018,12.128999710083008,0.02199999988079071,11.720999717712402,0.01899999938905239,11.612000465393066,0.019999999552965164,,,19.2105140686035,0.0250579118728638,11.586000442504883,0.023000000044703484,11.633999824523926,0.020999999716877937,12.147000312805176,0.12200000137090683,10.303999900817871,
GD542,Unknown,APASSJ200932.47+644450.1,302.385315,64.74726,15.40999984741211,,14.906999588012695,0.039000000804662704,14.946000099182129,,14.657999992370605,0.15399999916553497,14.440999984741211,0.2840000092983246,,,,,,,,,,,,,,,,,,,,,,
GD543,WD,APASSJ201042.92+622531.6,302.678858,62.425469,15.069000244140625,,15.255999565124512,0.07100000232458115,14.99899959564209,,15.312999725341797,0.12800000607967377,15.383000373840332,0.023000000044703484,-60.62003885745071,3.8999878142931266,-158.60015846556053,3.8999878142931266,14.277000427246094,0.03099999949336052,13.914999961853027,0.03099999949336052,13.57800006866455,0.04800000041723251,,,14.3169202804565,0.00674609839916229,13.42199993133545,0.024000000208616257,13.22700023651123,0.026000000536441803,11.539999961853027,0.08299999684095383,9.491999626159668,0.3610000014305115
GD545,Unknown,APASSJ201238.13+832141.3,303.158914,83.361473,14.875,,14.461000442504883,0.10599999874830246,14.600000381469727,,14.265000343322754,0.00800000037997961,14.11400032043457,0.014999999664723873,-64.49004213209264,3.8999878142931266,63.090002367971465,3.8999878142931266,13.298999786376953,0.02199999988079071,13.062000274658203,0.023000000044703484,12.989999771118164,0.039000000804662704,,,17.404857635498,0.0263813566416502,12.916000366210938,0.024000000208616257,12.963000297546387,0.02500000037252903,13.322999954223633,0.5120000243186951,9.694000244140625,
GD546,WD,APASSJ202705.93+553412.7,306.774738,55.570209,15.184000015258789,-0.0,14.67300033569336,0.10499999672174454,15.008999824523926,0.19900000095367432,14.409000396728516,0.07000000029802322,14.10099983215332,,,,,,,,,,,,,,,,,,,,,,,
GD548,WD,APASSJ212042.09+581921.9,320.175391,58.322769,16.15999984741211,0.09700000286102295,15.92300033569336,0.08799999952316284,15.956999778747559,0.0949999988079071,15.986000061035156,0.10999999940395355,,,6.930000381544232,3.999996033599018,-137.7698456053622,3.999996033599018,15.38700008392334,0.057999998331069946,15.262999534606934,0.10000000149011612,14.98900032043457,,-999.0,-999.0,17.4419479370117,0.0471875891089439,15.670999526977539,0.05400000140070915,15.904000282287598,0.14399999380111694,12.395999908447266,,9.376999855041504,
GD549,Unknown,APASSJ212156.27+663556.1,320.484474,66.598925,15.82699966430664,0.6679999828338623,14.616000175476074,0.006000000052154064,14.968000411987305,,14.413999557495117,,14.295000076293945,0.00800000037997961,97.1099994785618,3.999996033599018,96.2499572779052,3.999996033599018,13.163000106811523,0.02199999988079071,12.819000244140625,0.03200000151991844,12.736000061035156,0.032999999821186066,,,19.0279026031494,0.0939569845795631,12.67300033569336,0.024000000208616257,12.694000244140625,0.026000000536441803,13.095000267028809,,9.640000343322754,
GD55,cWD,APASSJ035447.02-141606.4,58.695926,-14.268458,15.935999870300293,0.041999999433755875,15.944000244140625,0.06199999898672104,15.86299991607666,,16.10300064086914,,,,-44.03016027936246,6.400007896445459,-103.34988110116683,6.400007896445459,16.216999053955078,0.0860000029206276,16.424999237060547,0.257999986410141,16.083999633789062,,15.532998085022,0.0156626328825951,15.7805957794189,0.0109532307833433,16.417999267578125,0.08699999749660492,16.336999893188477,0.27900001406669617,12.881999969482422,,9.109000205993652,
GD550,cWD,APASSJ222549.65+642034.0,336.456888,64.342784,12.479999542236328,0.15600000321865082,12.062999725341797,0.05299999937415123,11.984999656677246,0.2070000022649765,11.800999641418457,0.01600000075995922,11.588000297546387,0.035999998450279236,65.00987728941254,2.0999988691983162,-22.730004093318712,2.0999988691983162,10.656999588012695,0.027000000700354576,10.305000305175781,0.03099999949336052,10.246000289916992,0.020999999716877937,,,17.3524551391602,0.0302320215851069,10.178000450134277,0.02199999988079071,10.22700023651123,0.020999999716877937,10.027999877929688,0.06800000369548798,9.083000183105469,
GD555,Unknown,APASSJ225236.03+751209.9,343.15013,75.202766,16.809999465942383,,16.014999389648438,,16.448999404907227,0.296999990940094,15.659000396728516,0.210999995470047,15.081999778747559,,30.71998944506049,3.800016020250041,5.360004024623777,3.800016020250041,14.206999778747559,0.03500000014901161,13.862000465393066,0.04699999839067459,13.800000190734863,0.05999999865889549,,,21.4179534912109,0.265586912631989,13.652999877929688,0.027000000700354576,13.78600025177002,0.039000000804662704,12.656000137329102,,9.138999938964844,
GD557,WD,APASSJ231526.28+683125.6,348.859529,68.523801,16.645999908447266,0.3190000057220459,16.172000885009766,0.14499999582767487,16.031999588012695,0.028999999165534973,16.07200050354004,,,,113.96015906939283,4.299983856981271,-45.25991971604526,4.299983856981271,15.907999992370605,0.09799999743700027,15.765999794006348,0.17499999701976776,15.38700008392334,0.20999999344348907,21.3701667785645,0.412676900625229,17.2468814849854,0.0172255653887987,16.02400016784668,0.04100000113248825,16.968000411987305,0.22100000083446503,13.62399959564209,,10.055999755859375,
GD558,Unknown,APASSJ231802.37+675518.0,349.509885,67.921681,13.1899995803833,0.16300000250339508,12.383999824523926,0.08699999749660492,12.72599983215332,0.11699999868869781,12.177000045776367,0.07500000298023224,11.946999549865723,0.1720000058412552,101.45987980649807,3.800016020250041,-13.659984324476682,3.800016020250041,10.920999526977539,0.020999999716877937,10.5600004196167,0.02800000086426735,10.503000259399414,0.023000000044703484,,,17.0692710876465,0.0301280450075865,10.409000396728516,0.023000000044703484,10.4399995803833,0.019999999552965164,10.25100040435791,0.03500000014901161,8.586999893188477,0.13899999856948853
GD559,WD,APASSJ232116.92+692621.8,350.320524,69.439398,14.619000434875488,0.2150000035762787,14.685999870300293,,14.45199966430664,0.2029999941587448,14.9350004196167,0.02199999988079071,15.232000350952148,0.0949999988079071,-136.10987516585737,3.999996033599018,-13.079987729724962,3.999996033599018,15.104999542236328,0.04899999871850014,15.284000396728516,0.10899999737739563,15.053000450134277,0.12800000607967377,14.3308277130127,0.0145249860361218,14.3596782684326,0.00502042658627033,15.33899974822998,0.03799999877810478,16.514999389648438,0.27399998903274536,12.215999603271484,0.16899999976158142,9.753999710083008,
GD56,WD,APASSJ041102.18-035823.8,62.759121,-3.973286,15.633000373840332,0.04899999871850014,15.527999877929688,0.08399999886751175,15.51200008392334,0.057999998331069946,15.793999671936035,0.06599999964237213,15.944000244140625,0.0560000017285347,1.1700000072778494,6.599987909794436,-128.03003482986242,6.599987909794436,15.869999885559082,0.061000000685453415,15.991000175476074,0.1289999932050705,15.4399995803833,0.17499999701976776,15.5798664093018,0.0178914181888103,15.5917720794678,0.0115896016359329,13.888999938964844,0.02800000086426735,13.022000312805176,0.029999999329447746,11.5649995803833,0.18299999833106995,9.206999778747559,
GD560,Unknown,APASSJ234357.94+671513.4,355.991436,67.253739,17.292999267578125,0.17000000178813934,15.649999618530273,0.010999999940395355,16.45800018310547,0.1850000023841858,14.965999603271484,0.04600000008940697,14.032999992370605,0.06300000101327896,173.5898433253169,3.800016020250041,37.0900786947459,3.800016020250041,12.342000007629395,0.02199999988079071,11.720000267028809,0.028999999165534973,11.51099967956543,0.026000000536441803,,,,,11.33899974822998,0.023000000044703484,11.267999649047852,0.019999999552965164,10.895999908447266,0.0689999982714653,9.678000450134277,0.4359999895095825
GD561,WD,APASSJ234502.08+805659.6,356.258708,80.94989,14.354999542236328,0.24199999868869781,14.586999893188477,0.04399999976158142,14.333999633789062,0.15399999916553497,14.78499984741211,0.0560000017285347,15.163999557495117,0.11400000005960464,-25.970004207920283,4.3999920762871625,3.8700000004610047,4.3999920762871625,15.241000175476074,0.052000001072883606,15.538999557495117,0.13699999451637268,15.4399995803833,0.22100000083446503,,,,,,,,,,,,
GD563,Unknown,APASSJ235527.16-241341.0,358.863183,-24.228069,16.055999755859375,0.05700000002980232,15.279999732971191,0.03200000151991844,15.579999923706055,0.008999999612569809,15.093999862670898,0.024000000208616257,14.802000045776367,0.1340000033378601,-0.9799991858017165,3.999996033599018,-7.400015601888299,3.999996033599018,13.911999702453613,0.02800000086426735,13.534000396728516,0.03099999949336052,13.526000022888184,0.04500000178813934,,,,,13.342000007629395,0.026000000536441803,13.38599967956543,0.035999998450279236,12.069000244140625,,9.097999572753906,
GD564,Unknown,APASSJ235603.81-370736.0,359.015913,-37.126677,14.52299976348877,0.023000000044703484,14.128999710083008,0.024000000208616257,14.265000343322754,0.012000000104308128,14.0649995803833,0.039000000804662704,14.029999732971191,0.0560000017285347,-4.910003872282687,10.800000382005237,4.250016172591131,10.800000382005237,13.395000457763672,0.024000000208616257,13.236000061035156,0.029999999329447746,13.227999687194824,0.029999999329447746,21.7743358612061,0.204652845859528,17.1051139831543,0.0144622707739472,13.126999855041504,0.026000000536441803,13.130999565124512,0.03099999949336052,11.961999893188477,,8.967000007629395,
GD565,Star,APASSJ235723.17-315709.7,359.346576,-31.952706,13.545999526977539,0.026000000536441803,13.131999969482422,0.014999999664723873,13.293999671936035,0.019999999552965164,13.032999992370605,0.017000000923871994,12.984000205993652,0.035999998450279236,109.9198852898553,10.800000382005237,-47.8699199447874,10.800000382005237,12.222000122070312,0.028999999165534973,11.937000274658203,0.02199999988079071,11.90999984741211,0.023000000044703484,,,,,11.821000099182129,0.02500000037252903,11.82800006866455,0.024000000208616257,12.385000228881836,0.367000013589859,9.196000099182129,
GD566,Unknown,APASSJ235815.20-263733.0,359.563339,-26.625836,15.102999687194824,0.006000000052154064,14.42300033569336,0.07100000232458115,14.746000289916992,0.06400000303983688,14.274999618530273,0.014999999664723873,14.097000122070312,0.013000000268220901,-6.080004186514998,4.100003843632294,-5.630004034173908,4.100003843632294,13.206000328063965,0.026000000536441803,12.907999992370605,0.026000000536441803,12.8149995803833,0.032999999821186066,,,19.3530387878418,0.0923980847001076,12.751999855041504,0.02500000037252903,12.800999641418457,0.029999999329447746,12.663999557495117,0.5180000066757202,9.147000312805176,
GD567,Unknown,APASSJ235821.84-205322.5,359.591019,-20.889608,16.136999130249023,0.07100000232458115,15.362000465393066,0.02500000037252903,15.722000122070312,0.06599999964237213,15.07699966430664,0.04800000041723251,14.807999610900879,0.11900000274181366,0.21999996704380465,3.999996033599018,-8.319995777128497,3.999996033599018,13.857000350952148,0.028999999165534973,13.418000221252441,0.028999999165534973,13.345999717712402,0.03799999877810478,,,,,13.295999526977539,0.02500000037252903,13.317999839782715,0.03400000184774399,12.75,,8.60099983215332,
GD568,cWD,APASSJ235838.36-184250.2,359.659848,-18.713956,16.33099937438965,0.017000000923871994,15.748000144958496,0.00800000037997961,16.027000427246094,0.013000000268220901,15.553999900817871,0.0430000014603138,15.354000091552734,,-65.39004243677482,5.199984161663451,-216.78984485333785,5.199984161663451,14.487000465393066,0.029999999329447746,14.15999984741211,0.03500000014901161,14.0649995803833,0.05700000002980232,,,,,14.001999855041504,0.029999999329447746,14.015999794006348,0.04899999871850014,12.343000411987305,,9.196000099182129,
GD569,Unknown,APASSJ235854.04-224732.2,359.725192,-22.792285,15.468000411987305,0.054999999701976776,14.91100025177002,0.039000000804662704,15.175999641418457,0.05900000035762787,14.770999908447266,0.03200000151991844,14.550000190734863,0.08500000089406967,-51.13008082844317,3.999996033599018,-58.5601206694264,3.999996033599018,13.83899974822998,0.02500000037252903,13.529000282287598,0.03200000151991844,13.458000183105469,0.03400000184774399,,,17.9967098236084,0.027874581515789,13.39799976348877,0.026000000536441803,13.42199993133545,0.035999998450279236,12.791000366210938,,8.572999954223633,
GD57,WD,APASSJ041229.06-113004.6,63.121103,-11.501285,16.083999633789062,0.020999999716877937,15.977999687194824,0.07900000363588333,15.89799976348877,0.020999999716877937,16.038000106811523,0.06700000166893005,,,59.46012097410858,4.799988118975307,118.74995834659785,4.799988118975307,16.02400016784668,0.08399999886751175,16.04199981689453,0.19699999690055847,15.647000312805176,0.23600000143051147,16.4077053070068,0.0123420441523194,16.2692756652832,0.00941250286996365,16.1560001373291,0.07500000298023224,16.006000518798828,0.2150000035762787,12.501999855041504,,9.196999549865723,
GD570,Star,APASSJ235942.87-373150.5,359.928657,-37.530701,14.069000244140625,0.028999999165534973,13.798999786376953,0.03400000184774399,13.854999542236328,0.026000000536441803,13.807999610900879,0.027000000700354576,13.793999671936035,0.05900000035762787,12.300012349442113,10.19998790070531,-14.270003521232866,10.19998790070531,13.145999908447266,0.02199999988079071,12.940999984741211,0.024000000208616257,12.894000053405762,0.027000000700354576,19.1905422210693,0.0622380562126637,16.353422164917,0.0100497351959348,12.843000411987305,0.024000000208616257,12.854000091552734,0.027000000700354576,12.524999618530273,,9.286999702453613,
GD571,subdwarf,APASSJ235957.15-220450.4,359.988139,-22.080673,14.748000144958496,0.052000001072883606,14.993000030517578,0.057999998331069946,14.763999938964844,0.06599999964237213,15.21399974822998,0.05400000140070915,15.496999740600586,,9.590003901394084,4.799988118975307,-10.860012025659671,4.799988118975307,15.769000053405762,0.07100000232458115,15.600000381469727,0.12099999934434891,15.649999618530273,0.2029999941587448,13.2787446975708,0.00590258045122027,13.8753023147583,0.00356023549102247,15.887999534606934,0.06400000303983688,15.793000221252441,0.18400000035762787,12.744000434875488,,8.97700023651123,
GD572,Star,APASSJ000153.97-324726.7,0.474888,-32.790757,14.345999717712402,0.010999999940395355,13.755000114440918,0.027000000700354576,14.039999961853027,0.03500000014901161,13.614999771118164,0.00800000037997961,13.496000289916992,0.06199999898672104,-45.839878657716326,11.400012044759933,-151.3198862085119,11.400012044759933,12.64900016784668,0.02199999988079071,12.37399959564209,0.027000000700354576,12.343000411987305,0.03200000151991844,,,17.3606510162354,0.0151929846033454,12.210000038146973,0.02199999988079071,12.241999626159668,0.024000000208616257,12.762999534606934,0.5379999876022339,8.925000190734863,
GD573,Unknown,APASSJ000218.85-204220.9,0.57858,-20.70583,16.72599983215332,0.06800000369548798,15.684000015258789,0.03700000047683716,16.22100067138672,0.04699999839067459,15.3149995803833,0.027000000700354576,15.0600004196167,0.09200000017881393,95.41007748339325,3.8999878142931266,-72.15983714559115,3.8999878142931266,13.779999732971191,0.032999999821186066,13.277999877929688,0.03099999949336052,13.11400032043457,0.03500000014901161,,,,,13.053000450134277,0.026000000536441803,13.008000373840332,0.03099999949336052,12.70300006866455,0.49300000071525574,9.074999809265137,
GD574,Unknown,APASSJ000306.71-295238.1,0.777983,-29.877255,14.220999717712402,0.01899999938905239,13.720000267028809,0.03500000014901161,13.944000244140625,0.03700000047683716,13.602999687194824,0.054999999701976776,13.472000122070312,0.04600000008940697,60.48000213922933,3.800016020250041,12.570011949719628,3.800016020250041,12.666000366210938,0.024000000208616257,12.395999908447266,0.02500000037252903,12.340999603271484,0.026000000536441803,,,16.6547718048096,0.0220531821250916,12.253000259399414,0.023000000044703484,12.270999908447266,0.02500000037252903,12.520999908447266,0.4339999854564667,8.70199966430664,
GD575,WD,APASSJ000311.13-182200.4,0.7964,-18.366796,16.298999786376953,0.09399999678134918,16.158000946044922,0.13099999725818634,16.159000396728516,0.06599999964237213,16.332000732421875,0.08500000089406967,,,-55.65996252698824,5.299991971696727,-93.48984240205027,5.299991971696727,16.631000518798828,0.1420000046491623,16.354999542236328,,17.143999099731445,,16.2107925415039,0.0311062559485435,16.2325229644775,0.0201322603970766,16.7810001373291,0.15000000596046448,16.40999984741211,,12.60099983215332,,9.020999908447266,
GD576,Unknown,APASSJ000341.93-241345.9,0.924747,-24.229442,16.04800033569336,0.023000000044703484,15.361000061035156,0.006000000052154064,15.67300033569336,0.03200000151991844,15.222999572753906,0.08699999749660492,15.04699993133545,0.050999999046325684,1.0800000382005237,3.999996033599018,-0.9899999668050441,3.999996033599018,14.157999992370605,0.026000000536441803,13.833999633789062,0.04800000041723251,13.831999778747559,0.050999999046325684,,,20.4564361572266,0.114215180277824,13.744000434875488,0.028999999165534973,13.8100004196167,0.0430000014603138,12.41100025177002,,9.133999824523926,
GD577,Unknown,APASSJ000344.67-220727.8,0.936136,-22.124394,15.758000373840332,0.05299999937415123,15.02400016784668,0.03500000014901161,15.340999603271484,0.023000000044703484,14.845000267028809,0.03400000184774399,14.692000389099121,0.0560000017285347,-9.820007744565373,3.8999878142931266,-10.990007649525069,3.8999878142931266,13.779000282287598,0.029999999329447746,13.461999893188477,0.032999999821186066,13.376999855041504,0.03799999877810478,,,20.2688465118408,0.0947243496775627,13.35200023651123,0.027000000700354576,13.416000366210938,0.03500000014901161,12.126999855041504,,9.081000328063965,
GD578,Star,APASSJ000356.83-304741.5,0.986819,-30.79488,12.928999900817871,0.028999999165534973,12.791999816894531,0.012000000104308128,12.784000396728516,0.004999999888241291,12.89799976348877,0.03700000047683716,13.043000221252441,0.026000000536441803,-4.910003872282687,2.8000007432638085,-66.48012204095721,2.8000007432638085,12.597999572753906,0.024000000208616257,12.609000205993652,0.029999999329447746,12.513999938964844,0.03500000014901161,,,,,12.484000205993652,0.024000000208616257,12.494000434875488,0.02500000037252903,12.446000099182129,0.35100001096725464,9.062999725341797,
GD579,Unknown,APASSJ000424.54-263156.4,1.10227,-26.532349,14.732999801635742,0.012000000104308128,14.133000373840332,0.04699999839067459,14.401000022888184,0.013000000268220901,14.0,0.06300000101327896,13.819999694824219,0.04500000178813934,-20.27001537499018,4.100003843632294,-130.98995987093076,4.100003843632294,12.942000389099121,0.02199999988079071,12.621000289916992,0.02500000037252903,12.550000190734863,0.028999999165534973,,,17.6523914337158,0.0392072126269341,12.53499984741211,0.023000000044703484,12.543999671936035,0.026000000536441803,12.02400016784668,,9.04800033569336,
GD58,WD,APASSJ041338.75-080131.0,63.411491,-8.02528,16.56800079345703,,16.275999069213867,,16.350000381469727,0.0820000022649765,16.29400062561035,0.06300000101327896,16.375999450683594,,99.23003817675635,6.300000086412183,-175.92983494978398,6.300000086412183,16.038999557495117,0.07800000160932541,15.677000045776367,0.12600000202655792,15.630000114440918,0.2280000001192093,21.1833457946777,0.356918156147003,17.5286273956299,0.0395810268819332,15.98799991607666,0.07000000029802322,15.819000244140625,0.1860000044107437,12.70199966430664,,9.069999694824219,
GD580,Unknown,APASSJ000536.29-222531.7,1.401219,-22.425477,16.16699981689453,0.09700000286102295,15.687999725341797,0.061000000685453415,15.895999908447266,0.05999999865889549,15.541999816894531,0.014000000432133675,15.493000030517578,0.12200000137090683,6.329987900244305,3.999996033599018,-26.939988492813427,3.999996033599018,14.744000434875488,0.04399999976158142,14.449999809265137,0.0560000017285347,14.406000137329102,0.0820000022649765,,,,,14.38700008392334,0.03200000151991844,14.338000297546387,0.061000000685453415,12.70300006866455,,9.083999633789062,
GD581,Unknown,APASSJ000601.20-350806.1,1.505001,-35.135035,15.105999946594238,0.03999999910593033,14.62399959564209,0.027000000700354576,14.803999900817871,0.041999999433755875,14.526000022888184,0.03400000184774399,14.366999626159668,0.07100000232458115,8.920008258428425,12.09999591083033,-47.670119602116756,12.09999591083033,13.628000259399414,0.024000000208616257,13.404999732971191,0.029999999329447746,13.336999893188477,0.03400000184774399,,,17.5235557556152,0.0203625336289406,13.277999877929688,0.026000000536441803,13.258000373840332,0.032999999821186066,12.805000305175781,0.5180000066757202,9.237000465393066,
GD582,Unknown,APASSJ000728.36-370022.2,1.868182,-37.006179,15.765000343322754,0.03400000184774399,15.168000221252441,0.017999999225139618,15.467000007629395,0.023000000044703484,15.032999992370605,0.004999999888241291,14.800000190734863,0.04600000008940697,8.549999620299786,11.599991648836294,1.5400007669086335,11.599991648836294,14.071999549865723,0.028999999165534973,13.689000129699707,0.03500000014901161,13.611000061035156,0.05000000074505806,,,19.2813892364502,0.0425029508769512,13.604000091552734,0.026000000536441803,13.581999778747559,0.032999999821186066,12.762999534606934,,8.79800033569336,
GD583,Unknown,APASSJ000731.70-210409.9,1.882118,-21.069429,16.576000213623047,0.06300000101327896,15.970000267028809,0.008999999612569809,16.224000930786133,0.006000000052154064,15.83899974822998,0.04500000178813934,15.628999710083008,0.11599999666213989,4.240007820044411,3.999996033599018,-0.06000012007234545,3.999996033599018,14.824999809265137,0.03500000014901161,14.407999992370605,0.05299999937415123,14.404000282287598,0.06800000369548798,,,20.6618518829346,0.14674299955368,14.347999572753906,0.03200000151991844,14.454000473022461,0.06199999898672104,12.774999618530273,,8.89900016784668,
GD584,Unknown,APASSJ000807.99-202651.2,2.033294,-20.447569,17.04199981689453,0.22599999606609344,16.04800033569336,0.20100000500679016,16.573999404907227,0.04800000041723251,15.85200023651123,0.03400000184774399,15.553000450134277,0.10000000149011612,8.75001605891157,3.999996033599018,-69.77016309974715,3.999996033599018,14.548999786376953,0.029999999329447746,14.062999725341797,0.03799999877810478,14.012999534606934,0.04500000178813934,,,22.401294708252,0.398423552513123,13.968000411987305,0.028999999165534973,14.064000129699707,0.04899999871850014,12.34000015258789,,9.218999862670898,
GD585,Unknown,APASSJ000912.99-340728.6,2.304149,-34.124621,15.92199993133545,0.07100000232458115,15.196999549865723,0.04899999871850014,15.550000190734863,0.05700000002980232,15.003999710083008,0.061000000685453415,14.73900032043457,0.06700000166893005,10.370016116212355,12.09999591083033,-20.250000306987204,12.09999591083033,13.857000350952148,0.028999999165534973,13.47700023651123,0.02800000086426735,13.406999588012695,0.04500000178813934,23.7970371246338,0.269540786743164,20.7980251312256,0.0600658804178238,13.357000350952148,0.027000000700354576,13.369999885559082,0.03400000184774399,12.463000297546387,,9.128999710083008,
GD586,Unknown,APASSJ000923.48-372345.2,2.347874,-37.395906,15.930000305175781,0.04100000113248825,15.1850004196167,0.054999999701976776,15.506999969482422,0.04100000113248825,15.043000221252441,0.050999999046325684,14.86400032043457,0.05000000074505806,14.670000382466242,11.599991648836294,-11.949984400416724,11.599991648836294,13.96399974822998,0.027000000700354576,13.555000305175781,0.03200000151991844,13.550000190734863,0.04899999871850014,,,,,13.48799991607666,0.02500000037252903,13.52400016784668,0.032999999821186066,12.960000038146973,0.49399998784065247,9.145000457763672,
GD587,cWD,APASSJ001015.73-202147.5,2.56558,-20.36321,16.71500015258789,0.0560000017285347,16.4950008392334,0.20399999618530273,16.479999542236328,,16.57699966430664,,,,109.63008098769933,5.10001195834775,-74.34000290231779,5.10001195834775,16.39900016784668,0.10899999737739563,16.374000549316406,0.21199999749660492,17.224000930786133,,19.765796661377,0.0938198044896126,17.3828582763672,0.0204617418348789,16.716999053955078,0.12399999797344208,16.732999801635742,,12.767999649047852,,8.437000274658203,
GD588,Unknown,APASSJ001117.00-284532.3,2.820866,-28.758981,14.949000358581543,0.024000000208616257,14.413999557495117,0.01899999938905239,14.651000022888184,0.014999999664723873,14.314000129699707,0.013000000268220901,14.190999984741211,0.07100000232458115,-0.8499996226873918,3.999996033599018,-69.80003672651947,3.999996033599018,13.371999740600586,0.02800000086426735,13.088000297546387,0.024000000208616257,13.015999794006348,0.029999999329447746,,,,,12.99899959564209,0.026000000536441803,13.020999908447266,0.03099999949336052,12.307999610900879,,9.111000061035156,
GD589,Unknown,APASSJ001137.53-325534.8,2.906386,-32.926353,14.791000366210938,0.023000000044703484,14.303000450134277,0.02800000086426735,14.52299976348877,0.01600000075995922,14.223999977111816,0.020999999716877937,14.0649995803833,0.1340000033378601,-33.159997474285774,11.800008087448077,-105.59016081970185,11.800008087448077,13.317000389099121,0.024000000208616257,13.088000297546387,0.026000000536441803,12.984000205993652,0.03799999877810478,,,17.4050025939941,0.0156910866498947,12.895999908447266,0.02500000037252903,12.9399995803833,0.028999999165534973,12.199999809265137,0.296999990940094,9.086999893188477,
GD59,WD,APASSJ041458.27+064007.6,63.7428,6.668785,15.49899959564209,0.057999998331069946,15.29800033569336,0.04800000041723251,15.300000190734863,0.05299999937415123,15.420000076293945,0.05900000035762787,15.704000473022461,0.04399999976158142,66.2198377540335,4.60000810562633,-114.87995507195592,4.60000810562633,15.531000137329102,0.04399999976158142,15.505999565124512,0.0949999988079071,15.373000144958496,0.10999999940395355,16.1621475219727,0.0236036647111177,15.7185430526733,0.0117744589224458,15.657999992370605,0.05900000035762787,15.361000061035156,0.13699999451637268,12.357000350952148,0.4090000092983246,8.295000076293945,
GD590,Star,APASSJ001143.62-285009.6,2.931774,-28.836005,16.91900062561035,0.03500000014901161,16.099000930786133,0.15299999713897705,16.464000701904297,0.054999999701976776,15.968000411987305,0.035999998450279236,,,8.430012348981109,4.100003843632294,-10.739987919805571,4.100003843632294,15.008000373840332,0.0430000014603138,14.682999610900879,0.054999999701976776,14.593999862670898,0.08100000023841858,,,,,14.565999984741211,0.03400000184774399,14.604999542236328,0.07000000029802322,12.746999740600586,,8.963000297546387,
GD591,Star,APASSJ001157.33-294305.9,2.988883,-29.718324,12.711000442504883,0.017999999225139618,12.661999702453613,0.026000000536441803,12.595000267028809,0.020999999716877937,12.805999755859375,0.03200000151991844,12.918000221252441,0.07900000363588333,1.5199992049019784,3.800016020250041,-32.180002381210215,3.8999878142931266,12.560999870300293,0.02199999988079071,12.602999687194824,0.026000000536441803,12.538999557495117,0.02500000037252903,15.3663015365601,0.0222191102802753,14.7089796066284,0.0104340920224786,12.508000373840332,0.024000000208616257,12.508999824523926,0.026000000536441803,12.517000198364258,,8.980999946594238,
GD592,Unknown,APASSJ001232.74-174858.4,3.136436,-17.816242,17.097999572753906,,16.058000564575195,,16.354999542236328,0.06499999761581421,15.777999877929688,0.0689999982714653,15.715999603271484,0.11699999868869781,19.689984401338734,3.800016020250041,-22.380012160283513,3.800016020250041,14.58899974822998,0.039000000804662704,14.21399974822998,0.04500000178813934,14.126999855041504,0.05999999865889549,,,22.3928737640381,0.508561730384827,14.130999565124512,0.03200000151991844,14.053000450134277,0.05000000074505806,12.201000213623047,,9.083000183105469,
GD593,Unknown,APASSJ001413.42-180107.3,3.555922,-18.018704,16.790000915527344,0.11699999868869781,16.077999114990234,0.03200000151991844,16.378999710083008,0.03200000151991844,15.95300006866455,0.03999999910593033,15.770000457763672,,-28.869985544588417,3.8999878142931266,-74.8598380596377,3.8999878142931266,14.866999626159668,0.04399999976158142,14.649999618530273,0.057999998331069946,14.348999977111816,0.06499999761581421,,,20.2374782562256,0.157015934586525,14.418000221252441,0.03200000151991844,14.434000015258789,0.06800000369548798,12.027999877929688,0.28600001335144043,8.782999992370605,0.41499999165534973
GD594,Unknown,APASSJ001417.22-334151.6,3.571778,-33.697671,15.930999755859375,0.035999998450279236,15.430000305175781,0.04600000008940697,15.62600040435791,0.03200000151991844,15.347999572753906,0.054999999701976776,15.251999855041504,0.17800000309944153,11.249999715801096,11.800008087448077,-39.890161497169174,11.800008087448077,14.428000450134277,0.035999998450279236,14.149999618530273,0.06300000101327896,13.925000190734863,0.06800000369548798,,,18.3099117279053,0.0127844195812941,13.993000030517578,0.02800000086426735,14.045000076293945,0.04899999871850014,12.789999961853027,,9.279000282287598,
GD595,Unknown,APASSJ001443.52-224441.9,3.681342,-22.744996,15.932999610900879,0.15199999511241913,15.416000366210938,0.017000000923871994,15.619999885559082,0.0560000017285347,15.307999610900879,0.05999999865889549,15.206999778747559,0.12600000202655792,12.939983753312845,4.60000810562633,-100.55016173282638,4.60000810562633,14.390000343322754,0.03400000184774399,14.008999824523926,0.028999999165534973,13.95199966430664,0.05700000002980232,,,18.289794921875,0.013203083537519,13.904000282287598,0.02800000086426735,14.003000259399414,0.05000000074505806,12.61400032043457,,9.072999954223633,
GD596,Star,APASSJ001853.52-275911.7,4.723003,-27.986603,15.647000312805176,0.07100000232458115,15.048999786376953,0.03200000151991844,15.307000160217285,0.03400000184774399,14.895000457763672,0.012000000104308128,14.74899959564209,0.04699999839067459,59.86008181935176,3.999996033599018,-30.9300117805833,3.999996033599018,13.833999633789062,0.027000000700354576,13.404000282287598,0.041999999433755875,13.407999992370605,0.041999999433755875,,,18.868371963501,0.0193425603210926,13.357000350952148,0.026000000536441803,13.378000259399414,0.03400000184774399,12.727999687194824,,8.689000129699707,
GD597,WD,APASSJ001928.22-214906.0,4.867595,-21.818339,15.48799991607666,0.03400000184774399,15.345000267028809,0.061000000685453415,15.322999954223633,0.08699999749660492,15.565999984741211,0.01600000075995922,15.583000183105469,,-51.51996047061402,22.49999943160219,-65.82996138604358,22.49999943160219,15.763999938964844,0.08100000023841858,15.932000160217285,0.15000000596046448,15.38599967956543,0.0,15.7414264678955,0.0151270693168044,15.6232442855835,0.00822162255644798,,,,,,,,
GD598,Unknown,APASSJ002006.21-263057.5,5.025877,-26.515973,15.657999992370605,0.019999999552965164,14.916000366210938,0.04399999976158142,15.253999710083008,0.028999999165534973,14.762999534606934,0.02800000086426735,14.6850004196167,0.019999999552965164,-23.600016174896155,3.999996033599018,-22.359995455190074,3.999996033599018,13.645999908447266,0.027000000700354576,13.265000343322754,0.027000000700354576,13.229999542236328,0.03500000014901161,,,20.2021656036377,0.0761810317635536,13.15999984741211,0.024000000208616257,13.227999687194824,0.03200000151991844,12.34000015258789,,9.164999961853027,
GD599,Unknown,APASSJ002017.85-291623.3,5.074394,-29.273146,16.072999954223633,0.00800000037997961,15.430999755859375,,15.71500015258789,0.01899999938905239,15.281999588012695,0.0430000014603138,14.977999687194824,,34.32999656070024,3.999996033599018,-20.639987997128628,4.100003843632294,14.336000442504883,0.029999999329447746,13.982000350952148,0.04699999839067459,13.95199966430664,0.05400000140070915,,,,,13.79800033569336,0.026000000536441803,13.810999870300293,0.041999999433755875,12.380000114440918,0.35600000619888306,8.458999633789062,
GD6,Unknown,APASSJ003043.68+170119.0,7.682014,17.021966,16.159000396728516,0.028999999165534973,15.62600040435791,0.08500000089406967,15.845000267028809,0.03999999910593033,15.430000305175781,0.041999999433755875,15.317999839782715,0.017999999225139618,64.71000160672702,3.8999878142931266,7.859988090785919,3.8999878142931266,14.312000274658203,0.03200000151991844,13.98799991607666,0.04699999839067459,13.949000358581543,0.0560000017285347,18.3475971221924,0.0781624019145966,18.3361263275146,0.0316406302154064,13.935999870300293,0.028999999165534973,13.932999610900879,0.04699999839067459,12.182000160217285,,9.031000137329102,
GD600,Unknown,APASSJ002022.56-174349.8,5.094014,-17.730515,15.725000381469727,0.07400000095367432,15.032999992370605,0.017000000923871994,15.359000205993652,0.02500000037252903,14.803999900817871,0.023000000044703484,14.61400032043457,0.06400000303983688,-22.97001628903672,4.899995929008583,-29.440007347147912,4.899995929008583,13.63700008392334,0.02800000086426735,13.229999542236328,0.028999999165534973,13.204000473022461,0.032999999821186066,,,20.2496318817139,0.159984573721886,13.057999610900879,0.02500000037252903,13.071000099182129,0.03200000151991844,12.343999862670898,0.367000013589859,9.112000465393066,
GD601,Star,APASSJ002030.18-274351.4,5.125758,-27.730945,15.534000396728516,0.06700000166893005,15.531999588012695,0.03200000151991844,15.4350004196167,0.03500000014901161,15.708000183105469,0.03999999910593033,15.961999893188477,,1.4100011526352318,5.10001195834775,-4.809996062249411,5.10001195834775,15.517000198364258,0.04899999871850014,15.475000381469727,0.1379999965429306,15.529999732971191,0.19599999487400055,17.6260032653809,0.0121969850733876,17.1420993804932,0.00810243934392929,15.461999893188477,0.04800000041723251,15.517999649047852,0.12999999523162842,12.850000381469727,,9.206999778747559,
GD602,cWD,APASSJ002033.36-161855.3,5.139002,-16.315374,16.757999420166016,,16.71299934387207,,16.792999267578125,0.10499999672174454,17.062000274658203,0.11999999731779099,,,-15.310007802327164,5.699988014384871,-6.999984361755196,5.699988014384871,,,,,,,15.6283130645752,0.0241360664367676,16.0531463623047,0.010880927555263,,,,,,,,
GD603,WD,APASSJ002113.09-334227.6,5.304548,-33.707689,14.574999809265137,0.0430000014603138,14.638999938964844,0.04699999839067459,14.498000144958496,0.03700000047683716,14.857000350952148,0.01899999938905239,15.142000198364258,0.13600000739097595,197.30016501853243,19.699991935340222,-9.06998375285184,19.699991935340222,15.151000022888184,0.035999998450279236,15.215999603271484,0.0729999989271164,15.232999801635742,0.13500000536441803,13.7264471054077,0.00645251432433724,14.1658029556274,0.00524719152599573,15.390000343322754,0.04500000178813934,15.541000366210938,0.125,12.96399974822998,,9.246999740600586,
GD604,Unknown,APASSJ002121.07-375003.3,5.337827,-37.834271,15.597999572753906,0.08900000154972076,15.032999992370605,0.04800000041723251,15.279999732971191,0.026000000536441803,14.888999938964844,0.03999999910593033,14.67199993133545,0.09000000357627869,2.4300000859511783,8.899992371880217,-15.410016021633055,8.899992371880217,13.894000053405762,0.026000000536441803,13.583999633789062,0.028999999165534973,13.52299976348877,0.050999999046325684,,,18.7294254302979,0.0479632951319218,13.432000160217285,0.027000000700354576,13.444000244140625,0.032999999821186066,12.357999801635742,,9.289999961853027,
GD605,subdwarf,APASSJ002158.76-242520.8,5.494864,-24.422458,14.168000221252441,0.023000000044703484,14.463000297546387,0.006000000052154064,14.168000221252441,0.01600000075995922,14.670999526977539,0.05299999937415123,14.96500015258789,0.04600000008940697,29.340000764932483,4.799988118975307,-2.0499984429989127,4.799988118975307,15.166999816894531,0.039000000804662704,15.579999923706055,0.1080000028014183,15.305999755859375,0.13899999856948853,,,13.7521734237671,0.00617841118946671,15.576000213623047,0.05299999937415123,15.541999816894531,0.14900000393390656,12.800999641418457,,8.454000473022461,
GD606,Unknown,APASSJ002158.57-351004.2,5.494071,-35.167849,15.92300033569336,0.07999999821186066,15.458000183105469,0.04899999871850014,15.614999771118164,0.006000000052154064,15.36299991607666,0.013000000268220901,15.187999725341797,0.07699999958276749,-4.6900079723855015,10.900007782765897,-38.81015982187819,10.900007782765897,14.454999923706055,0.03099999949336052,14.201000213623047,0.05000000074505806,14.130999565124512,0.06800000369548798,,,18.2178936004639,0.021057466045022,14.119999885559082,0.028999999165534973,14.107000350952148,0.04800000041723251,12.180000305175781,,8.958999633789062,
GD607,Unknown,APASSJ002201.52-271956.5,5.506353,-27.332377,15.637999534606934,0.05299999937415123,15.020999908447266,0.03799999877810478,15.295999526977539,0.009999999776482582,14.91100025177002,0.06700000166893005,14.77299976348877,0.1080000028014183,9.41000416787574,3.999996033599018,-27.180000688531436,3.999996033599018,13.913999557495117,0.027000000700354576,13.628000259399414,0.03400000184774399,13.571000099182129,0.041999999433755875,,,19.8131771087646,0.0647483989596367,13.503999710083008,0.027000000700354576,13.562000274658203,0.03700000047683716,12.782999992370605,,9.246000289916992,
GD609,Unknown,APASSJ002420.24-182502.2,6.084353,-18.417281,15.418000221252441,0.026000000536441803,14.854000091552734,0.027000000700354576,15.13599967956543,0.01600000075995922,14.720000267028809,0.03200000151991844,14.604999542236328,0.04399999976158142,62.15003741090186,3.800016020250041,-16.300008792313747,3.800016020250041,13.75100040435791,0.024000000208616257,13.449000358581543,0.041999999433755875,13.430999755859375,0.03200000151991844,,,18.0292148590088,0.0485283248126507,13.289999961853027,0.02500000037252903,13.366000175476074,0.03500000014901161,12.732999801635742,,8.845999717712402,0.4480000138282776
GD610,Star,APASSJ002614.56-182338.5,6.5607,-18.394037,15.777000427246094,0.032999999821186066,15.805999755859375,0.054999999701976776,15.692999839782715,0.017999999225139618,15.961999893188477,0.06400000303983688,16.184999465942383,0.1509999930858612,6.05001596341026,4.799988118975307,-7.120007649064064,4.799988118975307,16.232999801635742,0.12300000339746475,15.972999572753906,,15.916000366210938,0.28999999165534973,17.2502727508545,0.0377057269215584,16.711404800415,0.0197681747376919,16.36199951171875,0.10199999809265137,16.315000534057617,,12.321999549865723,,8.776000022888184,
GD611,Unknown,APASSJ002623.42-170212.4,6.597609,-17.036792,16.038000106811523,0.07500000298023224,15.416999816894531,0.02500000037252903,15.682999610900879,0.04800000041723251,15.286999702453613,0.04399999976158142,15.156999588012695,0.06400000303983688,18.410003940516617,3.999996033599018,-88.8598820893094,3.999996033599018,14.312999725341797,0.03200000151991844,13.935999870300293,0.04899999871850014,13.802000045776367,0.05400000140070915,,,,,13.857999801635742,0.02800000086426735,13.925000190734863,0.04899999871850014,12.211000442504883,,8.918999671936035,
GD612,Star,APASSJ002622.82-270837.1,6.595099,-27.143652,14.52299976348877,0.019999999552965164,14.359000205993652,0.029999999329447746,14.366000175476074,0.013000000268220901,14.430000305175781,0.03999999910593033,14.420999526977539,0.10999999940395355,9.259991838916903,3.999996033599018,-9.380015944771003,3.999996033599018,14.010000228881836,0.02199999988079071,13.892999649047852,0.03999999910593033,13.843000411987305,0.04800000041723251,19.4746608734131,0.120503187179565,17.0055999755859,0.0186573266983032,13.79699993133545,0.02800000086426735,13.77400016784668,0.0430000014603138,12.027999877929688,,9.121999740600586,
GD613,Unknown,APASSJ002658.44-284321.7,6.743536,-28.722716,,,,,16.524999618530273,0.061000000685453415,15.972999572753906,0.04699999839067459,,,2.0099987978028366,4.200012062938185,-5.720003900933079,4.200012062938185,15.03499984741211,0.03500000014901161,14.753999710083008,0.054999999701976776,14.657999992370605,0.07599999755620956,,,21.1167774200439,0.0600149109959602,14.54699993133545,0.035999998450279236,14.640000343322754,0.0689999982714653,12.85200023651123,,9.225000381469727,
GD614,Unknown,APASSJ002900.03-183137.1,7.250138,-18.526977,16.128999710083008,,15.630000114440918,,15.876999855041504,,15.503999710083008,0.05299999937415123,15.428999900817871,0.027000000700354576,-16.610003331152257,3.800016020250041,-50.3301591379568,3.800016020250041,14.685999870300293,0.039000000804662704,14.395999908447266,0.05900000035762787,14.420000076293945,0.07699999958276749,,,18.3002109527588,0.0112456530332565,14.35099983215332,0.03200000151991844,14.428000450134277,0.06199999898672104,12.14799976348877,,9.218000411987305,
GD615,Unknown,APASSJ002935.11-323031.5,7.396315,-32.508753,12.651000022888184,0.024000000208616257,12.137999534606934,0.04699999839067459,12.402000427246094,0.07599999755620956,12.055000305175781,0.05400000140070915,11.947999954223633,0.10599999874830246,60.50015799701214,3.8999878142931266,-145.9198843804188,3.999996033599018,11.175999641418457,0.02500000037252903,10.89900016784668,0.02199999988079071,10.866000175476074,0.023000000044703484,21.2953357696533,0.195264250040054,15.3152847290039,0.00682680681347847,10.802000045776367,0.023000000044703484,10.814000129699707,0.020999999716877937,10.774999618530273,0.07999999821186066,8.937999725341797,
GD616,Unknown,APASSJ002956.62-292651.9,7.485939,-29.447756,16.308000564575195,0.13199999928474426,15.736000061035156,0.00800000037997961,15.949999809265137,0.04699999839067459,15.661999702453613,0.061000000685453415,15.548999786376953,,-6.459983933382318,4.100003843632294,-39.04992154275533,4.100003843632294,14.725000381469727,0.03700000047683716,14.517000198364258,0.0430000014603138,14.401000022888184,0.07100000232458115,,,19.0802555084229,0.0609440803527832,14.338000297546387,0.03099999949336052,14.36400032043457,0.05700000002980232,12.809000015258789,,9.102999687194824,
GD617,subdwarf,APASSJ003112.93-271254.1,7.803885,-27.215053,15.206000328063965,0.020999999716877937,15.130000114440918,0.03099999949336052,15.104000091552734,0.010999999940395355,15.157999992370605,0.03700000047683716,15.303000450134277,0.11599999666213989,-4.129992066737032,4.100003843632294,-13.290011702338234,4.100003843632294,14.677000045776367,0.032999999821186066,14.520999908447266,0.04899999871850014,14.394000053405762,0.07000000029802322,14.2571935653687,0.0102002304047346,14.4928312301636,0.00536536006256938,14.51200008392334,0.03500000014901161,14.571999549865723,0.06300000101327896,12.821999549865723,,9.21399974822998,
GD619,subdwarf,APASSJ003353.89-270824.0,8.474551,-27.140012,13.958999633789062,0.01600000075995922,14.187000274658203,0.008999999612569809,13.944000244140625,0.02199999988079071,14.45300006866455,0.03799999877810478,14.755000114440918,0.08900000154972076,-2.540001514717005,3.999996033599018,-4.790016191691393,3.999996033599018,14.581000328063965,0.03400000184774399,14.62399959564209,0.061000000685453415,14.571999549865723,0.10700000077486038,,,,,14.630999565124512,0.03500000014901161,14.496000289916992,0.05999999865889549,12.729999542236328,,9.11299991607666,
GD62,Unknown,APASSJ045041.44+420856.7,72.672707,42.149109,13.829000473022461,0.029999999329447746,12.991000175476074,0.03799999877810478,13.420000076293945,0.01899999938905239,12.692000389099121,0.023000000044703484,12.446000099182129,0.04500000178813934,28.659995950874873,10.699992162699345,-29.630014614667743,10.699992162699345,11.345999717712402,0.02199999988079071,10.857999801635742,0.027000000700354576,10.760000228881836,0.03700000047683716,,,19.9537353515625,0.162281423807144,10.661999702453613,0.023000000044703484,10.734999656677246,0.02199999988079071,10.715999603271484,0.09099999815225601,9.043999671936035,
GD620,Unknown,APASSJ003358.39-260937.8,8.493322,-26.160512,14.140999794006348,0.03799999877810478,13.6899995803833,0.008999999612569809,13.878000259399414,0.014000000432133675,13.593999862670898,0.03099999949336052,13.506999969482422,0.03700000047683716,53.13995970936958,3.8999878142931266,-40.150079075829126,3.8999878142931266,12.720000267028809,0.024000000208616257,12.418999671936035,0.03099999949336052,12.447999954223633,0.027000000700354576,22.0510063171387,0.183537870645523,16.4676971435547,0.00606679171323776,12.355999946594238,0.023000000044703484,12.329999923706055,0.02500000037252903,12.347000122070312,0.37299999594688416,9.00100040435791,
GD621,Unknown,APASSJ003457.72-172526.9,8.74051,-17.42414,15.564000129699707,0.04399999976158142,15.112000465393066,0.01600000075995922,15.300000190734863,0.009999999776482582,15.052000045776367,0.03500000014901161,14.956999778747559,0.12700000405311584,-5.6099881476257,3.8999878142931266,-51.45011891727336,3.8999878142931266,14.1850004196167,0.029999999329447746,13.994999885559082,0.03500000014901161,13.84000015258789,0.04600000008940697,,,18.1715297698975,0.00971288699656725,13.833999633789062,0.027000000700354576,13.866999626159668,0.04899999871850014,12.142000198364258,,8.645000457763672,
GD622,Unknown,APASSJ003457.85-190119.1,8.741083,-19.021999,16.165000915527344,0.16500000655651093,15.585000038146973,0.010999999940395355,15.810999870300293,0.03799999877810478,15.388999938964844,0.027000000700354576,15.204000473022461,,9.609983771952102,3.8999878142931266,-40.83984094904736,3.8999878142931266,14.467000007629395,0.029999999329447746,14.104999542236328,0.03400000184774399,13.991000175476074,0.06499999761581421,,,,,13.88599967956543,0.02800000086426735,13.939000129699707,0.04500000178813934,12.50100040435791,,9.22599983215332,
GD623,WD,APASSJ003525.51-173039.8,8.856321,-17.51107,16.327999114990234,0.09200000017881393,16.0,0.04100000113248825,16.041000366210938,0.02800000086426735,15.829999923706055,,,,,,,,,,,,,,,,,,,,,,,,,
GD624,Unknown,APASSJ003525.98-340342.2,8.858265,-34.061723,15.855999946594238,0.06199999898672104,15.345999717712402,0.09399999678134918,15.539999961853027,0.010999999940395355,15.170000076293945,0.05900000035762787,15.090999603271484,0.11100000143051147,28.83999732148368,10.900007782765897,-117.29015823220834,10.900007782765897,14.295999526977539,0.03200000151991844,14.0,0.03500000014901161,14.022000312805176,0.05700000002980232,,,18.2909374237061,0.00793547928333282,13.845000267028809,0.026000000536441803,13.979999542236328,0.041999999433755875,12.822999954223633,,8.722000122070312,
GD625,Star,APASSJ003550.94-175700.3,8.962284,-17.95009,14.420999526977539,0.029999999329447746,14.041999816894531,0.014000000432133675,14.187999725341797,0.039000000804662704,14.029999732971191,0.026000000536441803,14.053999900817871,0.04600000008940697,66.7198772134725,8.999999772640876,28.829988150391728,6.300000086412183,13.430999755859375,0.02800000086426735,13.265000343322754,0.020999999716877937,13.276000022888184,0.026000000536441803,20.0002021789551,0.197520688176155,16.3426265716553,0.0196280926465988,13.244999885559082,0.027000000700354576,13.217000007629395,0.03400000184774399,12.616000175476074,0.46299999952316284,9.095000267028809,
GD626,Unknown,APASSJ003621.43-313700.6,9.089333,-31.616844,15.545999526977539,0.0560000017285347,15.071000099182129,0.05299999937415123,15.279000282287598,0.032999999821186066,14.968999862670898,0.024000000208616257,14.875,0.17499999701976776,-2.6100000241058297,18.69998341135215,-37.2200407582568,18.69998341135215,14.123000144958496,0.027000000700354576,13.814000129699707,0.03999999910593033,13.753000259399414,0.054999999701976776,,,17.9338645935059,0.0207839906215668,13.706000328063965,0.027000000700354576,13.70300006866455,0.035999998450279236,12.286999702453613,,8.878999710083008,
GD627,Unknown,APASSJ003715.84-222212.9,9.316039,-22.370273,15.875,0.12800000607967377,15.39799976348877,0.06400000303983688,15.661999702453613,0.02500000037252903,15.312000274658203,0.10899999737739563,15.1850004196167,0.02500000037252903,-8.359992352779955,4.100003843632294,-39.93011960119475,4.100003843632294,14.496000289916992,0.028999999165534973,14.368000030517578,0.035999998450279236,14.133999824523926,0.052000001072883606,,,18.4832782745361,0.0443096645176411,14.11400032043457,0.03099999949336052,14.152000427246094,0.054999999701976776,12.305000305175781,,9.260000228881836,
GD628,Unknown,APASSJ003720.19-184100.1,9.334163,-18.68338,16.93400001525879,0.13699999451637268,16.163000106811523,0.057999998331069946,16.56599998474121,,16.09600067138672,,,,7.17001175871701,3.999996033599018,-1.3100004025545786,3.999996033599018,15.069000244140625,0.03999999910593033,14.77400016784668,0.05000000074505806,14.71500015258789,0.08799999952316284,,,20.6576137542725,0.129423975944519,14.717000007629395,0.03500000014901161,14.645000457763672,0.07599999755620956,12.175000190734863,,9.102999687194824,
GD629,Star,APASSJ003744.68-200811.7,9.436192,-20.136585,14.739999771118164,0.026000000536441803,14.409000396728516,0.014999999664723873,14.496999740600586,0.04399999976158142,14.38599967956543,0.012000000104308128,14.37600040435791,0.0560000017285347,-4.209983990222099,3.8999878142931266,-53.18999901646748,3.8999878142931266,13.805000305175781,0.02199999988079071,13.696000099182129,0.029999999329447746,13.595999717712402,0.03799999877810478,,,16.8084716796875,0.0180156510323286,13.664999961853027,0.026000000536441803,13.678999900817871,0.041999999433755875,12.486000061035156,,9.15999984741211,
GD630,Unknown,APASSJ003754.16-222942.8,9.475708,-22.495231,13.984000205993652,0.04100000113248825,13.354000091552734,0.017999999225139618,13.607000350952148,0.027000000700354576,13.180999755859375,0.024000000208616257,13.001999855041504,0.029999999329447746,113.12999704387039,3.999996033599018,-77.6700020651333,3.999996033599018,12.104000091552734,0.026000000536441803,11.779000282287598,0.027000000700354576,11.718000411987305,0.024000000208616257,,,18.2247619628906,0.0378738939762115,11.649999618530273,0.024000000208616257,11.682999610900879,0.023000000044703484,11.673999786376953,0.19699999690055847,8.925999641418457,
GD631,Unknown,APASSJ003822.20-251317.4,9.592525,-25.221526,15.230999946594238,0.023000000044703484,14.543000221252441,0.039000000804662704,14.847000122070312,0.03999999910593033,14.378999710083008,0.03400000184774399,14.138999938964844,0.017999999225139618,8.160011930158362,3.999996033599018,-14.259995987231378,3.999996033599018,13.395999908447266,0.026000000536441803,13.07800006866455,0.02800000086426735,13.0,0.032999999821186066,,,20.1679096221924,0.144032001495361,12.930999755859375,0.02500000037252903,12.963000297546387,0.029999999329447746,12.123000144958496,,9.055999755859375,
GD632,Star,APASSJ003826.35-192634.6,9.609828,-19.442945,15.380999565124512,0.06599999964237213,14.826000213623047,0.03799999877810478,15.064000129699707,0.023000000044703484,14.697999954223633,0.04899999871850014,14.581999778747559,0.1080000028014183,63.090002367971465,5.299991971696727,6.140015830169432,5.299991971696727,13.786999702453613,0.024000000208616257,13.50100040435791,0.028999999165534973,13.47700023651123,0.03700000047683716,,,17.8731212615967,0.0371863171458244,13.39799976348877,0.027000000700354576,13.440999984741211,0.03700000047683716,12.569000244140625,0.47200000286102295,9.189000129699707,
GD633,Unknown,APASSJ003914.84-223730.3,9.811849,-22.625088,14.49899959564209,0.041999999433755875,13.963000297546387,0.02800000086426735,14.177000045776367,0.014000000432133675,13.824000358581543,0.028999999165534973,13.64900016784668,0.039000000804662704,7.310015735129127,3.999996033599018,-29.66000283777248,3.999996033599018,12.848999977111816,0.02199999988079071,12.539999961853027,0.02199999988079071,12.505999565124512,0.023000000044703484,,,,,12.373000144958496,0.023000000044703484,12.473999977111816,0.027000000700354576,11.984999656677246,,8.883000373840332,
GD634,Unknown,APASSJ003926.82-230620.6,9.86177,-23.105741,15.864999771118164,0.041999999433755875,15.519000053405762,0.04899999871850014,15.657999992370605,0.006000000052154064,15.383999824523926,0.11400000005960464,15.336999893188477,0.028999999165534973,5.619996090899804,4.100003843632294,-6.360012139339233,4.100003843632294,14.732000350952148,0.035999998450279236,14.42300033569336,0.057999998331069946,14.420000076293945,0.08100000023841858,,,18.998477935791,0.0708252266049385,14.300999641418457,0.03099999949336052,14.413999557495117,0.06300000101327896,12.494000434875488,,9.208000183105469,
GD635,Unknown,APASSJ003939.24-302447.7,9.913507,-30.413273,15.42300033569336,,14.684000015258789,,15.04800033569336,,14.357999801635742,,14.154999732971191,,149.63004214223474,3.999996033599018,-69.95988223934546,3.999996033599018,13.020000457763672,0.023000000044703484,12.557000160217285,0.02500000037252903,12.512999534606934,0.023000000044703484,,,20.5793075561523,0.193739145994186,12.416000366210938,0.024000000208616257,12.414999961853027,0.027000000700354576,12.21399974822998,,9.170000076293945,
GD637,Unknown,APASSJ004030.81-223816.9,10.128397,-22.638038,15.99899959564209,0.1120000034570694,15.45300006866455,0.061000000685453415,15.6850004196167,0.050999999046325684,15.300999641418457,0.05299999937415123,15.199000358581543,0.08100000023841858,-11.469996024970897,3.999996033599018,-28.550016213557683,3.999996033599018,14.388999938964844,0.03500000014901161,14.039999961853027,0.04899999871850014,14.064000129699707,0.050999999046325684,,,19.6657695770264,0.0290775243192911,13.951000213623047,0.02800000086426735,13.98799991607666,0.05000000074505806,12.744000434875488,,8.64900016784668,
GD638,Unknown,APASSJ004110.21-353555.5,10.292545,-35.598752,15.138999938964844,0.06199999898672104,14.538999557495117,0.032999999821186066,14.756999969482422,0.010999999940395355,14.347000122070312,0.014000000432133675,14.182000160217285,0.05299999937415123,48.09996062249411,25.300008564954624,-99.25991835189052,25.300008564954624,13.277999877929688,0.024000000208616257,12.956000328063965,0.02500000037252903,12.854000091552734,0.027000000700354576,,,18.4144496917725,0.0239087510854006,12.814000129699707,0.02500000037252903,12.812999725341797,0.026000000536441803,12.324000358581543,0.29499998688697815,9.10200023651123,
GD639,Unknown,APASSJ004116.54-190547.0,10.318938,-19.096407,16.14299964904785,0.04100000113248825,15.619999885559082,0.07000000029802322,15.78600025177002,0.00800000037997961,15.439000129699707,0.017000000923871994,15.317999839782715,0.13500000536441803,-8.07998439995572,3.8999878142931266,-0.10000007861776794,3.8999878142931266,14.477999687194824,0.03500000014901161,14.237000465393066,0.04899999871850014,14.1850004196167,0.057999998331069946,,,19.3025550842285,0.0783836171030998,14.079000473022461,0.029999999329447746,14.031000137329102,0.050999999046325684,12.675000190734863,,9.057999610900879,
GD64,WD,APASSJ045722.52+415553.7,74.343855,41.931599,14.038999557495117,0.03500000014901161,13.930000305175781,0.04899999871850014,13.91100025177002,0.03799999877810478,14.144000053405762,0.05000000074505806,14.392999649047852,0.07699999958276749,19.800000154646114,3.999996033599018,-217.69992308691144,3.999996033599018,14.402000427246094,0.03700000047683716,14.36400032043457,0.06400000303983688,14.54800033569336,0.0989999994635582,,,,,14.413999557495117,0.032999999821186066,14.673999786376953,0.07900000363588333,12.373000144958496,,8.996000289916992,
GD640,Unknown,APASSJ004157.21-331842.5,10.48839,-33.311809,16.33300018310547,0.06599999964237213,15.53600025177002,0.03700000047683716,15.887999534606934,0.04100000113248825,15.269000053405762,0.05000000074505806,15.013999938964844,0.12200000137090683,13.790016782877501,11.599991648836294,11.54998835772858,11.599991648836294,14.064000129699707,0.026000000536441803,13.656999588012695,0.02199999988079071,13.697999954223633,0.04699999839067459,,,21.8990631103516,0.262273401021957,13.529000282287598,0.027000000700354576,13.604999542236328,0.035999998450279236,12.913999557495117,,9.135000228881836,
GD641,Unknown,APASSJ004227.91-240852.5,10.616306,-24.147927,14.538999557495117,0.027000000700354576,14.027999877929688,0.04600000008940697,14.27299976348877,0.013000000268220901,13.939000129699707,0.061000000685453415,13.909000396728516,0.16300000250339508,61.76016104291193,3.999996033599018,-22.709987388225272,3.999996033599018,13.057999610900879,0.027000000700354576,12.76099967956543,0.02500000037252903,12.76099967956543,0.028999999165534973,,,16.9157524108887,0.0331384241580963,12.692999839782715,0.02500000037252903,12.706000328063965,0.028999999165534973,12.210000038146973,,9.177000045776367,
GD642,Unknown,APASSJ004327.17-283842.9,10.863245,-28.645259,15.463000297546387,0.04500000178813934,14.940999984741211,,15.187000274658203,0.04699999839067459,14.809000015258789,0.032999999821186066,14.64900016784668,0.05299999937415123,-33.51999694132246,3.999996033599018,-64.36007679440081,3.999996033599018,13.965999603271484,0.027000000700354576,13.595000267028809,0.028999999165534973,13.6850004196167,0.04600000008940697,,,18.2933826446533,0.054220475256443,13.559000015258789,0.027000000700354576,13.576000213623047,0.035999998450279236,12.531999588012695,,9.152000427246094,
GD643,Unknown,APASSJ004343.79-313332.8,10.932483,-31.559123,16.371999740600586,0.07999999821186066,15.593000411987305,0.04800000041723251,15.944000244140625,0.1080000028014183,15.402000427246094,0.02800000086426735,15.20300006866455,,10.670003939594608,3.800016020250041,1.7899992144521093,3.800016020250041,14.307000160217285,0.026000000536441803,13.871000289916992,0.0430000014603138,13.871999740600586,0.04600000008940697,,,20.7078742980957,0.197111234068871,13.772000312805176,0.02800000086426735,13.807000160217285,0.039000000804662704,12.944000244140625,,9.352999687194824,
GD644,Unknown,APASSJ004405.59-212608.7,11.023304,-21.435772,,,,,15.16100025177002,,14.914999961853027,0.16300000250339508,14.682999610900879,,,,,,,,,,,,,,,,,,,,,,,
GD645,Star,APASSJ004413.11-185208.4,11.054632,-18.869017,14.628999710083008,0.041999999433755875,14.218999862670898,0.017999999225139618,14.402999877929688,0.03400000184774399,14.119000434875488,0.057999998331069946,14.04800033569336,0.13199999928474426,53.71991865104064,5.299991971696727,-57.970080524683,5.299991971696727,13.262999534606934,0.026000000536441803,13.022000312805176,0.03200000151991844,12.973999977111816,0.03400000184774399,22.0546054840088,0.434708148241043,16.9055004119873,0.0219781957566738,12.937000274658203,0.026000000536441803,12.954999923706055,0.029999999329447746,12.449999809265137,,9.093999862670898,
GD646,Star,APASSJ004433.18-211926.5,11.13825,-21.324035,16.33799934387207,0.11599999666213989,15.559000015258789,0.03700000047683716,15.887999534606934,0.03500000014901161,15.420999526977539,0.10899999737739563,15.305999755859375,0.1899999976158142,18.46000723162433,3.999996033599018,-34.760014386847615,3.999996033599018,14.333999633789062,0.028999999165534973,14.038000106811523,0.04699999839067459,13.920000076293945,0.05700000002980232,,,20.9519863128662,0.194135874509811,13.871999740600586,0.028999999165534973,14.003000259399414,0.04899999871850014,12.206999778747559,,9.137999534606934,
GD648,Unknown,APASSJ004454.75-302859.8,11.228132,-30.483289,15.668000221252441,0.03999999910593033,15.201000213623047,0.02800000086426735,15.447999954223633,0.008999999612569809,15.057999610900879,0.04600000008940697,15.057000160217285,,36.19007839006372,3.800016020250041,-56.319840950891376,3.800016020250041,14.090999603271484,0.026000000536441803,13.79800033569336,0.029999999329447746,13.680999755859375,0.04600000008940697,,,18.6365966796875,0.0481460280716419,13.687999725341797,0.026000000536441803,13.673999786376953,0.039000000804662704,12.335000038146973,,9.204000473022461,
GD65,cWD,APASSJ050306.09+250352.0,75.77538,25.064446,16.645000457763672,,16.483999252319336,,16.48200035095215,0.03999999910593033,16.514999389648438,0.09099999815225601,,,71.75015853135847,5.000004148314474,-94.38984270673245,5.000004148314474,16.011999130249023,0.0689999982714653,15.78499984741211,0.16500000655651093,15.786999702453613,0.21899999678134918,,,18.0136413574219,0.0308334715664387,16.131000518798828,0.0949999988079071,15.97599983215332,0.27900001406669617,11.861000061035156,0.2720000147819519,8.086000442504883,0.20900000631809235
GD650,Unknown,APASSJ004645.49-304808.0,11.689561,-30.802233,15.196000099182129,0.028999999165534973,14.616999626159668,0.03799999877810478,14.881999969482422,0.03200000151991844,14.4350004196167,0.054999999701976776,14.336000442504883,0.07199999690055847,2.360001576562354,3.800016020250041,-23.500007955590263,3.800016020250041,13.53600025177002,0.03200000151991844,13.220000267028809,0.03799999877810478,13.123000144958496,0.03099999949336052,20.5618019104004,0.165825113654137,18.6876678466797,0.0377306193113327,13.008000373840332,0.02500000037252903,13.02400016784668,0.028999999165534973,11.878999710083008,0.22499999403953552,8.491000175476074,
GD651,Star,APASSJ004652.17-180857.1,11.717405,-18.149215,15.361000061035156,0.06700000166893005,14.826000213623047,0.041999999433755875,15.09000015258789,0.017000000923871994,14.746999740600586,0.019999999552965164,14.704999923706055,0.12700000405311584,49.89996123185847,3.999996033599018,-72.05004076240584,3.999996033599018,13.869000434875488,0.02800000086426735,13.598999977111816,0.032999999821186066,13.522000312805176,0.04100000113248825,22.6655178070068,0.443844884634018,17.902063369751,0.0306279733777046,13.484999656677246,0.027000000700354576,13.465999603271484,0.03700000047683716,12.75,0.5199999809265137,8.520000457763672,
GD652,Star,APASSJ004750.40-340610.8,11.960029,-34.103021,16.323999404907227,0.035999998450279236,15.430999755859375,0.05299999937415123,15.812000274658203,0.035999998450279236,15.109000205993652,0.03099999949336052,14.88599967956543,0.09700000286102295,61.94016241352074,10.000008296628948,-46.50012051570229,10.000008296628948,13.829000473022461,0.027000000700354576,13.336000442504883,0.03200000151991844,13.234999656677246,0.03500000014901161,,,22.5025959014893,0.688560247421265,13.187000274658203,0.02500000037252903,13.142999649047852,0.03099999949336052,12.451000213623047,,8.602999687194824,
GD653,Unknown,APASSJ004852.67-350228.6,12.219483,-35.041305,16.05900001525879,0.052000001072883606,15.321000099182129,0.032999999821186066,15.640999794006348,0.017999999225139618,15.189000129699707,0.019999999552965164,14.970999717712402,0.0989999994635582,31.110013151192106,11.499984248075634,-29.729988455073908,11.499984248075634,14.003999710083008,0.026000000536441803,13.656999588012695,0.02800000086426735,13.491000175476074,0.03400000184774399,,,19.9009094238281,0.0316093675792217,13.550999641418457,0.027000000700354576,13.585000038146973,0.03700000047683716,12.803000450134277,,9.272000312805176,
GD654,Unknown,APASSJ004909.22-352706.3,12.288424,-35.451765,15.425999641418457,0.035999998450279236,14.934000015258789,0.019999999552965164,15.090999603271484,0.026000000536441803,14.82699966430664,0.009999999776482582,14.75100040435791,0.00800000037997961,14.289984210336115,11.499984248075634,-19.60999125003582,11.499984248075634,13.88700008392334,0.024000000208616257,13.67199993133545,0.041999999433755875,13.708000183105469,0.05299999937415123,,,17.9536018371582,0.0367009676992893,13.631999969482422,0.027000000700354576,13.597000122070312,0.03500000014901161,12.61299991607666,,9.326000213623047,
GD655,Unknown,APASSJ005007.48-351303.1,12.531184,-35.217542,16.148000717163086,0.0820000022649765,15.611000061035156,0.0430000014603138,15.805999755859375,0.023000000044703484,15.472000122070312,0.06300000101327896,15.321000099182129,0.11999999731779099,-7.560000267403666,11.599991648836294,-14.309999278339092,11.599991648836294,14.470999717712402,0.029999999329447746,14.121999740600586,0.061000000685453415,14.154000282287598,0.05900000035762787,,,19.4673500061035,0.074210025370121,14.069999694824219,0.02800000086426735,14.074000358581543,0.04500000178813934,12.994999885559082,,9.293999671936035,
GD656,subdwarf,APASSJ005103.93-195959.5,12.766378,-19.999883,14.508999824523926,0.03400000184774399,14.807000160217285,0.03500000014901161,14.600000381469727,0.03400000184774399,15.02400016784668,0.08500000089406967,15.288000106811523,0.24300000071525574,2.019999578806164,5.699988014384871,51.44004098838195,5.699988014384871,15.375,0.050999999046325684,15.496000289916992,0.10300000011920929,15.454999923706055,0.17000000178813934,13.5760774612427,0.00258381920866668,13.823148727417,0.0020652839448303,15.809000015258789,0.05999999865889549,16.011999130249023,0.2280000001192093,12.824000358581543,,9.220999717712402,
GD657,Star,APASSJ005126.28-381218.9,12.859514,-38.205259,13.57699966430664,0.026000000536441803,13.149999618530273,0.023000000044703484,13.335000038146973,0.028999999165534973,13.048999786376953,0.050999999046325684,12.949000358581543,0.08299999684095383,87.14015784789808,9.100007991946768,-84.53015761915594,9.100007991946768,12.164999961853027,0.02199999988079071,11.909000396728516,0.024000000208616257,11.897000312805176,0.026000000536441803,21.3452434539795,0.236359000205994,15.8614225387573,0.0118054570630193,11.812000274658203,0.023000000044703484,11.819999694824219,0.023000000044703484,11.65999984741211,0.16599999368190765,9.300000190734863,
GD658,Unknown,APASSJ005231.49-244416.7,13.131243,-24.737981,15.873000144958496,0.0430000014603138,15.411999702453613,0.03799999877810478,15.593999862670898,0.024000000208616257,15.255999565124512,0.05400000140070915,15.118000030517578,0.07800000160932541,-3.2799995551613392,3.999996033599018,-54.510119298356585,3.999996033599018,14.387999534606934,0.028999999165534973,14.038000106811523,0.052000001072883606,14.204000473022461,0.07199999690055847,,,,,14.072999954223633,0.028999999165534973,14.050999641418457,0.04800000041723251,12.435999870300293,,9.196999549865723,
GD659,WD,APASSJ005317.40-325956.1,13.322525,-32.998944,13.13700008392334,0.03500000014901161,13.348999977111816,0.035999998450279236,13.118000030517578,0.04600000008940697,13.60200023651123,0.01600000075995922,13.944999694824219,0.029999999329447746,-36.39995993580669,4.100003843632294,25.970004207920283,4.100003843632294,14.003999710083008,0.03099999949336052,14.173999786376953,0.04500000178813934,14.317999839782715,0.07699999958276749,,,,,14.350000381469727,0.03099999949336052,14.456000328063965,0.05900000035762787,12.864999771118164,,9.246000289916992,
GD66,WD,APASSJ052038.35+304822.9,80.159826,30.806367,15.699000358581543,0.014000000432133675,15.484000205993652,0.014000000432133675,15.526000022888184,0.03200000151991844,15.746000289916992,0.052000001072883606,,,53.610118993674405,4.899995929008583,-125.69004320539534,4.899995929008583,15.708999633789062,0.06800000369548798,15.656999588012695,0.12800000607967377,15.684000015258789,0.22599999606609344,,,,,15.887999534606934,0.07400000095367432,16.555999755859375,0.41200000047683716,11.807000160217285,0.24500000476837158,8.661999702453613,0.3440000116825104
GD660,Star,APASSJ005414.69-195137.6,13.561237,-19.860468,14.010000228881836,0.03500000014901161,13.428000450134277,0.04699999839067459,13.701000213623047,0.017000000923871994,13.270999908447266,0.03700000047683716,13.199999809265137,0.08299999684095383,,,,,,,,,,,,,,,,,,,,,,
GD662,WD,APASSJ005455.82-142607.9,13.732617,-14.435543,15.04800033569336,0.09099999815225601,15.100000381469727,0.03200000151991844,14.97599983215332,0.02800000086426735,15.32699966430664,0.05000000074505806,15.8100004196167,0.04800000041723251,25.030008146131877,4.899995929008583,-16.970004435279407,4.899995929008583,15.723999977111816,0.061000000685453415,15.531999588012695,0.10899999737739563,15.456999778747559,,,,,,16.003999710083008,0.07000000029802322,16.420000076293945,0.33500000834465027,12.569000244140625,,8.793999671936035,
GD663,Unknown,APASSJ005524.77-272443.6,13.853245,-27.41212,16.201000213623047,0.05400000140070915,15.630000114440918,0.07800000160932541,15.892000198364258,0.061000000685453415,15.404000282287598,0.027000000700354576,15.093999862670898,,12.520007840066683,3.999996033599018,-11.350007935106987,3.999996033599018,14.27299976348877,0.024000000208616257,13.89799976348877,0.032999999821186066,13.949000358581543,0.050999999046325684,,,20.5018730163574,0.0949211940169334,13.795999526977539,0.028999999165534973,13.857000350952148,0.04399999976158142,12.260000228881836,,9.020999908447266,
GD664,Unknown,APASSJ005542.11-194412.1,13.925471,-19.736704,14.506999969482422,0.04899999871850014,14.017000198364258,0.054999999701976776,14.260000228881836,0.013000000268220901,13.9399995803833,0.06499999761581421,14.005999565124512,0.10899999737739563,94.68000062042847,3.800016020250041,-12.319992220000131,3.800016020250041,13.149999618530273,0.023000000044703484,12.895999908447266,0.028999999165534973,12.894000053405762,0.032999999821186066,21.5893745422363,0.371996015310287,16.7891826629639,0.0250487346202135,12.78600025177002,0.024000000208616257,12.779000282287598,0.02800000086426735,12.307999610900879,,9.031999588012695,
GD665,Unknown,APASSJ005644.19-260327.0,14.184125,-26.057525,16.108999252319336,0.0820000022649765,15.664999961853027,0.054999999701976776,15.838000297546387,0.017999999225139618,15.45199966430664,0.04399999976158142,15.395999908447266,0.10100000351667404,-2.540001514717005,3.999996033599018,-63.7498807918746,3.999996033599018,14.555000305175781,0.03400000184774399,14.220999717712402,0.0430000014603138,14.175000190734863,0.0560000017285347,,,18.6930694580078,0.0476857647299767,14.12399959564209,0.029999999329447746,14.104000091552734,0.04800000041723251,12.812000274658203,,9.168000221252441,
GD666,Star,APASSJ005655.67-333112.5,14.231984,-33.520162,16.554000854492188,0.18700000643730164,16.516000747680664,0.06800000369548798,16.461000442504883,0.05400000140070915,16.53700065612793,0.09700000286102295,,,6.739991886206553,20.000016593257897,-3.3999984907495673,20.000016593257897,16.176000595092773,0.09000000357627869,15.666000366210938,,15.965999603271484,,19.2759609222412,0.0365607887506485,18.573673248291,0.0163137372583151,15.6899995803833,0.052000001072883606,15.456999778747559,0.11900000274181366,12.744999885559082,,8.965999603271484,
GD667,Unknown,APASSJ005713.05-361411.4,14.304393,-36.236515,15.043999671936035,0.039000000804662704,14.626999855041504,0.017000000923871994,14.777000427246094,0.01899999938905239,14.517999649047852,0.04899999871850014,14.39900016784668,0.11800000071525574,19.559987958928104,10.900007782765897,-74.4400815165136,10.900007782765897,13.62600040435791,0.026000000536441803,13.336999893188477,0.03200000151991844,13.305000305175781,0.041999999433755875,,,17.4239864349365,0.0198012813925743,13.315999984741211,0.026000000536441803,13.329000473022461,0.029999999329447746,12.690999984741211,,9.262999534606934,
GD668,Star,APASSJ005808.91-263817.2,14.537159,-26.638134,15.843000411987305,0.027000000700354576,15.246999740600586,0.03099999949336052,15.550999641418457,0.04100000113248825,15.12600040435791,0.03799999877810478,14.98900032043457,0.052000001072883606,-8.560007972846506,3.999996033599018,-32.02999250788707,3.999996033599018,13.970999717712402,0.028999999165534973,13.61400032043457,0.03500000014901161,13.503999710083008,0.0430000014603138,,,19.431884765625,0.0693288519978523,13.467000007629395,0.026000000536441803,13.413000106811523,0.03700000047683716,12.130999565124512,,8.651000022888184,
GD669,Unknown,APASSJ005906.42-201957.0,14.776756,-20.33252,15.196000099182129,0.04899999871850014,14.920000076293945,0.039000000804662704,14.991000175476074,0.03700000047683716,14.92199993133545,0.029999999329447746,15.003000259399414,0.10599999874830246,-8.600003729952732,3.999996033599018,-31.590001526637934,3.999996033599018,14.402999877929688,0.029999999329447746,14.277999877929688,0.05000000074505806,14.135000228881836,0.061000000685453415,20.7585735321045,0.187510967254639,17.3055057525635,0.0296691562980413,14.187999725341797,0.029999999329447746,14.312000274658203,0.057999998331069946,12.597000122070312,,9.100000381469727,
GD67,WD,APASSJ052036.46+003729.7,80.151942,0.624927,16.783000946044922,0.0689999982714653,16.702999114990234,0.15299999713897705,16.625,0.010999999940395355,16.916000366210938,0.05400000140070915,,,36.150120286038145,5.4000001910026185,-128.8299565203488,5.4000001910026185,16.687000274658203,0.14800000190734863,16.236000061035156,,16.643999099731445,,,,,,17.37299919128418,0.21199999749660492,16.516000747680664,0.3449999988079071,11.795000076293945,0.2240000069141388,9.072999954223633,0.4860000014305115
GD671,Unknown,APASSJ005916.11-351530.5,14.817156,-35.258491,16.35700035095215,0.07500000298023224,15.979000091552734,0.08500000089406967,16.118999481201172,0.017999999225139618,15.9399995803833,0.04699999839067459,15.899999618530273,,18.339983944315463,15.999984134396072,-2.7000000955013093,15.999984134396072,15.414999961853027,0.05299999937415123,15.017000198364258,0.10000000149011612,15.413999557495117,0.20000000298023224,22.7213344573975,0.172434002161026,18.4141254425049,0.0154590774327517,15.10200023651123,0.03999999910593033,15.149999618530273,0.09799999743700027,12.883000373840332,,9.270000457763672,
GD672,Star,APASSJ010153.64-353850.3,15.473515,-35.64731,15.89799976348877,0.03400000184774399,15.234000205993652,0.0820000022649765,15.512999534606934,0.007000000216066837,15.064000129699707,0.03999999910593033,14.932000160217285,0.09000000357627869,10.350000229664147,13.299984038894763,2.930000459855364,13.299984038894763,14.107999801635742,0.029999999329447746,13.77400016784668,0.039000000804662704,13.880000114440918,0.05999999865889549,,,,,13.67300033569336,0.027000000700354576,13.746999740600586,0.039000000804662704,12.973999977111816,,9.151000022888184,
GD673,Star,APASSJ010314.18-294355.1,15.809112,-29.73198,11.166000366210938,0.04800000041723251,11.225000381469727,0.09600000083446503,11.04800033569336,0.012000000104308128,11.295000076293945,0.00800000037997961,11.607999801635742,0.04600000008940697,-7.369992181338603,2.3000003693596227,-58.510078088147566,2.0000017002530512,11.348999977111816,0.023000000044703484,11.465999603271484,0.02500000037252903,11.444000244140625,0.026000000536441803,,,,,11.444999694824219,0.024000000208616257,11.482999801635742,0.02199999988079071,11.770000457763672,0.1940000057220459,9.152000427246094,
GD674,WD,APASSJ010339.33-244458.9,15.913905,-24.749696,16.972000122070312,,16.624000549316406,,16.788999557495117,,16.83799934387207,,,,-50.4201598232612,5.4000001910026185,-95.55983851896599,5.4000001910026185,16.767000198364258,0.1420000046491623,16.523000717163086,0.24799999594688416,16.10300064086914,,19.927001953125,0.168959364295006,17.5846729278564,0.0382663086056709,,,,,,,,
GD675,Star,APASSJ010447.07-265912.3,16.196153,-26.986752,,,,,16.677000045776367,,16.558000564575195,,15.868000030517578,,6.710004072374431,4.899995929008583,-6.099984057073016,4.899995929008583,15.47700023651123,0.04800000041723251,15.355999946594238,0.07400000095367432,15.428000450134277,0.16899999976158142,20.8058071136475,0.171176642179489,19.1971378326416,0.0470267571508884,15.402000427246094,0.04699999839067459,15.293000221252441,0.10400000214576721,12.468999862670898,,9.288000106811523,
GD676,Star,APASSJ010605.75-260452.3,16.523972,-26.081211,16.101999282836914,0.050999999046325684,15.571999549865723,0.019999999552965164,15.795999526977539,0.006000000052154064,15.4399995803833,0.02800000086426735,15.326000213623047,0.03999999910593033,62.970121507532895,3.8999878142931266,-27.389988645154517,3.8999878142931266,14.449000358581543,0.026000000536441803,14.1850004196167,0.03500000014901161,13.954999923706055,0.05400000140070915,,,18.4860095977783,0.0515363365411758,14.048999786376953,0.02800000086426735,14.119000434875488,0.04899999871850014,12.89799976348877,,9.220999717712402,
GD677,Unknown,APASSJ010631.61-151118.0,16.63173,-15.188335,15.65999984741211,0.006000000052154064,15.060999870300293,0.0729999989271164,15.331000328063965,0.00800000037997961,14.958000183105469,,14.840999603271484,0.06800000369548798,10.580004072835436,3.999996033599018,-72.38015678012744,3.999996033599018,13.960000038146973,0.027000000700354576,13.642000198364258,0.029999999329447746,13.557000160217285,0.0430000014603138,,,18.4776554107666,0.0585436187684536,13.515999794006348,0.02800000086426735,13.498000144958496,0.03700000047683716,12.42300033569336,0.38499999046325684,9.295999526977539,
GD678,Star,APASSJ010640.68-245842.7,16.669519,-24.978532,14.380999565124512,0.017000000923871994,13.961999893188477,0.02800000086426735,14.135000228881836,0.026000000536441803,13.847000122070312,0.03099999949336052,13.772000312805176,0.028999999165534973,91.2398383661639,3.8999878142931266,-73.41984019149095,3.8999878142931266,12.96500015258789,0.024000000208616257,12.670999526977539,0.027000000700354576,12.663999557495117,0.029999999329447746,,,,,12.553999900817871,0.02800000086426735,12.619999885559082,0.028999999165534973,12.255999565124512,0.2840000092983246,9.317999839782715,
GD679,subdwarf,APASSJ010651.09-332031.3,16.712906,-33.342035,13.263999938964844,0.03099999949336052,13.541999816894531,0.029999999329447746,13.29800033569336,0.041999999433755875,13.777999877929688,0.039000000804662704,14.10099983215332,0.10899999737739563,9.830016097112093,12.300012349442113,4.920011815556791,12.300012349442113,14.27400016784668,0.02800000086426735,14.315999984741211,0.04800000041723251,14.637999534606934,0.10300000011920929,,,,,14.494000434875488,0.03200000151991844,14.515000343322754,0.05700000002980232,12.876999855041504,,9.164999961853027,
GD68,Unknown,APASSJ053148.41+412846.4,82.951718,41.479582,16.52199935913086,0.210999995470047,16.586999893188477,0.14000000059604645,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GD680,Unknown,APASSJ010720.46-341024.8,16.835261,-34.173563,16.856000900268555,0.05999999865889549,16.222999572753906,0.06199999898672104,16.516000747680664,0.04800000041723251,16.048999786376953,0.07199999690055847,15.892000198364258,0.11699999868869781,3.3199992003574152,11.300003825454041,-54.68003946589306,11.300003825454041,14.770999908447266,0.04100000113248825,14.493000030517578,0.04899999871850014,14.270000457763672,0.07599999755620956,,,20.076192855835,0.131010487675667,14.361000061035156,0.03200000151991844,14.454000473022461,0.05700000002980232,12.944999694824219,,9.189000129699707,
GD681,WD,APASSJ010751.87-334848.7,16.966132,-33.813531,16.715999603271484,0.09000000357627869,16.726999282836914,0.0949999988079071,16.66900062561035,,16.850000381469727,,,,-44.639999396167696,18.50000462582102,-58.70015738764778,18.50000462582102,,,,,,,16.2490043640137,0.00866632349789143,16.445104598999,0.00548540521413088,,,,,,,,
GD682,Star,APASSJ010800.56-260459.5,17.002337,-26.083202,14.991999626159668,0.02199999988079071,14.333999633789062,0.01600000075995922,14.628000259399414,0.03200000151991844,14.157999992370605,0.01899999938905239,13.982000350952148,0.04600000008940697,70.57007824187167,3.8999878142931266,4.950000038661528,3.8999878142931266,13.03600025177002,0.024000000208616257,12.699000358581543,0.02800000086426735,12.651000022888184,0.03200000151991844,,,18.0635585784912,0.0415949337184429,12.534000396728516,0.024000000208616257,12.548999786376953,0.027000000700354576,12.605999946594238,0.4339999854564667,8.736000061035156,
GD683,WD,APASSJ010820.73-353442.4,17.086408,-35.578445,14.527000427246094,0.010999999940395355,14.715999603271484,0.017000000923871994,14.494000434875488,0.004999999888241291,14.987000465393066,0.023000000044703484,15.33899974822998,,-17.309987197222654,15.00001162639819,-38.729880179744214,15.00001162639819,15.42199993133545,0.05400000140070915,15.392000198364258,0.11900000274181366,15.862000465393066,0.28299999237060547,13.1939363479614,0.00533334305509925,13.7036266326904,0.00460733193904161,15.732999801635742,0.05400000140070915,15.920999526977539,0.17599999904632568,12.95199966430664,,9.317000389099121,
GD684,Unknown,APASSJ010841.23-160038.2,17.171806,-16.010628,15.175999641418457,0.028999999165534973,14.774999618530273,0.039000000804662704,14.920000076293945,0.03500000014901161,14.649999618530273,0.02800000086426735,14.517999649047852,0.05000000074505806,37.53000091819558,4.100003843632294,-54.05004121712409,4.100003843632294,13.779000282287598,0.026000000536441803,13.470999717712402,0.027000000700354576,13.493000030517578,0.03799999877810478,22.2916202545166,0.359195291996002,17.5415592193604,0.0235709920525551,13.392000198364258,0.026000000536441803,13.38599967956543,0.035999998450279236,12.701000213623047,,8.704999923706055,
GD685,WD,APASSJ010933.08-190118.3,17.387848,-19.021751,16.25200080871582,0.00800000037997961,16.166000366210938,0.09399999678134918,16.172000885009766,0.0560000017285347,16.40999984741211,,16.825000762939453,,-65.67984019056894,8.600003729952732,-64.43999955081381,8.600003729952732,16.695999145507812,0.14000000059604645,16.83799934387207,,17.104999542236328,,16.236156463623,0.0213087163865566,16.2813968658447,0.0135036809369922,16.479000091552734,0.09799999743700027,15.859999656677246,0.1940000057220459,12.822999954223633,,9.215999603271484,
GD686,Unknown,APASSJ010953.35-175804.2,17.472318,-17.967842,15.77299976348877,0.03099999949336052,15.07800006866455,0.03200000151991844,15.446999549865723,0.027000000700354576,14.911999702453613,0.03999999910593033,14.802000045776367,0.10100000351667404,3.369999626556819,3.8999878142931266,1.4100011526352318,3.8999878142931266,13.845999717712402,0.029999999329447746,13.458000183105469,0.02800000086426735,13.437999725341797,0.04600000008940697,,,19.9852180480957,0.126518324017525,13.345000267028809,0.026000000536441803,13.378999710083008,0.03500000014901161,12.267000198364258,,9.137999534606934,
GD687,subdwarf,APASSJ011018.62-340025.8,17.577621,-34.007189,13.887999534606934,0.039000000804662704,14.095000267028809,0.02800000086426735,13.888999938964844,0.032999999821186066,14.309000015258789,0.019999999552965164,14.593999862670898,0.061000000685453415,11.260008068347815,12.399983734212583,-6.099984057073016,12.399983734212583,14.618000030517578,0.032999999821186066,14.87399959564209,0.07699999958276749,14.718999862670898,0.11500000208616257,,,,,14.942999839782715,0.03700000047683716,15.23799991607666,0.0989999994635582,12.59000015258789,,8.85099983215332,
GD688,Unknown,APASSJ011033.14-173602.7,17.63812,-17.600761,16.719999313354492,0.12600000202655792,16.13599967956543,0.028999999165534973,16.374000549316406,,15.949000358581543,0.020999999716877937,15.913999557495117,0.014000000432133675,13.78000761178555,4.200012062938185,-18.299988187209237,4.200012062938185,15.01099967956543,0.04600000008940697,14.673999786376953,0.06700000166893005,14.609000205993652,0.10899999737739563,,,19.4537925720215,0.0701756104826927,14.76099967956543,0.035999998450279236,14.824000358581543,0.08500000089406967,12.404000282287598,,8.6850004196167,
GD689,Unknown,APASSJ011122.38-361622.3,17.843274,-36.272862,16.520000457763672,0.06599999964237213,15.989999771118164,0.054999999701976776,16.260000228881836,0.04500000178813934,15.895999908447266,0.06800000369548798,15.640000343322754,0.00800000037997961,10.010015830630437,11.699999868142186,-10.810007916006725,11.699999868142186,14.894000053405762,0.0430000014603138,14.53499984741211,0.04100000113248825,14.434000015258789,0.07599999755620956,,,20.6158790588379,0.132639527320862,14.451000213623047,0.03099999949336052,14.456000328063965,0.0560000017285347,12.895999908447266,,9.33899974822998,
GD69,WD,APASSJ053620.04+412956.1,84.083521,41.498919,15.11299991607666,0.07500000298023224,14.753000259399414,0.07199999690055847,14.859999656677246,0.04399999976158142,14.711999893188477,0.05299999937415123,14.734000205993652,0.06700000166893005,-135.11988072423264,3.8999878142931266,40.83011990587693,3.8999878142931266,14.086999893188477,0.028999999165534973,13.944000244140625,0.035999998450279236,13.815999984741211,0.04899999871850014,,,16.6101112365723,0.0373523198068142,13.892999649047852,0.02800000086426735,14.036999702453613,0.04899999871850014,12.569000244140625,,9.04699993133545,
GD690,Unknown,APASSJ011200.86-173414.5,18.003621,-17.570716,16.17799949645996,0.11400000005960464,15.633999824523926,0.057999998331069946,15.86400032043457,0.08699999749660492,15.512999534606934,0.05700000002980232,15.526000022888184,0.1599999964237213,17.03001526038861,4.100003843632294,-17.35999212542083,4.100003843632294,14.479999542236328,0.03799999877810478,14.168999671936035,0.04800000041723251,14.253999710083008,0.07000000029802322,,,18.9467868804932,0.0572364032268524,14.194999694824219,0.029999999329447746,14.16100025177002,0.04899999871850014,12.821000099182129,,9.145000457763672,
GD691,subdwarf,APASSJ011211.68-261327.7,18.048675,-26.224375,12.963000297546387,0.013000000268220901,13.131999969482422,0.02500000037252903,12.944000244140625,0.03799999877810478,13.368000030517578,0.023000000044703484,13.67300033569336,0.07000000029802322,0.20000015723553588,2.40000122175843,-0.05000003930888397,2.40000122175843,13.732000350952148,0.027000000700354576,13.869999885559082,0.032999999821186066,13.901000022888184,0.05000000074505806,12.7969465255737,0.00403578253462911,13.1193733215332,0.00245121773332357,14.027000427246094,0.029999999329447746,14.090999603271484,0.04699999839067459,12.4399995803833,,9.298999786376953,
GD692,Star,APASSJ011346.73-264002.5,18.444738,-26.667368,15.835000038146973,0.02199999988079071,15.315999984741211,0.09000000357627869,15.493000030517578,,15.281999588012695,,,,33.19999159430154,4.100003843632294,-44.29008113220334,4.100003843632294,14.255999565124512,0.039000000804662704,13.947999954223633,0.032999999821186066,13.930999755859375,0.052000001072883606,,,,,13.890000343322754,0.02800000086426735,13.918000221252441,0.03999999910593033,12.33899974822998,,8.946000099182129,
GD693,subdwarf,APASSJ011547.48-240651.2,18.947844,-24.114247,14.901000022888184,0.03099999949336052,14.663999557495117,0.03500000014901161,14.711000442504883,0.014000000432133675,14.711000442504883,0.0430000014603138,14.696999549865723,0.0989999994635582,5.590007867795066,3.800016020250041,-2.750000317064405,3.800016020250041,14.16100025177002,0.024000000208616257,14.003000259399414,0.035999998450279236,13.965999603271484,0.05700000002980232,15.1211366653442,0.0155648021027446,15.2471408843994,0.00999244395643473,13.973999977111816,0.028999999165534973,13.963000297546387,0.04399999976158142,12.845999717712402,,9.029000282287598,
GD694,Unknown,APASSJ011818.78-171037.5,19.578257,-17.177106,16.5,0.08799999952316284,16.007999420166016,0.0689999982714653,16.246000289916992,0.07699999958276749,16.003999710083008,0.06300000101327896,15.861000061035156,0.13500000536441803,1.7300016907029203,4.299983856981271,-16.390007840527687,4.299983856981271,15.005000114440918,0.04899999871850014,14.732999801635742,0.0820000022649765,14.633000373840332,0.08699999749660492,,,18.9442119598389,0.0738197937607765,14.371999740600586,0.03200000151991844,14.279999732971191,0.061000000685453415,12.527999877929688,,8.491999626159668,
GD695,WD,APASSJ011837.20-225458.9,19.655021,-22.916362,16.165000915527344,0.041999999433755875,16.15399932861328,0.03999999910593033,16.066999435424805,0.06400000303983688,16.33799934387207,0.03500000014901161,15.99899959564209,,32.569993345532566,5.000004148314474,-68.54004022898152,5.000004148314474,14.640000343322754,0.041999999433755875,14.100000381469727,0.03700000047683716,13.82800006866455,0.054999999701976776,14.6974458694458,0.012757545337081,15.1540651321411,0.00939470902085304,13.633999824523926,0.029999999329447746,13.428000450134277,0.035999998450279236,12.734000205993652,,9.081000328063965,
GD696,Unknown,APASSJ011913.21-225411.8,19.805048,-22.903285,14.395000457763672,0.028999999165534973,14.343999862670898,0.03400000184774399,14.307999610900879,0.02800000086426735,14.51200008392334,0.0560000017285347,14.704000473022461,0.06400000303983688,2.289999588356295,3.8999878142931266,-8.51000386319356,3.8999878142931266,14.314000129699707,0.03500000014901161,14.381999969482422,0.054999999701976776,14.345999717712402,0.06300000101327896,16.5654525756836,0.0266294945031405,16.1035804748535,0.0137201258912683,14.291000366210938,0.032999999821186066,14.317999839782715,0.05700000002980232,12.795999526977539,,9.029000282287598,
GD697,Unknown,APASSJ011945.02-265358.9,19.937614,-26.89972,15.407999992370605,0.03999999910593033,14.831000328063965,0.027000000700354576,15.060999870300293,0.023000000044703484,14.70300006866455,0.024000000208616257,14.579000473022461,0.07199999690055847,1.8900000668509165,4.100003843632294,-59.99004060868174,4.100003843632294,13.666000366210938,0.02800000086426735,13.350000381469727,0.029999999329447746,13.331999778747559,0.03700000047683716,,,19.243371963501,0.0453032404184341,13.258999824523926,0.026000000536441803,13.29699993133545,0.03400000184774399,12.302000045776367,,9.185999870300293,
GD698,Unknown,APASSJ012511.41-290523.5,21.297543,-29.089867,16.010000228881836,0.07800000160932541,15.468000411987305,0.06700000166893005,15.772000312805176,0.027000000700354576,15.248000144958496,0.07199999690055847,15.196000099182129,0.05900000035762787,-1.7899992144521093,4.100003843632294,-10.239983657811536,4.100003843632294,14.392999649047852,0.028999999165534973,14.10099983215332,0.035999998450279236,13.984999656677246,0.05900000035762787,,,19.6623477935791,0.0274534728378057,13.982999801635742,0.02800000086426735,14.0600004196167,0.04699999839067459,12.465999603271484,,8.795999526977539,
GD699,Unknown,APASSJ003413.53-064139.0,8.5564,-6.694172,14.428000450134277,0.03400000184774399,13.947999954223633,0.02199999988079071,14.154000282287598,0.020999999716877937,13.831000328063965,0.02199999988079071,13.654000282287598,0.10100000351667404,11.64999575848924,3.800016020250041,-84.90996260661632,3.800016020250041,12.916000366210938,0.023000000044703484,12.659000396728516,0.02199999988079071,12.576000213623047,0.026000000536441803,,,17.0712909698486,0.0231647957116365,12.559000015258789,0.02500000037252903,12.607000350952148,0.02800000086426735,12.5,0.44999998807907104,9.057999610900879,0.5009999871253967
GD700,Unknown,APASSJ003431.53-112010.4,8.631382,-11.336224,15.727999687194824,0.01899999938905239,15.253999710083008,0.06599999964237213,15.470000267028809,0.03500000014901161,15.142999649047852,0.06599999964237213,15.015000343322754,0.11299999803304672,12.66998415303533,4.100003843632294,-28.959982955711894,4.100003843632294,14.288999557495117,0.029999999329447746,13.958000183105469,0.03099999949336052,13.972000122070312,0.05999999865889549,,,18.0565643310547,0.0481177009642124,13.88599967956543,0.028999999165534973,13.944000244140625,0.04800000041723251,12.666000366210938,,8.486000061035156,
GD701,Unknown,APASSJ003434.15-075717.3,8.642294,-7.954815,14.28499984741211,0.014000000432133675,13.706000328063965,0.017000000923871994,13.968999862670898,0.01600000075995922,13.548999786376953,0.03999999910593033,13.430999755859375,0.035999998450279236,34.04001545277424,3.800016020250041,-20.689991288236342,3.800016020250041,12.543000221252441,0.02199999988079071,12.23900032043457,0.02500000037252903,12.199999809265137,0.027000000700354576,,,17.8390464782715,0.0118382927030325,12.130999565124512,0.024000000208616257,12.182000160217285,0.02500000037252903,12.081999778747559,,9.128000259399414,
GD702,Star,APASSJ003438.19-114114.0,8.659143,-11.687241,14.098999977111816,0.032999999821186066,13.635000228881836,0.014999999664723873,13.838000297546387,0.02800000086426735,13.532999992370605,0.03099999949336052,13.37399959564209,0.12300000339746475,73.44000259763561,5.500008001035894,-40.76999939570669,5.500008001035894,12.625,0.027000000700354576,12.343000411987305,0.024000000208616257,12.258999824523926,0.023000000044703484,21.9370346069336,0.0296872276812792,16.5772132873535,0.00129391415975988,12.28499984741211,0.024000000208616257,12.27299976348877,0.024000000208616257,12.196999549865723,0.33799999952316284,9.22599983215332,
GD703,Unknown,APASSJ003650.94-085958.9,9.212273,-8.999699,15.668000221252441,0.04899999871850014,15.116000175476074,0.02800000086426735,15.407999992370605,0.02199999988079071,15.00100040435791,0.028999999165534973,14.82800006866455,0.09000000357627869,23.75999920332106,4.100003843632294,-68.42987713753246,4.100003843632294,14.001999855041504,0.02800000086426735,13.72599983215332,0.02500000037252903,13.682999610900879,0.050999999046325684,,,18.4238967895508,0.0157923381775618,13.571999549865723,0.027000000700354576,13.597000122070312,0.039000000804662704,12.07699966430664,,9.09000015258789,
GD704,Unknown,APASSJ003700.59-083750.1,9.252469,-8.630592,15.48900032043457,0.024000000208616257,14.847999572753906,0.03099999949336052,15.152000427246094,0.041999999433755875,14.696999549865723,0.03999999910593033,14.63599967956543,0.0689999982714653,6.249995976759237,4.100003843632294,-27.650015908875503,4.100003843632294,13.694999694824219,0.03099999949336052,13.387999534606934,0.024000000208616257,13.307000160217285,0.035999998450279236,,,19.3024806976318,0.0268526058644056,13.204000473022461,0.02500000037252903,13.267999649047852,0.03500000014901161,12.282999992370605,,9.060999870300293,0.5429999828338623
GD705,Unknown,APASSJ003706.78-095053.0,9.278273,-9.848081,17.542999267578125,0.12200000137090683,16.961000442504883,0.06300000101327896,,,,,,,-2.0000017002530512,4.799988118975307,1.1000016002071789,4.799988118975307,15.718999862670898,0.05700000002980232,15.187000274658203,0.07400000095367432,15.32800006866455,0.1809999942779541,,,23.1422061920166,0.288767486810684,15.17199993133545,0.0430000014603138,15.532999992370605,0.16300000250339508,12.767999649047852,,8.538000106811523,
GD706,Unknown,APASSJ003721.95-071410.2,9.341467,-7.23617,15.383999824523926,0.01600000075995922,14.75100040435791,0.03700000047683716,15.038999557495117,0.004999999888241291,14.593000411987305,0.03999999910593033,14.446000099182129,0.06700000166893005,14.270003521232866,3.800016020250041,-4.250016172591131,3.800016020250041,13.612000465393066,0.026000000536441803,13.395000457763672,0.03500000014901161,13.322999954223633,0.03799999877810478,,,19.5101356506348,0.0810766369104385,13.211999893188477,0.027000000700354576,13.27400016784668,0.03500000014901161,12.631999969482422,0.5299999713897705,8.746999740600586,
GD707,Unknown,APASSJ003805.63-091802.7,9.523469,-9.300773,17.434999465942383,0.1889999955892563,16.865999221801758,0.26499998569488525,17.195999145507812,,16.84000015258789,,,,11.270015602349304,5.000004148314474,-12.300012349442113,5.000004148314474,15.836000442504883,0.07100000232458115,15.444999694824219,0.10000000149011612,15.53499984741211,0.19200000166893005,,,,,15.45300006866455,0.052000001072883606,15.225000381469727,0.11800000071525574,12.645000457763672,,9.04699993133545,
GD708,Unknown,APASSJ003813.07-123412.3,9.554474,-12.570111,15.72599983215332,0.12399999797344208,15.196000099182129,0.029999999329447746,15.385000228881836,,15.052000045776367,,14.932999610900879,,10.410011873318581,3.8999878142931266,-11.710008220688906,3.8999878142931266,14.168000221252441,0.029999999329447746,13.927000045776367,0.032999999821186066,13.800999641418457,0.04600000008940697,,,18.4954586029053,0.0390902459621429,13.795999526977539,0.02800000086426735,13.784000396728516,0.04399999976158142,12.743000030517578,,8.680000305175781,
GD709,Unknown,APASSJ003837.82-083334.2,9.657609,-8.559502,16.19300079345703,0.024000000208616257,15.54699993133545,0.05700000002980232,15.842000007629395,0.06400000303983688,15.392000198364258,0.01600000075995922,15.243000030517578,0.0689999982714653,27.590003446675837,4.100003843632294,-8.769995929469587,4.100003843632294,14.343999862670898,0.027000000700354576,14.008000373840332,0.032999999821186066,13.944999694824219,0.0560000017285347,,,20.4808044433594,0.13526314496994,13.885000228881836,0.02800000086426735,13.906999588012695,0.04699999839067459,12.041000366210938,,9.013999938964844,0.46799999475479126
GD71,WD,APASSJ055227.67+155311.2,88.115296,15.886463,12.842000007629395,0.09099999815225601,13.039999961853027,0.06800000369548798,12.791999816894531,0.04600000008940697,13.3100004196167,0.054999999701976776,13.614999771118164,0.04100000113248825,75.8001631766092,3.8999878142931266,-174.93984050815925,3.8999878142931266,13.727999687194824,0.02500000037252903,13.901000022888184,0.03500000014901161,14.114999771118164,0.06499999761581421,,,,,14.026000022888184,0.03099999949336052,14.12399959564209,0.054999999701976776,12.10200023651123,0.3799999952316284,9.02400016784668,
GD710,Unknown,APASSJ003915.00-080009.4,9.812519,-8.002619,15.680999755859375,0.017999999225139618,15.23799991607666,0.01899999938905239,15.404999732971191,0.023000000044703484,15.10200023651123,0.010999999940395355,14.95300006866455,0.054999999701976776,30.020005578990094,3.800016020250041,-52.80011937429663,3.800016020250041,14.152999877929688,0.029999999329447746,13.831000328063965,0.03200000151991844,13.765000343322754,0.050999999046325684,,,18.0837345123291,0.0315618366003037,13.741999626159668,0.027000000700354576,13.732999801635742,0.04500000178813934,12.074000358581543,,8.449000358581543,
GD711,Unknown,APASSJ004001.07-045959.2,10.004494,-4.999804,15.163999557495117,0.03700000047683716,14.666000366210938,0.006000000052154064,14.892999649047852,0.023000000044703484,14.538000106811523,0.023000000044703484,14.359999656677246,0.03099999949336052,26.809992050402798,3.800016020250041,-39.89987926615868,3.800016020250041,13.567000389099121,0.023000000044703484,13.234999656677246,0.02199999988079071,13.187999725341797,0.03400000184774399,,,18.1072082519531,0.0483341664075851,13.159000396728516,0.02500000037252903,13.135000228881836,0.03200000151991844,12.168000221252441,,9.184000015258789,
GD712,Unknown,APASSJ004009.55-090845.3,10.039812,-9.145941,14.73799991607666,0.04100000113248825,14.07800006866455,0.04600000008940697,14.397000312805176,0.05900000035762787,13.913000106811523,0.04100000113248825,13.73900032043457,0.03799999877810478,13.740011854679324,4.100003843632294,-28.42999128915835,4.100003843632294,12.76200008392334,0.027000000700354576,12.343000411987305,0.02199999988079071,12.23900032043457,0.026000000536441803,,,18.5225696563721,0.00277598272077739,12.189000129699707,0.02500000037252903,12.220000267028809,0.02500000037252903,11.97599983215332,0.26899999380111694,8.755000114440918,
GD713,Unknown,APASSJ004029.32-125350.0,10.122185,-12.897232,15.743000030517578,0.028999999165534973,15.321999549865723,0.041999999433755875,15.461999893188477,0.03099999949336052,15.343000411987305,0.032999999821186066,15.246000289916992,0.15299999713897705,5.1599879952846095,4.100003843632294,-6.389999953171355,4.100003843632294,14.684000015258789,0.032999999821186066,14.491999626159668,0.050999999046325684,14.3100004196167,0.0689999982714653,21.2329406738281,0.302058607339859,17.8352375030518,0.0386548079550266,14.425000190734863,0.03400000184774399,14.420999526977539,0.06300000101327896,12.763999938964844,,9.218000411987305,
GD714,Unknown,APASSJ004109.67-084950.9,10.290317,-8.830832,17.03499984741211,,16.402000427246094,0.09200000017881393,16.788999557495117,,16.125999450683594,,,,10.20999625325203,4.200012062938185,-48.39983957936056,4.200012062938185,15.199000358581543,0.04800000041723251,14.708000183105469,0.057999998331069946,14.838000297546387,0.11599999666213989,,,19.8356857299805,0.0199110861867666,14.687000274658203,0.03400000184774399,14.538000106811523,0.06800000369548798,12.722999572753906,,8.99899959564209,
GD715,Unknown,APASSJ004116.75-133011.7,10.319814,-13.503264,15.039999961853027,0.023000000044703484,14.515999794006348,0.052000001072883606,14.732999801635742,0.02199999988079071,14.354000091552734,0.04800000041723251,14.197999954223633,0.06199999898672104,27.849996331497096,3.999996033599018,-33.789995723054744,3.999996033599018,13.355999946594238,0.026000000536441803,12.979000091552734,0.02800000086426735,12.944999694824219,0.035999998450279236,,,18.0824089050293,0.0125528508797288,12.909000396728516,0.02500000037252903,12.934000015258789,0.029999999329447746,12.652000427246094,0.48899999260902405,9.017999649047852,
GD716,Star,APASSJ004121.35-082320.2,10.338978,-8.388968,13.178000450134277,0.02199999988079071,13.166000366210938,0.028999999165534973,13.114999771118164,0.032999999821186066,13.307000160217285,0.039000000804662704,13.52299976348877,0.03799999877810478,19.869984134857077,2.7000000955013093,-30.229991898522712,2.599999243102502,13.175999641418457,0.023000000044703484,13.180000305175781,0.02800000086426735,13.173999786376953,0.028999999165534973,15.0930690765381,0.0137819293886423,14.7827320098877,0.00800639949738979,13.187999725341797,0.027000000700354576,13.182999610900879,0.03099999949336052,12.72700023651123,0.5270000100135803,8.781999588012695,
GD717,Unknown,APASSJ004138.16-132326.8,10.409024,-13.390795,16.04199981689453,0.03099999949336052,15.539999961853027,0.032999999821186066,15.744000434875488,0.026000000536441803,15.36400032043457,0.05900000035762787,15.246999740600586,0.09200000017881393,57.27996176574379,4.100003843632294,-16.650000725348946,3.999996033599018,14.418999671936035,0.03200000151991844,14.11400032043457,0.04100000113248825,13.973999977111816,0.05700000002980232,,,18.7845973968506,0.0175247453153133,13.95199966430664,0.02800000086426735,13.925999641418457,0.04699999839067459,12.699999809265137,,8.607999801635742,
GD718,Unknown,APASSJ004159.93-084506.1,10.499733,-8.751721,15.946999549865723,0.028999999165534973,15.220000267028809,0.026000000536441803,15.586999893188477,0.0430000014603138,15.041000366210938,0.028999999165534973,14.866999626159668,0.1289999932050705,-22.10000420745928,4.100003843632294,-128.05992155335844,4.100003843632294,13.810999870300293,0.028999999165534973,13.446999549865723,0.029999999329447746,13.368000030517578,0.0430000014603138,,,19.4957580566406,0.0188217423856258,13.277999877929688,0.02500000037252903,13.326000213623047,0.03500000014901161,12.50100040435791,,9.02299976348877,
GD719,Unknown,APASSJ004213.04-145411.8,10.554371,-14.903296,14.946000099182129,0.024000000208616257,14.359000205993652,0.03700000047683716,14.609000205993652,0.035999998450279236,14.220999717712402,0.04600000008940697,14.029999732971191,0.020999999716877937,44.679960774374194,5.199984161663451,5.49000005776179,5.199984161663451,13.199000358581543,0.02800000086426735,12.850000381469727,0.02500000037252903,12.824999809265137,0.03500000014901161,,,17.9970149993896,0.0436992235481739,12.711000442504883,0.026000000536441803,12.706999778747559,0.028999999165534973,11.970000267028809,,8.77400016784668,
GD72,WD,APASSJ061000.36+281426.7,92.501506,28.240769,14.545999526977539,0.017000000923871994,14.656999588012695,0.03200000151991844,14.479000091552734,0.08799999952316284,14.869000434875488,0.061000000685453415,,,-103.9798793499358,4.100003843632294,-147.13992277393118,4.100003843632294,15.107999801635742,0.032999999821186066,15.194999694824219,0.06599999964237213,15.244000434875488,0.11500000208616257,,,,,15.265999794006348,0.05400000140070915,15.59000015258789,0.17499999701976776,12.383999824523926,,9.043000221252441,
GD720,Unknown,APASSJ004214.51-110729.5,10.560476,-11.124888,16.565000534057617,0.10499999672174454,15.876999855041504,0.03799999877810478,16.231000900268555,0.05700000002980232,15.756999969482422,0.03099999949336052,15.562000274658203,0.10899999737739563,0.8600003525316424,4.100003843632294,-4.3899841330130585,4.100003843632294,14.675000190734863,0.03700000047683716,14.347000122070312,0.035999998450279236,14.289999961853027,0.05999999865889549,,,20.767126083374,0.146309331059456,14.16100025177002,0.03099999949336052,14.170000076293945,0.05299999937415123,12.61299991607666,0.4790000021457672,8.657999992370605,
GD722,Unknown,APASSJ004227.79-032950.6,10.615805,-3.497412,16.22599983215332,0.19499999284744263,15.692000389099121,0.05400000140070915,16.00200080871582,0.03999999910593033,15.5,0.11999999731779099,15.319999694824219,,13.330008277989691,3.800016020250041,-12.719988262688275,3.800016020250041,14.409000396728516,0.02800000086426735,14.055000305175781,0.03999999910593033,14.001999855041504,0.04699999839067459,,,20.0287303924561,0.0383765511214733,13.993000030517578,0.028999999165534973,14.027000427246094,0.050999999046325684,12.642000198364258,,9.053000450134277,
GD723,Unknown,APASSJ004230.59-094719.7,10.627494,-9.788817,16.100000381469727,0.05700000002980232,15.579999923706055,0.054999999701976776,15.821999549865723,0.01600000075995922,15.437999725341797,0.04600000008940697,15.387999534606934,0.1080000028014183,-11.699999868142186,4.100003843632294,-44.03988132253289,4.100003843632294,14.595999717712402,0.03099999949336052,14.317999839782715,0.03999999910593033,14.199999809265137,0.06300000101327896,,,18.7552394866943,0.00295975175686181,14.196000099182129,0.03099999949336052,14.218000411987305,0.0560000017285347,12.729000091552734,,9.133000373840332,
GD724,Unknown,APASSJ004252.93-065945.0,10.720578,-6.995852,16.41699981689453,0.008999999612569809,15.857999801635742,0.07900000363588333,16.048999786376953,0.023000000044703484,15.732000350952148,0.039000000804662704,15.484999656677246,0.1809999942779541,32.550011019338854,3.8999878142931266,-23.069988492352422,3.8999878142931266,14.779000282287598,0.04100000113248825,14.565999984741211,0.04500000178813934,14.539999961853027,0.09099999815225601,,,18.8166065216064,0.0655216127634048,14.449000358581543,0.03400000184774399,14.494000434875488,0.0689999982714653,12.482999801635742,,8.631999969482422,
GD725,Unknown,APASSJ004255.18-053941.3,10.72993,-5.661482,15.694999694824219,0.041999999433755875,15.220999717712402,0.06300000101327896,15.420999526977539,0.006000000052154064,15.067999839782715,0.006000000052154064,14.781999588012695,0.2720000147819519,9.920015963871265,3.800016020250041,-36.11015890783165,3.800016020250041,14.081999778747559,0.026000000536441803,13.788999557495117,0.041999999433755875,13.805000305175781,0.05000000074505806,,,18.2681102752686,0.0531941391527653,13.711999893188477,0.02800000086426735,13.79699993133545,0.04399999976158142,12.61299991607666,,9.032999992370605,
GD726,Unknown,APASSJ004416.77-122556.6,11.0699,-12.432395,17.121000289916992,0.10700000077486038,16.648000717163086,0.10300000011920929,16.861000061035156,0.04500000178813934,16.382999420166016,0.11800000071525574,16.1299991607666,,7.890012329880847,4.299983856981271,-21.330000345187727,4.299983856981271,15.467000007629395,0.05299999937415123,15.137999534606934,0.08799999952316284,14.96500015258789,0.11999999731779099,,,,,14.996000289916992,0.039000000804662704,15.10200023651123,0.10000000149011612,12.760000228881836,,9.111000061035156,
GD727,Unknown,APASSJ004452.63-033956.7,11.219319,-3.665756,16.923999786376953,0.26499998569488525,16.354000091552734,0.11299999803304672,16.645000457763672,0.06700000166893005,16.240999221801758,0.04100000113248825,16.030000686645508,,11.459987672424177,4.200012062938185,-36.16991925809998,4.200012062938185,15.13700008392334,0.04399999976158142,14.78600025177002,0.06499999761581421,14.657999992370605,0.09700000286102295,,,20.2643585205078,0.0449472591280937,14.652000427246094,0.035999998450279236,14.663000106811523,0.08100000023841858,12.552000045776367,,8.505000114440918,
GD728,subdwarf,APASSJ004457.17-122855.2,11.238212,-12.482014,15.107000350952148,0.027000000700354576,15.28600025177002,0.029999999329447746,15.083999633789062,0.014999999664723873,15.470000267028809,0.05000000074505806,15.75100040435791,,2.440000866954506,5.4000001910026185,-7.740000000922009,5.4000001910026185,15.75,0.08399999886751175,16.12299919128418,0.23499999940395355,15.8149995803833,,14.2760763168335,0.00961373653262854,14.4428253173828,0.00654609221965075,16.216999053955078,0.07900000363588333,15.89900016784668,0.20200000703334808,12.753999710083008,,9.039999961853027,
GD729,WD,APASSJ004618.38-030201.7,11.576612,-3.033832,15.647000312805176,0.03700000047683716,15.482999801635742,,15.461999893188477,0.10499999672174454,15.621999740600586,0.11599999666213989,15.737000465393066,0.3919999897480011,14.000004739500582,7.300008201127639,-70.0200027495157,7.300008201127639,15.656000137329102,0.05900000035762787,15.682000160217285,0.12300000339746475,16.729999542236328,,16.1480312347412,0.00620690220966935,15.8251190185547,0.00338581739924848,15.944000244140625,0.06700000166893005,15.79699993133545,0.1850000023841858,12.61400032043457,0.4650000035762787,8.60200023651123,
GD730,Unknown,APASSJ004641.83-091301.0,11.674317,-9.216971,16.63800048828125,0.017000000923871994,15.937999725341797,0.18199999630451202,16.260000228881836,0.09700000286102295,15.800000190734863,0.07500000298023224,15.729000091552734,0.2370000034570694,-9.150012101599714,4.200012062938185,-11.499984248075634,4.200012062938185,14.890000343322754,0.03700000047683716,14.444000244140625,0.039000000804662704,14.503000259399414,0.07599999755620956,,,20.6865425109863,0.0372565872967243,14.395999908447266,0.03099999949336052,14.479999542236328,0.0689999982714653,12.064000129699707,,8.994999885559082,
GD731,Unknown,APASSJ004650.10-095124.9,11.708776,-9.856939,16.42799949645996,0.05299999937415123,15.869000434875488,0.11299999803304672,16.049999237060547,0.05700000002980232,15.697999954223633,0.10300000011920929,15.604999542236328,0.07400000095367432,1.0000008501265256,4.100003843632294,-59.67000251985155,4.100003843632294,14.638999938964844,0.032999999821186066,14.380999565124512,0.039000000804662704,14.383000373840332,0.06300000101327896,,,19.2823543548584,0.014582141302526,14.222000122070312,0.029999999329447746,14.305999755859375,0.06199999898672104,12.696999549865723,,8.942999839782715,
GD732,Unknown,APASSJ004650.80-104918.8,11.711701,-10.821898,16.136999130249023,0.05700000002980232,15.914999961853027,0.0689999982714653,15.944999694824219,0.07900000363588333,15.873000144958496,0.07000000029802322,15.83899974822998,0.1899999976158142,14.040000496606808,4.799988118975307,-1.7799984334487817,4.799988118975307,15.404000282287598,0.0430000014603138,15.503000259399414,0.07699999958276749,15.383999824523926,0.17299999296665192,20.3847160339355,0.130896255373955,18.0676383972168,0.0247287414968014,15.428999900817871,0.04899999871850014,15.288000106811523,0.12099999934434891,12.484999656677246,0.40799999237060547,9.13700008392334,
GD734,Unknown,APASSJ004812.50-120342.2,12.052102,-12.061728,17.125,,16.325000762939453,,,,,,,,0.7899984154846607,4.200012062938185,-6.580008039236418,4.200012062938185,15.0600004196167,0.050999999046325684,14.616000175476074,0.0560000017285347,14.659000396728516,0.08500000089406967,,,,,14.579000473022461,0.03400000184774399,14.60200023651123,0.07100000232458115,12.057999610900879,,9.067999839782715,
GD735,Unknown,APASSJ004816.98-063859.2,12.070788,-6.649791,16.45199966430664,0.4690000116825104,16.073999404907227,0.0729999989271164,16.25,0.2150000035762787,15.866000175476074,0.0689999982714653,,,4.619987976184348,4.100003843632294,-49.7401189932134,4.100003843632294,14.838000297546387,0.029999999329447746,14.420999526977539,0.039000000804662704,14.352999687194824,0.07199999690055847,,,19.7162799835205,0.115332171320915,14.35099983215332,0.03099999949336052,14.395999908447266,0.06800000369548798,12.63700008392334,,9.156000137329102,
GD736,Unknown,APASSJ004836.60-101911.0,12.152505,-10.319729,16.74799919128418,0.057999998331069946,15.753999710083008,0.028999999165534973,16.246999740600586,0.03400000184774399,15.447999954223633,0.023000000044703484,15.04699993133545,0.10599999874830246,-21.790008031530306,4.100003843632294,-128.4998405026272,4.100003843632294,13.944000244140625,0.028999999165534973,13.463000297546387,0.02500000037252903,13.34000015258789,0.03400000184774399,,,,,13.211000442504883,0.027000000700354576,13.218999862670898,0.032999999821186066,12.196999549865723,,8.574000358581543,
GD737,cWD,APASSJ004839.85-080035.1,12.166081,-8.00977,16.851999282836914,0.01899999938905239,16.628000259399414,0.024000000208616257,16.709999084472656,0.04600000008940697,16.916000366210938,0.04899999871850014,,,65.08008227683604,6.000011853757314,-3.6899998576700455,6.000011853757314,16.729999542236328,0.10599999874830246,16.62299919128418,0.2619999945163727,17.07900047302246,,18.2201347351074,0.0857752710580826,17.3326320648193,0.0313668809831142,,,,,,,,
GD738,Star,APASSJ004933.64-085051.6,12.390198,-8.847694,14.03499984741211,0.052000001072883606,13.555999755859375,0.012000000104308128,13.75100040435791,0.035999998450279236,13.442000389099121,0.039000000804662704,13.342000007629395,0.020999999716877937,30.189994504326023,4.100003843632294,-118.41012455988675,4.100003843632294,12.539999961853027,0.02800000086426735,12.218000411987305,0.02199999988079071,12.187000274658203,0.023000000044703484,22.1787395477295,0.154593735933304,16.5155696868896,0.00571767427027225,12.156000137329102,0.024000000208616257,12.166999816894531,0.02500000037252903,12.567000389099121,,9.092000007629395,
GD739,Unknown,APASSJ005012.21-054424.7,12.550875,-5.740197,17.066999435424805,,16.326000213623047,,16.743999481201172,0.14399999380111694,16.25200080871582,0.07100000232458115,,,3.2299991289619356,4.299983856981271,-0.6699995822145866,4.299983856981271,15.144000053405762,0.04500000178813934,14.73900032043457,0.06599999964237213,14.87399959564209,0.125,,,,,14.685999870300293,0.035999998450279236,14.680999755859375,0.0820000022649765,12.13700008392334,,8.710000038146973,
GD740,Star,APASSJ005120.34-095523.6,12.834765,-9.923228,14.430999755859375,0.02800000086426735,14.295000076293945,0.01600000075995922,14.286999702453613,0.028999999165534973,14.329000473022461,0.028999999165534973,14.442999839782715,0.04399999976158142,23.169996711658314,3.200000469405495,-46.0000810562633,2.9000015956626157,13.907999992370605,0.027000000700354576,13.817999839782715,0.027000000700354576,13.803000450134277,0.0430000014603138,16.1784572601318,0.0106445327401161,15.5301208496094,0.00394802074879408,13.755000114440918,0.026000000536441803,13.786999702453613,0.04399999976158142,12.57699966430664,,9.11400032043457,
GD741,Star,APASSJ005211.47-110440.1,13.047794,-11.077831,13.246000289916992,0.02800000086426735,13.0600004196167,0.027000000700354576,13.090999603271484,0.00800000037997961,13.107999801635742,0.03200000151991844,13.194999694824219,0.03200000151991844,38.509920705109835,2.8000007432638085,-20.099988796573598,2.9999987646078807,12.687999725341797,0.024000000208616257,12.590999603271484,0.026000000536441803,12.531999588012695,0.027000000700354576,17.4770946502686,0.0458726584911346,15.4056711196899,0.0104439221322536,12.531999588012695,0.023000000044703484,12.550999641418457,0.027000000700354576,12.71500015258789,,9.156000137329102,
GD742,Unknown,APASSJ005216.09-034319.3,13.067071,-3.722039,16.18000030517578,0.04100000113248825,15.541999816894531,0.11100000143051147,15.928000450134277,0.04899999871850014,15.480999946594238,0.04699999839067459,15.364999771118164,0.22300000488758087,55.63008235185407,4.100003843632294,-11.639988224487752,4.100003843632294,14.515999794006348,0.029999999329447746,14.1899995803833,0.04500000178813934,14.085000038146973,0.06199999898672104,,,19.0019264221191,0.0119877150282264,14.104999542236328,0.028999999165534973,14.135000228881836,0.06300000101327896,11.954999923706055,,8.862000465393066,
GD743,subdwarf,APASSJ005215.04-103946.4,13.062672,-10.662912,11.123000144958496,0.012000000104308128,11.170000076293945,0.008999999612569809,11.062999725341797,0.032999999821186066,11.25100040435791,0.013000000268220901,11.376999855041504,0.02800000086426735,-32.15998731320724,2.0999988691983162,-33.419987084926106,2.0000017002530512,10.868000030517578,0.026000000536441803,10.704000473022461,0.024000000208616257,10.619999885559082,0.020999999716877937,,,,,10.593000411987305,0.023000000044703484,10.621000289916992,0.020999999716877937,9.930000305175781,0.04800000041723251,7.077000141143799,0.08799999952316284
GD744,WD,APASSJ005215.49-092417.7,13.064572,-9.404939,15.482999801635742,0.013000000268220901,15.361000061035156,0.035999998450279236,15.338000297546387,0.04500000178813934,15.529999732971191,0.029999999329447746,15.807000160217285,,90.11987858684734,6.099984057073016,18.29001666919794,6.099984057073016,15.539999961853027,0.06300000101327896,15.605999946594238,0.0949999988079071,15.423999786376953,0.17599999904632568,,,,,,,,,,,,
GD745,Star,APASSJ005248.12-083631.6,13.2005,-8.608798,13.460000038146973,0.03500000014901161,13.387999534606934,0.004999999888241291,13.336000442504883,0.026000000536441803,13.484999656677246,0.029999999329447746,13.684000015258789,0.057999998331069946,12.880008125648601,2.9999987646078807,-9.789984324015677,2.9999987646078807,13.232000350952148,0.027000000700354576,13.199999809265137,0.02199999988079071,13.246999740600586,0.032999999821186066,16.1971225738525,0.00816261861473322,15.5169591903687,0.00382630084641278,13.16100025177002,0.02500000037252903,13.192000389099121,0.03500000014901161,12.09000015258789,,8.991999626159668,
GD746,Unknown,APASSJ005330.71-051659.0,13.37797,-5.283061,17.020000457763672,0.32499998807907104,16.091999053955078,0.1120000034570694,16.226999282836914,0.1379999965429306,15.894000053405762,0.06199999898672104,,,-4.280003986423253,4.200012062938185,-40.56983889313415,4.200012062938185,14.881999969482422,0.032999999821186066,14.675000190734863,0.0729999989271164,14.581999778747559,0.11599999666213989,,,19.2606868743896,0.0756920576095581,14.618000030517578,0.03500000014901161,14.581999778747559,0.07800000160932541,12.479000091552734,,8.467000007629395,
GD747,Unknown,APASSJ005534.69-055118.8,13.894578,-5.85524,16.618999481201172,0.054999999701976776,16.187000274658203,0.04699999839067459,16.253999710083008,,15.960000038146973,,15.67300033569336,0.12300000339746475,-1.900000847854244,4.200012062938185,-18.179999278800096,4.200012062938185,14.878000259399414,0.03500000014901161,14.586000442504883,0.04399999976158142,14.666000366210938,0.10300000011920929,,,19.2579002380371,0.0882375538349152,14.432999610900879,0.032999999821186066,14.50100040435791,0.0820000022649765,11.944999694824219,0.48899999260902405,8.52400016784668,
GD748,WD,APASSJ005547.78-084508.0,13.949123,-8.752242,15.888999938964844,0.061000000685453415,16.003000259399414,0.05299999937415123,15.871999740600586,0.02199999988079071,16.290000915527344,,16.09600067138672,,8.780004282016307,5.4000001910026185,-66.85992048005573,5.4000001910026185,16.722000122070312,0.12099999934434891,16.90399932861328,0.2939999997615814,16.42099952697754,,14.8850412368774,0.0145727517083287,15.1609220504761,0.0112093705683947,17.202999114990234,0.1809999942779541,16.976999282836914,,12.710000038146973,,9.173999786376953,
GD749,Star,APASSJ005628.55-125542.9,14.118976,-12.928597,16.128000259399414,0.019999999552965164,16.027000427246094,0.1469999998807907,16.097000122070312,,16.25200080871582,,16.219999313354492,,3.3400007623640704,4.7000159156596055,-15.209999583021272,4.7000159156596055,15.930000305175781,0.09300000220537186,16.06100082397461,0.21199999749660492,15.239999771118164,,18.3475151062012,0.0811511650681496,18.0524711608887,0.0437312722206116,15.95300006866455,0.06700000166893005,16.02199935913086,0.23100000619888306,12.479999542236328,,8.861000061035156,
GD75,Unknown,APASSJ063223.88+473632.7,98.099511,47.60911,14.288000106811523,0.07199999690055847,13.631999969482422,0.04399999976158142,13.916999816894531,0.0430000014603138,13.468000411987305,0.05299999937415123,13.29699993133545,0.10300000011920929,-5.1599879952846095,5.10001195834775,-53.840159671381116,5.10001195834775,12.350000381469727,0.020999999716877937,11.975000381469727,0.01899999938905239,11.949999809265137,0.020999999716877937,,,17.6961059570313,0.0195518769323826,11.878999710083008,0.026000000536441803,11.888999938964844,0.024000000208616257,12.229999542236328,0.32899999618530273,9.034000396728516,
GD750,Star,APASSJ005643.11-020401.2,14.179661,-2.067005,11.744000434875488,0.028999999165534973,11.45300006866455,0.07400000095367432,11.53600025177002,0.01899999938905239,11.447999954223633,0.06400000303983688,11.486000061035156,0.03999999910593033,21.39998432539869,1.7999999954554369,-24.140015375451185,1.7999999954554369,10.883000373840332,0.023000000044703484,10.822999954223633,0.02500000037252903,10.732999801635742,0.01899999938905239,18.605899810791,0.110238112509251,14.9052886962891,0.0112629747018218,10.718000411987305,0.02199999988079071,10.751999855041504,0.02199999988079071,10.616000175476074,0.125,8.336999893188477,0.328000009059906
GD751,Unknown,APASSJ005746.50-032000.0,14.443765,-3.333337,16.402999877929688,0.06800000369548798,15.732999801635742,0.00800000037997961,16.01799964904785,0.08500000089406967,15.559000015258789,0.1080000028014183,15.33899974822998,0.06800000369548798,-2.9699999004151323,3.999996033599018,-14.270003521232866,3.999996033599018,14.496000289916992,0.03500000014901161,14.213000297546387,0.041999999433755875,14.185999870300293,0.07199999690055847,,,20.6815757751465,0.214448213577271,14.095999717712402,0.02800000086426735,14.15999984741211,0.07199999690055847,11.789999961853027,,8.802000045776367,
GD752,Unknown,APASSJ005750.17-030928.5,14.459057,-3.157934,15.876999855041504,0.054999999701976776,15.260000228881836,0.07500000298023224,15.53499984741211,0.06199999898672104,15.071000099182129,0.03099999949336052,14.869999885559082,0.03400000184774399,0.06000012007234545,3.8999878142931266,-29.390004056040198,3.8999878142931266,13.993000030517578,0.026000000536441803,13.57699966430664,0.03400000184774399,13.557000160217285,0.04399999976158142,,,19.5749931335449,0.0260986778885126,13.45199966430664,0.02500000037252903,13.505000114440918,0.04800000041723251,12.019000053405762,0.4300000071525574,8.746999740600586,
GD753,Unknown,APASSJ005808.07-032537.2,14.533641,-3.427022,16.545000076293945,0.16099999845027924,16.16699981689453,0.09700000286102295,16.347999572753906,0.11500000208616257,16.173999786376953,0.00800000037997961,15.95300006866455,0.041999999433755875,-2.1399983097580844,4.499999886320438,-8.790011816017795,4.499999886320438,15.631999969482422,0.061000000685453415,15.376999855041504,0.09000000357627869,15.253000259399414,0.1679999977350235,21.5923938751221,0.464941948652267,18.6640434265137,0.0683417543768883,15.494000434875488,0.04600000008940697,15.166999816894531,0.15700000524520874,11.79699993133545,0.30799999833106995,8.942000389099121,
GD754,Unknown,APASSJ005850.72-123034.5,14.711354,-12.509586,16.29800033569336,0.03799999877810478,15.8100004196167,0.07000000029802322,15.979999542236328,0.006000000052154064,15.645999908447266,0.0729999989271164,15.517999649047852,0.21199999749660492,19.28001602209406,3.999996033599018,-18.749988339550328,3.999996033599018,14.684000015258789,0.04100000113248825,14.350000381469727,0.05299999937415123,14.364999771118164,0.07400000095367432,,,19.0627212524414,0.0780202969908714,14.25100040435791,0.029999999329447746,14.34000015258789,0.05999999865889549,12.355999946594238,,9.303000450134277,
GD755,Unknown,APASSJ005854.24-102117.6,14.726033,-10.354893,13.925000190734863,0.019999999552965164,13.479000091552734,0.026000000536441803,13.670000076293945,0.01600000075995922,13.357000350952148,0.01899999938905239,13.244000434875488,0.057999998331069946,-5.540004167414736,4.100003843632294,-85.56012326152995,4.100003843632294,12.484999656677246,0.026000000536441803,12.321000099182129,0.028999999165534973,12.223999977111816,0.026000000536441803,21.6495723724365,0.369383424520493,16.3110542297363,0.014413395896554,12.128000259399414,0.02199999988079071,12.145000457763672,0.02500000037252903,12.053000450134277,0.2849999964237213,8.585000038146973,
GD756,Unknown,APASSJ005912.24-075849.2,14.801024,-7.980339,13.178999900817871,0.027000000700354576,12.755000114440918,0.020999999716877937,12.928999900817871,0.023000000044703484,12.687000274658203,0.014000000432133675,12.592000007629395,0.07800000160932541,66.09995689359494,2.0000017002530512,-7.890012329880847,2.0000017002530512,11.868000030517578,0.024000000208616257,11.678999900817871,0.02199999988079071,11.618000030517578,0.028999999165534973,19.9933166503906,0.0526754520833492,16.1105861663818,0.00488408375531435,11.555999755859375,0.023000000044703484,11.555999755859375,0.020999999716877937,11.522000312805176,0.24699999392032623,8.824000358581543,
GD757,Star,APASSJ005924.66-113010.1,14.85278,-11.502826,15.1850004196167,0.0560000017285347,15.074999809265137,0.019999999552965164,15.045999526977539,0.02500000037252903,15.130000114440918,0.028999999165534973,15.152000427246094,0.09099999815225601,-4.280003986423253,4.200012062938185,-11.87999960166053,4.200012062938185,14.831999778747559,0.039000000804662704,14.800999641418457,0.05700000002980232,14.597000122070312,0.08699999749660492,18.6905784606934,0.102297961711884,17.5086288452148,0.0342219062149525,14.767000198364258,0.03799999877810478,14.876999855041504,0.08500000089406967,12.451000213623047,,9.170999526977539,
GD758,Unknown,APASSJ010048.58-143744.5,15.202445,-14.629039,14.375,0.03099999949336052,13.810999870300293,0.01899999938905239,14.041000366210938,0.024000000208616257,13.67300033569336,0.0430000014603138,13.513999938964844,0.06800000369548798,34.09999189898372,3.8999878142931266,-9.20001621125266,3.8999878142931266,12.722999572753906,0.028999999165534973,12.42300033569336,0.032999999821186066,12.333999633789062,0.027000000700354576,,,17.8548355102539,0.0325449332594872,12.288999557495117,0.027000000700354576,12.295999526977539,0.027000000700354576,12.055999755859375,0.2800000011920929,8.918999671936035,
GD759,WD,APASSJ010102.28-041110.4,15.25953,-4.186225,15.458999633789062,0.07000000029802322,15.409000396728516,0.0989999994635582,15.35099983215332,0.05700000002980232,15.625,0.08900000154972076,15.71500015258789,,106.49987889337353,5.199984161663451,35.7500153768342,5.199984161663451,15.854000091552734,0.061000000685453415,15.845000267028809,0.125,15.946000099182129,0.28200000524520874,14.9343347549438,0.0162894446402788,15.1823720932007,0.011003028601408,15.913999557495117,0.05400000140070915,15.913000106811523,0.21199999749660492,12.486000061035156,0.5130000114440918,8.576000213623047,
GD76,Unknown,APASSJ063411.93+055118.1,98.549723,5.855054,14.402999877929688,0.027000000700354576,13.932000160217285,0.039000000804662704,14.10099983215332,0.035999998450279236,13.793000221252441,0.024000000208616257,13.633000373840332,0.035999998450279236,98.72999871731736,11.999987691524439,-149.2898416472599,12.300012349442113,12.791999816894531,0.026000000536441803,12.467000007629395,0.027000000700354576,12.456999778747559,0.026000000536441803,,,16.9072399139404,0.0291027594357729,12.4399995803833,0.024000000208616257,12.493000030517578,0.03200000151991844,12.098999977111816,,8.173999786376953,
GD760,Star,APASSJ010203.08-091855.3,15.512847,-9.315386,15.781000137329102,0.008999999612569809,15.88599967956543,0.05000000074505806,15.701000213623047,0.006000000052154064,15.98799991607666,0.017999999225139618,16.40399932861328,,0.6900011953803187,4.299983856981271,-2.0599992240022402,4.299983856981271,15.911999702453613,0.06700000166893005,15.815999984741211,0.12200000137090683,15.041999816894531,,17.7344627380371,0.0417659990489483,17.1832370758057,0.0224885810166597,16.01799964904785,0.08399999886751175,16.26799964904785,0.3700000047683716,12.22700023651123,,8.88599967956543,
GD761,Unknown,APASSJ010251.51-032449.6,15.714628,-3.413805,15.456000328063965,0.0729999989271164,14.868000030517578,0.06199999898672104,15.147000312805176,0.05900000035762787,14.723999977111816,0.061000000685453415,14.633000373840332,0.1509999930858612,-10.130003920494346,4.100003843632294,-31.970016061677597,4.100003843632294,13.812999725341797,0.02800000086426735,13.484000205993652,0.029999999329447746,13.529999732971191,0.0430000014603138,,,17.9971675872803,0.0418763309717178,13.425000190734863,0.026000000536441803,13.430000305175781,0.03700000047683716,12.586000442504883,,9.045999526977539,
GD762,Unknown,APASSJ010313.38-042522.7,15.805762,-4.422996,15.97700023651123,0.11599999666213989,15.178999900817871,0.03500000014901161,15.565999984741211,0.11699999868869781,15.036999702453613,0.0689999982714653,14.92300033569336,0.06199999898672104,-9.730007877806202,4.100003843632294,-13.78000761178555,4.100003843632294,13.826000213623047,0.029999999329447746,13.529999732971191,0.03500000014901161,13.458999633789062,0.04699999839067459,,,20.8788452148438,0.214228361845016,13.345000267028809,0.02500000037252903,13.345999717712402,0.03700000047683716,12.656000137329102,,9.168000221252441,
GD763,Unknown,APASSJ010402.47-150313.7,16.010332,-15.053816,14.413000106811523,0.014999999664723873,13.914999961853027,0.03400000184774399,14.130999565124512,0.009999999776482582,13.78600025177002,0.035999998450279236,13.744000434875488,0.07000000029802322,2.4300000859511783,3.800016020250041,-58.269962755730376,3.800016020250041,12.890999794006348,0.026000000536441803,12.630000114440918,0.03099999949336052,12.565999984741211,0.028999999165534973,,,17.0960826873779,0.0296485833823681,12.520999908447266,0.024000000208616257,12.536999702453613,0.027000000700354576,12.517999649047852,,9.145000457763672,
GD764,Unknown,APASSJ010516.41-040038.8,16.318404,-4.010805,16.85300064086914,0.15800000727176666,15.958000183105469,0.1379999965429306,16.444000244140625,0.03500000014901161,15.805000305175781,0.16699999570846558,15.532999992370605,0.0949999988079071,1.7100000263781112,4.100003843632294,-9.989999944082228,4.100003843632294,14.6850004196167,0.035999998450279236,14.277000427246094,0.04800000041723251,14.057000160217285,0.06199999898672104,,,,,14.13700008392334,0.028999999165534973,14.29800033569336,0.06300000101327896,12.637999534606934,,8.489999771118164,
GD765,WD,APASSJ010522.14-135910.7,16.342274,-13.986332,16.000999450683594,,15.973999977111816,0.16599999368190765,15.913000106811523,0.017000000923871994,16.156999588012695,0.1420000046491623,,,47.76984133059159,5.299991971696727,29.080007880111225,5.299991971696727,16.434999465942383,0.11400000005960464,16.54199981689453,0.2930000126361847,15.652999877929688,,,,,,16.849000930786133,0.1289999932050705,16.77199935913086,0.4429999887943268,12.772000312805176,,8.819999694824219,
GD766,Unknown,APASSJ010706.18-075552.8,16.77577,-7.931341,16.3700008392334,0.11800000071525574,15.75100040435791,0.0560000017285347,16.05699920654297,0.028999999165534973,15.675000190734863,0.019999999552965164,15.531000137329102,0.06300000101327896,0.8499996226873918,3.999996033599018,4.299983856981271,3.999996033599018,14.696999549865723,0.03200000151991844,14.317000389099121,0.032999999821186066,14.392000198364258,0.06599999964237213,,,19.7113018035889,0.108963623642921,14.303000450134277,0.028999999165534973,14.395999908447266,0.06300000101327896,12.380000114440918,,9.126999855041504,
GD767,Star,APASSJ010756.41-070033.3,16.985056,-7.009259,15.487000465393066,0.014000000432133675,15.234000205993652,,15.343000411987305,0.061000000685453415,15.29800033569336,0.054999999701976776,15.449999809265137,0.054999999701976776,0.6299999881775875,3.999996033599018,-5.209992104937555,3.999996033599018,14.767000198364258,0.028999999165534973,14.708000183105469,0.05400000140070915,14.520999908447266,0.0729999989271164,19.735107421875,0.0947647169232368,18.5249137878418,0.0344901047646999,14.640999794006348,0.03200000151991844,14.71399974822998,0.07599999755620956,11.812999725341797,,8.583999633789062,
GD768,Unknown,APASSJ010805.11-042915.7,17.021322,-4.487707,15.659000396728516,0.11900000274181366,15.25100040435791,0.0430000014603138,15.399999618530273,0.028999999165534973,15.16100025177002,0.09300000220537186,14.942000389099121,0.06599999964237213,37.29996024048887,4.100003843632294,-1.1199995810784458,4.100003843632294,14.211999893188477,0.029999999329447746,13.963000297546387,0.03700000047683716,13.95199966430664,0.054999999701976776,21.8845691680908,0.479416370391846,18.0318565368652,0.0476328022778034,13.876999855041504,0.028999999165534973,13.979000091552734,0.04800000041723251,12.710000038146973,,9.079000473022461,
GD769,Unknown,APASSJ010849.40-042920.9,17.205871,-4.489151,15.916999816894531,0.10300000011920929,15.310999870300293,0.029999999329447746,15.604999542236328,0.026000000536441803,15.157999992370605,0.05299999937415123,14.920999526977539,0.14300000667572021,-15.509988224948756,4.100003843632294,-87.86015678197145,4.100003843632294,14.032999992370605,0.028999999165534973,13.706999778747559,0.03400000184774399,13.60099983215332,0.04500000178813934,,,19.0077152252197,0.0808222815394402,13.51099967956543,0.027000000700354576,13.527999877929688,0.039000000804662704,12.508999824523926,,8.836000442504883,
GD77,WD,APASSJ064112.82+474418.2,100.303442,47.738389,14.956999778747559,0.05000000074505806,14.77400016784668,0.08500000089406967,14.711999893188477,0.06700000166893005,15.006999969482422,0.07599999755620956,15.121999740600586,0.052000001072883606,-20.149992087681312,4.200012062938185,-175.02012342447415,4.200012062938185,15.04699993133545,0.04600000008940697,15.13700008392334,0.08399999886751175,15.229999542236328,0.15299999713897705,,,15.0146684646606,0.00297805387526751,15.189000129699707,0.03799999877810478,15.128000259399414,0.09000000357627869,12.887999534606934,,9.47599983215332,
GD770,Unknown,APASSJ010904.01-065856.5,17.266747,-6.982388,16.34000015258789,0.07500000298023224,15.694000244140625,0.03400000184774399,16.018999099731445,0.057999998331069946,15.543999671936035,0.01899999938905239,15.402999877929688,0.14800000190734863,24.710004436201416,3.8999878142931266,-23.370011513179634,3.8999878142931266,14.449999809265137,0.029999999329447746,14.182000160217285,0.04100000113248825,13.968000411987305,0.05299999937415123,,,19.4066543579102,0.0536783449351788,14.034000396728516,0.02800000086426735,13.984999656677246,0.04600000008940697,12.394000053405762,0.41100001335144043,8.942999839782715,0.4399999976158142
GD771,Star,APASSJ010921.28-042139.3,17.338702,-4.360934,15.291999816894531,0.06700000166893005,14.991000175476074,0.06599999964237213,15.130999565124512,0.0820000022649765,14.996999740600586,0.11999999731779099,14.833999633789062,0.09799999743700027,-2.7600010980677325,4.200012062938185,-24.09998360235477,4.200012062938185,14.470999717712402,0.027000000700354576,14.333000183105469,0.04800000041723251,14.35099983215332,0.06599999964237213,21.2836132049561,0.309348523616791,17.5811424255371,0.0386900492012501,14.10200023651123,0.03099999949336052,14.196000099182129,0.05700000002980232,12.696000099182129,,9.104999542236328,
GD772,Unknown,APASSJ010945.43-033011.7,17.439302,-3.503254,15.996000289916992,0.04600000008940697,15.402000427246094,0.07900000363588333,15.743000030517578,0.03500000014901161,15.260000228881836,0.12300000339746475,15.314000129699707,0.47999998927116394,-9.339984171674587,4.200012062938185,-36.820079913013615,4.200012062938185,14.498000144958496,0.028999999165534973,14.178999900817871,0.039000000804662704,14.135000228881836,0.05400000140070915,,,18.6655864715576,0.0170145872980356,14.135000228881836,0.03200000151991844,14.164999961853027,0.05400000140070915,12.128000259399414,,8.83899974822998,
GD773,Unknown,APASSJ010942.93-114407.8,17.428895,-11.735519,16.323999404907227,0.054999999701976776,16.57200050354004,0.04899999871850014,,,,,,,20.639987997128628,6.800003939133603,-43.210079456912354,6.800003939133603,,,,,,,,,,,,,,,,,,
GD774,Unknown,APASSJ011001.23-061313.8,17.505156,-6.220512,17.079999923706055,,16.135000228881836,,16.517000198364258,,15.854000091552734,,,,54.79992032633163,3.999996033599018,-33.81998394615948,3.999996033599018,14.631999969482422,0.029999999329447746,14.230999946594238,0.04399999976158142,14.144000053405762,0.06300000101327896,,,,,14.123000144958496,0.03099999949336052,14.187000274658203,0.05299999937415123,12.630000114440918,,8.592000007629395,
GD775,Unknown,APASSJ011316.38-081646.6,18.318258,-8.279616,16.006999969482422,0.10599999874830246,15.47599983215332,0.03999999910593033,15.696000099182129,0.050999999046325684,15.390000343322754,0.0430000014603138,15.234999656677246,0.10499999672174454,-19.479996444715653,3.8999878142931266,-43.560000995057635,3.8999878142931266,14.303000450134277,0.03200000151991844,13.987000465393066,0.03999999910593033,13.918000221252441,0.050999999046325684,,,,,13.883000373840332,0.027000000700354576,13.892000198364258,0.04600000008940697,12.795000076293945,,9.194999694824219,
GD776,Unknown,APASSJ011328.20-102832.0,18.367541,-10.475563,16.06800079345703,0.03099999949336052,15.402000427246094,0.03500000014901161,15.670999526977539,0.03500000014901161,15.241000175476074,0.06599999964237213,15.01099967956543,0.10400000214576721,41.81003969279118,3.7000078009441495,-5.249987862043781,3.7000078009441495,14.128999710083008,0.024000000208616257,13.793999671936035,0.02500000037252903,13.798999786376953,0.04100000113248825,,,20.1250305175781,0.0388472639024258,13.713000297546387,0.026000000536441803,13.67199993133545,0.03799999877810478,12.623000144958496,,9.354999542236328,
GD777,Unknown,APASSJ011425.44-033509.5,18.606035,-3.585997,15.36400032043457,0.05999999865889549,14.795999526977539,0.15700000524520874,15.102999687194824,0.032999999821186066,14.713000297546387,0.10700000077486038,14.612000465393066,0.09600000083446503,13.190004301577574,4.100003843632294,-51.46992116351612,4.100003843632294,13.888999938964844,0.027000000700354576,13.682000160217285,0.032999999821186066,13.571000099182129,0.039000000804662704,22.7702541351318,0.261734843254089,17.6503944396973,0.0100391618907452,13.553999900817871,0.028999999165534973,13.536999702453613,0.03799999877810478,12.661999702453613,0.5139999985694885,8.902000427246094,
GD779,Unknown,APASSJ011551.22-091130.5,18.96344,-9.191829,13.477999687194824,0.03099999949336052,12.958999633789062,0.05299999937415123,13.168999671936035,0.03999999910593033,12.840999603271484,0.05299999937415123,12.574000358581543,0.10999999940395355,14.579999697161838,2.9000015956626157,-8.309988243127009,2.9000015956626157,11.762999534606934,0.023000000044703484,11.484999656677246,0.026000000536441803,11.404999732971191,0.023000000044703484,23.3028202056885,0.384606122970581,16.985372543335,0.00740913162007928,11.315999984741211,0.023000000044703484,11.340999603271484,0.023000000044703484,11.572999954223633,0.19699999690055847,9.09000015258789,
GD780,Unknown,APASSJ003552.10-120918.0,8.967094,-12.15502,16.641000747680664,0.03700000047683716,16.14900016784668,0.09000000357627869,16.381999969482422,0.10199999809265137,15.96500015258789,0.06300000101327896,,,-7.589987671963172,3.999996033599018,-6.689988185826223,3.999996033599018,14.843999862670898,0.0430000014603138,14.428000450134277,0.054999999701976776,14.362000465393066,0.07100000232458115,,,20.6565837860107,0.129924952983856,14.329999923706055,0.03099999949336052,14.402999877929688,0.06400000303983688,12.6850004196167,,9.111000061035156,
GD781,Unknown,APASSJ003753.97-041604.5,9.474885,-4.267922,,,16.33300018310547,,16.566999435424805,,16.042999267578125,,15.859000205993652,0.09200000017881393,3.409999271752895,3.8999878142931266,-7.430003824993037,3.8999878142931266,14.781999588012695,0.03999999910593033,14.3100004196167,0.03999999910593033,14.42300033569336,0.07900000363588333,,,21.1032619476318,0.253932446241379,14.201000213623047,0.028999999165534973,14.277000427246094,0.057999998331069946,12.72599983215332,,8.821000099182129,
GD782,Unknown,APASSJ003917.45-105233.4,9.822709,-10.875952,16.393999099731445,0.05999999865889549,15.687000274658203,0.020999999716877937,15.979000091552734,0.05299999937415123,15.557000160217285,0.07900000363588333,15.442000389099121,0.17900000512599945,7.340003958233865,4.100003843632294,-13.259988281788537,4.100003843632294,14.593000411987305,0.03500000014901161,14.194999694824219,0.04399999976158142,14.279999732971191,0.0689999982714653,,,,,14.119999885559082,0.028999999165534973,14.133999824523926,0.05000000074505806,12.725000381469727,,8.652999877929688,
GD783,Unknown,APASSJ004039.98-140639.1,10.166614,-14.110872,14.467000007629395,0.026000000536441803,14.517000198364258,0.012000000104308128,14.37600040435791,0.03200000151991844,14.645999908447266,0.05000000074505806,14.940999984741211,0.0729999989271164,8.74000770636485,4.200012062938185,-2.210000297964143,4.200012062938185,14.722000122070312,0.035999998450279236,14.694000244140625,0.06800000369548798,14.791000366210938,0.10899999737739563,15.4319248199463,0.0209066122770309,15.1688623428345,0.0117583693936467,14.86299991607666,0.03799999877810478,14.98799991607666,0.10000000149011612,12.407999992370605,,9.107999801635742,
GD784,Star,APASSJ004053.05-101930.3,10.221054,-10.325103,14.067000389099121,0.02800000086426735,13.989999771118164,0.039000000804662704,13.968999862670898,0.004999999888241291,14.116999626159668,0.029999999329447746,14.277000427246094,0.00800000037997961,12.049991801177384,4.100003843632294,-11.499984248075634,4.100003843632294,13.803999900817871,0.028999999165534973,13.78499984741211,0.03099999949336052,13.890000343322754,0.04100000113248825,16.9674453735352,0.0252332016825676,16.1150798797607,0.0103709697723389,13.758000373840332,0.028999999165534973,13.753000259399414,0.03999999910593033,12.819000244140625,,9.227999687194824,
GD785,Unknown,APASSJ004239.58-091237.3,10.664948,-9.210374,17.631000518798828,,17.009000778198242,,17.32200050354004,0.023000000044703484,17.04199981689453,0.0860000029206276,,,-7.989983714651316,5.199984161663451,-20.000016593257897,5.199984161663451,16.000999450683594,0.07599999755620956,15.743000030517578,0.10300000011920929,15.675999641418457,0.1940000057220459,,,20.2035255432129,0.0266676768660545,15.678000450134277,0.05999999865889549,15.583999633789062,0.16200000047683716,12.0600004196167,,9.119999885559082,
GD786,Star,APASSJ004547.83-051134.0,11.449302,-5.192804,16.197999954223633,0.09300000220537186,15.940999984741211,0.13699999451637268,15.989999771118164,0.04100000113248825,16.16200065612793,0.0689999982714653,16.066999435424805,,3.3099984193540877,5.199984161663451,1.0400003930044477,5.199984161663451,15.677000045776367,0.05900000035762787,15.456000328063965,0.0989999994635582,15.64799976348877,0.23000000417232513,19.8636035919189,0.179919019341469,18.7256507873535,0.063708670437336,15.562000274658203,0.05400000140070915,15.375,0.13699999451637268,12.267999649047852,,8.718999862670898,
GD787,Unknown,APASSJ004554.31-084545.5,11.47632,-8.762642,17.510000228881836,0.06300000101327896,16.96299934387207,0.03700000047683716,17.17300033569336,0.05700000002980232,16.78499984741211,0.02500000037252903,,,5.529995814868016,5.500008001035894,-9.539999791741138,5.500008001035894,15.991999626159668,0.061000000685453415,15.638999938964844,0.08900000154972076,15.944999694824219,,,,19.9334125518799,0.125331878662109,15.60200023651123,0.0560000017285347,15.5600004196167,0.15800000727176666,12.692999839782715,,9.09000015258789,
GD789,Star,APASSJ005810.33-094657.1,14.543067,-9.782541,13.909000396728516,0.012000000104308128,13.84000015258789,0.039000000804662704,13.805000305175781,0.023000000044703484,13.897000312805176,0.039000000804662704,14.060999870300293,0.03999999910593033,13.510008011508035,2.8000007432638085,-10.220003787253518,2.8000007432638085,13.57800006866455,0.026000000536441803,13.571999549865723,0.03500000014901161,13.480999946594238,0.04600000008940697,16.9383125305176,0.0136245386675,16.1034450531006,0.00477983802556992,13.494000434875488,0.026000000536441803,13.555999755859375,0.04100000113248825,12.21500015258789,,9.085000038146973,
GD79,cWD,APASSJ065419.80+393809.6,103.582519,39.636027,16.260000228881836,0.28600001335144043,16.094999313354492,0.1599999964237213,16.19300079345703,0.18799999356269836,16.07900047302246,0.1589999943971634,15.9399995803833,,12.030011930619366,4.899995929008583,-186.2200748291798,4.899995929008583,15.92199993133545,0.07400000095367432,15.914999961853027,0.1770000010728836,15.998000144958496,0.24400000274181366,19.4331016540527,0.074437752366066,16.981128692627,0.0169159732758999,15.756999969482422,0.061000000685453415,15.979000091552734,0.23800000548362732,12.64900016784668,,9.04800033569336,
GD790,Unknown,APASSJ010009.40-135253.3,15.039167,-13.881489,15.720000267028809,0.008999999612569809,15.555000305175781,0.054999999701976776,,,,,,,3.6600120438379236,5.500008001035894,-4.989995795767754,5.500008001035894,15.550999641418457,0.05999999865889549,15.406000137329102,0.11100000143051147,15.807000160217285,0.2549999952316284,18.4160976409912,0.0657015889883041,17.5242958068848,0.0268742814660072,,,,,,,,
GD791,Unknown,APASSJ010052.46-030725.7,15.218595,-3.123828,15.456000328063965,0.1080000028014183,15.137999534606934,0.08100000023841858,15.3149995803833,0.08900000154972076,15.178999900817871,0.10499999672174454,15.170999526977539,0.06599999964237213,0.33000011683270714,6.000011853757314,-0.8099999774913158,6.000011853757314,,,,,,,18.8380317687988,0.0283177345991135,17.5238189697266,0.0101954052224755,13.699000358581543,0.027000000700354576,13.53499984741211,0.041999999433755875,9.64900016784668,0.04399999976158142,7.445000171661377,0.12600000202655792
GD792,Unknown,APASSJ010555.23-044355.1,16.480133,-4.731981,16.628000259399414,0.16699999570846558,16.020000457763672,0.1469999998807907,16.121999740600586,0.00800000037997961,15.723999977111816,0.10000000149011612,15.581000328063965,,-0.2599999191943425,4.200012062938185,3.3000011171679944,4.200012062938185,14.64900016784668,0.03200000151991844,14.223999977111816,0.04399999976158142,14.32800006866455,0.07599999755620956,,,,,14.163999557495117,0.029999999329447746,14.095999717712402,0.05400000140070915,12.031000137329102,0.29499998688697815,9.168000221252441,
GD793,Star,APASSJ010600.95-043255.6,16.503988,-4.548793,15.204999923706055,0.032999999821186066,15.218999862670898,0.057999998331069946,15.10200023651123,0.028999999165534973,15.315999984741211,0.028999999165534973,,,3.0499991908072843,4.60000810562633,-0.10000007861776794,4.60000810562633,15.15999984741211,0.04100000113248825,15.121000289916992,0.08900000154972076,15.258000373840332,0.17499999701976776,17.8117809295654,0.0661761462688446,17.0164680480957,0.0313662178814411,15.08899974822998,0.039000000804662704,14.932999610900879,0.10199999809265137,12.604999542236328,,8.730999946594238,0.3880000114440918
GD794,Unknown,APASSJ010623.88-122614.3,16.599502,-12.437314,14.529000282287598,0.029999999329447746,14.49899959564209,0.013000000268220901,14.446000099182129,0.017999999225139618,14.623000144958496,0.052000001072883606,14.836000442504883,0.08699999749660492,9.789984324015677,4.200012062938185,-12.66998415303533,4.200012062938185,14.489999771118164,0.03200000151991844,14.418000221252441,0.04800000041723251,14.484000205993652,0.07100000232458115,16.7782802581787,0.0250207502394915,16.3010425567627,0.0137717882171273,14.479999542236328,0.032999999821186066,14.491000175476074,0.07599999755620956,12.722000122070312,,9.196999549865723,
GD795,Unknown,APASSJ010750.48-044333.2,16.960359,-4.725911,15.980999946594238,0.05400000140070915,15.49899959564209,0.014000000432133675,15.717000007629395,0.026000000536441803,15.496000289916992,0.11100000143051147,,,2.1399983097580844,4.200012062938185,-8.759988395468099,4.200012062938185,14.708000183105469,0.03200000151991844,14.498000144958496,0.05700000002980232,14.45300006866455,0.07800000160932541,,,18.8251247406006,0.0707340314984322,14.329999923706055,0.029999999329447746,14.376999855041504,0.05900000035762787,12.239999771118164,,9.135000228881836,
GD796,Star,APASSJ010828.36-132319.6,17.118169,-13.388791,14.574999809265137,0.012000000104308128,14.583999633789062,0.013000000268220901,14.503999710083008,0.014000000432133675,14.741999626159668,0.026000000536441803,15.093999862670898,0.08799999952316284,6.909983676450793,4.100003843632294,-2.440000866954506,4.100003843632294,14.805000305175781,0.029999999329447746,14.847999572753906,0.0729999989271164,14.850000381469727,0.11299999803304672,,,,,14.99899959564209,0.0430000014603138,14.920000076293945,0.10300000011920929,12.119999885559082,,8.9350004196167,
GD797,WD,APASSJ011309.81-133935.1,18.290906,-13.659768,15.677000045776367,,15.746999740600586,0.057999998331069946,15.607000350952148,0.06700000166893005,15.937000274658203,,16.371999740600586,0.26499998569488525,5.889996100449935,5.60001581106917,-23.99000386503758,5.60001581106917,16.413000106811523,0.12999999523162842,15.720999717712402,,16.04400062561035,0.3089999854564667,14.3338794708252,0.00853675045073032,14.9325275421143,0.00850633252412081,16.83300018310547,0.12399999797344208,16.45800018310547,,11.87399959564209,0.3269999921321869,9.053000450134277,
GD798,Star,APASSJ011342.63-104223.1,18.427636,-10.706429,16.066999435424805,0.03500000014901161,15.973999977111816,0.06499999761581421,15.979000091552734,0.035999998450279236,16.09600067138672,0.03400000184774399,16.18400001525879,0.15600000321865082,8.210016039811308,4.3999920762871625,-7.679988357267575,4.3999920762871625,15.734000205993652,0.07500000298023224,15.833999633789062,0.17299999296665192,15.368000030517578,0.1940000057220459,18.9248466491699,0.0371797159314156,18.2001247406006,0.0137118324637413,15.722999572753906,0.04899999871850014,15.878999710083008,0.17900000512599945,12.246000289916992,,8.72700023651123,
GD799,Star,APASSJ011431.38-115357.1,18.630773,-11.899195,14.869000434875488,0.03099999949336052,14.824999809265137,0.028999999165534973,14.781999588012695,0.050999999046325684,14.982999801635742,0.08799999952316284,15.220000267028809,0.10499999672174454,5.910011986998143,3.999996033599018,-5.649983904731926,3.999996033599018,14.847999572753906,0.03999999910593033,14.862000465393066,0.09099999815225601,14.767000198364258,0.0989999994635582,17.1419219970703,0.0501444526016712,16.665189743042,0.0249608531594276,14.756999969482422,0.03200000151991844,14.772000312805176,0.06800000369548798,12.916999816894531,,9.531000137329102,
GD8,WD,APASSJ003952.24+313228.2,9.967689,31.541189,14.505999565124512,0.14100000262260437,14.699999809265137,0.05400000140070915,14.519000053405762,0.1379999965429306,14.920999526977539,0.04399999976158142,15.307000160217285,0.1080000028014183,73.95011998596601,4.899995929008583,-62.9899172054138,4.899995929008583,15.359000205993652,0.0430000014603138,15.477999687194824,0.1289999932050705,15.477999687194824,0.16599999368190765,13.2827053070068,0.00761049799621105,13.5632772445679,0.00607775337994099,15.777000427246094,0.050999999046325684,16.172000885009766,0.2280000001192093,12.592000007629395,,9.350000381469727,
GD80,WD,APASSJ065413.83-020922.2,103.557646,-2.156185,14.605999946594238,0.032999999821186066,14.795000076293945,0.03099999949336052,14.586000442504883,0.019999999552965164,14.996999740600586,0.024000000208616257,,,61.700040532741696,19.800000154646114,-89.8801168659702,19.800000154646114,15.51099967956543,0.07599999755620956,15.645000457763672,0.12700000405311584,15.571000099182129,0.20100000500679016,,,,,,,,,,,,
GD800,Unknown,APASSJ010852.33-014056.7,17.218044,-1.682423,15.072999954223633,0.020999999716877937,14.612000465393066,0.05299999937415123,14.840999603271484,0.02500000037252903,14.48900032043457,0.0430000014603138,14.520999908447266,0.125,-2.639998888298578,4.100003843632294,-48.99996092717629,4.100003843632294,13.545999526977539,0.028999999165534973,13.208000183105469,0.026000000536441803,13.17199993133545,0.032999999821186066,,,17.7747039794922,0.0109651470556855,13.105999946594238,0.027000000700354576,13.14900016784668,0.03099999949336052,11.890999794006348,0.25600001215934753,8.935999870300293,
GD801,subdwarf,APASSJ011010.06-052511.0,17.541943,-5.419739,14.38700008392334,0.019999999552965164,13.83899974822998,0.029999999329447746,14.045999526977539,0.019999999552965164,13.706999778747559,0.02800000086426735,13.484999656677246,0.041999999433755875,28.490003751358017,4.100003843632294,-45.07992161961738,4.100003843632294,12.62600040435791,0.026000000536441803,12.276000022888184,0.02500000037252903,12.206000328063965,0.020999999716877937,,,17.6850929260254,0.0406863056123257,12.109000205993652,0.024000000208616257,12.14900016784668,0.023000000044703484,12.520000457763672,,9.178000450134277,
GD802,Star,APASSJ011032.16-000018.1,17.634008,-0.005047,11.779000282287598,,11.213000297546387,,11.449000358581543,,11.11400032043457,,10.967000007629395,0.01600000075995922,-26.269991212757304,1.1999987691524439,7.400015601888299,1.1999987691524439,10.147000312805176,0.023000000044703484,9.895999908447266,0.029999999329447746,9.812000274658203,0.01899999938905239,,,15.313943862915,0.00179009442217648,9.746000289916992,0.02199999988079071,9.774999618530273,0.020999999716877937,9.770999908447266,0.04600000008940697,8.677000045776367,
GD803,WD,APASSJ011042.01-010840.0,17.67508,-1.144446,15.555000305175781,0.026000000536441803,15.418999671936035,0.057999998331069946,15.496999740600586,0.07400000095367432,15.277000427246094,0.04500000178813934,14.968000411987305,0.03400000184774399,119.86992467427626,20.599992240022402,15.930000154185109,20.599992240022402,13.725000381469727,0.026000000536441803,13.145000457763672,0.026000000536441803,13.036999702453613,0.03200000151991844,,,,,12.965999603271484,0.02500000037252903,12.880000114440918,0.029999999329447746,11.965999603271484,0.2759999930858612,9.13700008392334,
GD804,Unknown,APASSJ011202.37-020132.5,18.009883,-2.025697,15.727999687194824,0.02500000037252903,15.218999862670898,0.05700000002980232,15.465999603271484,0.05000000074505806,15.121999740600586,0.028999999165534973,14.857999801635742,0.057999998331069946,-0.43999921786053164,4.100003843632294,-38.85983896907419,4.100003843632294,14.147000312805176,0.028999999165534973,13.89900016784668,0.03500000014901161,13.78499984741211,0.04600000008940697,,,18.5705261230469,0.0164430122822523,13.715999603271484,0.027000000700354576,13.798999786376953,0.04699999839067459,12.128000259399414,0.3499999940395355,9.001999855041504,0.4950000047683716
GD805,Unknown,APASSJ011226.21-015632.3,18.109224,-1.942322,14.77400016784668,0.01600000075995922,14.246999740600586,0.06400000303983688,14.5,0.029999999329447746,14.114999771118164,0.02800000086426735,14.045000076293945,0.032999999821186066,-29.720015299972147,4.100003843632294,-90.86003992706537,4.100003843632294,13.168999671936035,0.02199999988079071,12.901000022888184,0.020999999716877937,12.843000411987305,0.026000000536441803,22.8400955200195,0.226709604263306,17.5165901184082,0.00990501884371042,12.831999778747559,0.023000000044703484,12.847999572753906,0.03099999949336052,12.17199993133545,0.3619999885559082,9.045999526977539,
GD806,Star,APASSJ011227.44-015123.9,18.114338,-1.856651,14.595999717712402,0.01600000075995922,14.105999946594238,0.04899999871850014,14.333000183105469,0.017999999225139618,14.005999565124512,0.023000000044703484,13.932000160217285,0.061000000685453415,14.540003940055612,4.100003843632294,-84.71987675875425,4.100003843632294,13.151000022888184,0.02199999988079071,12.897000312805176,0.02199999988079071,12.824000358581543,0.029999999329447746,22.1213130950928,0.157166630029678,16.9648666381836,0.00767028937116265,12.77299976348877,0.02500000037252903,12.779999732971191,0.028999999165534973,11.70199966430664,0.2240000069141388,9.065999984741211,
GD807,Unknown,APASSJ011300.08-035921.6,18.250346,-3.989352,15.045999526977539,0.01899999938905239,14.340999603271484,0.1720000058412552,14.704000473022461,0.03400000184774399,14.135000228881836,0.1340000033378601,13.991000175476074,0.09000000357627869,3.7000078009441495,4.100003843632294,-41.73984125372954,4.100003843632294,13.211000442504883,0.024000000208616257,12.890999794006348,0.028999999165534973,12.864999771118164,0.026000000536441803,,,18.4111557006836,0.0154660437256098,12.744000434875488,0.023000000044703484,12.791999816894531,0.029999999329447746,12.432000160217285,0.4480000138282776,8.701000213623047,
GD808,Unknown,APASSJ011350.86-005500.0,18.46195,-0.91667,15.312999725341797,0.03200000151991844,14.805999755859375,0.028999999165534973,15.076000213623047,0.0820000022649765,14.690999984741211,0.014000000432133675,14.522000312805176,0.08500000089406967,69.45011846255511,17.70001254044473,-24.590015527792275,17.70001254044473,13.8149995803833,0.029999999329447746,13.508999824523926,0.02500000037252903,13.414999961853027,0.03400000184774399,23.2588558197021,0.189119219779968,17.7171230316162,0.0062204054556787,13.442000389099121,0.02800000086426735,13.449999809265137,0.03700000047683716,12.555999755859375,,9.081000328063965,
GD809,Unknown,APASSJ011405.86+004142.6,18.524447,0.695177,12.376999855041504,0.020999999716877937,11.847999572753906,0.01600000075995922,12.107000350952148,0.010999999940395355,11.763999938964844,0.023000000044703484,11.626999855041504,0.0729999989271164,27.280007270746864,1.7999999954554369,6.909983676450793,1.7999999954554369,10.885000228881836,0.023000000044703484,10.656999588012695,0.029999999329447746,10.57699966430664,0.017999999225139618,,,15.8729181289673,0.00234828935936093,10.520999908447266,0.020999999716877937,10.543999671936035,0.020999999716877937,10.352999687194824,0.07199999690055847,8.383000373840332,
GD810,Unknown,APASSJ011408.08-063800.2,18.5337,-6.633414,15.343999862670898,0.0560000017285347,14.692999839782715,0.028999999165534973,15.008000373840332,0.05400000140070915,14.531999588012695,0.03799999877810478,14.307000160217285,0.014000000432133675,31.60000742354896,3.999996033599018,5.339988138075569,3.999996033599018,13.468000411987305,0.028999999165534973,13.14900016784668,0.020999999716877937,13.059000015258789,0.03500000014901161,,,19.3178405761719,0.0910947695374489,13.008000373840332,0.02500000037252903,13.01099967956543,0.03099999949336052,12.527000427246094,,8.984000205993652,
GD811,Unknown,APASSJ011431.93-061008.5,18.633048,-6.169052,15.239999771118164,0.06400000303983688,14.520000457763672,0.061000000685453415,14.848999977111816,,14.350000381469727,,,,11.490011911519105,3.8999878142931266,-8.889984019333497,3.8999878142931266,13.28499984741211,0.027000000700354576,12.836000442504883,0.027000000700354576,12.843999862670898,0.027000000700354576,,,,,12.770999908447266,0.027000000700354576,12.798999786376953,0.02800000086426735,12.180999755859375,,9.255999565124512,
GD812,Unknown,APASSJ011444.77-034931.5,18.686558,-3.825438,16.541000366210938,0.07500000298023224,15.694000244140625,0.16699999570846558,16.198999404907227,0.00800000037997961,15.467000007629395,0.21199999749660492,15.67199993133545,,2.599999243102502,4.200012062938185,-2.9599991194118047,4.200012062938185,14.630000114440918,0.03700000047683716,14.295000076293945,0.04899999871850014,14.159000396728516,0.057999998331069946,,,21.085865020752,0.0707809403538704,14.166000366210938,0.029999999329447746,14.166999816894531,0.057999998331069946,12.633999824523926,,9.107000350952148,
GD813,Unknown,APASSJ011457.46+003546.4,18.739439,0.596245,14.21399974822998,0.02199999988079071,13.619999885559082,0.013000000268220901,13.890999794006348,0.02500000037252903,13.487000465393066,0.032999999821186066,13.319999694824219,0.0860000029206276,45.19008143688552,3.8999878142931266,-9.989999944082228,3.8999878142931266,12.54699993133545,0.024000000208616257,12.178000450134277,0.024000000208616257,12.208000183105469,0.028999999165534973,,,17.8740215301514,0.0061654937453568,12.076000213623047,0.02199999988079071,12.131999969482422,0.024000000208616257,12.194999694824219,0.3400000035762787,9.07800006866455,
GD814,Unknown,APASSJ011507.21-030615.2,18.780071,-3.104235,16.531999588012695,0.06400000303983688,15.911999702453613,0.12800000607967377,16.19499969482422,0.04899999871850014,15.852999687194824,0.04800000041723251,15.694999694824219,,-8.359992352779955,4.200012062938185,-36.23003976827022,4.200012062938185,14.857000350952148,0.029999999329447746,14.602999687194824,0.05700000002980232,14.48799991607666,0.06400000303983688,,,19.2641201019287,0.0225608665496111,14.515000343322754,0.03400000184774399,14.401000022888184,0.06599999964237213,12.527999877929688,,9.180999755859375,
GD815,Unknown,APASSJ011530.42-050919.1,18.876784,-5.15532,,,,,16.729000091552734,0.057999998331069946,16.006000518798828,0.07999999821186066,15.899999618530273,,-3.43000083375955,4.200012062938185,-8.579987843404524,4.200012062938185,14.713000297546387,0.03400000184774399,14.315999984741211,0.05000000074505806,14.402999877929688,0.06499999761581421,,,,,14.234000205993652,0.029999999329447746,14.465999603271484,0.07100000232458115,12.586000442504883,,9.114999771118164,
GD817,Unknown,APASSJ011600.71-095316.0,19.002962,-9.887798,11.668999671936035,0.04399999976158142,10.8149995803833,0.03200000151991844,11.229999542236328,0.03099999949336052,10.480999946594238,0.057999998331069946,10.163000106811523,0.08500000089406967,201.36995881330222,1.900000847854244,-29.459986399160698,1.900000847854244,9.097000122070312,0.03200000151991844,8.619000434875488,0.032999999821186066,8.557999610900879,0.023000000044703484,,,18.1935424804688,0.013629013672471,8.454999923706055,0.02199999988079071,8.52299976348877,0.01899999938905239,8.47700023651123,0.02199999988079071,8.560999870300293,
GD818,Unknown,APASSJ011604.96-053925.4,19.020682,-5.657076,16.184999465942383,0.12399999797344208,15.565999984741211,0.06199999898672104,15.795000076293945,0.03700000047683716,15.446000099182129,0.054999999701976776,15.269000053405762,,8.139996043610154,4.100003843632294,-3.2100012504088227,4.100003843632294,14.36400032043457,0.028999999165534973,14.072999954223633,0.03400000184774399,14.015000343322754,0.04699999839067459,,,20.4301166534424,0.12694077193737,13.942000389099121,0.028999999165534973,13.932999610900879,0.04699999839067459,12.508999824523926,,8.559000015258789,
GD819,Star,APASSJ011617.48-032213.5,19.072853,-3.370436,16.26099967956543,0.03799999877810478,15.95199966430664,0.07400000095367432,16.041000366210938,0.020999999716877937,15.927000045776367,0.1420000046491623,16.055999755859375,,5.699988014384871,4.60000810562633,-19.739987692446448,4.60000810562633,15.390999794006348,0.03700000047683716,15.315999984741211,0.09200000017881393,15.239999771118164,0.1340000033378601,21.3223628997803,0.0949385985732079,18.4029445648193,0.0148616842925549,15.194000244140625,0.04500000178813934,15.355999946594238,0.13600000739097595,12.600000381469727,,9.11400032043457,
GD82,Unknown,APASSJ071027.73+380713.4,107.615543,38.120407,15.725000381469727,0.2329999953508377,15.265000343322754,0.08900000154972076,15.35200023651123,0.2460000067949295,15.119000434875488,0.1420000046491623,14.845999717712402,0.06199999898672104,76.60007831873372,3.8999878142931266,-75.02003718400374,3.8999878142931266,14.043000221252441,0.029999999329447746,13.722000122070312,0.04699999839067459,13.697999954223633,0.03700000047683716,,,18.7484607696533,0.0444225631654263,13.656999588012695,0.026000000536441803,13.734000205993652,0.04399999976158142,11.937999725341797,,9.034000396728516,
GD820,Unknown,APASSJ011624.31-073338.2,19.101317,-7.560618,16.214000701904297,0.035999998450279236,15.579999923706055,0.11400000005960464,15.91100025177002,0.052000001072883606,15.402000427246094,0.06499999761581421,14.881999969482422,0.718999981880188,-2.789999962260481,3.999996033599018,-18.449999697622843,3.999996033599018,14.418999671936035,0.028999999165534973,14.059000015258789,0.035999998450279236,14.005000114440918,0.06300000101327896,,,20.1754360198975,0.150401815772057,13.904000282287598,0.028999999165534973,13.904000282287598,0.04699999839067459,12.60200023651123,,8.505999565124512,
GD822,Unknown,APASSJ011656.05-104914.0,19.233554,-10.820564,16.417999267578125,0.0860000029206276,15.791000366210938,0.04600000008940697,15.987000465393066,0.04100000113248825,15.633000373840332,0.07100000232458115,15.493000030517578,0.16699999570846558,10.0799998108414,3.7000078009441495,-3.809987947533955,3.7000078009441495,14.572999954223633,0.02800000086426735,14.246999740600586,0.03500000014901161,14.258999824523926,0.050999999046325684,,,20.2338848114014,0.0393622182309628,14.163000106811523,0.029999999329447746,14.239999771118164,0.05299999937415123,12.270999908447266,,8.956000328063965,
GD823,Unknown,APASSJ011705.85-012623.6,19.274392,-1.439896,16.746000289916992,0.09099999815225601,15.984000205993652,0.0860000029206276,,,,,,,53.5600796865765,5.500008001035894,-15.029999849502929,5.500008001035894,14.765999794006348,0.03500000014901161,14.380000114440918,0.04500000178813934,14.208999633789062,0.06700000166893005,,,19.9353103637695,0.135609149932861,14.246999740600586,0.03200000151991844,14.300000190734863,0.057999998331069946,12.531999588012695,0.4519999921321869,8.50100040435791,
GD824,Unknown,APASSJ011716.91-025207.5,19.320459,-2.868763,16.951000213623047,,16.52899932861328,,16.74799919128418,0.00800000037997961,16.41200065612793,0.00800000037997961,16.322999954223633,,16.560000040044542,4.499999886320438,-19.739987692446448,4.499999886320438,15.526000022888184,0.04699999839067459,15.253000259399414,0.07900000363588333,15.206000328063965,0.13600000739097595,,,19.916618347168,0.0355903171002865,15.293999671936035,0.04899999871850014,15.463000297546387,0.1469999998807907,12.722999572753906,,8.555999755859375,
GD825,Unknown,APASSJ011741.82-013605.4,19.424275,-1.601526,17.152000427246094,0.06400000303983688,16.2189998626709,0.1589999943971634,16.698999404907227,0.06800000369548798,16.09000015258789,0.07199999690055847,15.786999702453613,,2.130001212208299,4.100003843632294,-8.319995777128497,4.100003843632294,14.765999794006348,0.03999999910593033,14.305000305175781,0.04500000178813934,14.263999938964844,0.06599999964237213,,,,,14.189000129699707,0.032999999821186066,14.256999969482422,0.05900000035762787,12.656000137329102,,8.54800033569336,
GD826,Unknown,APASSJ011759.98-025444.1,19.499937,-2.912274,17.41699981689453,,16.857999801635742,,16.95400047302246,0.054999999701976776,16.562999725341797,0.07999999821186066,,,-1.7200007050632848,4.299983856981271,-26.79001136129955,4.299983856981271,15.513999938964844,0.04600000008940697,15.109000205993652,0.07999999821186066,14.883999824523926,0.10599999874830246,,,20.6959190368652,0.0567708946764469,15.210000038146973,0.04600000008940697,15.381999969482422,0.1379999965429306,12.420999526977539,,9.060999870300293,
GD827,Unknown,APASSJ011814.36-071057.7,19.559838,-7.182701,16.9950008392334,0.052000001072883606,16.649999618530273,,,,,,,,1.1700000072778494,4.100003843632294,-3.2500008956048987,4.100003843632294,15.701000213623047,0.07500000298023224,15.081999778747559,0.08100000023841858,14.479999542236328,0.0949999988079071,,,,,13.140999794006348,0.02500000037252903,11.781999588012695,0.024000000208616257,9.151000022888184,0.03200000151991844,6.991000175476074,0.08299999684095383
GD828,Unknown,APASSJ011818.14+002826.5,19.575584,0.47405,15.663000106811523,0.027000000700354576,15.154999732971191,0.04699999839067459,15.394000053405762,0.020999999716877937,15.027999877929688,0.05000000074505806,14.88599967956543,0.04600000008940697,39.170159288914874,3.8999878142931266,-14.500008182949387,3.8999878142931266,14.118000030517578,0.024000000208616257,13.817000389099121,0.03500000014901161,13.76200008392334,0.04600000008940697,23.6954689025879,0.288505107164383,18.2346382141113,0.0107112182304263,13.678999900817871,0.026000000536441803,13.704999923706055,0.03999999910593033,12.348999977111816,0.4000000059604645,8.505000114440918,
GD829,Unknown,APASSJ011829.64+003430.6,19.623525,0.575185,14.633000373840332,0.01600000075995922,14.125,0.028999999165534973,14.369999885559082,0.010999999940395355,14.029000282287598,0.014000000432133675,13.906000137329102,0.054999999701976776,-28.180007575429045,3.8999878142931266,-63.7401630228851,3.8999878142931266,13.086000442504883,0.024000000208616257,12.814000129699707,0.02199999988079071,12.786999702453613,0.026000000536441803,23.6456909179688,0.244880869984627,17.3740119934082,0.00685832835733891,12.767000198364258,0.023000000044703484,12.805999755859375,0.027000000700354576,12.822999954223633,,9.130000114440918,
GD83,WD,APASSJ071321.48+213405.3,108.33952,21.568146,15.416999816894531,0.052000001072883606,15.241000175476074,0.019999999552965164,15.270000457763672,0.03799999877810478,15.312000274658203,0.1899999976158142,15.36299991607666,0.14800000190734863,,,,,,,,,,,,,,,,,,,,,,
GD830,Unknown,APASSJ011839.42-054629.7,19.664281,-5.774934,15.60200023651123,0.041999999433755875,14.916000366210938,0.019999999552965164,15.17300033569336,0.032999999821186066,14.70300006866455,0.019999999552965164,14.432999610900879,0.052000001072883606,38.400121047743596,4.100003843632294,-23.65999262110563,4.100003843632294,13.35099983215332,0.026000000536441803,12.958000183105469,0.027000000700354576,12.909000396728516,0.02800000086426735,,,20.2387828826904,0.158194854855537,12.835000038146973,0.024000000208616257,12.83899974822998,0.03099999949336052,12.244999885559082,,8.958000183105469,
GD831,Unknown,APASSJ011926.77+003904.7,19.861574,0.651306,16.190000534057617,0.010999999940395355,15.51200008392334,0.02500000037252903,15.812999725341797,0.01600000075995922,15.428000450134277,0.019999999552965164,15.253999710083008,0.20800000429153442,5.109983885631664,3.8999878142931266,-12.489983600971755,3.8999878142931266,14.439000129699707,0.028999999165534973,14.128999710083008,0.04800000041723251,14.107999801635742,0.06400000303983688,24.3412017822266,0.328760504722595,18.8335666656494,0.0173987373709679,13.942000389099121,0.027000000700354576,13.892999649047852,0.041999999433755875,12.791000366210938,,9.043999671936035,
GD832,Unknown,APASSJ012022.14-092527.3,20.092256,-9.424264,16.402999877929688,0.017999999225139618,15.654999732971191,0.04500000178813934,16.003999710083008,0.04399999976158142,15.513999938964844,0.004999999888241291,15.28600025177002,0.0729999989271164,31.01000329479575,3.800016020250041,-33.120000080089085,3.800016020250041,14.359999656677246,0.03099999949336052,13.989999771118164,0.04399999976158142,13.972999572753906,0.05999999865889549,,,20.3311176300049,0.0487830899655819,13.883999824523926,0.029999999329447746,13.947999954223633,0.04600000008940697,12.159000396728516,,9.213000297546387,
GD833,Unknown,APASSJ012052.29+001022.7,20.217879,0.172985,14.545999526977539,0.0430000014603138,13.836000442504883,0.03999999910593033,14.168999671936035,0.023000000044703484,13.645999908447266,0.05299999937415123,13.494999885559082,0.06800000369548798,106.89012196962722,3.8999878142931266,7.50999615775072,3.8999878142931266,12.616999626159668,0.02199999988079071,12.255999565124512,0.023000000044703484,12.22700023651123,0.020999999716877937,,,18.7121238708496,0.0106214666739106,12.145000457763672,0.023000000044703484,12.190999984741211,0.024000000208616257,12.49899959564209,0.4429999887943268,9.237000465393066,
GD835,Unknown,APASSJ012117.87-004057.1,20.32447,-0.682533,16.70199966430664,0.10100000351667404,15.98900032043457,0.14900000393390656,16.36400032043457,0.05299999937415123,15.954000473022461,0.1809999942779541,15.699999809265137,0.18400000035762787,11.360016287653707,4.100003843632294,4.769999895870569,4.100003843632294,14.96399974822998,0.035999998450279236,14.586000442504883,0.0430000014603138,14.585000038146973,0.08699999749660492,,,20.4650020599365,0.0500307977199554,14.541999816894531,0.03099999949336052,14.572999954223633,0.06499999761581421,12.729999542236328,,9.27299976348877,
GD836,Star,APASSJ012156.33-032718.5,20.484747,-3.455156,14.722999572753906,0.03500000014901161,14.28499984741211,0.09399999678134918,14.46399974822998,0.029999999329447746,14.246000289916992,0.11599999666213989,14.116999626159668,0.07800000160932541,3.0499991908072843,11.000016002071789,-31.209983717417344,7.800011644576443,13.513999938964844,0.024000000208616257,13.267000198364258,0.03400000184774399,13.244999885559082,0.032999999821186066,,,18.3178634643555,0.0516729094088078,13.253000259399414,0.027000000700354576,13.270000457763672,0.032999999821186066,12.67199993133545,,8.942999839782715,
GD837,Unknown,APASSJ012159.90-031536.1,20.499586,-3.260043,15.885000228881836,0.05700000002980232,15.40999984741211,0.07699999958276749,15.621000289916992,0.03999999910593033,15.340999603271484,0.07100000232458115,15.272000312805176,0.1770000010728836,14.399999963643495,4.200012062938185,-35.4999956471147,4.200012062938185,14.607999801635742,0.03700000047683716,14.192000389099121,0.04699999839067459,14.27400016784668,0.0729999989271164,,,,,14.177000045776367,0.028999999165534973,14.220999717712402,0.05700000002980232,12.670999526977539,,9.12600040435791,
GD838,Unknown,APASSJ012202.79-023544.9,20.511641,-2.59581,17.541000366210938,0.026000000536441803,16.88800048828125,0.4020000100135803,17.09000015258789,0.11500000208616257,16.674999237060547,,,,-11.329992048558779,4.200012062938185,-20.1599996216828,4.200012062938185,15.45199966430664,0.05000000074505806,14.928999900817871,0.06300000101327896,14.857000350952148,0.10599999874830246,,,21.7806377410889,0.115168951451778,15.010000228881836,0.039000000804662704,14.90999984741211,0.09200000017881393,12.569000244140625,,8.984999656677246,
GD839,Unknown,APASSJ012204.37-093911.7,20.518221,-9.653262,15.812000274658203,0.057999998331069946,15.253999710083008,0.020999999716877937,15.505999565124512,0.039000000804662704,15.126999855041504,0.03700000047683716,14.954999923706055,0.05400000140070915,68.73983729747124,3.800016020250041,-54.33983897091821,3.800016020250041,14.109999656677246,0.029999999329447746,13.734999656677246,0.03200000151991844,13.706000328063965,0.04500000178813934,19.9458694458008,0.0500466153025627,18.283992767334,0.014439950697124,13.692000389099121,0.026000000536441803,13.753999710083008,0.04399999976158142,12.32699966430664,,8.986000061035156,
GD84,WD,APASSJ071801.77+454751.0,109.507411,45.797517,15.494000434875488,0.12300000339746475,15.282999992370605,0.09200000017881393,15.335000038146973,0.10300000011920929,15.256999969482422,0.052000001072883606,15.335000038146973,0.11599999666213989,-133.80984164541587,20.199995378789026,-178.19999484345317,20.199995378789026,15.07699966430664,0.04399999976158142,15.201000213623047,0.10700000077486038,15.029000282287598,0.1420000046491623,19.0793056488037,0.0831508710980415,16.1087551116943,0.0137360757216811,14.892000198364258,0.03799999877810478,14.803999900817871,0.07400000095367432,12.470000267028809,,9.164999961853027,
GD840,Unknown,APASSJ012222.24-025151.0,20.592699,-2.864175,14.994999885559082,0.05900000035762787,14.454999923706055,0.0560000017285347,14.645000457763672,0.010999999940395355,14.345999717712402,0.09700000286102295,14.185999870300293,0.1289999932050705,27.380015490052756,4.100003843632294,-53.67996054701507,4.100003843632294,13.4399995803833,0.026000000536441803,13.142000198364258,0.028999999165534973,13.105999946594238,0.035999998450279236,,,,,13.074999809265137,0.026000000536441803,13.08899974822998,0.029999999329447746,12.529999732971191,0.43700000643730164,9.256999969482422,
GD843,Unknown,APASSJ012241.59-074941.7,20.673315,-7.828276,15.970000267028809,0.10199999809265137,15.480999946594238,0.027000000700354576,15.732000350952148,0.06800000369548798,15.381999969482422,0.09300000220537186,15.310999870300293,0.11100000143051147,10.51999161063577,4.100003843632294,-36.35999855760019,4.100003843632294,14.517000198364258,0.032999999821186066,14.180000305175781,0.04899999871850014,14.237000465393066,0.0729999989271164,,,18.6092185974121,0.0704735666513443,14.109000205993652,0.029999999329447746,14.074000358581543,0.0560000017285347,12.277000427246094,,8.906999588012695,
GD844,Unknown,APASSJ012258.88-024122.7,20.74536,-2.689643,15.104999542236328,0.03999999910593033,14.579000473022461,0.026000000536441803,14.793999671936035,0.020999999716877937,14.428999900817871,0.026000000536441803,14.24899959564209,0.10700000077486038,28.23998402163852,4.100003843632294,-6.180011996548274,4.100003843632294,13.437999725341797,0.026000000536441803,13.08899974822998,0.026000000536441803,13.020999908447266,0.029999999329447746,,,17.9333000183105,0.012147206813097,13.045999526977539,0.02500000037252903,13.041000366210938,0.03099999949336052,12.713000297546387,,9.138999938964844,
GD845,Unknown,APASSJ012313.71-000651.7,20.80716,-0.114374,,,16.555999755859375,,16.777000427246094,,16.410999298095703,,16.09000015258789,,11.64999575848924,4.200012062938185,-17.430012121621985,4.200012062938185,15.454000473022461,0.039000000804662704,15.362000465393066,0.08900000154972076,15.001999855041504,0.13500000536441803,23.9782752990723,0.338001668453217,19.6614761352539,0.0168250016868114,15.168000221252441,0.039000000804662704,15.079999923706055,0.09099999815225601,12.406999588012695,,9.001999855041504,
GD846,Unknown,APASSJ012317.15-051112.0,20.821499,-5.18667,16.483999252319336,0.0560000017285347,15.782999992370605,0.0949999988079071,16.11400032043457,0.04399999976158142,15.654000282287598,0.02800000086426735,15.345000267028809,0.09000000357627869,21.899987768847495,4.100003843632294,-25.98998325993307,4.100003843632294,14.425999641418457,0.03400000184774399,14.100000381469727,0.032999999821186066,14.04800033569336,0.05400000140070915,,,21.0949993133545,0.198305889964104,13.934000015258789,0.02800000086426735,13.937000274658203,0.04800000041723251,11.944000244140625,0.28999999165534973,9.027999877929688,
GD847,Unknown,APASSJ012317.89-044822.5,20.824557,-4.80625,16.992000579833984,0.057999998331069946,16.386999130249023,0.07000000029802322,16.68400001525879,0.017000000923871994,16.224000930786133,0.06700000166893005,15.876999855041504,,2.51999995271035,4.200012062938185,-3.1500000432060915,4.200012062938185,15.1899995803833,0.032999999821186066,14.690999984741211,0.06499999761581421,14.687999725341797,0.0820000022649765,,,21.5581893920898,0.313573837280273,14.663999557495117,0.03799999877810478,14.76099967956543,0.08299999684095383,12.625,,8.986000061035156,0.5199999809265137
GD848,Unknown,APASSJ012320.75-081134.2,20.836474,-8.192843,16.163000106811523,0.026000000536441803,15.604999542236328,0.07500000298023224,15.928999900817871,0.03799999877810478,15.5,0.13199999928474426,15.25100040435791,0.14100000262260437,4.02998384743114,4.100003843632294,-3.610007934184978,4.100003843632294,14.607000350952148,0.03500000014901161,14.362000465393066,0.041999999433755875,14.21500015258789,0.07100000232458115,,,19.4475269317627,0.111917942762375,14.213000297546387,0.03099999949336052,14.303000450134277,0.05900000035762787,12.621000289916992,,9.085000038146973,
GD849,Unknown,APASSJ012338.44-051432.5,20.910208,-5.242372,16.69300079345703,0.1379999965429306,16.21299934387207,0.05299999937415123,16.40399932861328,0.032999999821186066,16.13599967956543,0.01600000075995922,,,43.560000995057635,4.299983856981271,-26.79998451640131,4.299983856981271,15.204000473022461,0.0430000014603138,14.98799991607666,0.07000000029802322,14.994000434875488,0.12099999934434891,,,,,14.855999946594238,0.039000000804662704,14.845000267028809,0.08699999749660492,12.27299976348877,,9.093999862670898,
GD85,WD,APASSJ071959.59+402120.8,109.998307,40.35578,14.779000282287598,0.08299999684095383,14.869999885559082,0.06499999761581421,14.657999992370605,0.07400000095367432,15.086999893188477,0.06700000166893005,15.430999755859375,0.07900000363588333,130.4600402363576,4.499999886320438,-107.07011679187417,4.499999886320438,15.312999725341797,0.0560000017285347,15.368000030517578,0.13300000131130219,15.248000144958496,0.16699999570846558,15.0076704025269,0.0133433034643531,14.6330652236938,0.00568993529304862,15.362000465393066,0.04899999871850014,15.602999687194824,0.1809999942779541,12.329000473022461,,9.020000457763672,
GD850,Unknown,APASSJ012408.11-092904.3,21.033831,-9.484541,16.889999389648438,0.09300000220537186,16.256000518798828,0.04600000008940697,16.645000457763672,0.03500000014901161,16.19300079345703,0.06800000369548798,,,24.170003598555923,3.999996033599018,-27.83001727948431,3.999996033599018,15.29699993133545,0.04100000113248825,15.112000465393066,0.0860000029206276,14.89799976348877,0.1289999932050705,,,19.5086517333984,0.0280864629894495,14.940999984741211,0.039000000804662704,14.9399995803833,0.09300000220537186,12.748000144958496,,9.100000381469727,
GD851,Unknown,APASSJ012414.78-080058.1,21.0616,-8.016153,17.045000076293945,0.10599999874830246,16.750999450683594,0.1889999955892563,,,,,,,16.400015374529175,4.3999920762871625,-21.65000405511819,4.3999920762871625,15.569000244140625,0.05000000074505806,15.145000457763672,0.08299999684095383,15.086000442504883,0.1720000058412552,,,,,15.10099983215332,0.041999999433755875,15.357999801635742,0.1289999932050705,12.493000030517578,,8.95199966430664,
GD852,Unknown,APASSJ012447.74-115015.4,21.198917,-11.837631,13.666999816894531,0.03400000184774399,13.21399974822998,0.008999999612569809,13.413000106811523,0.039000000804662704,13.116999626159668,0.017999999225139618,12.994000434875488,0.026000000536441803,-6.270011863307445,2.1999995169608155,-122.74992041056976,2.1999995169608155,12.220999717712402,0.023000000044703484,11.958999633789062,0.02500000037252903,11.916000366210938,0.023000000044703484,21.3866558074951,0.345018088817596,16.2341270446777,0.0189558602869511,11.848999977111816,0.024000000208616257,11.88599967956543,0.023000000044703484,12.303999900817871,0.35499998927116394,8.963000297546387,
GD853,Unknown,APASSJ012528.46+005931.6,21.368589,0.992132,14.364999771118164,0.027000000700354576,13.873000144958496,0.03999999910593033,14.079999923706055,0.032999999821186066,13.736000061035156,0.041999999433755875,13.564000129699707,0.06400000303983688,74.41991911036894,3.8999878142931266,-34.170013532275334,3.8999878142931266,12.809000015258789,0.026000000536441803,12.501999855041504,0.023000000044703484,12.47700023651123,0.024000000208616257,22.9609832763672,0.214912459254265,17.1480178833008,0.00528480904176831,12.404000282287598,0.023000000044703484,12.409000396728516,0.02500000037252903,12.517999649047852,0.3440000116825104,8.73900032043457,
GD854,Unknown,APASSJ012529.83+002842.6,21.374315,0.478525,16.94099998474121,0.07500000298023224,16.086999893188477,0.00800000037997961,16.3799991607666,0.07400000095367432,15.840999603271484,0.13699999451637268,15.611000061035156,0.1120000034570694,-0.9899999668050441,3.8999878142931266,-9.939995834429283,3.8999878142931266,14.659000396728516,0.03700000047683716,14.246999740600586,0.041999999433755875,14.163000106811523,0.06300000101327896,,,22.1756839752197,0.149846419692039,14.204000473022461,0.028999999165534973,14.305000305175781,0.05000000074505806,12.612000465393066,,9.218999862670898,
GD855,Unknown,APASSJ012636.44-003326.8,21.651871,-0.557445,17.201000213623047,0.00800000037997961,16.614999771118164,0.13899999856948853,,,,,,,24.819984173518606,4.200012062938185,-21.88000871683471,4.200012062938185,15.60099983215332,0.06300000101327896,15.324000358581543,0.07500000298023224,15.034000396728516,0.12099999934434891,,,,,15.130000114440918,0.03700000047683716,15.074999809265137,0.09000000357627869,12.395000457763672,,8.496999740600586,
GD856,Unknown,APASSJ012639.46-004256.2,21.664448,-0.715638,16.683000564575195,0.04899999871850014,16.142000198364258,0.027000000700354576,16.309999465942383,0.07400000095367432,15.9350004196167,0.11900000274181366,15.869999885559082,0.024000000208616257,15.570000687148422,4.200012062938185,-6.009984190313844,4.200012062938185,14.894000053405762,0.03799999877810478,14.664999961853027,0.052000001072883606,14.637999534606934,0.09300000220537186,,,19.9796810150146,0.0332131013274193,14.45300006866455,0.03099999949336052,14.454000473022461,0.05400000140070915,12.904000282287598,,9.282999992370605,
GD857,Unknown,APASSJ012646.40-093405.8,21.693334,-9.568295,16.54800033569336,0.11599999666213989,15.956000328063965,0.035999998450279236,16.246000289916992,0.04899999871850014,15.842000007629395,0.0989999994635582,15.72700023651123,0.15399999916553497,59.2498792684637,5.199984161663451,-21.200003902777098,5.199984161663451,14.842000007629395,0.02199999988079071,14.545999526977539,0.0560000017285347,14.38700008392334,0.08299999684095383,,,19.3223857879639,0.0245933327823877,14.458000183105469,0.032999999821186066,14.312999725341797,0.0689999982714653,12.552000045776367,,8.791999816894531,
GD858,Unknown,APASSJ012651.49-094455.0,21.714578,-9.74862,16.43400001525879,,15.869000434875488,0.035999998450279236,16.141000747680664,0.029999999329447746,15.843999862670898,0.07999999821186066,15.343999862670898,,19.209996025892906,3.999996033599018,-34.32999656070024,3.999996033599018,14.890999794006348,0.03799999877810478,14.65999984741211,0.05999999865889549,14.63599967956543,0.09700000286102295,,,19.0107021331787,0.0206225905567408,14.595999717712402,0.03400000184774399,14.706999778747559,0.08100000023841858,12.680999755859375,,9.14799976348877,
GD859,Unknown,APASSJ012713.61-100213.0,21.806713,-10.036968,16.231000900268555,0.06499999761581421,15.708999633789062,0.03999999910593033,15.932000160217285,0.023000000044703484,15.642000198364258,0.061000000685453415,15.531000137329102,0.11400000005960464,9.730007877806202,3.8999878142931266,-22.590000116906594,3.8999878142931266,14.689000129699707,0.035999998450279236,14.470000267028809,0.061000000685453415,14.416000366210938,0.0860000029206276,23.7149143218994,0.446032524108887,18.7953910827637,0.0176475364714861,14.307000160217285,0.032999999821186066,14.411999702453613,0.06599999964237213,12.163999557495117,,8.857999801635742,
GD86,WD,APASSJ073427.08+484112.1,113.612842,48.686712,14.998000144958496,,14.89799976348877,,14.817999839782715,0.04399999976158142,15.0,,15.12399959564209,,-144.34991462621838,4.200012062938185,-191.09987479168922,4.200012062938185,15.142999649047852,0.04500000178813934,15.190999984741211,0.09399999678134918,15.395000457763672,0.17100000381469727,,,,,,,,,,,,
GD860,Unknown,APASSJ012805.83-112101.4,22.024321,-11.350406,13.590999603271484,0.03999999910593033,13.187999725341797,0.009999999776482582,13.345000267028809,0.03200000151991844,13.119000434875488,0.03200000151991844,13.006999969482422,0.08900000154972076,31.190004665404558,2.8000007432638085,4.1699878238432575,2.8000007432638085,12.36299991607666,0.024000000208616257,12.192999839782715,0.027000000700354576,12.14799976348877,0.027000000700354576,20.3401432037354,0.147995010018349,16.0654621124268,0.0134758111089468,12.095999717712402,0.024000000208616257,12.128000259399414,0.024000000208616257,12.574000358581543,0.47600001096725464,8.906000137329102,
GD861,Unknown,APASSJ012830.56+002834.6,22.127342,0.476278,16.433000564575195,0.2240000069141388,15.920000076293945,0.04399999976158142,16.055999755859375,,15.711999893188477,,,,1.3500000477506546,3.8999878142931266,-42.959879647241905,3.8999878142931266,14.607999801635742,0.03200000151991844,14.246999740600586,0.04699999839067459,14.220999717712402,0.061000000685453415,,,20.7254753112793,0.0542962625622749,14.182999610900879,0.028999999165534973,14.288000106811523,0.04699999839067459,12.512999534606934,,9.390999794006348,
GD862,Unknown,APASSJ012901.77+010213.2,22.257387,1.037001,15.545999526977539,0.06499999761581421,14.967000007629395,0.029999999329447746,15.229000091552734,0.04800000041723251,14.835000038146973,0.06400000303983688,14.635000228881836,0.09099999815225601,12.260015773790656,3.8999878142931266,-1.1499984452711942,3.8999878142931266,13.857999801635742,0.024000000208616257,13.538000106811523,0.03200000151991844,13.392999649047852,0.03799999877810478,,,19.109884262085,0.021825248375535,13.416999816894531,0.024000000208616257,13.427000045776367,0.03200000151991844,12.54699993133545,,9.402999877929688,
GD863,Star,APASSJ012909.55-031231.5,22.289831,-3.208767,11.482000350952148,0.05400000140070915,11.36400032043457,0.03099999949336052,11.371000289916992,0.0430000014603138,11.48799991607666,0.020999999716877937,11.63700008392334,0.04600000008940697,21.560003369813785,1.5999983929759765,-38.36988071270753,1.5999983929759765,11.130999565124512,0.02199999988079071,11.157999992370605,0.027000000700354576,11.11299991607666,0.023000000044703484,14.8495635986328,0.00908378139138222,13.8115043640137,0.00491424184292555,11.065999984741211,0.023000000044703484,11.083999633789062,0.020999999716877937,10.942000389099121,0.09799999743700027,9.286999702453613,
GD864,Unknown,APASSJ012909.93-081546.3,22.291416,-8.262882,16.829999923706055,0.10400000214576721,16.5310001373291,0.16699999570846558,16.711999893188477,0.029999999329447746,16.20199966430664,0.07699999958276749,16.179000854492188,,19.289987540105358,4.799988118975307,-30.66998287977185,4.799988118975307,15.373000144958496,0.050999999046325684,15.041000366210938,0.0860000029206276,15.420000076293945,0.19599999487400055,,,,,15.017000198364258,0.04100000113248825,15.40999984741211,0.14499999582767487,12.515000343322754,,9.053000450134277,
GD865,Star,APASSJ013021.55-011703.9,22.58981,-1.284431,16.416000366210938,0.052000001072883606,16.344999313354492,0.1550000011920929,16.253999710083008,0.10499999672174454,16.584999084472656,0.18000000715255737,,,-0.15999983418168995,4.7000159156596055,-1.4100011526352318,4.7000159156596055,16.304000854492188,0.08399999886751175,16.242000579833984,0.19900000095367432,15.770000457763672,0.24699999392032623,19.5101108551025,0.0464209541678429,18.6523952484131,0.0173318795859814,16.160999298095703,0.06400000303983688,16.702999114990234,0.335999995470047,12.550999641418457,,8.925000190734863,
GD866,Unknown,APASSJ013036.77-093838.3,22.653241,-9.643986,14.98799991607666,0.054999999701976776,14.463000297546387,0.02500000037252903,14.6899995803833,0.03200000151991844,14.295999526977539,0.03999999910593033,14.104000091552734,0.10300000011920929,118.64015541505069,11.400012044759933,-72.60012280312367,13.600007878267206,13.26200008392334,0.02800000086426735,12.930999755859375,0.03200000151991844,12.92199993133545,0.028999999165534973,,,,,12.821000099182129,0.024000000208616257,12.836000442504883,0.028999999165534973,12.072999954223633,,8.46500015258789,
GD868,Unknown,APASSJ013044.53-073245.3,22.685583,-7.545934,15.756999969482422,0.125,14.87399959564209,0.024000000208616257,15.277000427246094,0.03700000047683716,14.682000160217285,0.05400000140070915,14.498000144958496,0.05299999937415123,80.92007847153582,5.4000001910026185,-66.56003824900836,5.4000001910026185,13.392000198364258,0.024000000208616257,12.9399995803833,0.028999999165534973,12.888999938964844,0.035999998450279236,,,20.9405574798584,0.245369479060173,12.793999671936035,0.02500000037252903,12.829000473022461,0.02800000086426735,12.142999649047852,,9.210000038146973,
GD869,Unknown,APASSJ013142.32+000251.3,22.926345,0.047602,15.925000190734863,,15.380000114440918,0.026000000536441803,15.604000091552734,0.014999999664723873,15.25,0.017999999225139618,15.13599967956543,0.04500000178813934,2.480000307514274,3.8999878142931266,-0.9399996429237945,3.8999878142931266,14.369000434875488,0.029999999329447746,14.140999794006348,0.0430000014603138,14.076000213623047,0.06599999964237213,,,19.1489334106445,0.0158060379326344,13.98799991607666,0.027000000700354576,14.01099967956543,0.04399999976158142,12.869999885559082,,9.17199993133545,0.5049999952316284
GD87,cWD,APASSJ074117.26+425239.1,115.321945,42.877545,12.8100004196167,0.04100000113248825,12.616999626159668,0.023000000044703484,12.621999740600586,0.0430000014603138,12.664999961853027,0.023000000044703484,12.732000350952148,0.028999999165534973,97.22988033900037,2.3000003693596227,-121.889884758275,2.1999995169608155,12.22700023651123,0.02199999988079071,12.125,0.023000000044703484,12.128999710083008,0.02199999988079071,,,,,12.083999633789062,0.023000000044703484,12.126999855041504,0.024000000208616257,12.265000343322754,0.34299999475479126,9.208000183105469,
GD870,Unknown,APASSJ013213.75+011216.7,23.057307,1.204666,15.621000289916992,0.03700000047683716,15.107999801635742,0.010999999940395355,15.368000030517578,0.09700000286102295,15.211999893188477,0.41100001335144043,14.630000114440918,0.14900000393390656,79.20000061858445,3.5999999909108737,-11.900016306753969,3.5999999909108737,13.986000061035156,0.02800000086426735,13.706000328063965,0.02500000037252903,13.656999588012695,0.03999999910593033,,,18.22922706604,0.00465950323268771,13.53499984741211,0.026000000536441803,13.555999755859375,0.035999998450279236,12.838000297546387,,9.083000183105469,
GD872,Unknown,APASSJ013228.06-060603.1,23.116946,-6.100862,15.873000144958496,0.07999999821186066,15.529000282287598,0.04699999839067459,15.67199993133545,0.03099999949336052,15.506999969482422,0.07500000298023224,15.553000450134277,0.11599999666213989,15.770015488669742,4.100003843632294,-42.22007846692577,4.100003843632294,14.880000114440918,0.0430000014603138,14.677000045776367,0.0729999989271164,14.78499984741211,0.12200000137090683,21.145959854126,0.337186425924301,17.9902648925781,0.0468097813427448,14.661999702453613,0.03200000151991844,14.614999771118164,0.057999998331069946,12.786999702453613,,8.888999938964844,
GD873,Unknown,APASSJ013248.98+002852.0,23.204102,0.481112,15.288000106811523,0.00800000037997961,14.755000114440918,0.010999999940395355,14.970999717712402,0.02500000037252903,14.826000213623047,0.39399999380111694,14.402999877929688,0.09700000286102295,28.42999128915835,3.5999999909108737,-10.8699843622162,3.5999999909108737,13.602999687194824,0.027000000700354576,13.322999954223633,0.03400000184774399,13.25,0.039000000804662704,,,18.1811332702637,0.0365414433181286,13.21399974822998,0.026000000536441803,13.274999618530273,0.03200000151991844,12.52400016784668,,9.274999618530273,
GD874,Unknown,APASSJ013305.37-064930.5,23.272386,-6.825151,15.814000129699707,0.06300000101327896,15.173999786376953,0.07500000298023224,15.4399995803833,0.05000000074505806,15.04699993133545,0.06300000101327896,14.991000175476074,0.07999999821186066,10.010015830630437,3.999996033599018,-22.780007384426426,3.999996033599018,14.130000114440918,0.03500000014901161,13.793000221252441,0.03999999910593033,13.668999671936035,0.06400000303983688,,,18.7412948608398,0.0493503659963608,13.72599983215332,0.026000000536441803,13.732000350952148,0.035999998450279236,12.847999572753906,0.4830000102519989,9.027000427246094,
GD875,Unknown,APASSJ013317.84-063333.9,23.324357,-6.559435,16.95599937438965,0.03700000047683716,16.613000869750977,0.050999999046325684,,,,,,,132.96996185090393,26.700012313085608,-53.48016020434443,26.700012313085608,,,,,,,17.3498058319092,0.0606173984706402,17.100736618042,0.0308250337839127,17.05699920654297,0.13199999928474426,17.104999542236328,0.5019999742507935,12.479999542236328,,9.036999702453613,
GD876,Unknown,APASSJ013329.96-060054.3,23.374843,-6.015089,16.233999252319336,0.026000000536441803,15.592000007629395,0.05900000035762787,15.89799976348877,0.039000000804662704,15.434000015258789,0.039000000804662704,,,26.809992050402798,5.299991971696727,-69.41987812751904,5.299991971696727,14.32699966430664,0.03999999910593033,13.994000434875488,0.05299999937415123,13.944999694824219,0.07000000029802322,,,,,13.774999618530273,0.027000000700354576,13.762999534606934,0.035999998450279236,12.975000381469727,,9.423999786376953,
GD877,Unknown,APASSJ013334.33-012829.2,23.393072,-1.474787,16.974000930786133,,16.440000534057617,,16.628999710083008,0.03099999949336052,16.2810001373291,0.04500000178813934,,,-6.410015839719563,3.8999878142931266,-22.17999572167173,3.8999878142931266,15.343000411987305,0.03999999910593033,14.876999855041504,0.057999998331069946,14.743000030517578,0.10700000077486038,,,20.8434410095215,0.0620048940181732,14.795999526977539,0.032999999821186066,14.777999877929688,0.06300000101327896,12.822999954223633,,9.428000450134277,
GD878,WD,APASSJ013441.61-095803.8,23.673391,-9.967729,16.714000701904297,0.04399999976158142,16.589000701904297,,16.54800033569336,0.07500000298023224,17.027000427246094,0.09600000083446503,,,-14.45000325475121,5.900004043724039,-106.20000321068801,5.900004043724039,,,,,,,16.1624660491943,0.0237606801092625,16.3035202026367,0.0155190629884601,,,,,,,,
GD879,Star,APASSJ013519.81-103320.1,23.832544,-10.555599,14.315999984741211,0.02800000086426735,14.234999656677246,0.05700000002980232,14.164999961853027,0.02500000037252903,14.343000411987305,0.057999998331069946,14.479999542236328,0.032999999821186066,15.58000822114991,4.100003843632294,-12.449987843865529,4.100003843632294,13.880999565124512,0.03200000151991844,13.85099983215332,0.041999999433755875,13.994999885559082,0.0689999982714653,18.040246963501,0.0428353473544121,16.6448383331299,0.0136363916099072,13.74899959564209,0.028999999165534973,13.791999816894531,0.04100000113248825,12.8149995803833,0.5260000228881836,9.27299976348877,
GD880,Unknown,APASSJ013532.84+002124.9,23.886849,0.356924,16.003000259399414,0.09099999815225601,15.303999900817871,0.09300000220537186,15.625,0.014000000432133675,15.300999641418457,0.31700000166893005,14.774999618530273,0.039000000804662704,24.950016631919425,3.7000078009441495,-14.78998765378492,3.7000078009441495,13.920999526977539,0.032999999821186066,13.482999801635742,0.029999999329447746,13.430999755859375,0.03500000014901161,,,21.009521484375,0.162857815623283,13.272000312805176,0.026000000536441803,13.35099983215332,0.03200000151991844,12.256999969482422,,9.305999755859375,
GD881,Unknown,APASSJ013545.47-103519.4,23.939494,-10.588724,16.476999282836914,0.07900000363588333,15.946000099182129,0.14399999380111694,16.118999481201172,0.026000000536441803,15.819000244140625,0.08699999749660492,15.701000213623047,,2.3000003693596227,4.200012062938185,-8.39998810988618,4.200012062938185,14.791999816894531,0.03700000047683716,14.46399974822998,0.05400000140070915,14.369999885559082,0.09200000017881393,,,20.5393753051758,0.102064646780491,14.51200008392334,0.03400000184774399,14.545999526977539,0.06300000101327896,12.58899974822998,,9.098999977111816,
GD882,Unknown,APASSJ013602.71+011049.1,24.0113,1.180308,15.180999755859375,0.06300000101327896,14.517999649047852,0.04699999839067459,14.798999786376953,0.020999999716877937,14.559000015258789,0.28999999165534973,14.133000373840332,0.11500000208616257,29.189987617428415,3.7000078009441495,2.1600000764010474,3.7000078009441495,13.343000411987305,0.023000000044703484,13.052000045776367,0.029999999329447746,12.949000358581543,0.03200000151991844,,,18.7427101135254,0.0185572151094675,12.949999809265137,0.026000000536441803,12.949999809265137,0.02800000086426735,12.557000160217285,,9.206000328063965,
GD883,Unknown,APASSJ013604.27-103755.2,24.017799,-10.632015,16.84000015258789,0.15000000596046448,16.025999069213867,0.010999999940395355,16.36400032043457,0.08699999749660492,15.970999717712402,0.032999999821186066,15.744999885559082,0.1940000057220459,18.48999545472907,4.200012062938185,-6.369984066623147,4.200012062938185,14.814000129699707,0.04100000113248825,14.449000358581543,0.05400000140070915,14.590999603271484,0.0989999994635582,,,21.8646297454834,0.222650021314621,14.369000434875488,0.03200000151991844,14.494999885559082,0.061000000685453415,12.642999649047852,,9.201000213623047,
GD884,Unknown,APASSJ013625.78+005752.9,24.107437,0.964699,16.197999954223633,0.05299999937415123,15.640000343322754,0.010999999940395355,15.937000274658203,0.061000000685453415,15.645999908447266,0.07599999755620956,15.543999671936035,,11.800008087448077,4.899995929008583,-78.0901187681593,4.899995929008583,14.529999732971191,0.03099999949336052,14.274999618530273,0.0430000014603138,14.210000038146973,0.06300000101327896,,,18.936487197876,0.0203421134501696,14.156999588012695,0.028999999165534973,14.223999977111816,0.05299999937415123,12.312000274658203,,8.494999885559082,
GD885,Unknown,APASSJ013717.59+001200.7,24.323332,0.2002,16.645999908447266,0.09700000286102295,15.958999633789062,0.10700000077486038,16.235000610351562,0.061000000685453415,16.070999145507812,0.2879999876022339,15.425999641418457,0.23600000143051147,27.11998822633177,3.7000078009441495,-21.869999545742758,3.7000078009441495,14.536999702453613,0.03700000047683716,14.097999572753906,0.052000001072883606,14.114999771118164,0.06499999761581421,,,20.5853290557861,0.0821585655212402,13.925999641418457,0.027000000700354576,13.932000160217285,0.04399999976158142,12.131999969482422,,8.968000411987305,
GD886,Unknown,APASSJ013719.28+013712.6,24.330341,1.620185,12.654000282287598,0.01600000075995922,12.126999855041504,0.14800000190734863,12.366999626159668,0.006000000052154064,12.041999816894531,0.14399999380111694,11.906000137329102,0.10700000077486038,32.28001223760657,2.7000000955013093,-6.680015849269694,2.7000000955013093,11.199999809265137,0.019999999552965164,10.989999771118164,0.026000000536441803,10.965999603271484,0.02500000037252903,21.6230182647705,0.40648740530014,15.9572086334229,0.0176179129630327,10.88599967956543,0.02199999988079071,10.909000396728516,0.020999999716877937,10.760000228881836,0.0989999994635582,9.083999633789062,
GD887,Unknown,APASSJ013720.12-094447.9,24.333862,-9.746663,15.618000030517578,0.04399999976158142,14.987000465393066,0.052000001072883606,15.281000137329102,0.03500000014901161,14.78499984741211,0.024000000208616257,14.595000267028809,0.03099999949336052,26.210016403638292,4.100003843632294,-58.98996168980375,4.100003843632294,13.586000442504883,0.02800000086426735,13.180999755859375,0.029999999329447746,13.170999526977539,0.03999999910593033,,,19.3745365142822,0.0660035684704781,13.093000411987305,0.02500000037252903,13.125,0.029999999329447746,12.402999877929688,,8.878000259399414,
GD889,Unknown,APASSJ013807.62+012426.3,24.531777,1.407324,14.0,0.026000000536441803,13.362000465393066,0.1679999977350235,13.652000427246094,0.020999999716877937,13.163999557495117,0.17399999499320984,13.017000198364258,0.10199999809265137,82.05012272810563,3.7000078009441495,7.880003977334127,3.7000078009441495,12.164999961853027,0.027000000700354576,11.84000015258789,0.02500000037252903,11.805999755859375,0.02800000086426735,,,18.1899452209473,0.0135583709925413,11.713000297546387,0.023000000044703484,11.746000289916992,0.023000000044703484,11.814000129699707,,8.689000129699707,
GD89,WD,APASSJ074725.75+440846.1,116.857332,44.146152,14.960000038146973,0.15399999916553497,14.868000030517578,0.06199999898672104,14.847999572753906,0.13199999928474426,15.04699993133545,0.08399999886751175,15.309000015258789,0.0820000022649765,-87.23988285055384,4.3999920762871625,-165.250085410662,4.3999920762871625,15.229999542236328,0.04500000178813934,15.402999877929688,0.10400000214576721,15.178999900817871,0.13099999725818634,,,,,15.42300033569336,0.050999999046325684,15.708999633789062,0.18799999356269836,12.70199966430664,,8.871999740600586,
GD890,Unknown,APASSJ013808.29-014503.5,24.53458,-1.750987,15.559000015258789,0.019999999552965164,14.982000350952148,0.04399999976158142,15.211999893188477,0.02500000037252903,14.83899974822998,0.03999999910593033,14.644000053405762,0.05999999865889549,19.73001617443515,3.7000078009441495,-7.819992333679693,3.7000078009441495,13.8100004196167,0.028999999165534973,13.503999710083008,0.03200000151991844,13.482999801635742,0.03799999877810478,,,18.8063430786133,0.0132140154018998,,,,,,,,
GD891,Unknown,APASSJ013820.47-093336.3,24.585325,-9.56011,15.651000022888184,0.026000000536441803,15.152999877929688,0.04100000113248825,15.38700008392334,0.04800000041723251,15.015999794006348,0.05900000035762787,14.888999938964844,0.1080000028014183,39.00996016454883,4.100003843632294,-15.300000268325675,4.100003843632294,14.0600004196167,0.028999999165534973,13.746999740600586,0.03099999949336052,13.718999862670898,0.04899999871850014,,,18.3215465545654,0.0373406372964382,13.630999565124512,0.02500000037252903,13.619000434875488,0.035999998450279236,12.223999977111816,,9.335000038146973,
GD892,Unknown,APASSJ013901.29-021111.9,24.755409,-2.186651,16.441999435424805,0.054999999701976776,15.753000259399414,0.0860000029206276,16.041000366210938,0.013000000268220901,15.54699993133545,0.06300000101327896,15.322999954223633,0.07699999958276749,41.79995848971885,5.10001195834775,-69.95988223934546,5.10001195834775,14.395000457763672,0.03500000014901161,13.956000328063965,0.03799999877810478,13.913999557495117,0.04899999871850014,,,20.7467041015625,0.188105002045631,13.859000205993652,0.027000000700354576,13.855999946594238,0.04100000113248825,12.647000312805176,0.4300000071525574,8.661999702453613,
GD893,Unknown,APASSJ013921.35+012011.7,24.838973,1.336591,15.930000305175781,0.01899999938905239,15.26200008392334,0.1589999943971634,15.604999542236328,0.03500000014901161,15.067000389099121,0.13699999451637268,14.902999877929688,0.12300000339746475,11.019995872629806,3.7000078009441495,-13.460003901855089,3.7000078009441495,14.08899974822998,0.029999999329447746,13.666000366210938,0.02800000086426735,13.690999984741211,0.04800000041723251,,,20.1977500915527,0.0305453836917877,13.640999794006348,0.02800000086426735,13.696000099182129,0.041999999433755875,12.27400016784668,0.37599998712539673,8.47700023651123,
GD894,Unknown,APASSJ013938.59-085448.4,24.910802,-8.913448,16.46299934387207,0.052000001072883606,16.084999084472656,0.04100000113248825,16.224000930786133,0.010999999940395355,15.95199966430664,0.07199999690055847,,,17.319996368314605,4.200012062938185,-53.769961232319474,4.200012062938185,15.057999610900879,0.050999999046325684,14.83899974822998,0.08100000023841858,14.656999588012695,0.10400000214576721,,,18.8167858123779,0.048668660223484,14.744999885559082,0.03200000151991844,14.88700008392334,0.07400000095367432,12.935999870300293,,9.277999877929688,
GD896,Unknown,APASSJ013949.91-093420.4,24.957997,-9.572356,15.440999984741211,0.050999999046325684,14.994000434875488,0.020999999716877937,15.196999549865723,0.052000001072883606,14.871999740600586,0.03999999910593033,14.791000366210938,0.12200000137090683,56.080079230014235,4.100003843632294,-5.65999184800603,4.100003843632294,14.003999710083008,0.03500000014901161,13.711999893188477,0.03400000184774399,13.63599967956543,0.050999999046325684,,,18.0556735992432,0.0344511345028877,13.598999977111816,0.02500000037252903,13.618000030517578,0.03500000014901161,12.897000312805176,0.5370000004768372,8.753000259399414,
GD898,Unknown,APASSJ014128.22-015252.9,25.367597,-1.881387,15.788000106811523,0.04399999976158142,15.215999603271484,0.035999998450279236,15.4399995803833,0.03700000047683716,15.038999557495117,0.04899999871850014,14.83899974822998,0.0860000029206276,-11.739995625248412,17.49999610183295,-28.56999526557047,17.49999610183295,13.993000030517578,0.026000000536441803,13.715999603271484,0.03500000014901161,13.663000106811523,0.0430000014603138,,,19.6653690338135,0.0910453423857689,13.60200023651123,0.027000000700354576,13.640999794006348,0.03700000047683716,12.364999771118164,,8.845999717712402,
GD899,Unknown,APASSJ014150.52+011240.9,25.460522,1.211386,15.722999572753906,,15.347999572753906,,15.472999572753906,,15.208999633789062,,15.024999618530273,0.10100000351667404,21.869999545742758,3.5999999909108737,-13.4499963678536,3.5999999909108737,14.303000450134277,0.039000000804662704,14.017999649047852,0.03799999877810478,13.979000091552734,0.05400000140070915,,,19.2800445556641,0.0697427988052368,13.916999816894531,0.028999999165534973,13.954999923706055,0.04699999839067459,12.744999885559082,,9.130999565124512,
GD90,WD,APASSJ081946.19+373126.5,124.942467,37.524052,15.85200023651123,0.0729999989271164,15.642999649047852,0.07000000029802322,15.782999992370605,,15.798999786376953,,15.925000190734863,,-116.93988635670394,5.000004148314474,-110.10995804099366,5.000004148314474,15.638999938964844,0.0729999989271164,15.664999961853027,0.17299999296665192,16.815000534057617,,17.1489772796631,0.0122161600738764,16.1585941314697,0.00501301558688283,15.970999717712402,0.07199999690055847,16.20800018310547,0.2720000147819519,12.727999687194824,,8.932999610900879,
GD900,Star,APASSJ014219.34+002644.9,25.580587,0.445817,16.816999435424805,0.1589999943971634,16.746999740600586,0.08900000154972076,16.715999603271484,,16.62299919128418,,,,-1.9799999336100882,4.499999886320438,-10.609992295940174,4.499999886320438,16.375,0.10499999672174454,16.52899932861328,0.25600001215934753,16.270999908447266,,20.2605152130127,0.216567873954773,19.0491333007813,0.0850830376148224,15.774999618530273,0.061000000685453415,15.336999893188477,0.12099999934434891,12.251999855041504,,8.99899959564209,
GD901,Unknown,APASSJ014356.28-013725.4,25.984538,-1.623731,17.033000946044922,0.09200000017881393,16.559999465942383,0.19499999284744263,16.679000854492188,0.06800000369548798,16.28700065612793,0.06700000166893005,16.15399932861328,,8.459999753540615,3.8999878142931266,-13.020012102060718,3.8999878142931266,15.376999855041504,0.04899999871850014,15.138999938964844,0.0820000022649765,14.942000389099121,0.11699999868869781,,,19.7944355010986,0.0864899903535843,14.657999992370605,0.035999998450279236,14.718000411987305,0.07699999958276749,11.996000289916992,,9.036999702453613,
GD902,Unknown,APASSJ014416.08-043400.8,26.067032,-4.566908,16.81999969482422,0.06800000369548798,16.2189998626709,0.0729999989271164,16.516000747680664,0.05400000140070915,16.15399932861328,0.08299999684095383,,,17.4800154127297,4.200012062938185,-20.07000057346886,4.200012062938185,15.220000267028809,0.0430000014603138,15.041999816894531,0.07199999690055847,14.86299991607666,0.10899999737739563,,,19.5234279632568,0.100715413689613,14.946000099182129,0.035999998450279236,15.109999656677246,0.09099999815225601,12.892999649047852,,9.350000381469727,
GD903,Unknown,APASSJ014428.52-021307.1,26.118856,-2.218657,17.08099937438965,0.04600000008940697,16.3439998626709,0.14100000262260437,16.777000427246094,0.0689999982714653,16.229000091552734,0.11999999731779099,16.19499969482422,,5.6800081438268535,3.8999878142931266,-8.62999195305747,3.8999878142931266,15.175000190734863,0.03700000047683716,14.800999641418457,0.050999999046325684,14.760000228881836,0.09799999743700027,,,,,14.680999755859375,0.03500000014901161,14.552000045776367,0.06800000369548798,12.541999816894531,,8.79800033569336,
GD904,Unknown,APASSJ014446.04+002901.9,26.191839,0.483876,16.645999908447266,0.05900000035762787,15.968999862670898,0.0430000014603138,16.250999450683594,0.03700000047683716,15.809000015258789,0.04100000113248825,,,11.41999191531795,3.7000078009441495,-18.669995188247412,3.7000078009441495,14.847999572753906,0.04100000113248825,14.406000137329102,0.04100000113248825,14.605999946594238,0.07800000160932541,,,20.5120620727539,0.127091556787491,14.444999694824219,0.032999999821186066,14.45300006866455,0.05999999865889549,12.092000007629395,,9.208999633789062,
GD905,Unknown,APASSJ014453.32-063548.4,26.222195,-6.596792,15.656000137329102,0.057999998331069946,15.095999717712402,0.12999999523162842,15.380999565124512,0.032999999821186066,15.076000213623047,0.15399999916553497,15.048999786376953,0.12399999797344208,9.360000058222795,3.999996033599018,-48.610081285005435,3.999996033599018,14.21500015258789,0.03099999949336052,13.909000396728516,0.03500000014901161,14.071999549865723,0.057999998331069946,,,,,13.918999671936035,0.02800000086426735,13.946999549865723,0.041999999433755875,12.930999755859375,,9.27400016784668,
GD906,Unknown,APASSJ014547.49-030337.4,26.447908,-3.060408,16.395999908447266,0.04699999839067459,15.772000312805176,0.10700000077486038,16.05699920654297,0.0560000017285347,15.569999694824219,0.057999998331069946,15.402999877929688,0.052000001072883606,21.340007879189216,3.999996033599018,-5.150016068000696,3.999996033599018,14.531000137329102,0.029999999329447746,14.147000312805176,0.03999999910593033,14.029999732971191,0.05299999937415123,,,19.7109851837158,0.0808451473712921,14.055000305175781,0.028999999165534973,14.085000038146973,0.05299999937415123,12.322999954223633,,8.798999786376953,
GD908,Unknown,APASSJ014610.70+014201.9,26.544586,1.700546,14.314000129699707,0.020999999716877937,13.89799976348877,0.012000000104308128,14.03600025177002,0.004999999888241291,13.781999588012695,0.0430000014603138,13.727999687194824,0.009999999776482582,53.74008105718531,3.7000078009441495,-59.42988063907251,3.7000078009441495,12.951000213623047,0.02800000086426735,12.621000289916992,0.028999999165534973,12.628999710083008,0.026000000536441803,21.5921173095703,0.21879155933857,16.642448425293,0.0137956822291017,12.557999610900879,0.024000000208616257,12.595000267028809,0.026000000536441803,12.420999526977539,,9.272000312805176,
GD909,Unknown,APASSJ014640.66-025922.9,26.66945,-2.989719,16.274999618530273,0.12099999934434891,15.781999588012695,0.06300000101327896,16.003000259399414,0.03999999910593033,15.57699966430664,0.06800000369548798,15.479999542236328,0.08100000023841858,10.599983943393454,3.999996033599018,-11.589984114834806,3.999996033599018,14.607999801635742,0.03099999949336052,14.241999626159668,0.0430000014603138,14.241000175476074,0.06199999898672104,,,19.6074600219727,0.0758944377303123,14.180000305175781,0.02800000086426735,14.258000373840332,0.054999999701976776,12.098999977111816,,9.204000473022461,
GD91,WD,APASSJ083009.33+452028.9,127.538878,45.341363,15.17300033569336,0.03700000047683716,15.062999725341797,0.06400000303983688,14.970000267028809,,15.123000144958496,0.12399999797344208,15.27400016784668,0.1420000046491623,-20.430000040505547,5.4000001910026185,-16.660008259350434,5.4000001910026185,15.005999565124512,0.04399999976158142,15.038999557495117,0.08699999749660492,14.842000007629395,0.13300000131130219,18.2379245758057,0.0550252050161362,15.9883642196655,0.00940239522606134,14.982999801635742,0.03799999877810478,14.984000205993652,0.09099999815225601,12.83899974822998,,9.067000389099121,
GD910,Unknown,APASSJ014656.20-013146.2,26.734208,-1.529511,17.040000915527344,0.12700000405311584,16.31100082397461,0.08100000023841858,16.66200065612793,0.0430000014603138,16.1299991607666,0.014000000432133675,,,10.249992010358255,3.800016020250041,-13.579991991718998,3.800016020250041,15.027999877929688,0.03500000014901161,14.727999687194824,0.050999999046325684,14.48900032043457,0.07100000232458115,,,20.8898639678955,0.0629590377211571,14.550000190734863,0.03400000184774399,14.628000259399414,0.07100000232458115,12.685999870300293,,9.026000022888184,0.48100000619888306
GD912,Unknown,APASSJ014700.87-002746.8,26.753635,-0.463004,15.968000411987305,0.09399999678134918,15.380999565124512,0.08500000089406967,15.628999710083008,0.04399999976158142,15.243000030517578,0.0949999988079071,15.156999588012695,0.09399999678134918,3.290000336164667,3.800016020250041,-8.769995929469587,3.800016020250041,14.404999732971191,0.029999999329447746,14.175999641418457,0.039000000804662704,14.04800033569336,0.052000001072883606,,,,,14.017000198364258,0.02800000086426735,14.008999824523926,0.04800000041723251,12.661999702453613,,9.204000473022461,
GD913,Unknown,APASSJ014715.72-012725.5,26.815534,-1.457084,16.354999542236328,0.07400000095367432,15.8100004196167,0.11500000208616257,16.06800079345703,0.05999999865889549,15.767000198364258,0.07699999958276749,15.47599983215332,0.04899999871850014,4.320000152802095,3.800016020250041,-44.25011975399684,3.800016020250041,14.753999710083008,0.03999999910593033,14.366999626159668,0.035999998450279236,14.34000015258789,0.0689999982714653,,,19.1814517974854,0.0225176960229874,14.302000045776367,0.03200000151991844,14.33899974822998,0.05700000002980232,12.715999603271484,,9.161999702453613,
GD914,Unknown,APASSJ014726.83+001747.0,26.861833,0.296401,15.821999549865723,,15.315999984741211,,15.48900032043457,,15.187999725341797,,15.006999969482422,0.19499999284744263,16.070004130597226,3.7000078009441495,-15.029999849502929,3.7000078009441495,14.314000129699707,0.028999999165534973,13.961999893188477,0.02500000037252903,13.857999801635742,0.04399999976158142,,,18.1849899291992,0.0367952100932598,13.937999725341797,0.026000000536441803,14.020000457763672,0.04399999976158142,12.255000114440918,,9.295999526977539,0.5400000214576721
GD915,Star,APASSJ014732.69-094658.8,26.88624,-9.783015,14.244999885559082,0.01600000075995922,13.75100040435791,0.02199999988079071,13.994999885559082,0.027000000700354576,13.633999824523926,0.026000000536441803,13.470999717712402,0.12099999934434891,-24.599988682894036,2.8000007432638085,-87.33996146474965,2.8000007432638085,12.694000244140625,0.023000000044703484,12.376999855041504,0.020999999716877937,12.326000213623047,0.027000000700354576,22.1082496643066,0.128119647502899,16.6852016448975,0.00600994192063808,12.274999618530273,0.023000000044703484,12.277999877929688,0.023000000044703484,11.854000091552734,0.19300000369548798,8.866999626159668,
GD916,Unknown,APASSJ014816.37-030404.3,27.068233,-3.067883,16.607999801635742,0.04100000113248825,15.987000465393066,0.13699999451637268,16.299999237060547,,15.949000358581543,,15.774999618530273,,3.7100161534908693,4.200012062938185,-4.7000159156596055,4.200012062938185,14.96399974822998,0.035999998450279236,14.694000244140625,0.05700000002980232,14.810999870300293,0.0860000029206276,,,19.9308071136475,0.0907465890049934,14.675000190734863,0.03500000014901161,14.616000175476074,0.0729999989271164,12.491999626159668,,9.10200023651123,
GD917,WD,APASSJ014822.37-055536.4,27.093231,-5.926805,16.77199935913086,0.061000000685453415,16.590999603271484,0.0989999994635582,16.58099937438965,0.04399999976158142,16.45199966430664,0.16599999368190765,,,110.17008509952575,4.899995929008583,-11.059991629736032,4.899995929008583,16.184999465942383,0.11999999731779099,15.97599983215332,,15.479000091552734,0.26499998569488525,,,17.8580436706543,0.0259752776473761,16.16200065612793,0.07199999690055847,16.084999084472656,0.2029999941587448,12.791999816894531,,8.829000473022461,
GD918,Unknown,APASSJ014844.65-042203.8,27.186045,-4.367732,16.48900032043457,0.07000000029802322,15.883000373840332,0.07800000160932541,16.152999877929688,0.050999999046325684,15.765000343322754,0.04600000008940697,15.567000389099121,0.23399999737739563,53.79984140745364,5.4000001910026185,-38.55996001220774,5.4000001910026185,14.72700023651123,0.029999999329447746,14.383000373840332,0.03200000151991844,14.557999610900879,0.07999999821186066,,,,,14.423999786376953,0.03099999949336052,14.560999870300293,0.06700000166893005,12.682000160217285,,9.111000061035156,
GD919,Unknown,APASSJ014911.16-035437.7,27.29652,-3.910473,16.104999542236328,,15.440999984741211,,15.675999641418457,,15.241999626159668,,15.223999977111816,0.020999999716877937,34.52000382822007,3.999996033599018,-16.25000386411557,3.999996033599018,14.243000030517578,0.028999999165534973,13.892000198364258,0.03200000151991844,13.836000442504883,0.04600000008940697,,,20.2629623413086,0.157833203673363,13.696000099182129,0.027000000700354576,13.699000358581543,0.03700000047683716,12.852999687194824,,9.253000259399414,
GD92,Unknown,APASSJ083734.93-024339.4,129.395574,-2.727625,14.597999572753906,0.029999999329447746,14.048999786376953,0.004999999888241291,14.29800033569336,0.04500000178813934,13.862000465393066,0.03099999949336052,13.668999671936035,0.017999999225139618,19.670003712235484,12.09999591083033,-112.85999498795718,12.09999591083033,12.741000175476074,0.026000000536441803,12.411999702453613,0.02500000037252903,12.355999946594238,0.01899999938905239,,,,,12.293000221252441,0.023000000044703484,12.295000076293945,0.02500000037252903,12.105999946594238,,8.920999526977539,
GD920,Unknown,APASSJ014929.45-043138.6,27.372746,-4.527409,16.082000732421875,0.09399999678134918,15.37399959564209,0.041999999433755875,15.72599983215332,0.039000000804662704,15.128000259399414,0.04399999976158142,15.017000198364258,0.1459999978542328,-6.189983923832187,3.999996033599018,-95.91011694283225,3.999996033599018,13.92199993133545,0.029999999329447746,13.479000091552734,0.03200000151991844,13.401000022888184,0.03400000184774399,,,,,13.329999923706055,0.026000000536441803,13.36400032043457,0.032999999821186066,12.048999786376953,,9.14900016784668,
GD921,Unknown,APASSJ014933.27-054207.7,27.388651,-5.702159,16.569000244140625,0.0560000017285347,15.913000106811523,0.050999999046325684,16.18000030517578,0.032999999821186066,15.770999908447266,0.06700000166893005,15.604000091552734,0.12700000405311584,3.8400121866288828,4.100003843632294,1.3100004025545786,4.100003843632294,14.638999938964844,0.026000000536441803,14.263999938964844,0.0430000014603138,14.300000190734863,0.06400000303983688,,,21.0485496520996,0.151134148240089,14.222000122070312,0.03200000151991844,14.229000091552734,0.05900000035762787,12.670000076293945,,9.055999755859375,
GD922,Unknown,APASSJ014940.21-035349.1,27.417564,-3.896974,16.687000274658203,0.1340000033378601,16.097000122070312,0.032999999821186066,16.395000457763672,0.08699999749660492,15.96399974822998,0.12600000202655792,,,30.44998738914728,4.200012062938185,-53.29008090484422,4.200012062938185,15.071999549865723,0.0430000014603138,14.842000007629395,0.06499999761581421,14.765999794006348,0.11100000143051147,,,19.3804683685303,0.0932626351714134,14.675999641418457,0.035999998450279236,14.845000267028809,0.08299999684095383,12.071999549865723,,8.946000099182129,
GD923,Unknown,APASSJ015000.16-071031.6,27.500698,-7.175468,15.071000099182129,0.04800000041723251,15.039999961853027,0.0729999989271164,14.982000350952148,0.027000000700354576,15.142000198364258,0.041999999433755875,15.279999732971191,0.06599999964237213,8.909999905881705,2.9000015956626157,-2.1399983097580844,2.9000015956626157,14.789999961853027,0.0430000014603138,14.682999610900879,0.07699999958276749,14.590999603271484,0.0989999994635582,18.407642364502,0.0863949358463287,17.0788841247559,0.0197962541133165,14.788999557495117,0.03500000014901161,14.737000465393066,0.07500000298023224,12.442000389099121,,9.269000053405762,
GD924,Unknown,APASSJ015037.99-085813.3,27.658306,-8.970376,16.06800079345703,0.08299999684095383,15.321999549865723,0.027000000700354576,15.682999610900879,0.05299999937415123,15.093999862670898,0.028999999165534973,14.791000366210938,0.13099999725818634,-1.6199999549826316,4.100003843632294,-2.3400000145556987,4.100003843632294,13.970000267028809,0.02800000086426735,13.630000114440918,0.03700000047683716,13.484999656677246,0.04500000178813934,,,21.1907196044922,0.0724969506263733,13.444000244140625,0.02500000037252903,13.489999771118164,0.03500000014901161,12.418000221252441,,9.376999855041504,
GD925,Unknown,APASSJ015058.15-073101.2,27.742305,-7.517018,16.26799964904785,0.05999999865889549,15.850000381469727,0.12800000607967377,15.979999542236328,0.03099999949336052,15.649999618530273,0.07400000095367432,15.390000343322754,0.1289999932050705,9.849995967670111,4.100003843632294,-8.039987824304262,4.100003843632294,14.680999755859375,0.03200000151991844,14.411999702453613,0.052000001072883606,14.399999618530273,0.0860000029206276,,,19.1123046875,0.0536315478384495,14.26200008392334,0.02800000086426735,14.359999656677246,0.05900000035762787,12.305000305175781,,9.1899995803833,
GD927,Unknown,APASSJ015223.78-022049.0,28.0991,-2.346945,15.489999771118164,0.05900000035762787,14.916000366210938,0.05000000074505806,15.128999710083008,0.020999999716877937,14.776000022888184,0.07199999690055847,14.583000183105469,0.0820000022649765,8.280000020022271,3.7000078009441495,-28.379987998050638,3.7000078009441495,13.699000358581543,0.023000000044703484,13.378999710083008,0.024000000208616257,13.281999588012695,0.027000000700354576,,,19.4053497314453,0.0685545355081558,13.293999671936035,0.02500000037252903,13.277999877929688,0.03099999949336052,12.390000343322754,,8.968999862670898,
GD928,Unknown,APASSJ015234.16-001145.7,28.142359,-0.196033,14.086000442504883,0.05400000140070915,13.444000244140625,0.041999999433755875,13.736000061035156,0.019999999552965164,13.279999732971191,0.027000000700354576,13.062999725341797,0.032999999821186066,8.420003996434389,3.5999999909108737,-70.43004152365029,3.5999999909108737,12.27400016784668,0.024000000208616257,11.96500015258789,0.02199999988079071,11.904000282287598,0.029999999329447746,,,17.9925727844238,0.00628800177946687,11.840999603271484,0.023000000044703484,11.87399959564209,0.02199999988079071,12.02400016784668,0.22699999809265137,9.116000175476074,0.4309999942779541
GD929,Unknown,APASSJ015307.35-085630.0,28.280649,-8.941685,15.288000106811523,0.06400000303983688,14.619000434875488,0.04500000178813934,14.920999526977539,0.04899999871850014,14.435999870300293,0.023000000044703484,14.291999816894531,0.03700000047683716,3.8900158870092127,4.100003843632294,-5.770008010586025,4.100003843632294,13.449999809265137,0.026000000536441803,13.13599967956543,0.028999999165534973,13.043000221252441,0.03500000014901161,,,19.821216583252,0.0240968819707632,12.942000389099121,0.023000000044703484,12.994999885559082,0.028999999165534973,12.288999557495117,,8.918000221252441,
GD93,WD,APASSJ084457.73+453630.9,131.24056,45.608593,16.18600082397461,0.02500000037252903,15.914999961853027,0.026000000536441803,15.956999778747559,0.014000000432133675,15.980999946594238,0.061000000685453415,,,-58.709881704999134,4.60000810562633,-184.17995888739824,4.60000810562633,15.593999862670898,0.061000000685453415,15.600000381469727,0.13199999928474426,15.618000030517578,0.18299999833106995,20.3217678070068,0.0262572094798088,17.1183948516846,0.00426216516643763,15.442999839782715,0.04800000041723251,15.446000099182129,0.13199999928474426,12.258999824523926,,9.232999801635742,
GD930,Unknown,APASSJ015323.74-054941.1,28.348924,-5.828101,16.648000717163086,0.04600000008940697,16.075000762939453,0.04100000113248825,16.30699920654297,0.03700000047683716,15.994999885559082,0.041999999433755875,15.717000007629395,0.14000000059604645,8.790011816017795,3.999996033599018,-33.42999625601806,3.999996033599018,14.989999771118164,0.02800000086426735,14.689000129699707,0.052000001072883606,14.63599967956543,0.07199999690055847,,,19.7367172241211,0.079282209277153,14.543999671936035,0.03400000184774399,14.536999702453613,0.06400000303983688,12.737000465393066,,9.12600040435791,
GD931,Star,APASSJ011057.46-065121.6,17.739429,-6.856024,14.081999778747559,0.023000000044703484,13.946000099182129,0.03400000184774399,13.965999603271484,0.012000000104308128,14.031000137329102,,14.170000076293945,0.02500000037252903,15.029999849502929,3.999996033599018,-11.390003692213213,3.999996033599018,13.682999610900879,0.023000000044703484,13.638999938964844,0.03799999877810478,13.628000259399414,0.0430000014603138,17.4174785614014,0.0339987277984619,16.4945755004883,0.0146352350711823,13.651000022888184,0.02800000086426735,13.692000389099121,0.03700000047683716,12.256999969482422,,9.163000106811523,
GD932,Star,APASSJ011319.84-091521.4,18.332669,-9.255969,15.835000038146973,0.04100000113248825,15.567000389099121,0.03099999949336052,15.640999794006348,0.04600000008940697,15.609000205993652,0.0560000017285347,15.54699993133545,0.11800000071525574,13.709987615584396,3.800016020250041,-8.679996062710416,3.800016020250041,14.9399995803833,0.032999999821186066,14.77299976348877,0.04399999976158142,14.597000122070312,0.0820000022649765,21.9278011322021,0.139163002371788,18.4064617156982,0.0152164716273546,14.744999885559082,0.03400000184774399,14.899999618530273,0.09200000017881393,12.763999938964844,,9.211999893188477,
GD933,Star,APASSJ011332.67-050440.0,18.386143,-5.07778,15.583999633789062,0.05700000002980232,15.322999954223633,0.050999999046325684,15.385000228881836,0.03799999877810478,15.369000434875488,0.05900000035762787,15.258999824523926,,2.3799996597517747,4.299983856981271,-0.240000122175843,4.299983856981271,14.862000465393066,0.03700000047683716,14.821000099182129,0.04800000041723251,14.82800006866455,0.10899999737739563,20.5890483856201,0.27850604057312,18.3385105133057,0.0399604886770248,14.690999984741211,0.03500000014901161,14.810999870300293,0.08699999749660492,12.170000076293945,,8.939000129699707,
GD934,subdwarf,APASSJ011418.60-004913.5,18.577504,-0.820433,14.609999656677246,0.008999999612569809,14.809000015258789,0.04399999976158142,14.612000465393066,0.05000000074505806,15.067000389099121,0.052000001072883606,15.369999885559082,0.0989999994635582,-3.9700078104942804,4.799988118975307,2.070000005005568,4.799988118975307,15.41100025177002,0.050999999046325684,15.446999549865723,0.0949999988079071,15.779999732971191,0.20800000429153442,,,,,15.720000267028809,0.05900000035762787,15.862000465393066,0.18799999356269836,12.684000015258789,,9.236000061035156,
GD935,Star,APASSJ011627.42-090323.6,19.114257,-9.056564,14.098999977111816,0.03500000014901161,14.050999641418457,0.03999999910593033,13.986000061035156,0.04500000178813934,14.194000244140625,0.019999999552965164,14.284000396728516,0.11599999666213989,7.4499836955510546,3.800016020250041,-11.049984095734544,3.800016020250041,13.861000061035156,0.027000000700354576,13.854000091552734,0.04100000113248825,13.887999534606934,0.05299999937415123,16.9266033172607,0.0126789575442672,16.1950283050537,0.00513068400323391,13.782999992370605,0.026000000536441803,13.831999778747559,0.04500000178813934,12.661999702453613,,9.184000015258789,
GD936,Unknown,APASSJ011748.24-020458.7,19.451035,-2.082994,16.884000778198242,0.11599999666213989,16.3439998626709,0.03500000014901161,16.51099967956543,0.052000001072883606,16.086999893188477,0.25999999046325684,,,5.860007877345197,4.200012062938185,-7.919999734440353,4.200012062938185,15.130999565124512,0.0430000014603138,14.788999557495117,0.05400000140070915,14.986000061035156,0.12800000607967377,,,20.364631652832,0.0450407192111015,14.842000007629395,0.039000000804662704,14.817999839782715,0.08699999749660492,12.687000274658203,,9.16100025177002,
GD937,Star,APASSJ011918.88-032757.7,19.828697,-3.46604,13.57699966430664,0.02800000086426735,13.449000358581543,0.0729999989271164,13.439000129699707,0.020999999716877937,13.567000389099121,0.06499999761581421,13.767999649047852,0.05400000140070915,16.340004549419973,4.100003843632294,-5.640011977448012,4.100003843632294,13.310999870300293,0.024000000208616257,13.309000015258789,0.029999999329447746,13.269000053405762,0.032999999821186066,,,,,13.237000465393066,0.026000000536441803,13.255999565124512,0.03400000184774399,12.227999687194824,,9.220999717712402,
GD938,Unknown,APASSJ012026.68-060147.6,20.111193,-6.029911,16.66200065612793,0.05299999937415123,16.570999145507812,0.03400000184774399,16.448999404907227,0.01600000075995922,16.56999969482422,0.10400000214576721,,,-0.2700000095501309,5.10001195834775,-2.4300000859511783,5.10001195834775,16.160999298095703,0.09300000220537186,16.12700080871582,0.1809999942779541,15.765000343322754,0.2759999930858612,19.6763153076172,0.148853361606598,18.7632274627686,0.0637618228793144,16.224000930786133,0.09000000357627869,16.202999114990234,,12.678000450134277,,8.982999801635742,
GD939,Star,APASSJ012343.94-052524.2,20.933103,-5.42339,16.319000244140625,0.07000000029802322,16.09000015258789,0.04699999839067459,16.10700035095215,0.023000000044703484,16.177000045776367,0.050999999046325684,15.947999954223633,,1.4699987787025748,4.899995929008583,-4.560011939247488,4.899995929008583,15.812000274658203,0.05900000035762787,15.640000343322754,0.11500000208616257,15.586999893188477,0.18799999356269836,,,,,15.788999557495117,0.061000000685453415,15.91100025177002,0.20900000631809235,12.779000282287598,,9.125,
GD94,WD,APASSJ084524.70+380154.2,131.352918,38.031726,16.238000869750977,0.09799999743700027,15.991999626159668,0.08900000154972076,16.06800079345703,0.04399999976158142,15.99899959564209,0.10000000149011612,15.956999778747559,0.14499999582767487,102.23999925074168,4.60000810562633,-198.7999232369475,4.60000810562633,15.48900032043457,0.05299999937415123,15.447999954223633,0.09700000286102295,15.430000305175781,0.1860000044107437,22.7052593231201,0.439630061388016,17.6197662353516,0.0291812755167484,15.461999893188477,0.05299999937415123,15.406000137329102,0.13500000536441803,12.281000137329102,,8.442000389099121,
GD940,Star,APASSJ012500.00-025144.9,21.250018,-2.862499,13.651000022888184,0.024000000208616257,13.39900016784668,0.04800000041723251,13.45300006866455,0.00800000037997961,13.420999526977539,0.05700000002980232,13.407999992370605,0.08299999684095383,2.3000003693596227,4.100003843632294,3.099999617006688,4.100003843632294,12.906000137329102,0.026000000536441803,12.86299991607666,0.03500000014901161,12.79800033569336,0.027000000700354576,19.6294040679932,0.172253206372261,16.2316417694092,0.0205911938101053,12.769000053405762,0.02500000037252903,12.788999557495117,0.027000000700354576,12.498000144958496,0.3959999978542328,9.055000305175781,0.421999990940094
GD941,Star,APASSJ012604.13-105700.1,21.517223,-10.950049,14.352999687194824,0.06700000166893005,14.178999900817871,0.06300000101327896,14.149999618530273,0.02199999988079071,14.210000038146973,0.07599999755620956,14.321000099182129,0.11999999731779099,7.859988090785919,3.800016020250041,-15.620003978256136,3.800016020250041,13.62399959564209,0.023000000044703484,13.5600004196167,0.03700000047683716,13.506999969482422,0.04600000008940697,19.5383548736572,0.0413201227784157,17.0037612915039,0.00744466064497828,13.413000106811523,0.02500000037252903,13.482000350952148,0.03700000047683716,12.244000434875488,,9.128999710083008,
GD942,Unknown,APASSJ013019.81-094456.4,22.582579,-9.749003,12.479000091552734,0.050999999046325684,12.46399974822998,0.027000000700354576,12.395000457763672,0.04100000113248825,12.586000442504883,0.028999999165534973,12.748000144958496,0.09399999678134918,4.740012082038447,2.1999995169608155,-18.38001571741188,2.0999988691983162,12.392999649047852,0.024000000208616257,12.402000427246094,0.026000000536441803,12.376999855041504,0.02800000086426735,,,,,12.359999656677246,0.023000000044703484,12.390999794006348,0.02500000037252903,12.17300033569336,,9.10099983215332,
GD944,Unknown,APASSJ013142.50-060515.7,22.927086,-6.087707,16.708999633789062,0.18299999833106995,16.45400047302246,0.014000000432133675,,,,,,,17.70998405845603,5.799995824418147,10.559988186287228,5.799995824418147,,,,,,,15.9204635620117,0.0276322104036808,16.2724361419678,0.0203802175819874,,,,,,,,
GD945,Star,APASSJ013422.38+014354.6,23.593259,1.731844,13.454999923706055,0.05700000002980232,13.267000198364258,0.11599999666213989,13.321000099182129,0.0430000014603138,13.368000030517578,0.10100000351667404,13.598999977111816,0.07400000095367432,-7.279992314579431,3.5999999909108737,-5.299991971696727,3.5999999909108737,13.29800033569336,0.027000000700354576,13.281000137329102,0.027000000700354576,13.208000183105469,0.03400000184774399,16.4451389312744,0.0205460824072361,15.3724403381348,0.00697960006073117,13.241999626159668,0.02500000037252903,13.25100040435791,0.03200000151991844,12.868000030517578,,9.23799991607666,
GD946,Star,APASSJ013903.46-022819.6,24.764447,-2.472131,14.788999557495117,0.04100000113248825,14.819000244140625,0.08299999684095383,14.67300033569336,0.014000000432133675,14.904999732971191,0.07599999755620956,15.04699993133545,0.06599999964237213,3.800016020250041,3.999996033599018,-10.789992029458517,3.999996033599018,14.611000061035156,0.028999999165534973,14.621999740600586,0.04899999871850014,14.607999801635742,0.08699999749660492,17.236629486084,0.0450387708842754,16.658504486084,0.0220461171120405,14.678999900817871,0.032999999821186066,14.708999633789062,0.07100000232458115,12.822999954223633,,9.215999603271484,
GD947,Star,APASSJ013945.86-094601.6,24.941096,-9.767126,14.779000282287598,0.03999999910593033,14.642000198364258,0.0430000014603138,14.6899995803833,0.06800000369548798,14.755999565124512,0.06499999761581421,14.949999809265137,0.04600000008940697,7.120007649064064,4.200012062938185,-9.240011968358885,4.200012062938185,14.416999816894531,0.03400000184774399,14.378999710083008,0.061000000685453415,14.407999992370605,0.09399999678134918,18.0209712982178,0.0523210726678371,16.8464317321777,0.0191516578197479,14.232000350952148,0.02800000086426735,14.182999610900879,0.04600000008940697,11.96500015258789,0.22300000488758087,9.237000465393066,
GD948,Unknown,APASSJ014017.88-093356.5,25.074505,-9.5657,14.538999557495117,0.05900000035762787,14.527000427246094,0.03200000151991844,14.47599983215332,0.03700000047683716,14.656999588012695,0.019999999552965164,14.880999565124512,0.09700000286102295,6.030000076862052,4.200012062938185,-15.80000371177448,4.200012062938185,14.508999824523926,0.03099999949336052,14.387999534606934,0.05700000002980232,14.682999610900879,0.12300000339746475,16.6502208709717,0.026265038177371,16.1255283355713,0.0138800088316202,14.45199966430664,0.028999999165534973,14.588000297546387,0.06199999898672104,12.833999633789062,,9.20199966430664,
GD95,WD,APASSJ084644.24+353832.5,131.684355,35.642386,15.079999923706055,0.15199999511241913,14.767000198364258,0.057999998331069946,14.762999534606934,0.017000000923871994,14.88700008392334,0.0729999989271164,14.987000465393066,0.12800000607967377,-161.13995370687917,3.999996033599018,-68.18003748776391,3.999996033599018,14.678000450134277,0.035999998450279236,14.628000259399414,0.06599999964237213,14.592000007629395,0.09399999678134918,,,16.6469402313232,0.00481599289923906,14.58899974822998,0.03400000184774399,14.770999908447266,0.08500000089406967,12.699000358581543,,9.116000175476074,
GD950,Unknown,APASSJ014723.90-025051.1,26.849622,-2.847547,,,,,16.323999404907227,,15.767999649047852,,15.390000343322754,0.006000000052154064,15.630011512257624,3.999996033599018,1.9699991526067606,3.999996033599018,14.54699993133545,0.032999999821186066,14.121999740600586,0.0430000014603138,14.10099983215332,0.054999999701976776,,,21.8881015777588,0.282029032707214,13.939000129699707,0.027000000700354576,13.920000076293945,0.04399999976158142,12.786999702453613,,9.114999771118164,
GD951,subdwarf,APASSJ015026.11-094227.1,27.608803,-9.707546,16.13599967956543,0.08399999886751175,16.027999877929688,0.05900000035762787,16.05699920654297,0.04600000008940697,16.136999130249023,0.12099999934434891,15.942000389099121,,-3.3599988455534913,4.60000810562633,-10.180008030147292,4.60000810562633,15.54699993133545,0.06800000369548798,15.475000381469727,0.12399999797344208,15.21399974822998,0.1770000010728836,,,,,15.28499984741211,0.041999999433755875,15.435999870300293,0.11299999803304672,12.211999893188477,,9.02299976348877,
GD952,Unknown,APASSJ015253.05-094359.0,28.221059,-9.733072,16.093000411987305,,15.623000144958496,0.03200000151991844,15.836000442504883,0.039000000804662704,15.51099967956543,0.0689999982714653,15.380999565124512,0.06599999964237213,3.059999971810612,4.200012062938185,-0.9399996429237945,4.200012062938185,14.62600040435791,0.032999999821186066,14.29699993133545,0.05299999937415123,14.45199966430664,0.08900000154972076,,,19.1650867462158,0.0168394614011049,14.244999885559082,0.028999999165534973,14.300000190734863,0.050999999046325684,12.845000267028809,,9.010000228881836,
GD953,WD,APASSJ012058.83-162247.1,20.245163,-16.379766,15.913000106811523,0.041999999433755875,15.756999969482422,0.050999999046325684,15.74899959564209,0.052000001072883606,15.932000160217285,0.050999999046325684,16.177000045776367,0.06300000101327896,-11.369987805665005,6.900012158439495,-51.860160965588875,6.900012158439495,16.136999130249023,0.07999999821186066,15.99899959564209,0.1550000011920929,17.22800064086914,,15.8708419799805,0.0260061752051115,15.8601922988892,0.0168497543781996,16.284000396728516,0.0689999982714653,16.128000259399414,0.20600000023841858,12.784000396728516,,9.371000289916992,
GD954,Unknown,APASSJ012130.21-170225.9,20.37591,-17.04055,14.793000221252441,0.07100000232458115,14.774999618530273,0.00800000037997961,14.725000381469727,0.05000000074505806,14.89799976348877,0.012000000104308128,15.112000465393066,0.014000000432133675,4.140000010011136,4.200012062938185,-11.390003692213213,4.200012062938185,14.718000411987305,0.03200000151991844,14.651000022888184,0.05000000074505806,14.618000030517578,0.07500000298023224,17.2039413452148,0.0509831681847572,16.6446990966797,0.0245579276233912,14.659000396728516,0.03200000151991844,14.657999992370605,0.06400000303983688,12.817999839782715,,9.149999618530273,
GD955,Unknown,APASSJ012306.44-161938.9,20.776871,-16.327498,15.373000144958496,0.05299999937415123,14.734999656677246,0.03500000014901161,15.027000427246094,0.03500000014901161,14.583999633789062,0.04100000113248825,14.390999794006348,0.08399999886751175,56.6999995498918,4.100003843632294,-47.39003961731214,4.100003843632294,13.548999786376953,0.026000000536441803,13.157999992370605,0.029999999329447746,13.128999710083008,0.03400000184774399,,,18.5409812927246,0.0595494024455547,13.027000427246094,0.02500000037252903,13.029999732971191,0.02800000086426735,13.04800033569336,0.5099999904632568,9.496999740600586,
GD956,Unknown,APASSJ012317.02-133224.3,20.820952,-13.540086,15.140000343322754,0.027000000700354576,14.748000144958496,0.035999998450279236,14.907999992370605,0.05400000140070915,14.647000312805176,0.0729999989271164,14.685999870300293,0.19499999284744263,51.28991979290731,3.8999878142931266,-14.429988186748233,3.8999878142931266,13.82800006866455,0.03099999949336052,13.588000297546387,0.035999998450279236,13.579999923706055,0.04600000008940697,22.1667861938477,0.520802676677704,17.3329048156738,0.0366767048835754,13.482000350952148,0.02500000037252903,13.550999641418457,0.03700000047683716,12.805000305175781,,8.48799991607666,
GD957,Unknown,APASSJ012515.72-183457.2,21.315509,-18.582576,15.51099967956543,0.04899999871850014,15.138999938964844,0.035999998450279236,15.27299976348877,0.019999999552965164,15.065999984741211,0.04500000178813934,15.043999671936035,0.0820000022649765,5.9199839142820565,4.100003843632294,-7.310015735129127,4.100003843632294,14.357999801635742,0.029999999329447746,14.10099983215332,0.041999999433755875,14.220000267028809,0.07400000095367432,21.5611095428467,0.288517564535141,17.8864479064941,0.032386165112257,13.92199993133545,0.026000000536441803,13.791000366210938,0.03700000047683716,11.878000259399414,0.21799999475479126,8.961999893188477,
GD958,Unknown,APASSJ012607.54-130635.5,21.531422,-13.10988,15.25100040435791,0.03700000047683716,14.718000411987305,0.024000000208616257,14.946000099182129,0.01899999938905239,14.644000053405762,0.04100000113248825,14.545000076293945,0.03799999877810478,0.9600012049304496,3.7000078009441495,-44.0499592514243,3.7000078009441495,13.71399974822998,0.02199999988079071,13.494000434875488,0.023000000044703484,13.333000183105469,0.032999999821186066,,,17.9120807647705,0.0358916968107224,13.355999946594238,0.026000000536441803,13.418999671936035,0.032999999821186066,12.678000450134277,,9.218000411987305,
GD96,WD,APASSJ084909.29+342948.6,132.288714,34.496834,15.994999885559082,0.009999999776482582,15.670999526977539,0.08399999886751175,15.753999710083008,0.06499999761581421,15.630000114440918,0.006000000052154064,15.720999717712402,,-127.25999986287206,4.100003843632294,8.75001605891157,4.100003843632294,15.041000366210938,0.039000000804662704,14.82699966430664,0.07100000232458115,14.899999618530273,0.11100000143051147,,,17.5221366882324,0.0304557755589485,14.975000381469727,0.041999999433755875,14.92199993133545,0.10199999809265137,11.940999984741211,,9.019000053405762,
GD960,Star,APASSJ012638.49-122023.7,21.660414,-12.339919,15.411999702453613,0.06599999964237213,15.388999938964844,0.0729999989271164,15.322999954223633,0.014999999664723873,15.456999778747559,0.0560000017285347,15.616999626159668,0.13199999928474426,6.620003796342644,4.3999920762871625,-2.7200016575079644,4.3999920762871625,15.269000053405762,0.0430000014603138,15.223999977111816,0.0820000022649765,15.430999755859375,0.18199999630451202,17.9191474914551,0.0453945100307465,17.2400207519531,0.0210691429674625,15.223999977111816,0.04500000178813934,15.49899959564209,0.1509999930858612,12.215999603271484,,9.177000045776367,
GD961,Unknown,APASSJ012637.52-165907.0,21.656335,-16.985305,14.925000190734863,0.03999999910593033,14.265999794006348,0.013000000268220901,14.571999549865723,0.04600000008940697,14.128000259399414,0.02500000037252903,13.940999984741211,0.050999999046325684,2.5499988169030985,3.800016020250041,-6.680015849269694,3.800016020250041,13.086000442504883,0.024000000208616257,12.713000297546387,0.028999999165534973,12.654000282287598,0.023000000044703484,,,19.2134132385254,0.0711554884910584,12.616999626159668,0.024000000208616257,12.630000114440918,0.026000000536441803,12.732999801635742,0.4169999957084656,9.050000190734863,
GD962,Unknown,APASSJ012654.71-142550.0,21.727982,-14.430572,15.182999610900879,0.06499999761581421,14.640999794006348,0.06800000369548798,14.868000030517578,0.06199999898672104,14.527000427246094,0.05000000074505806,14.348999977111816,0.03700000047683716,-11.459987672424177,3.8999878142931266,-24.050016327237245,3.8999878142931266,13.54800033569336,0.02800000086426735,13.286999702453613,0.03700000047683716,13.208000183105469,0.032999999821186066,,,,,13.194000244140625,0.026000000536441803,13.230999946594238,0.03400000184774399,11.871999740600586,0.2329999953508377,9.15999984741211,
GD963,Unknown,APASSJ012716.41-150402.4,21.818388,-15.067353,15.602999687194824,0.017999999225139618,15.041999816894531,0.052000001072883606,15.298999786376953,0.03700000047683716,14.888999938964844,0.04399999976158142,14.727999687194824,0.05700000002980232,7.589987671963172,3.8999878142931266,-3.3599988455534913,3.8999878142931266,13.932999610900879,0.024000000208616257,13.638999938964844,0.03700000047683716,13.550999641418457,0.039000000804662704,,,18.7798957824707,0.0695148333907127,13.526000022888184,0.027000000700354576,13.543999671936035,0.035999998450279236,12.168000221252441,0.30799999833106995,9.192999839782715,
GD964,Unknown,APASSJ012716.86-154520.8,21.820283,-15.755793,16.15399932861328,0.04800000041723251,15.569000244140625,0.04600000008940697,15.789999961853027,0.027000000700354576,15.416000366210938,0.041999999433755875,15.201000213623047,0.08699999749660492,9.51998390519293,3.8999878142931266,-6.590015982510522,3.8999878142931266,14.42199993133545,0.02800000086426735,14.074999809265137,0.03400000184774399,14.008999824523926,0.05999999865889549,,,19.9213256835938,0.0926909819245338,13.994999885559082,0.028999999165534973,14.081999778747559,0.04800000041723251,12.859000205993652,,9.24899959564209,
GD965,Unknown,APASSJ012729.39-134107.9,21.872474,-13.685528,16.475000381469727,0.03799999877810478,15.82800006866455,0.020999999716877937,16.134000778198242,0.023000000044703484,15.704999923706055,0.05299999937415123,15.517999649047852,,5.4600118346570525,3.7000078009441495,-10.339991877117427,3.7000078009441495,14.666000366210938,0.03500000014901161,14.265999794006348,0.04399999976158142,14.265000343322754,0.06800000369548798,,,20.3826789855957,0.139076352119446,14.255000114440918,0.03099999949336052,14.380999565124512,0.05700000002980232,12.76099967956543,0.5149999856948853,9.222000122070312,
GD966,Unknown,APASSJ012757.14-182553.1,21.988105,-18.431435,15.602999687194824,0.03200000151991844,14.97599983215332,0.014000000432133675,15.236000061035156,0.014000000432133675,14.793999671936035,0.00800000037997961,14.704000473022461,0.07100000232458115,31.089994809008203,4.100003843632294,-46.68011861213017,4.100003843632294,13.753999710083008,0.028999999165534973,13.401000022888184,0.02500000037252903,13.331999778747559,0.03999999910593033,,,19.6435146331787,0.0780144929885864,13.284000396728516,0.02500000037252903,13.269000053405762,0.029999999329447746,12.494999885559082,,9.041999816894531,
GD967,Unknown,APASSJ012813.42-162127.0,22.055945,-16.35751,15.14900016784668,0.027000000700354576,14.4350004196167,0.03099999949336052,14.720999717712402,0.026000000536441803,14.229999542236328,0.014999999664723873,14.050000190734863,0.050999999046325684,6.059987890694174,3.8999878142931266,-38.36988071270753,3.8999878142931266,13.08899974822998,0.026000000536441803,12.689000129699707,0.023000000044703484,12.694999694824219,0.029999999329447746,,,20.1358547210693,0.103488691151142,12.642999649047852,0.026000000536441803,12.684000015258789,0.02800000086426735,12.277999877929688,0.328000009059906,8.715999603271484,
GD968,Unknown,APASSJ012823.31-184158.5,22.097139,-18.699604,16.305999755859375,0.07599999755620956,15.645000457763672,0.12300000339746475,15.91100025177002,0.02500000037252903,15.425999641418457,0.03700000047683716,15.25100040435791,0.0689999982714653,20.05999140237691,4.100003843632294,-4.349987966634217,4.100003843632294,14.380999565124512,0.028999999165534973,14.090999603271484,0.04800000041723251,13.986000061035156,0.04399999976158142,,,20.3979740142822,0.124492257833481,13.864999771118164,0.026000000536441803,13.784000396728516,0.03799999877810478,12.704999923706055,,9.180000305175781,0.42500001192092896
GD969,Unknown,APASSJ012824.64-200623.3,22.102682,-20.106479,14.069000244140625,0.01899999938905239,13.496000289916992,0.01600000075995922,13.756999969482422,0.03400000184774399,13.37600040435791,0.014000000432133675,13.258999824523926,0.05700000002980232,2.9199996788520366,3.200000469405495,-51.490080295479856,3.200000469405495,12.38599967956543,0.024000000208616257,12.126999855041504,0.02500000037252903,12.045999526977539,0.023000000044703484,,,17.6995620727539,0.0299076344817877,11.984000205993652,0.024000000208616257,12.02299976348877,0.023000000044703484,11.812999725341797,0.2370000034570694,8.836000442504883,
GD97,Unknown,APASSJ085429.61+024537.7,133.623416,2.76049,14.918999671936035,0.03400000184774399,14.317999839782715,0.057999998331069946,14.579999923706055,0.017999999225139618,14.145999908447266,0.035999998450279236,13.97599983215332,0.06499999761581421,54.75995894812513,10.900007782765897,-106.44984286045656,10.900007782765897,13.043000221252441,0.027000000700354576,12.692000389099121,0.023000000044703484,12.595999717712402,0.027000000700354576,,,17.6690425872803,0.00783955119550228,12.593000411987305,0.02500000037252903,12.585000038146973,0.027000000700354576,12.128000259399414,0.30300000309944153,9.07800006866455,
GD970,Unknown,APASSJ012835.90-141358.8,22.149615,-14.233009,15.73900032043457,0.05000000074505806,15.437000274658203,0.03799999877810478,15.5,0.0430000014603138,15.404000282287598,0.03700000047683716,15.456000328063965,0.035999998450279236,6.410015839719563,3.800016020250041,-36.41004113887902,3.800016020250041,14.814000129699707,0.03700000047683716,14.595999717712402,0.05299999937415123,14.6850004196167,0.0949999988079071,21.1038722991943,0.323398321866989,17.8050746917725,0.0413476228713989,14.590999603271484,0.03500000014901161,14.536999702453613,0.07000000029802322,12.182999610900879,,9.159000396728516,
GD971,Unknown,APASSJ013012.39-151917.7,22.55163,-15.321596,17.121000289916992,0.0949999988079071,16.21299934387207,0.07699999958276749,16.542999267578125,0.010999999940395355,15.963000297546387,0.032999999821186066,,,4.330008096076199,4.200012062938185,3.059999971810612,4.200012062938185,14.746000289916992,0.039000000804662704,14.395000457763672,0.04699999839067459,14.4399995803833,0.08900000154972076,,,,,14.317000389099121,0.03099999949336052,14.47599983215332,0.06199999898672104,12.83899974822998,,9.282999992370605,
GD972,Unknown,APASSJ013032.25-184913.1,22.634386,-18.82033,15.3100004196167,0.039000000804662704,14.805000305175781,0.039000000804662704,14.975000381469727,0.032999999821186066,14.685999870300293,0.03200000151991844,14.48799991607666,0.14399999380111694,1.3500000477506546,4.100003843632294,-4.749984009322361,4.100003843632294,13.812999725341797,0.027000000700354576,13.572999954223633,0.02199999988079071,13.553000450134277,0.03799999877810478,,,18.6488914489746,0.0476257503032684,13.454999923706055,0.026000000536441803,13.439000129699707,0.03500000014901161,12.888999938964844,0.492000013589859,9.357999801635742,
GD973,Unknown,APASSJ013043.54-174542.5,22.681456,-17.761815,15.236000061035156,0.04600000008940697,14.673999786376953,0.01600000075995922,14.92199993133545,0.04100000113248825,14.565999984741211,0.02199999988079071,14.42300033569336,0.08299999684095383,-5.280012101138709,3.999996033599018,-40.53995871799998,3.999996033599018,13.612000465393066,0.02500000037252903,13.314000129699707,0.029999999329447746,13.246999740600586,0.032999999821186066,,,18.1959590911865,0.0403389483690262,13.22599983215332,0.026000000536441803,13.234999656677246,0.03099999949336052,12.644000053405762,,9.166000366210938,
GD974,Unknown,APASSJ013107.07-174251.3,22.779475,-17.714268,15.71399974822998,0.06800000369548798,15.138999938964844,0.04500000178813934,15.390000343322754,0.02500000037252903,15.017000198364258,0.035999998450279236,14.826000213623047,0.10300000011920929,-2.0999988691983162,3.8999878142931266,-37.789918496855535,3.8999878142931266,14.012999534606934,0.026000000536441803,13.73799991607666,0.035999998450279236,13.706999778747559,0.04500000178813934,,,18.8767700195313,0.0548601225018501,13.656999588012695,0.027000000700354576,13.718000411987305,0.041999999433755875,12.295999526977539,,9.333999633789062,
GD975,Unknown,APASSJ013118.50-160558.5,22.827101,-16.099599,16.246000289916992,0.06499999761581421,15.612000465393066,0.057999998331069946,15.878999710083008,0.035999998450279236,15.480999946594238,0.05000000074505806,15.347000122070312,0.1679999977350235,-5.150016068000696,3.8999878142931266,-83.87999696424231,3.8999878142931266,14.4350004196167,0.028999999165534973,14.076000213623047,0.035999998450279236,14.090999603271484,0.050999999046325684,,,19.2966632843018,0.0635317042469978,14.038999557495117,0.028999999165534973,14.147000312805176,0.054999999701976776,12.5,,8.77299976348877,
GD976,WD,APASSJ013139.36-201958.4,22.914027,-20.332906,15.289999961853027,0.052000001072883606,15.300999641418457,0.027000000700354576,15.199000358581543,0.028999999165534973,15.520000457763672,0.05700000002980232,15.817000389099121,0.017000000923871994,163.50011428585276,4.60000810562633,5.4600118346570525,4.60000810562633,15.76200008392334,0.06400000303983688,15.593000411987305,0.11900000274181366,15.895000457763672,,14.4885082244873,0.0111631648615003,14.7994546890259,0.00766403833404183,16.0939998626709,0.06300000101327896,15.807000160217285,0.16099999845027924,12.1850004196167,,9.309000015258789,
GD977,Unknown,APASSJ013157.03-124448.0,22.987646,-12.746672,15.720999717712402,0.05900000035762787,15.03499984741211,0.017000000923871994,15.381999969482422,0.03999999910593033,14.854999542236328,0.028999999165534973,14.677000045776367,0.010999999940395355,-19.4699872736237,3.7000078009441495,-41.86007899988908,3.7000078009441495,13.651000022888184,0.028999999165534973,13.234999656677246,0.02800000086426735,13.170999526977539,0.03700000047683716,,,19.7641906738281,0.0909307673573494,13.11400032043457,0.026000000536441803,13.135000228881836,0.032999999821186066,12.355999946594238,,9.10099983215332,
GD978,Unknown,APASSJ013253.27-190219.4,23.221973,-19.038733,16.187000274658203,0.07000000029802322,15.479000091552734,0.041999999433755875,15.786999702453613,0.014999999664723873,15.3100004196167,0.032999999821186066,15.088000297546387,0.0949999988079071,5.370011967897881,3.800016020250041,-4.08999590035819,3.800016020250041,14.279000282287598,0.02800000086426735,13.949999809265137,0.032999999821186066,13.869999885559082,0.039000000804662704,,,,,13.871000289916992,0.02800000086426735,13.909000396728516,0.04100000113248825,12.663999557495117,,8.661999702453613,
GD979,Unknown,APASSJ013259.56-113722.2,23.248194,-11.62285,16.167999267578125,0.013000000268220901,15.666000366210938,0.05900000035762787,15.817000389099121,0.014000000432133675,15.449000358581543,0.035999998450279236,15.41100025177002,0.09700000286102295,2.9900016670580953,3.999996033599018,-4.950000038661528,3.999996033599018,14.595000267028809,0.03700000047683716,14.204999923706055,0.04600000008940697,14.13700008392334,0.06700000166893005,,,,,14.097000122070312,0.027000000700354576,14.085000038146973,0.052000001072883606,12.692000389099121,,9.173999786376953,
GD98,WD,APASSJ085730.48+401610.3,134.37701,40.269551,14.734000205993652,0.06199999898672104,14.843000411987305,0.03999999910593033,14.687000274658203,0.08799999952316284,15.027000427246094,0.04100000113248825,15.289999961853027,0.10999999940395355,25.02000061213039,4.799988118975307,-191.27015839330852,4.799988118975307,15.359000205993652,0.0560000017285347,15.430999755859375,0.12300000339746475,15.682000160217285,0.16300000250339508,13.6931552886963,0.00974883884191513,14.1185102462769,0.00550352735444903,15.637999534606934,0.057999998331069946,16.006000518798828,0.22499999403953552,12.770000457763672,,9.109999656677246,
GD980,Unknown,APASSJ013340.46-194804.1,23.418607,-19.801164,15.574000358581543,0.061000000685453415,15.0600004196167,0.01899999938905239,15.298999786376953,0.028999999165534973,14.925999641418457,0.01600000075995922,14.758999824523926,0.08500000089406967,46.79999947256874,3.800016020250041,-45.78012158162892,3.800016020250041,13.932000160217285,0.024000000208616257,13.550000190734863,0.029999999329447746,13.508000373840332,0.0430000014603138,,,,,13.437999725341797,0.026000000536441803,13.519000053405762,0.035999998450279236,12.543000221252441,,8.859000205993652,
GD981,Unknown,APASSJ013351.78-123505.7,23.465785,-12.584917,17.00200080871582,,16.496000289916992,,16.724000930786133,0.03700000047683716,16.39699935913086,0.06199999898672104,,,6.329987900244305,4.60000810562633,-12.970007992407773,4.60000810562633,15.61400032043457,0.0729999989271164,15.277999877929688,0.11699999868869781,15.241999626159668,0.1850000023841858,,,19.3666877746582,0.0700289905071259,15.175000190734863,0.04399999976158142,15.293000221252441,0.11699999868869781,12.788999557495117,,9.180999755859375,
GD982,Unknown,APASSJ013353.98-121744.1,23.474942,-12.295611,15.935999870300293,,15.255999565124512,0.03799999877810478,15.569000244140625,0.026000000536441803,15.14799976348877,0.04100000113248825,15.107999801635742,0.03700000047683716,27.879984554601833,4.100003843632294,-2.130001212208299,4.100003843632294,14.097999572753906,0.03400000184774399,13.817000389099121,0.041999999433755875,13.803000450134277,0.06199999898672104,,,19.739725112915,0.0882039442658424,13.66100025177002,0.027000000700354576,13.746999740600586,0.0430000014603138,12.779000282287598,,9.017999649047852,
GD983,Unknown,APASSJ013404.98-185049.8,23.520774,-18.847177,16.444000244140625,0.0729999989271164,15.78600025177002,0.06499999761581421,16.062000274658203,0.04100000113248825,15.63700008392334,0.05000000074505806,15.47700023651123,0.08799999952316284,9.140003749052994,3.800016020250041,-14.199983525031712,3.800016020250041,14.611000061035156,0.03200000151991844,14.267999649047852,0.027000000700354576,14.07800006866455,0.04899999871850014,,,20.0087661743164,0.10412822663784,14.10099983215332,0.029999999329447746,14.142000198364258,0.04899999871850014,12.1899995803833,,8.64900016784668,
GD984,WD,APASSJ013424.10-160707.9,23.600445,-16.118863,13.784000396728516,0.04100000113248825,13.89900016784668,0.01600000075995922,13.743000030517578,0.02800000086426735,14.13700008392334,0.05000000074505806,14.1850004196167,0.0560000017285347,27.839987160405144,2.9000015956626157,26.269991212757304,2.9000015956626157,12.965999603271484,0.027000000700354576,12.468000411987305,0.02800000086426735,12.21500015258789,0.029999999329447746,,,,,12.135000228881836,0.023000000044703484,11.979999542236328,0.024000000208616257,12.125,0.2930000126361847,8.76099967956543,
GD985,Unknown,APASSJ013427.56-153510.1,23.614838,-15.586156,16.60700035095215,0.09399999678134918,15.979999542236328,0.03200000151991844,16.30299949645996,0.04699999839067459,15.809000015258789,0.07500000298023224,15.496999740600586,,-9.039996348292334,3.8999878142931266,-62.409961537923664,3.8999878142931266,14.663000106811523,0.04100000113248825,14.288000106811523,0.05700000002980232,14.32800006866455,0.08900000154972076,,,,,14.276000022888184,0.03200000151991844,14.149999618530273,0.05000000074505806,12.506999969482422,,8.996000289916992,
GD986,Unknown,APASSJ013435.07-185501.7,23.646143,-18.917153,15.710000038146973,0.09200000017881393,15.262999534606934,0.05000000074505806,15.446999549865723,0.052000001072883606,15.218000411987305,0.06300000101327896,15.232999801635742,0.07900000363588333,26.57001587067498,3.800016020250041,-7.470000400644494,3.800016020250041,14.534000396728516,0.028999999165534973,14.315999984741211,0.02199999988079071,14.232999801635742,0.05900000035762787,,,,,14.177000045776367,0.029999999329447746,14.175999641418457,0.04899999871850014,12.555000305175781,,9.33899974822998,
GD987,Unknown,APASSJ013458.63-153606.9,23.744315,-15.601927,17.233999252319336,0.1469999998807907,16.847000122070312,0.13500000536441803,,,,,,,150.3399631474167,7.1999999818217475,97.35012135934085,7.1999999818217475,,,,,,,,,,,17.05699920654297,0.1599999964237213,16.415000915527344,,12.812999725341797,,8.54800033569336,
GD988,Unknown,APASSJ013509.82-130755.7,23.790946,-13.132153,16.589000701904297,0.06599999964237213,16.082000732421875,,16.316999435424805,0.02199999988079071,15.949000358581543,0.057999998331069946,15.914999961853027,0.028999999165534973,6.270011863307445,4.299983856981271,-16.440012768725865,4.299983856981271,15.159000396728516,0.054999999701976776,14.927000045776367,0.10400000214576721,14.682000160217285,0.11699999868869781,,,19.4135112762451,0.0727095678448677,14.553999900817871,0.03500000014901161,14.560999870300293,0.06499999761581421,12.526000022888184,,9.217000007629395,
GD989,Unknown,APASSJ013516.87-172547.0,23.820298,-17.429737,16.329999923706055,0.08399999886751175,15.595000267028809,0.02199999988079071,15.920999526977539,0.041999999433755875,15.380999565124512,0.03700000047683716,15.142999649047852,0.10000000149011612,21.96000023104716,3.800016020250041,-8.700011949258624,3.800016020250041,14.28600025177002,0.03500000014901161,13.861000061035156,0.039000000804662704,13.800999641418457,0.05299999937415123,,,21.0807018280029,0.188844531774521,13.76099967956543,0.026000000536441803,13.795999526977539,0.04399999976158142,12.357999801635742,,8.996000289916992,
GD99,WD,APASSJ090148.53+360706.5,135.452247,36.11848,14.79800033569336,0.12800000607967377,14.583999633789062,0.0560000017285347,14.623000144958496,0.10499999672174454,14.77299976348877,0.10499999672174454,14.96399974822998,0.125,-101.45016203750856,4.200012062938185,-176.6498404322192,4.200012062938185,14.633999824523926,0.03400000184774399,14.770000457763672,0.06300000101327896,14.704999923706055,0.09200000017881393,,,,,14.732999801635742,0.032999999821186066,14.699000358581543,0.08799999952316284,12.326000213623047,,8.576000213623047,
GD990,Unknown,APASSJ013521.72-155822.6,23.840509,-15.972972,16.086000442504883,0.04600000008940697,15.321000099182129,0.052000001072883606,15.628000259399414,0.03999999910593033,15.194000244140625,0.057999998331069946,14.984999656677246,0.05299999937415123,-2.2399991621568915,3.800016020250041,-3.54999956471147,3.800016020250041,14.17300033569336,0.03200000151991844,13.786999702453613,0.039000000804662704,13.760000228881836,0.057999998331069946,,,,,13.725000381469727,0.027000000700354576,13.803999900817871,0.041999999433755875,12.800999641418457,,9.083999633789062,0.5059999823570251
GD991,Unknown,APASSJ013523.80-154942.5,23.849194,-15.828492,16.854999542236328,0.1120000034570694,16.18000030517578,0.029999999329447746,16.422000885009766,0.03200000151991844,16.027000427246094,0.08900000154972076,,,18.839987387764268,3.999996033599018,-0.11999988203115208,3.999996033599018,14.897000312805176,0.0430000014603138,14.64900016784668,0.05900000035762787,14.588000297546387,0.10300000011920929,,,,,14.460000038146973,0.032999999821186066,14.470999717712402,0.06700000166893005,12.163999557495117,,8.696000099182129,
GD992,Unknown,APASSJ013527.66-135225.5,23.865279,-13.873777,15.378999710083008,0.02199999988079071,14.86400032043457,0.05400000140070915,15.119000434875488,0.04500000178813934,14.727999687194824,0.014000000432133675,14.62399959564209,0.07900000363588333,42.320160355302505,4.100003843632294,-45.60012021102011,4.100003843632294,13.935999870300293,0.029999999329447746,13.675999641418457,0.0430000014603138,13.767999649047852,0.05299999937415123,,,17.9123477935791,0.0398838147521019,13.541999816894531,0.02800000086426735,13.526000022888184,0.03700000047683716,12.74899959564209,,8.5600004196167,
GD993,Unknown,APASSJ013539.16-182611.9,23.913196,-18.436648,15.993000030517578,0.06199999898672104,15.371999740600586,0.04600000008940697,15.644000053405762,0.020999999716877937,15.26200008392334,0.04500000178813934,15.092000007629395,0.057999998331069946,2.9199996788520366,3.7000078009441495,-5.4000001910026185,3.7000078009441495,14.331999778747559,0.02199999988079071,14.067999839782715,0.04600000008940697,13.958000183105469,0.04500000178813934,,,19.5489902496338,0.0775426775217056,13.944000244140625,0.02800000086426735,13.937999725341797,0.0430000014603138,12.722999572753906,0.46700000762939453,9.291999816894531,
GD994,Unknown,APASSJ013554.40-163959.2,23.97667,-16.666448,16.03499984741211,0.03400000184774399,15.350000381469727,0.035999998450279236,15.710000038146973,0.03500000014901161,15.163999557495117,0.05400000140070915,15.00100040435791,0.10599999874830246,10.950011892418843,3.800016020250041,-48.380040607298724,3.800016020250041,14.076000213623047,0.03200000151991844,13.706000328063965,0.03799999877810478,13.67199993133545,0.054999999701976776,,,,,13.640000343322754,0.027000000700354576,13.730999946594238,0.04399999976158142,12.640000343322754,,9.112000465393066,
GD995,cWD,APASSJ013558.23-192824.1,23.992639,-19.473368,15.779000282287598,0.010999999940395355,15.62600040435791,0.052000001072883606,15.645999908447266,0.03200000151991844,15.74899959564209,0.05700000002980232,16.04800033569336,0.29899999499320984,66.62988307652995,4.299983856981271,-21.499992544704583,4.299983856981271,15.795999526977539,0.08500000089406967,15.786999702453613,0.15199999511241913,15.586000442504883,0.20399999618530273,,,,,15.95199966430664,0.06300000101327896,16.34600067138672,0.29600000381469727,12.144000053405762,,9.27299976348877,
GD996,Unknown,APASSJ013604.42-103945.3,24.018452,-10.662586,15.411999702453613,0.032999999821186066,14.970999717712402,0.04699999839067459,15.119000434875488,0.035999998450279236,14.895000457763672,0.0820000022649765,14.795999526977539,0.10599999874830246,2.6100000241058297,4.100003843632294,-77.64983965898864,4.100003843632294,13.947999954223633,0.028999999165534973,13.628999710083008,0.03700000047683716,13.64799976348877,0.04800000041723251,,,18.0909862518311,0.0264383759349585,13.552000045776367,0.027000000700354576,13.590999603271484,0.03700000047683716,12.279999732971191,,9.26099967956543,
GD997,Star,APASSJ013601.26-202921.5,24.005275,-20.489331,15.541999816894531,0.028999999165534973,15.460000038146973,0.023000000044703484,15.451000213623047,0.029999999329447746,15.548999786376953,0.06300000101327896,15.756999969482422,0.04100000113248825,1.6400016193074407,4.100003843632294,-9.75999610091094,4.100003843632294,15.430999755859375,0.05700000002980232,15.513999938964844,0.11299999803304672,15.321999549865723,0.1509999930858612,18.548059463501,0.0723260268568993,17.6351623535156,0.0289444196969271,15.232999801635742,0.0430000014603138,15.239999771118164,0.11500000208616257,12.543999671936035,,8.531999588012695,
GD998,Unknown,APASSJ013611.07-140150.9,24.046135,-14.030829,15.927000045776367,0.02800000086426735,15.414999961853027,0.009999999776482582,15.62600040435791,0.028999999165534973,15.357000350952148,0.01600000075995922,15.175999641418457,0.03999999910593033,59.389922535046935,4.100003843632294,-5.889996100449935,4.100003843632294,14.425999641418457,0.035999998450279236,14.170999526977539,0.05900000035762787,13.996999740600586,0.07100000232458115,,,18.665111541748,0.056759063154459,14.026000022888184,0.028999999165534973,14.053000450134277,0.05400000140070915,12.680000305175781,,8.942000389099121,
GD999,Unknown,APASSJ013631.67-114322.3,24.13196,-11.722871,15.791000366210938,0.027000000700354576,15.140000343322754,0.10000000149011612,15.46399974822998,0.039000000804662704,15.034000396728516,0.02199999988079071,14.967000007629395,,5.479992114487686,4.100003843632294,-15.369984248536639,4.100003843632294,13.996000289916992,0.026000000536441803,13.583999633789062,0.035999998450279236,13.539999961853027,0.04500000178813934,,,19.7785682678223,0.0989738255739212,13.505000114440918,0.027000000700354576,13.536999702453613,0.03500000014901161,12.826000213623047,,8.989999771118164,


==> known_wds.csv <==
ONames,ID,ra_apass,dec_apass,b,berr,v,verr,g,gerr,r,rerr,i,ierr,pmra,pmde,e_pmra,e_pmde,jmag,e_jmag,hmag,e_hmag,kmag,e_kmag,fuv_mag,fuv_magerr,nuv_mag,nuv_magerr,w1,e_w1,w2,e_w2,w3,e_w3,w4,e_w4
PG 2357+297,APASSJ000007.30+295700.1,0.030433,29.950029,14.760000228881836,0.10899999737739563,15.107999801635742,0.032999999821186066,14.819999694824219,0.02199999988079071,15.319999694824219,0.07500000298023224,15.78600025177002,0.07800000160932541,0.04592987934302073,-0.04676004136854317,0.0047000159156596055,0.0047000159156596055,15.83899974822998,0.08500000089406967,15.63700008392334,0.15600000321865082,15.734999656677246,,,,13.9724197387695,0.00743682170286775,16.2810001373291,0.06599999964237213,16.075000762939453,0.20999999344348907,12.295000076293945,,8.84000015258789,
L362 -81; LHS 1005,APASSJ000211.39-431003.7,0.547476,-43.167699,13.196999549865723,0.023000000044703484,12.920000076293945,0.012000000104308128,13.031000137329102,0.03799999877810478,12.947999954223633,0.04399999976158142,12.991999626159668,0.023000000044703484,,,,,,,,,,,,,,,,,,,,,,
PG 0000+172,APASSJ000234.96+172719.0,0.645698,17.455284,15.748000144958496,0.02500000037252903,15.8149995803833,0.05299999937415123,15.711000442504883,0.01600000075995922,16.01099967956543,0.04899999871850014,16.250999450683594,0.18000000715255737,0.0604400374868419,-0.05654016058542766,0.00510001195834775,0.00510001195834775,16.256999969482422,0.12099999934434891,16.12700080871582,,16.23900032043457,,14.980676651001,0.0126487743109465,15.268138885498,0.00980689469724894,16.75,0.12300000339746475,16.7189998626709,0.4740000069141388,12.777000427246094,,9.236000061035156,
WD 0000-345,APASSJ000240.22-341348.2,0.667612,-34.230083,15.47700023651123,0.03999999910593033,14.972000122070312,0.0430000014603138,15.222000122070312,0.013000000268220901,14.887999534606934,0.0430000014603138,14.739999771118164,0.05999999865889549,0.14468004374066368,-0.7487388036679476,0.01209999591083033,0.01209999591083033,14.116999626159668,0.024000000208616257,14.02400016784668,0.03799999877810478,13.918999671936035,0.06300000101327896,,,,,,,,,,,,
MCT 0000-1838; GD 575,APASSJ000311.13-182200.4,0.7964,-18.366796,16.298999786376953,0.09399999678134918,16.158000946044922,0.13099999725818634,16.159000396728516,0.06599999964237213,16.332000732421875,0.08500000089406967,99.9990005493164,9.99899959564209,-0.05565996252698824,-0.09348984240205027,0.005299991971696727,0.005299991971696727,16.631000518798828,0.1420000046491623,16.354999542236328,,17.143999099731445,,16.2107925415039,0.0311062559485435,16.2325229644775,0.0201322603970766,16.7810001373291,0.15000000596046448,16.40999984741211,,12.60099983215332,,9.020999908447266,
G 266-032; L 0793-018,APASSJ000331.84-164358.6,0.882694,-16.732949,14.680000305175781,0.008999999612569809,14.583999633789062,0.041999999433755875,14.579000473022461,0.02199999988079071,14.706999778747559,0.027000000700354576,99.9990005493164,9.99899959564209,0.24254998716060072,-0.0038599920571869006,0.004100003843632294,0.004100003843632294,14.821000099182129,0.04399999976158142,14.911999702453613,0.07800000160932541,15.100000381469727,0.1420000046491623,,,,,,,,,,,,
RE J0003+433,APASSJ000358.85+433602.3,0.995232,43.600654,16.66699981689453,0.1080000028014183,16.81399917602539,0.09700000286102295,16.506000518798828,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.03269001499575097,-0.018540000382927246,0.007099991762515856,0.007099991762515856,,,,,,,,,,,,,,,,,,
(PHL 647),APASSJ000443.43+165216.7,1.180993,16.871331,15.498000144958496,0.041999999433755875,15.668000221252441,0.12600000202655792,15.475000381469727,0.04899999871850014,15.934000015258789,0.05400000140070915,16.16200065612793,-0.0,0.08474003916489892,-0.0107700121589005,0.004799988118975307,0.004799988118975307,16.183000564575195,0.10000000149011612,15.460000038146973,,15.973999977111816,,,,,,16.572999954223633,0.1080000028014183,16.385000228881836,,12.104999542236328,,9.050999641418457,
GD 408,APASSJ000507.39+731310.9,1.280832,73.219718,14.265999794006348,0.06700000166893005,14.3100004196167,0.0430000014603138,14.184000015258789,0.07199999690055847,14.449999809265137,0.04800000041723251,14.699000358581543,0.0729999989271164,0.18609983380883932,0.12354012433206663,0.0038999878142931266,0.0038999878142931266,14.614999771118164,0.035999998450279236,14.597000122070312,0.054999999701976776,14.758000373840332,0.10000000149011612,15.2668647766113,0.0148285990580916,14.6307783126831,0.0062962775118649,14.779999732971191,0.035999998450279236,15.152999877929688,0.10400000214576721,13.008000373840332,,9.140999794006348,
SDSSJ000531.09-054343.2,APASSJ000531.02-054343.4,1.379271,-5.728732,17.097000122070312,-0.10700000077486038,16.35700035095215,-0.0,16.597999572753906,-0.0,16.729000091552734,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PHL 670,APASSJ000705.15+062532.7,1.771489,6.425752,16.19300079345703,0.050999999046325684,16.131999969482422,0.03200000151991844,16.052000045776367,-0.0,16.391000747680664,-0.0,99.9990005493164,9.99899959564209,0.057729958643903956,-0.024599988682894036,0.005799995824418147,0.005799995824418147,,,,,,,14.9724159240723,0.0166226979345083,15.4326238632202,0.0129947802051902,16.57200050354004,0.12200000137090683,16.434999465942383,,12.50100040435791,,8.46500015258789,
00073+1230,APASSJ000720.85+123017.0,1.836898,12.504725,17.23200035095215,-0.1120000034570694,16.920000076293945,-0.0,16.856000900268555,0.014000000432133675,16.22100067138672,-0.0,15.927000045776367,-0.0,0.3571401641238481,-0.23815009044483304,0.0038999878142931266,0.0038999878142931266,15.079000473022461,0.039000000804662704,15.097999572753906,0.07000000029802322,14.902999877929688,0.13199999928474426,,,,,14.711999893188477,0.035999998450279236,14.633000373840332,0.07599999755620956,12.595999717712402,0.4959999918937683,8.399999618530273,
GD 2,APASSJ000732.18+331727.0,1.884092,33.290842,13.475000381469727,0.07699999958276749,13.732999801635742,0.01899999938905239,13.498000144958496,0.04699999839067459,14.01099967956543,0.04399999976158142,14.366999626159668,0.052000001072883606,-0.07961003939271905,-0.06330996184260584,0.003200000469405495,0.003200000469405495,14.510000228881836,0.03400000184774399,14.64799976348877,0.05400000140070915,14.727999687194824,0.09099999815225601,,,,,14.805000305175781,0.03700000047683716,15.071999549865723,0.09099999815225601,12.803000450134277,,8.887999534606934,
G 158-132; GR 509,APASSJ000735.00-160532.1,1.895843,-16.092271,16.25200080871582,0.039000000804662704,16.086999893188477,0.16699999570846558,16.089000701904297,0.06300000101327896,16.249000549316406,0.02800000086426735,16.517000198364258,-0.0,0.09649007915868424,0.006930000381544232,0.006099984057073016,0.006099984057073016,15.800000190734863,0.06800000369548798,15.49899959564209,0.12999999523162842,15.46399974822998,0.1940000057220459,17.2752094268799,0.0355940386652946,16.6246147155762,0.0181641429662704,14.85200023651123,0.039000000804662704,14.67199993133545,0.07400000095367432,12.5,,9.128000259399414,
GD4,APASSJ000855.99+364558.3,2.233332,36.76621,16.16699981689453,0.11999999731779099,16.02899932861328,0.08799999952316284,15.973999977111816,0.08399999886751175,16.233999252319336,0.0989999994635582,,,0.16296012327075005,-0.07903007717686705,0.0047000159156596055,0.0047000159156596055,16.163000106811523,0.08399999886751175,16.290000915527344,0.20800000429153442,15.734000205993652,,,,16.6736297607422,0.028626911342144,16.31399917602539,0.07199999690055847,17.094999313354492,0.46000000834465027,12.973999977111816,,8.883000373840332,
J001029.09+094532.1,APASSJ001029.09+094531.5,2.621224,9.758768,16.131000518798828,0.041999999433755875,16.09600067138672,0.07999999821186066,16.027999877929688,0.0,16.33099937438965,0.0430000014603138,99.9990005493164,9.99899959564209,0.03346999037603382,-0.03494998891255818,0.005000004148314474,0.005000004148314474,16.368999481201172,0.13600000739097595,16.381999969482422,0.24799999594688416,16.572999954223633,,15.7379121780396,0.0248484592884779,15.8289394378662,0.0164658762514591,16.365999221801758,0.09799999743700027,15.972000122070312,0.23399999737739563,12.196000099182129,,9.005999565124512,
G158-39,APASSJ001232.31-053333.5,3.134649,-5.559328,16.371999740600586,0.052000001072883606,16.018999099731445,0.0820000022649765,16.131000518798828,0.02199999988079071,16.176000595092773,0.1120000034570694,15.614999771118164,-0.0,0.18492012022761628,-0.15266988339135423,0.005299991971696727,0.005299991971696727,16.256999969482422,0.09700000286102295,15.956000328063965,0.14900000393390656,15.869000434875488,,18.8600788116455,0.0650822818279266,16.9708194732666,0.0148597480729222,16.37700080871582,0.09399999678134918,16.375999450683594,0.3179999887943268,12.682000160217285,,8.956000328063965,
001240.79+243416.60,APASSJ001239.95+243158.7,3.166489,24.532983,16.73900032043457,0.11599999666213989,16.240999221801758,0.04399999976158142,16.385000228881836,0.04600000008940697,15.961000442504883,0.07400000095367432,15.819000244140625,0.06599999964237213,0.0010400003930044477,-0.009920015963871265,0.003800016020250041,0.003800016020250041,14.911999702453613,0.039000000804662704,14.583000183105469,0.06199999898672104,14.508000373840332,0.0820000022649765,,,20.4746952056885,0.0750088393688202,14.484000205993652,0.03200000151991844,14.510000228881836,0.06400000303983688,12.748000144958496,,9.196000099182129,
PG 0010+281,APASSJ001321.12+282019.7,3.338032,28.338827,15.503000259399414,0.0820000022649765,15.690999984741211,0.05999999865889549,15.51099967956543,0.061000000685453415,15.880999565124512,0.06800000369548798,99.9990005493164,9.99899959564209,0.002109999650201644,-0.01298998786296579,0.0061999918671062915,0.0061999918671062915,16.347999572753906,0.1120000034570694,16.145999908447266,0.21199999749660492,15.418000221252441,,,,14.8054437637329,0.008501797914505,15.937000274658203,0.06599999964237213,15.656999588012695,0.14499999582767487,12.83899974822998,0.5059999823570251,9.359999656677246,
G 031-035; WOLF 1; SDSS,APASSJ001339.52+001922.4,3.414675,0.322913,15.699000358581543,0.024000000208616257,15.35099983215332,0.0430000014603138,15.434000015258789,-0.0,15.451000213623047,-0.0,99.9990005493164,9.99899959564209,0.4197707923594862,-0.18945000192616135,0.022600007650908083,0.022600007650908083,15.14799976348877,0.039000000804662704,15.21399974822998,0.09399999678134918,15.10099983215332,0.13899999856948853,19.6503715515137,0.0200177896767855,16.400484085083,0.00322366366162896,15.196999549865723,0.04600000008940697,15.17199993133545,0.125,12.675999641418457,,8.831000328063965,
WD 0011-721,APASSJ001350.49-714957.6,3.460396,-71.832668,15.628000259399414,0.03500000014901161,15.164999961853027,0.026000000536441803,15.324000358581543,0.019999999552965164,15.017999649047852,0.03200000151991844,14.935999870300293,0.05999999865889549,0.24299999058712274,-0.23965990694705397,0.008100000286503928,0.008100000286503928,14.211000442504883,0.03400000184774399,13.970000267028809,0.03500000014901161,13.914999961853027,0.04899999871850014,,,,,,,,,,,,
WD 0011-134,APASSJ001412.33-131109.2,3.551405,-13.185913,16.575000762939453,0.061000000685453415,15.902999877929688,0.017000000923871994,16.172000885009766,0.041999999433755875,15.777000427246094,0.06199999898672104,15.454999923706055,-0.0,-0.5505803972482681,-0.7107408076990396,0.004200012062938185,0.004200012062938185,14.812999725341797,0.035999998450279236,14.548999786376953,0.05700000002980232,14.628000259399414,0.0820000022649765,,,,,,,,,,,,
PHL 752,APASSJ001517.82-170406.8,3.824276,-17.068579,99.9990005493164,9.99899959564209,16.97599983215332,-0.0,16.81399917602539,-0.05299999937415123,17.18899917602539,-0.0,99.9990005493164,9.99899959564209,-0.01031000365401269,-0.03391999052837491,0.005500008001035894,0.005500008001035894,,,,,,,,,,,,,,,,,,
001601.43+260217.67,APASSJ001610.62+260001.1,4.044262,26.000328,16.459999084472656,0.09000000357627869,15.784000396728516,0.06499999761581421,16.125,0.08100000023841858,15.609000205993652,0.03999999910593033,15.416999816894531,0.0689999982714653,0.006069995833968278,0.0023900004407551023,0.003800016020250041,0.003800016020250041,14.628000259399414,0.032999999821186066,14.223999977111816,0.03999999910593033,14.220000267028809,0.07100000232458115,22.5749588012695,0.476376742124558,20.8844604492188,0.156796768307686,14.163999557495117,0.029999999329447746,14.269000053405762,0.05700000002980232,12.119999885559082,,9.274999618530273,
MCT 0013-2406; GR 458,APASSJ001612.50-235006.2,4.052096,-23.835058,15.475000381469727,0.06300000101327896,15.378999710083008,0.04800000041723251,15.274999618530273,0.023000000044703484,15.630000114440918,0.07000000029802322,15.847999572753906,-0.0,-0.14051988255232573,0.010630008182488382,0.00560001581106917,0.00560001581106917,15.800999641418457,0.06400000303983688,15.925000190734863,0.15000000596046448,16.729000091552734,,14.7408771514893,0.0102296648547053,14.995964050293,0.0058862310834229,16.150999069213867,0.08299999684095383,16.117000579833984,0.2590000033378601,12.128000259399414,,9.069000244140625,
PG 0014+098,APASSJ001656.20+100358.3,4.234208,10.066213,15.821000099182129,0.024000000208616257,15.437000274658203,0.04500000178813934,15.663000106811523,-0.0,15.253999710083008,-0.0,14.397000312805176,0.03700000047683716,0.08767007748247124,0.0023500007955590263,0.0035999999909108737,0.0035999999909108737,12.413999557495117,0.02500000037252903,11.880000114440918,0.029999999329447746,11.60200023651123,0.02199999988079071,16.0142993927002,0.0279895104467869,15.9773483276367,0.0171115435659885,11.442999839782715,0.023000000044703484,11.27400016784668,0.023000000044703484,11.04699993133545,0.12999999523162842,8.871000289916992,0.421999990940094
J001830.99-095644.9,APASSJ001830.99-095645.7,4.629143,-9.94603,15.182999610900879,0.023000000044703484,15.182999610900879,0.024000000208616257,15.109000205993652,0.01600000075995922,15.35099983215332,0.03099999949336052,15.5,-0.0,0.07247015746543184,-0.08223011755035259,0.005000004148314474,0.005000004148314474,15.531000137329102,0.05400000140070915,15.342000007629395,0.10899999737739563,15.614999771118164,,15.6851615905762,0.00475579965859652,15.0612030029297,0.00240962579846382,15.911999702453613,0.07000000029802322,15.729999542236328,0.1899999976158142,12.609000205993652,,8.932999610900879,
HE 0016-4340,APASSJ001906.05-432418.3,4.775236,-43.405084,15.708999633789062,0.06599999964237213,15.572999954223633,0.061000000685453415,15.581999778747559,0.020999999716877937,15.657999992370605,0.11400000005960464,15.027000427246094,0.039000000804662704,-0.021980015299050137,-0.013479983772413107,0.009900000077323057,0.009900000077323057,13.14799976348877,0.02500000037252903,12.607999801635742,0.02500000037252903,12.383000373840332,0.02800000086426735,14.7637796401978,0.0107356179505587,15.1729116439819,0.00768706109374762,12.189000129699707,0.024000000208616257,12.017000198364258,0.02199999988079071,11.788999557495117,0.15299999713897705,9.512999534606934,
GD 597; PHL 2856,APASSJ001928.22-214906.0,4.867595,-21.818339,15.48799991607666,0.03400000184774399,15.345000267028809,0.061000000685453415,15.322999954223633,0.08699999749660492,15.565999984741211,0.01600000075995922,15.583000183105469,-0.0,-0.051519960470614024,-0.06582996138604358,0.02249999943160219,0.02249999943160219,15.763999938964844,0.08100000023841858,15.932000160217285,0.15000000596046448,15.38599967956543,0.0,15.7414264678955,0.0151270693168044,15.6232442855835,0.00822162255644798,,,,,,,,
PG 0017+061; PHL 790,APASSJ001940.82+062407.3,4.920085,6.402043,15.064000129699707,0.03400000184774399,15.152999877929688,0.03999999910593033,15.029000282287598,0.01600000075995922,15.24899959564209,0.03799999877810478,15.170999526977539,0.006000000052154064,-0.023140008488553576,-0.027659989063977264,0.003999996033599018,0.003999996033599018,13.73799991607666,0.032999999821186066,13.189000129699707,0.03400000184774399,12.982999801635742,0.03200000151991844,,,,,12.779999732971191,0.02500000037252903,12.593999862670898,0.027000000700354576,12.293999671936035,0.38100001215934753,8.694999694824219,
Feige4,APASSJ002001.85+135247.6,5.00774,13.879911,15.309000015258789,0.00800000037997961,15.401000022888184,0.052000001072883606,15.234000205993652,0.017000000923871994,15.569999694824219,0.057999998331069946,15.800000190734863,0.06300000101327896,0.05460011998366099,-0.0027399995360610774,0.004499999886320438,0.004499999886320438,15.732000350952148,0.07500000298023224,15.861000061035156,0.1720000058412552,15.79800033569336,0.2540000081062317,,,14.9812250137329,0.0113125713542104,15.956000328063965,0.07100000232458115,15.930000305175781,0.2460000067949295,12.29699993133545,,8.894000053405762,
GD 603; BPM 46232,APASSJ002113.09-334227.6,5.304548,-33.707689,14.574999809265137,0.0430000014603138,14.638999938964844,0.04699999839067459,14.498000144958496,0.03700000047683716,14.857000350952148,0.01899999938905239,15.142000198364258,0.13600000739097595,0.19730016501853243,-0.00906998375285184,0.019699991935340222,0.019699991935340222,15.151000022888184,0.035999998450279236,15.215999603271484,0.0729999989271164,15.232999801635742,0.13500000536441803,13.7264471054077,0.00645251432433724,14.1658029556274,0.00524719152599573,15.390000343322754,0.04500000178813934,15.541000366210938,0.125,12.96399974822998,,9.246999740600586,
J002148.44+350451.2,APASSJ002148.37+350450.9,5.451551,35.08081,14.479999542236328,0.1420000046491623,14.440999984741211,0.125,14.333999633789062,0.10400000214576721,14.50100040435791,0.07800000160932541,14.618000030517578,0.13099999725818634,0.012129984133935068,-0.005119991828905768,0.004200012062938185,0.004200012062938185,14.055999755859375,0.028999999165534973,13.781000137329102,0.03500000014901161,13.732000350952148,0.041999999433755875,14.9288892745972,0.01338099129498,14.9688940048218,0.00916156824678183,13.579000473022461,0.02500000037252903,13.482000350952148,0.029999999329447746,12.786999702453613,,9.137999534606934,0.37400001287460327
PHL 802,APASSJ002227.78+151920.1,5.615774,15.32225,17.136999130249023,0.1379999965429306,17.163999557495117,0.023000000044703484,17.174999237060547,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.0031299984811994364,-0.015950015222188085,0.005699988014384871,0.005699988014384871,,,,,,,15.7271175384521,0.006160210352391,16.1668281555176,0.00299925915896893,,,,,,,,
G158-78,APASSJ002602.38-103754.3,6.509946,-10.631774,16.482999801635742,0.028999999165534973,16.1560001373291,0.05900000035762787,16.267000198364258,0.039000000804662704,16.18000030517578,0.07500000298023224,99.9990005493164,9.99899959564209,0.075030121661257,-0.20080008107470348,0.005000004148314474,0.005000004148314474,16.049999237060547,0.0820000022649765,15.842000007629395,0.1679999977350235,15.675999641418457,0.24799999594688416,19.2550048828125,0.0413391552865505,17.1977195739746,0.00809345860034227,16.038000106811523,0.07800000160932541,16.280000686645508,0.29499998688697815,12.37600040435791,,8.817000389099121,
MCT 0024-1211,APASSJ002632.88-115450.1,6.637028,-11.913928,16.3700008392334,0.05299999937415123,16.275999069213867,0.04600000008940697,16.243999481201172,0.07999999821186066,16.538000106811523,0.13500000536441803,16.229000091552734,-0.0,-0.05388983881857712,-0.08948988033807836,0.0043999920762871625,0.0043999920762871625,16.864999771118164,0.15199999511241913,16.013999938964844,,15.11299991607666,,16.0534744262695,0.00779637275263667,16.1669692993164,0.00497234985232353,16.83799934387207,0.14300000667572021,16.374000549316406,,12.569999694824219,,9.055000305175781,
G171-B10A,APASSJ002633.25+390903.0,6.63855,39.150841,16.10099983215332,0.06199999898672104,15.958000183105469,0.07599999755620956,15.961999893188477,0.0729999989271164,15.991999626159668,0.08399999886751175,99.9990005493164,9.99899959564209,0.1424300397047773,-0.1289199572056532,0.003800016020250041,0.003800016020250041,13.8100004196167,0.026000000536441803,13.267999649047852,0.029999999329447746,12.939000129699707,0.032999999821186066,18.4054794311523,0.0902954339981079,16.7566070556641,0.0268139857798815,12.720999717712402,0.024000000208616257,12.520999908447266,0.026000000536441803,12.331000328063965,0.31200000643730164,9.291000366210938,
002639.47-000630.5,APASSJ002639.21-000627.8,6.663383,-0.107747,15.79699993133545,0.11800000071525574,15.07800006866455,0.11100000143051147,15.395000457763672,0.07999999821186066,14.904999732971191,0.0949999988079071,14.791999816894531,0.14399999380111694,-0.00807998439995572,-0.010329984343115939,0.0038999878142931266,0.0038999878142931266,13.944999694824219,0.024000000208616257,13.614999771118164,0.029999999329447746,13.527999877929688,0.0430000014603138,22.0575942993164,0.451790511608124,19.5912761688232,0.104166522622108,13.390999794006348,0.028999999165534973,13.446000099182129,0.035999998450279236,12.557000160217285,,9.001999855041504,
L 170-27; BPM 16115,APASSJ002640.30-552449.6,6.66792,-55.413778,15.37600040435791,0.04600000008940697,15.166999816894531,0.04399999976158142,15.197999954223633,0.03700000047683716,15.255999565124512,0.039000000804662704,15.383999824523926,0.17100000381469727,-0.3084001305978745,-0.4585787944961339,0.011400012044759933,0.011400012044759933,15.005000114440918,0.039000000804662704,15.230999946594238,0.09700000286102295,15.092000007629395,0.1420000046491623,,,,,15.168000221252441,0.041999999433755875,15.265999794006348,0.10400000214576721,12.223999977111816,,8.63700008392334,
NLTT_1450,APASSJ002736.86+054200.2,6.903606,5.700056,16.81599998474121,0.07500000298023224,16.156999588012695,0.07500000298023224,16.46299934387207,0.023000000044703484,15.892999649047852,0.05700000002980232,15.666000366210938,0.1550000011920929,0.2725898375501856,-0.26884008839260787,0.003999996033599018,0.003999996033599018,14.970999717712402,0.041999999433755875,14.668000221252441,0.04800000041723251,14.569000244140625,0.06800000369548798,,,,,14.46500015258789,0.03400000184774399,14.3100004196167,0.061000000685453415,12.454999923706055,,8.769000053405762,
HE_0025-0317,APASSJ002741.64-030059.1,6.923538,-3.016436,15.98799991607666,0.13300000131130219,16.024999618530273,0.11599999666213989,15.942999839782715,0.10000000149011612,16.261999130249023,0.1850000023841858,99.9990005493164,9.99899959564209,-0.04102992024854757,-0.012589991820277646,0.005500008001035894,0.005500008001035894,16.503000259399414,0.13899999856948853,16.611000061035156,,16.80299949645996,,,,,,16.483999252319336,0.10499999672174454,16.57200050354004,0.4189999997615814,12.62600040435791,,8.991000175476074,0.49000000953674316
RE 0029-632; EUVE J0030-634,APASSJ002956.72-632458.0,7.486341,-63.416128,15.024999618530273,0.026000000536441803,15.24899959564209,0.05700000002980232,15.067000389099121,0.020999999716877937,15.54699993133545,0.04899999871850014,15.77400016784668,-0.0,-0.023169996711658314,-0.006220008162927115,0.011000016002071789,0.011000016002071789,16.01799964904785,0.0949999988079071,16.079999923706055,0.2199999988079071,15.807999610900879,0.27399998903274536,,,,,,,,,,,,
J003005.80+261726.3,APASSJ003005.79+261726.4,7.524143,26.290672,15.15999984741211,0.24400000274181366,14.989999771118164,0.125,14.961000442504883,0.12700000405311584,14.897000312805176,0.0689999982714653,15.0,0.10199999809265137,-0.013269995815790026,-0.013169987596484134,0.002499998390703695,0.002499998390703695,14.652000427246094,0.03200000151991844,14.484999656677246,0.04800000041723251,14.343999862670898,0.05700000002980232,16.0301494598389,0.00799261592328548,15.7160654067993,0.00409699464216828,13.906000137329102,0.02800000086426735,13.826000213623047,0.04500000178813934,12.40999984741211,0.4169999957084656,8.597999572753906,
HE 0028-4729; JL 192,APASSJ003047.22-471235.7,7.696763,-47.209932,15.17300033569336,0.0,15.149999618530273,0.028999999165534973,15.036999702453613,0.026000000536441803,15.277000427246094,0.01899999938905239,15.59000015258789,0.11100000143051147,0.06261011876631528,0.06279012013692409,0.010900007782765897,0.010900007782765897,15.3149995803833,0.0560000017285347,15.515000343322754,0.09799999743700027,15.437999725341797,0.18299999833106995,15.0912237167358,0.0128486203029752,15.1343107223511,0.00837068632245064,15.553999900817871,0.04600000008940697,15.562000274658203,0.12200000137090683,13.055000305175781,,9.315999984741211,0.5099999904632568
HE 0029-1809;KUV 00300-1810,APASSJ003230.51-175323.4,8.12714,-17.889837,16.667999267578125,0.09200000017881393,16.354000091552734,0.07699999958276749,16.37700080871582,0.03400000184774399,16.45199966430664,0.09399999678134918,16.058000564575195,-0.1589999943971634,0.0624700820480939,-0.08227008220274001,0.005799995824418147,0.005799995824418147,16.680999755859375,0.1379999965429306,15.755999565124512,,15.789999961853027,,,,16.7194404602051,0.0048568625934422,15.51200008392334,0.05299999937415123,15.734999656677246,0.17000000178813934,12.8100004196167,,9.015999794006348,
(JL 197),APASSJ003336.12-550839.5,8.40054,-55.144319,15.890000343322754,0.07599999755620956,15.647000312805176,0.0689999982714653,15.739999771118164,0.029999999329447746,15.8100004196167,0.10000000149011612,16.08300018310547,-0.0,0.01580000371177448,-0.040740119220572524,0.011900016306753969,0.011900016306753969,15.826000213623047,0.07100000232458115,15.699999809265137,0.14800000190734863,15.244999885559082,,17.1661739349365,0.0454811118543148,16.3291320800781,0.0198941044509411,15.954000473022461,0.061000000685453415,16.086999893188477,0.20000000298023224,12.699000358581543,0.421999990940094,9.10099983215332,
KUV 00312-1837,APASSJ003340.92-182032.6,8.420518,-18.342402,16.740999221801758,0.0820000022649765,16.496000289916992,0.18299999833106995,16.573999404907227,-0.0,16.884000778198242,-0.0,99.9990005493164,9.99899959564209,-0.017120015945693012,-0.014050008030608296,0.004899995929008583,0.004899995929008583,16.8799991607666,0.12700000405311584,15.772000312805176,,16.81800079345703,,17.4948444366455,0.0447613224387169,16.61669921875,0.0184284225106239,,,,,,,,
J003356.83+062401.0,APASSJ003356.82+062359.5,8.486759,6.399883,16.777000427246094,0.027000000700354576,16.892000198364258,0.12099999934434891,16.73699951171875,-0.0,17.079999923706055,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
HE 0032-2744,APASSJ003437.85-272820.7,8.65772,-27.47242,16.143999099731445,0.20200000703334808,16.423999786376953,0.0860000029206276,16.204999923706055,0.03500000014901161,16.48699951171875,0.05900000035762787,17.051000595092773,-0.0,0.0212900045880815,-0.049349879191140644,0.006800003939133603,0.006800003939133603,,,,,,,15.2053899765015,0.0163216162472963,15.5723562240601,0.00931293144822121,,,,,,,,
MCT 0032-3146,APASSJ003449.90-312953.0,8.707942,-31.498079,15.98900032043457,0.01600000075995922,16.18600082397461,0.08799999952316284,16.006000518798828,-0.0,16.2549991607666,-0.0,99.9990005493164,9.99899959564209,0.025030008146131877,-0.0038499841139127966,0.005500008001035894,0.005500008001035894,16.913999557495117,0.1289999932050705,16.766000747680664,0.24899999797344208,15.913999557495117,,14.5039081573486,0.00820397678762674,14.9591550827026,0.00545839080587029,16.68899917602539,0.11599999666213989,16.13599967956543,0.25,12.82699966430664,,9.194999694824219,
J003508.27+135045.3,APASSJ003508.29+135044.1,8.784545,13.845597,16.597000122070312,0.06400000303983688,16.583999633789062,0.10499999672174454,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.001550001650230115,-0.038589840187341906,0.0054000001910026185,0.0054000001910026185,,,,,,,,,,,,,,,,,,
J003511.62+001150.1,APASSJ003511.53+001148.4,8.798075,0.196785,16.687999725341797,0.03099999949336052,16.365999221801758,0.08900000154972076,16.573999404907227,0.06599999964237213,16.597999572753906,0.0560000017285347,99.9990005493164,9.99899959564209,-0.07373016051133163,-0.24541992461308837,0.00560001581106917,0.00560001581106917,16.28499984741211,0.09000000357627869,16.266000747680664,0.19200000166893005,16.81800079345703,,20.7690315246582,0.0481112860143185,17.527982711792,0.00663312617689371,16.365999221801758,0.09700000286102295,16.408000946044922,0.35499998927116394,12.510000228881836,,8.616000175476074,
MCT 0032-1735; GR 511,APASSJ003518.01-171852.0,8.825044,-17.314457,15.152000427246094,0.02500000037252903,14.925999641418457,0.014000000432133675,14.958999633789062,0.03700000047683716,15.003000259399414,0.057999998331069946,15.031999588012695,0.15800000727176666,0.6175799877382815,-0.005630004034173908,0.003999996033599018,0.003999996033599018,14.788999557495117,0.03700000047683716,14.755000114440918,0.06599999964237213,14.727999687194824,0.10300000011920929,19.2555522918701,0.141167595982552,15.94801902771,0.0152606554329395,14.788000106811523,0.03700000047683716,14.760000228881836,0.07999999821186066,12.696000099182129,,9.104999542236328,
KUV 00329-1747,APASSJ003525.65-173037.2,8.856879,-17.510339,16.327999114990234,0.09200000017881393,16.0,0.04100000113248825,16.041000366210938,0.02800000086426735,15.829999923706055,0.0,14.998000144958496,0.03700000047683716,0.2138900337740779,0.05609015715890564,0.0054000001910026185,0.0054000001910026185,,,,,,,,,,,,,,,,,,
L 1011-71; G 001-007,APASSJ003535.70+015304.0,8.898766,1.884445,15.89900016784668,0.07500000298023224,15.527000427246094,0.07800000160932541,15.663999557495117,0.07699999958276749,15.682000160217285,0.0820000022649765,15.807000160217285,0.0860000029206276,-0.1440601234207861,-0.3676788095617667,0.005199984161663451,0.005199984161663451,15.649999618530273,0.05700000002980232,15.522000312805176,0.09000000357627869,16.118999481201172,0.30300000309944153,18.7059288024902,0.0230701752007008,16.3107795715332,0.00538813881576061,15.581999778747559,0.05299999937415123,16.10300064086914,0.2639999985694885,12.23900032043457,,9.104000091552734,
SDSSJ003602.59+070047.2,APASSJ003602.61+070047.6,9.01088,7.013233,16.81999969482422,0.07900000363588333,16.599000930786133,0.1550000011920929,16.716999053955078,0.014000000432133675,16.75200080871582,0.0,16.07200050354004,-0.0,-0.010220003787253518,-0.011800008087448077,0.0038999878142931266,0.0038999878142931266,14.413000106811523,0.03999999910593033,13.833999633789062,0.03700000047683716,13.557999610900879,0.041999999433755875,,,15.7919731140137,0.00451470306143165,13.449999809265137,0.026000000536441803,13.126999855041504,0.03999999910593033,12.272000312805176,,8.791999816894531,
HBQS 0033-3440,APASSJ003613.98-342335.0,9.058273,-34.393072,16.481000900268555,0.026000000536441803,16.361000061035156,0.04399999976158142,16.367000579833984,0.010999999940395355,16.496999740600586,0.07000000029802322,99.9990005493164,9.99899959564209,0.10292004008078948,0.018870011626859196,0.015599987273162697,0.015599987273162697,16.843000411987305,0.13699999451637268,16.871999740600586,,16.44099998474121,,16.2153091430664,0.0153634063899517,16.3270854949951,0.00963917374610901,17.19099998474121,0.1509999930858612,16.975000381469727,,13.015999794006348,,9.305999755859375,
MCT 0034-2110; LP 852-559,APASSJ003724.77-205344.9,9.35321,-20.895827,14.942999839782715,0.02800000086426735,14.394000053405762,0.024000000208616257,14.675000190734863,0.02500000037252903,14.168999671936035,0.0560000017285347,13.359999656677246,0.04500000178813934,-0.240559913800098,-0.21097007993375883,0.003999996033599018,0.003999996033599018,11.454000473022461,0.023000000044703484,10.883999824523926,0.02199999988079071,10.64799976348877,0.026000000536441803,,,15.0361881256104,0.00997805036604404,10.506999969482422,0.023000000044703484,10.324000358581543,0.017999999225139618,10.204999923706055,0.05400000140070915,9.170999526977539,
G132-12,APASSJ003903.97+313135.4,9.766562,31.526527,16.45599937438965,0.13300000131130219,16.444000244140625,0.04600000008940697,16.327999114990234,0.14300000667572021,16.452999114990234,0.03999999910593033,99.9990005493164,9.99899959564209,0.22116995241958648,-0.10973015960189514,0.0061999918671062915,0.0061999918671062915,16.579999923706055,0.12700000405311584,16.215999603271484,0.25699999928474426,16.033000946044922,0.27799999713897705,17.7266063690186,0.0588087141513824,16.8719539642334,0.0288571920245886,16.822999954223633,0.11699999868869781,16.905000686645508,0.4359999895095825,12.723999977111816,,9.3149995803833,
GD 8,APASSJ003952.24+313228.2,9.967689,31.541189,14.505999565124512,0.14100000262260437,14.699999809265137,0.05400000140070915,14.519000053405762,0.1379999965429306,14.920999526977539,0.04399999976158142,15.307000160217285,0.1080000028014183,0.07395011998596601,-0.0629899172054138,0.004899995929008583,0.004899995929008583,15.359000205993652,0.0430000014603138,15.477999687194824,0.1289999932050705,15.477999687194824,0.16599999368190765,13.2827053070068,0.00761049799621105,13.5632772445679,0.00607775337994099,15.777000427246094,0.050999999046325684,16.172000885009766,0.2280000001192093,12.592000007629395,,9.350000381469727,
PG 0037-006; PB 6089; SDSS,APASSJ004022.89-002130.1,10.095406,-0.358378,14.973999977111816,0.04600000008940697,14.779000282287598,0.04399999976158142,14.854000091552734,0.03700000047683716,14.920000076293945,0.057999998331069946,15.187999725341797,0.06300000101327896,0.01591999262018362,-0.004160015896559344,0.004100003843632294,0.004100003843632294,14.897000312805176,0.03799999877810478,14.854000091552734,0.05700000002980232,14.704000473022461,0.09200000017881393,15.4270639419556,0.00263533857651055,15.2661800384521,0.00165336660575122,14.770000457763672,0.03799999877810478,14.869000434875488,0.09399999678134918,12.437999725341797,,8.843000411987305,
WD 0038+555,APASSJ004122.15+555005.9,10.342321,55.834991,14.100000381469727,-0.0,13.706999778747559,-0.0,13.930999755859375,0.05000000074505806,13.461999893188477,0.014000000432133675,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 0038-226,APASSJ004125.62-222107.0,10.35676,-22.351954,15.147000312805176,0.03200000151991844,14.517000198364258,0.04800000041723251,14.800000190734863,0.028999999165534973,14.270999908447266,0.03500000014901161,14.09000015258789,0.03099999949336052,-0.4606488102581352,-0.38422080979216844,0.0038999878142931266,0.0038999878142931266,13.342000007629395,0.02800000086426735,13.482999801635742,0.032999999821186066,13.73799991607666,0.04399999976158142,,,,,,,,,,,,
J004159.17+362352.4,APASSJ004159.19+362352.2,10.496666,36.397859,15.789999961853027,0.07699999958276749,15.92199993133545,0.04600000008940697,15.743000030517578,0.05299999937415123,16.077999114990234,0.08100000023841858,99.9990005493164,9.99899959564209,0.052200001300661825,-0.012980016344954493,0.005900004043724039,0.005900004043724039,16.312999725341797,0.11400000005960464,16.14299964904785,0.24400000274181366,15.777999877929688,,14.965500831604,0.0041416734457016,15.3047571182251,0.00325645389966667,16.357999801635742,0.07199999690055847,16.288999557495117,0.22499999403953552,13.074999809265137,,8.854999542236328,
Feige_7,APASSJ004345.87-100026.6,10.941128,-10.007397,14.510000228881836,0.03700000047683716,14.527000427246094,0.032999999821186066,14.435999870300293,0.03500000014901161,14.765000343322754,0.03799999877810478,15.045000076293945,0.11100000143051147,-0.14650991797680035,-0.1327600737567991,0.004499999886320438,0.004499999886320438,15.095000267028809,0.039000000804662704,15.072999954223633,0.06700000166893005,15.16100025177002,0.12399999797344208,,,,,15.21399974822998,0.04399999976158142,15.585000038146973,0.16599999368190765,12.708999633789062,,9.133999824523926,
J004457.00+380350.7,APASSJ004457.04+380352.6,11.237689,38.064614,16.604000091552734,0.02199999988079071,16.71299934387207,-0.0,16.658000946044922,-0.0,17.01099967956543,-0.0,99.9990005493164,9.99899959564209,0.007110000115062576,-0.002329999233552371,0.005500008001035894,0.005500008001035894,,,,,,,,,,,,,,,,,,
HE 0043-0318,APASSJ004618.38-030201.7,11.576612,-3.033832,15.647000312805176,0.03700000047683716,15.482999801635742,0.0,15.461999893188477,0.10499999672174454,15.621999740600586,0.11599999666213989,15.737000465393066,0.3919999897480011,0.014000004739500582,-0.0700200027495157,0.007300008201127639,0.007300008201127639,15.656000137329102,0.05900000035762787,15.682000160217285,0.12300000339746475,16.729999542236328,,16.1480312347412,0.00620690220966935,15.8251190185547,0.00338581739924848,15.944000244140625,0.06700000166893005,15.79699993133545,0.1850000023841858,12.61400032043457,0.4650000035762787,8.60200023651123,
PG_0046+078,APASSJ004837.91+080244.3,12.157982,8.045639,15.345000267028809,0.07199999690055847,15.555000305175781,0.08900000154972076,15.35200023651123,0.04600000008940697,15.824999809265137,0.06300000101327896,16.222000122070312,0.3160000145435333,4.499999988638592E-4,-0.017319996368314605,0.00510001195834775,0.00510001195834775,16.25,0.10700000077486038,15.835000038146973,,16.898000717163086,,,,,,16.691999435424805,0.12999999523162842,16.2189998626709,0.2849999964237213,12.486000061035156,0.45399999618530273,9.112000465393066,
WD 0046+051,APASSJ004910.86+052246.5,12.295284,5.379608,12.918999671936035,0.0430000014603138,12.406999588012695,0.1720000058412552,12.593000411987305,0.0,12.237000465393066,0.0,12.27400016784668,0.039000000804662704,,,,,,,,,,,,,,,,,,,,,,
BPM 16274; L 219-048,APASSJ005003.84-520815.0,12.51602,-52.137526,14.187000274658203,0.08299999684095383,14.227999687194824,0.05000000074505806,14.08899974822998,0.009999999776482582,14.404999732971191,0.1080000028014183,14.765999794006348,0.061000000685453415,0.1435298370779492,0.03003001147590112,0.011599991648836294,0.011599991648836294,14.692000389099121,0.03200000151991844,14.777000427246094,0.05400000140070915,14.602999687194824,0.09099999815225601,13.5915031433105,0.00289965537376702,13.896933555603,0.0022038146853447,14.845999717712402,0.035999998450279236,14.996000289916992,0.08399999886751175,12.510000228881836,,9.263999938964844,
HE 0048-5427; L 220-145,APASSJ005109.45-541121.3,12.789412,-54.18927,15.20199966430664,0.0689999982714653,15.163999557495117,0.026000000536441803,15.095999717712402,0.028999999165534973,15.359999656677246,0.06400000303983688,15.718999862670898,0.15000000596046448,,,,,,,,,,,,,,,,,,,,,,
PG 0048+202,APASSJ005111.12+203122.4,12.796369,20.522908,15.319999694824219,0.057999998331069946,15.383999824523926,0.10999999940395355,15.152999877929688,0.006000000052154064,15.569999694824219,0.08100000023841858,16.006000518798828,0.03799999877810478,0.09052991736098193,-0.01950001151271863,0.005199984161663451,0.005199984161663451,15.878000259399414,0.07199999690055847,15.95199966430664,0.1509999930858612,16.56100082397461,,14.5653123855591,0.00851920899003744,14.8372449874878,0.0054370341822505,16.172000885009766,0.0689999982714653,16.388999938964844,0.2630000114440918,12.680000305175781,,8.895999908447266,
(PHL 3044),APASSJ005215.49-092417.7,13.064572,-9.404939,15.482999801635742,0.013000000268220901,15.361000061035156,0.035999998450279236,15.338000297546387,0.04500000178813934,15.529999732971191,0.029999999329447746,15.807000160217285,-0.0,0.09011987858684734,0.01829001666919794,0.006099984057073016,0.006099984057073016,15.539999961853027,0.06300000101327896,15.605999946594238,0.0949999988079071,15.423999786376953,0.17599999904632568,,,,,,,,,,,,
MCT 0050-3316; SB 360,APASSJ005317.40-325956.1,13.322525,-32.998944,13.13700008392334,0.03500000014901161,13.348999977111816,0.035999998450279236,13.118000030517578,0.04600000008940697,13.60200023651123,0.01600000075995922,13.944999694824219,0.029999999329447746,-0.03639995993580669,0.025970004207920283,0.004100003843632294,0.004100003843632294,14.003999710083008,0.03099999949336052,14.173999786376953,0.04500000178813934,14.317999839782715,0.07699999958276749,,,,,14.350000381469727,0.03099999949336052,14.456000328063965,0.05900000035762787,12.864999771118164,,9.246000289916992,
RE J0053+360,APASSJ005340.51+360116.6,13.41883,36.021296,14.218999862670898,0.15600000321865082,14.402999877929688,0.05900000035762787,14.21500015258789,0.14499999582767487,14.637999534606934,0.05700000002980232,14.946000099182129,0.07100000232458115,-0.020189987844787538,-0.11811995354946703,0.004299983856981271,0.004299983856981271,14.979999542236328,0.04100000113248825,15.102999687194824,0.08299999684095383,15.32699966430664,0.13699999451637268,13.3545217514038,0.00642460444942117,13.5101327896118,0.00348454341292381,15.24899959564209,0.03799999877810478,15.322999954223633,0.08699999749660492,13.097000122070312,,9.394000053405762,
J005413.11+415613.8,APASSJ005413.05+415614.4,13.554411,41.937357,16.069000244140625,0.04800000041723251,15.833999633789062,0.03999999910593033,15.836000442504883,0.009999999776482582,15.760000228881836,0.11100000143051147,99.9990005493164,9.99899959564209,-0.09281016173190437,0.04588992123899516,0.004100003843632294,0.004100003843632294,15.211999893188477,0.039000000804662704,14.956999778747559,0.07000000029802322,14.923999786376953,0.09600000083446503,,,17.6952667236328,0.0464196316897869,15.02299976348877,0.032999999821186066,15.125,0.07900000363588333,13.243000030517578,,9.498000144958496,
J005417.63+081336.9,APASSJ005417.78+081338.7,13.574107,8.227429,17.128000259399414,-0.0,16.805999755859375,-0.0,16.780000686645508,-0.06800000369548798,16.761999130249023,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
(PHL 886),APASSJ005418.33+120159.6,13.576403,12.033244,15.916999816894531,0.07800000160932541,16.145000457763672,0.1770000010728836,15.864999771118164,0.017000000923871994,16.104000091552734,0.017000000923871994,16.538000106811523,-0.0,0.08679995735292323,-0.016059996596595738,0.005199984161663451,0.005199984161663451,16.378000259399414,0.10199999809265137,16.29800033569336,0.2280000001192093,16.68199920654297,,,,,,17.1299991607666,0.1809999942779541,16.69499969482422,0.4480000138282776,12.675999641418457,,8.99899959564209,
J005438.84-095219.9,APASSJ005438.68-095220.2,13.661176,-9.872304,17.04800033569336,0.0989999994635582,16.676000595092773,0.050999999046325684,16.847999572753906,-0.0,16.695999145507812,0.07500000298023224,16.6299991607666,-0.0,-0.19217988301534206,-0.01829001666919794,0.005299991971696727,0.005299991971696727,16.58799934387207,0.11699999868869781,17.027999877929688,,16.033000946044922,,21.9399814605713,0.140077039599419,17.9023914337158,0.0120308278128505,15.899999618530273,0.06400000303983688,15.697999954223633,0.18799999356269836,12.116000175476074,,9.07800006866455,
G69-31,APASSJ005446.35+225608.9,13.693129,22.935832,16.292999267578125,0.08900000154972076,16.084999084472656,0.0729999989271164,16.145000457763672,0.050999999046325684,16.17799949645996,0.10599999874830246,99.9990005493164,9.99899959564209,0.44566919677890837,-0.12872988445451483,0.0047000159156596055,0.0047000159156596055,16.020999908447266,0.07699999958276749,16.108999252319336,0.16200000047683716,15.522000312805176,0.21199999749660492,20.5980606079102,0.149128541350365,17.1369934082031,0.0140948751941323,15.979999542236328,0.06400000303983688,15.925000190734863,0.1809999942779541,12.85099983215332,,9.310999870300293,
PG 0052+190,APASSJ005449.26+191700.1,13.705255,19.283362,16.48900032043457,0.05900000035762787,16.648000717163086,0.03099999949336052,16.441999435424805,0.010999999940395355,16.844999313354492,0.11599999666213989,99.9990005493164,9.99899959564209,-0.022830012312624604,-0.003769992190427729,0.0054000001910026185,0.0054000001910026185,,,,,,,,,,,,,,,,,,
MCT 0052-1442; GD 662,APASSJ005455.82-142607.9,13.732617,-14.435543,15.04800033569336,0.09099999815225601,15.100000381469727,0.03200000151991844,14.97599983215332,0.02800000086426735,15.32699966430664,0.05000000074505806,15.8100004196167,0.04800000041723251,0.025030008146131877,-0.016970004435279407,0.004899995929008583,0.004899995929008583,15.723999977111816,0.061000000685453415,15.531999588012695,0.10899999737739563,15.456999778747559,,,,,,16.003999710083008,0.07000000029802322,16.420000076293945,0.33500000834465027,12.569000244140625,,8.793999671936035,
GD748,APASSJ005547.78-084508.0,13.949123,-8.752242,15.888999938964844,0.061000000685453415,16.003000259399414,0.05299999937415123,15.871999740600586,0.02199999988079071,16.290000915527344,,16.09600067138672,,0.008780004282016307,-0.06685992048005573,0.0054000001910026185,0.0054000001910026185,16.722000122070312,0.12099999934434891,16.90399932861328,0.2939999997615814,16.42099952697754,,14.8850412368774,0.0145727517083287,15.1609220504761,0.0112093705683947,17.202999114990234,0.1809999942779541,16.976999282836914,,12.710000038146973,,9.173999786376953,
L 796-10; LP 706-065,APASSJ005550.26-112725.7,13.959439,-11.457152,15.644000053405762,0.03400000184774399,15.187000274658203,0.0820000022649765,15.416999816894531,0.028999999165534973,15.196999549865723,0.061000000685453415,15.16100025177002,0.05000000074505806,-0.07895987873780541,0.43260120728518814,0.003999996033599018,0.003999996033599018,14.505999565124512,0.032999999821186066,14.347999572753906,0.04100000113248825,14.291000366210938,0.0689999982714653,,,17.6082782745361,0.00956493522971869,14.258999824523926,0.03200000151991844,14.333000183105469,0.05700000002980232,12.687000274658203,,9.031000137329102,
GD 9; GR 407,APASSJ010102.28-041110.4,15.25953,-4.186225,15.458999633789062,0.07000000029802322,15.409000396728516,0.0989999994635582,15.35099983215332,0.05700000002980232,15.625,0.08900000154972076,15.71500015258789,-0.1509999930858612,0.10649987889337353,0.0357500153768342,0.005199984161663451,0.005199984161663451,15.854000091552734,0.061000000685453415,15.845000267028809,0.125,15.946000099182129,0.28200000524520874,14.9343347549438,0.0162894446402788,15.1823720932007,0.011003028601408,15.913999557495117,0.05400000140070915,15.913000106811523,0.21199999749660492,12.486000061035156,0.5130000114440918,8.576000213623047,
J010108.90+432325.8,APASSJ010108.91+432325.7,15.287132,43.390483,14.626999855041504,0.38199999928474426,14.5649995803833,0.37299999594688416,14.501999855041504,0.37599998712539673,14.64799976348877,0.3230000138282776,14.880000114440918,0.014000000432133675,0.0010100016311298532,-0.01445000325475121,0.003999996033599018,0.003999996033599018,15.005000114440918,0.03999999910593033,14.675999641418457,0.06400000303983688,14.529000282287598,0.07699999958276749,,,15.958348274231,0.0187457371503115,14.08899974822998,0.026000000536441803,13.965999603271484,0.03700000047683716,13.126999855041504,0.5019999742507935,8.982000350952148,
PG 0059+258,APASSJ010145.78+260241.7,15.440785,26.044939,15.76099967956543,0.04600000008940697,15.902999877929688,0.01600000075995922,15.670999526977539,0.02800000086426735,16.01300048828125,0.054999999701976776,99.9990005493164,9.99899959564209,0.03669983889267314,-0.08106012173811905,0.004899995929008583,0.004899995929008583,16.283000946044922,0.11599999666213989,15.734999656677246,,16.011999130249023,,15.0617113113403,0.0121455620974302,15.3312635421753,0.00824097543954849,16.965999603271484,0.15299999713897705,16.714000701904297,0.41600000858306885,12.812999725341797,,9.083999633789062,
PHL 3287,APASSJ010319.73-032502.0,15.832213,-3.417228,16.990999221801758,0.13699999451637268,16.5,0.02800000086426735,16.70800018310547,-0.0,16.551000595092773,-0.0,99.9990005493164,9.99899959564209,0.07398000016110018,-0.16020000184653327,0.005699988014384871,0.005699988014384871,16.44499969482422,0.12300000339746475,15.845999717712402,,17.135000228881836,,21.6314678192139,0.127398356795311,17.8355903625488,0.0114518534392118,16.510000228881836,0.09099999815225601,16.0049991607666,0.24199999868869781,12.217000007629395,,8.871999740600586,
G270-124,APASSJ010324.57-063213.0,15.852405,-6.536954,13.869999885559082,0.07800000160932541,13.890999794006348,0.032999999821186066,13.803000450134277,0.0430000014603138,14.071999549865723,0.02800000086426735,14.380999565124512,0.11100000143051147,0.047549878581776284,-0.17864999826997519,0.004200012062938185,0.004200012062938185,14.41100025177002,0.029999999329447746,14.442999839782715,0.04600000008940697,14.454000473022461,0.08699999749660492,,,,,14.612000465393066,0.03099999949336052,14.843000411987305,0.07800000160932541,12.449999809265137,0.5,9.159000396728516,
GD674,APASSJ010339.33-244458.9,15.913905,-24.749696,16.972000122070312,,16.624000549316406,,16.788999557495117,,16.83799934387207,,,,-0.0504201598232612,-0.09555983851896599,0.0054000001910026185,0.0054000001910026185,16.767000198364258,0.1420000046491623,16.523000717163086,0.24799999594688416,16.10300064086914,,19.927001953125,0.168959364295006,17.5846729278564,0.0382663086056709,,,,,,,,
PB 6250,APASSJ010348.89+061505.3,15.953715,6.251476,16.18199920654297,0.03500000014901161,15.986000061035156,0.052000001072883606,15.973999977111816,0.0,16.094999313354492,0.07000000029802322,99.9990005493164,9.99899959564209,-0.022029984211258125,-0.058590000844560564,0.004899995929008583,0.004899995929008583,16.214000701904297,0.09000000357627869,16.386999130249023,0.20999999344348907,17.18199920654297,,16.219518661499,0.0215475987643003,16.132080078125,0.0129046523943543,16.64299964904785,0.12399999797344208,16.219999313354492,,12.49899959564209,,9.180999755859375,
G 002-017; G 001-045,APASSJ010350.20+050433.3,15.959178,5.075929,14.291999816894531,0.02800000086426735,13.98799991607666,0.03799999877810478,14.092000007629395,0.024000000208616257,13.99899959564209,0.03700000047683716,14.029000282287598,0.17599999904632568,0.32252004893962294,0.22363991593010724,0.0038999878142931266,0.0038999878142931266,13.503999710083008,0.024000000208616257,13.395999908447266,0.03200000151991844,13.418000221252441,0.03400000184774399,19.5345764160156,0.0191444680094719,15.4937324523926,0.00217922148294747,13.373000144958496,0.026000000536441803,13.402000427246094,0.03799999877810478,12.38700008392334,,8.928000450134277,
01043+3816,APASSJ010419.29+381654.5,16.080401,38.281823,14.836000442504883,0.08699999749660492,14.916000366210938,0.04800000041723251,14.77299976348877,0.05299999937415123,15.131999969482422,0.05400000140070915,15.47599983215332,0.0860000029206276,-0.04237992070557084,-0.04515012005867902,0.004100003843632294,0.004100003843632294,15.291000366210938,0.054999999701976776,15.319000244140625,0.1080000028014183,15.140999794006348,0.14100000262260437,14.8081312179565,0.00482841255143285,14.8354988098145,0.00307638058438897,15.364999771118164,0.039000000804662704,15.293999671936035,0.08699999749660492,13.085000038146973,,9.449000358581543,
PHL 972,APASSJ010441.25+094941.9,16.171893,9.82831,14.371999740600586,0.04699999839067459,14.4399995803833,0.02199999988079071,14.305000305175781,0.028999999165534973,14.644000053405762,0.02500000037252903,14.996999740600586,0.07199999690055847,-0.045460080218617804,-0.019100016288575716,0.004100003843632294,0.004100003843632294,15.019000053405762,0.04399999976158142,15.072999954223633,0.07900000363588333,15.003999710083008,0.13600000739097595,13.1303844451904,0.00734573695808649,13.8018684387207,0.00630830368027091,15.11400032043457,0.03799999877810478,15.383000373840332,0.1120000034570694,12.737000465393066,,9.123000144958496,
MCT 0102-1414; PHL 980,APASSJ010522.14-135910.7,16.342274,-13.986332,16.000999450683594,0.0,15.973999977111816,0.16599999368190765,15.913000106811523,0.017000000923871994,16.156999588012695,0.1420000046491623,99.9990005493164,9.99899959564209,0.04776984133059159,0.029080007880111225,0.005299991971696727,0.005299991971696727,16.434999465942383,0.11400000005960464,16.54199981689453,0.2930000126361847,15.652999877929688,,,,,,16.849000930786133,0.1289999932050705,16.77199935913086,0.4429999887943268,12.772000312805176,,8.819999694824219,
HE 0103-3253,APASSJ010530.77-323753.1,16.37821,-32.631422,16.34600067138672,0.039000000804662704,16.097000122070312,0.12200000137090683,16.150999069213867,0.014000000432133675,16.349000930786133,0.08299999684095383,16.702999114990234,-0.0,0.08093988071777858,0.07058016271912493,0.012800015792890918,0.012800015792890918,16.349000930786133,0.11900000274181366,16.273000717163086,,15.661999702453613,,16.6331520080566,0.0256403908133507,16.4285850524902,0.0164250005036592,16.51300048828125,0.09300000220537186,16.156999588012695,0.23100000619888306,12.515000343322754,,9.1899995803833,
G 269-093; LTT 0615,APASSJ010553.76-273657.0,16.474035,-27.615856,15.534000396728516,0.052000001072883606,15.434000015258789,0.05900000035762787,15.418000221252441,0.020999999716877937,15.604000091552734,0.07199999690055847,15.727999687194824,0.10700000077486038,0.2648098859935999,-0.07423991773976013,0.005199984161663451,0.005199984161663451,15.78499984741211,0.07100000232458115,15.807999610900879,0.1340000033378601,15.70199966430664,0.21299999952316284,,,,,15.873000144958496,0.06300000101327896,16.107999801635742,0.20800000429153442,12.967000007629395,,9.173999786376953,
GD 273,APASSJ010620.53+560456.3,16.585568,56.082312,16.051000595092773,0.07100000232458115,15.581000328063965,0.24899999797344208,15.829999923706055,0.054999999701976776,15.755000114440918,0.29899999499320984,99.9990005493164,9.99899959564209,-0.03785003900702577,-0.03562999045243487,0.004299983856981271,0.004299983856981271,15.90999984741211,0.07999999821186066,15.442000389099121,,14.914999961853027,,,,15.8713788986206,0.0211777053773403,15.725000381469727,0.04500000178813934,16.20400047302246,0.16300000250339508,12.628999710083008,,9.347999572753906,
LTT 632,APASSJ010653.95-460852.9,16.724828,-46.148055,15.57800006866455,0.03099999949336052,15.375,0.03700000047683716,15.420000076293945,0.039000000804662704,15.527999877929688,0.026000000536441803,15.434000015258789,0.019999999552965164,,,,,,,,,,,,,,,,,,,,,,
GD10,APASSJ010654.15+393057.1,16.725631,39.515864,15.5600004196167,0.1289999932050705,15.487000465393066,0.07400000095367432,15.40999984741211,0.08399999886751175,15.510000228881836,0.061000000685453415,15.618000030517578,0.18799999356269836,0.16868987440830097,0.009830016097112093,0.004499999886320438,0.004499999886320438,15.409000396728516,0.06400000303983688,15.32800006866455,0.1340000033378601,15.744000434875488,0.2619999945163727,19.2141151428223,0.141691088676453,16.3386936187744,0.0232602842152119,15.461999893188477,0.04100000113248825,15.517999649047852,0.10400000214576721,13.182000160217285,,9.517000198364258,
GD681,APASSJ010751.87-334848.7,16.966132,-33.813531,16.715999603271484,0.09000000357627869,16.726999282836914,0.0949999988079071,16.66900062561035,,16.850000381469727,,,,-0.044639999396167696,-0.05870015738764778,0.01850000462582102,0.01850000462582102,,,,,,,16.2490043640137,0.00866632349789143,16.445104598999,0.00548540521413088,,,,,,,,
(PB6272),APASSJ010806.33-021652.1,17.026382,-2.281155,16.174999237060547,0.07500000298023224,16.017000198364258,0.05700000002980232,16.062999725341797,0.03799999877810478,15.913000106811523,0.09399999678134918,15.071000099182129,0.11500000208616257,-0.0081900001532631,-0.013269995815790026,0.004100003843632294,0.004100003843632294,13.319999694824219,0.023000000044703484,12.774999618530273,0.02500000037252903,12.538999557495117,0.03200000151991844,,,,,12.397000312805176,0.02500000037252903,12.265000343322754,0.02500000037252903,11.944000244140625,,8.883999824523926,
MCT 0106-3550; GD 683,APASSJ010820.73-353442.4,17.086408,-35.578445,14.527000427246094,0.010999999940395355,14.715999603271484,0.017000000923871994,14.494000434875488,0.004999999888241291,14.987000465393066,0.023000000044703484,15.33899974822998,-0.0,-0.017309987197222654,-0.038729880179744214,0.01500001162639819,0.01500001162639819,15.42199993133545,0.05400000140070915,15.392000198364258,0.11900000274181366,15.862000465393066,0.28299999237060547,13.1939363479614,0.00533334305509925,13.7036266326904,0.00460733193904161,15.732999801635742,0.05400000140070915,15.920999526977539,0.17599999904632568,12.95199966430664,,9.317000389099121,
(Ton S193;SGPA 234),APASSJ010835.80-323744.1,17.149174,-32.628923,15.470000267028809,0.039000000804662704,15.394000053405762,0.05999999865889549,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
010848.27+151518.0,APASSJ010848.51+151513.8,17.202144,15.253847,16.791000366210938,0.017000000923871994,16.78700065612793,0.052000001072883606,16.597999572753906,0.02500000037252903,16.823999404907227,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J010852.76+165838.4,APASSJ010852.76+165837.7,17.219856,16.977161,16.381000518798828,0.052000001072883606,16.52899932861328,0.061000000685453415,16.283000946044922,0.07800000160932541,16.650999069213867,0.020999999716877937,99.9990005493164,9.99899959564209,-0.04215996123093646,-0.025139987883449066,0.00560001581106917,0.00560001581106917,,,,,,,14.9223642349243,0.00469041476026177,15.4782180786133,0.00359446974471211,,,,,,,,
GD 11,APASSJ010923.36+373245.2,17.347371,37.545903,15.017999649047852,0.07599999755620956,15.192000389099121,0.08699999749660492,15.043000221252441,0.03700000047683716,15.390999794006348,0.09099999815225601,15.812000274658203,0.07999999821186066,,,,,,,,,,,,,,,,,,,,,,
GD 685; GR 563,APASSJ010933.08-190118.3,17.387848,-19.021751,16.25200080871582,0.00800000037997961,16.166000366210938,0.09399999678134918,16.172000885009766,0.0560000017285347,16.40999984741211,-0.0,16.825000762939453,-0.0,-0.06567984019056894,-0.06443999955081381,0.008600003729952732,0.008600003729952732,16.695999145507812,0.14000000059604645,16.83799934387207,,17.104999542236328,,16.236156463623,0.0213087163865566,16.2813968658447,0.0135036809369922,16.479000091552734,0.09799999743700027,15.859999656677246,0.1940000057220459,12.822999954223633,,9.215999603271484,
LTT 10425,APASSJ011011.98+270102.7,17.549958,27.017434,15.088000297546387,0.13699999451637268,15.10200023651123,0.05000000074505806,15.005000114440918,0.0689999982714653,15.291999816894531,0.035999998450279236,15.614999771118164,0.07900000363588333,0.21102012251503766,-0.15180011687334627,0.004499999886320438,0.004499999886320438,15.404000282287598,0.05400000140070915,15.354999542236328,0.1120000034570694,15.305999755859375,0.15000000596046448,15.2261800765991,0.0118832755833864,15.2290859222412,0.0051729497499764,15.5600004196167,0.04500000178813934,15.513999938964844,0.11299999803304672,13.020999908447266,,9.312000274658203,
SDSSJ011042.00-010839.2,APASSJ011042.01-010840.0,17.67508,-1.144446,15.555000305175781,0.026000000536441803,15.418999671936035,0.057999998331069946,15.496999740600586,0.07400000095367432,15.277000427246094,0.04500000178813934,14.968000411987305,0.03400000184774399,0.11986992467427626,0.01593000015418511,0.020599992240022402,0.020599992240022402,13.725000381469727,0.026000000536441803,13.145000457763672,0.026000000536441803,13.036999702453613,0.03200000151991844,,,,,12.965999603271484,0.02500000037252903,12.880000114440918,0.029999999329447746,11.965999603271484,0.2759999930858612,9.13700008392334,
WD 0108+277,APASSJ011044.43+275813.5,17.685163,27.970431,16.506999969482422,0.0860000029206276,15.859000205993652,0.04699999839067459,16.18400001525879,0.04100000113248825,15.564000129699707,0.05000000074505806,15.190999984741211,0.13500000536441803,-0.005349996081349673,-0.030309983412735164,0.0054000001910026185,0.0054000001910026185,14.468000411987305,0.050999999046325684,13.75,0.0430000014603138,13.71399974822998,0.0560000017285347,,,20.0619373321533,0.0650405138731003,13.302000045776367,0.024000000208616257,13.336000442504883,0.03099999949336052,12.576000213623047,0.34200000762939453,9.409000396728516,
HE_0110-5630,APASSJ011221.14-561428.1,18.088104,-56.241165,15.680000305175781,0.07199999690055847,15.793999671936035,0.0729999989271164,15.637999534606934,0.006000000052154064,15.946999549865723,0.09600000083446503,99.9990005493164,9.99899959564209,0.004989995795767754,-0.03691008059831802,0.010400004339317093,0.010400004339317093,16.492000579833984,0.12700000405311584,16.118999481201172,0.23199999332427979,15.649999618530273,,15.5474214553833,0.0179382879287004,15.3341913223267,0.00960454065352678,15.803999900817871,0.05299999937415123,15.244999885559082,0.09399999678134918,12.972999572753906,,9.33899974822998,
PG_0109+111,APASSJ011223.09+112336.2,18.096244,11.39341,15.14799976348877,0.03700000047683716,15.402999877929688,0.04500000178813934,15.140999794006348,0.014000000432133675,15.64799976348877,0.023000000044703484,16.0049991607666,0.2199999988079071,0.056490118004148826,-0.0054399959481088445,0.004899995929008583,0.004899995929008583,16.132999420166016,0.0949999988079071,16.04599952697754,0.19499999284744263,16.231000900268555,,13.3638877868652,0.00612733606249094,14.1101293563843,0.00519943283870816,16.476999282836914,0.08299999684095383,16.610000610351562,,12.387999534606934,,9.262999534606934,
MCT 0110-1355,APASSJ011309.81-133935.1,18.290906,-13.659768,15.677000045776367,0.0,15.746999740600586,0.057999998331069946,15.607000350952148,0.06700000166893005,15.937000274658203,0.0,16.371999740600586,0.26499998569488525,0.005889996100449935,-0.02399000386503758,0.00560001581106917,0.00560001581106917,16.413000106811523,0.12999999523162842,15.720999717712402,,16.04400062561035,0.3089999854564667,14.3338794708252,0.00853675045073032,14.9325275421143,0.00850633252412081,16.83300018310547,0.12399999797344208,16.45800018310547,,11.87399959564209,0.3269999921321869,9.053000450134277,
MCT 0110-1617,APASSJ011314.18-160144.3,18.309102,-16.028982,16.672000885009766,0.07199999690055847,16.767000198364258,0.1080000028014183,16.604999542236328,0.061000000685453415,16.893999099731445,0.04800000041723251,99.9990005493164,9.99899959564209,0.016739999773562886,0.002249999943160219,0.007499987805204,0.007499987805204,,,,,,,15.2557964324951,0.0116354469209909,15.7645120620728,0.00938688684254885,17.111000061035156,0.16099999845027924,16.253999710083008,0.27900001406669617,12.722999572753906,,8.9350004196167,
J011346.77+002828.6,APASSJ011346.80+002828.7,18.44504,0.474655,15.039999961853027,0.03700000047683716,15.23900032043457,0.06400000303983688,15.026000022888184,0.019999999552965164,15.527999877929688,0.01600000075995922,15.970000267028809,0.07800000160932541,-9.50000423927122E-4,-0.0039300120533880545,0.0047000159156596055,0.0047000159156596055,16.059999465942383,0.09000000357627869,15.88599967956543,0.16599999368190765,15.748000144958496,0.19099999964237213,13.4038524627686,0.00128986418712884,14.0715761184692,0.00108241359703243,16.099000930786133,0.0820000022649765,15.803000450134277,0.20399999618530273,12.656000137329102,,9.064000129699707,
MCT 0111-3806,APASSJ011403.22-375041.5,18.513452,-37.844871,15.574999809265137,0.039000000804662704,15.76200008392334,0.11599999666213989,15.593999862670898,0.00800000037997961,16.099000930786133,0.0430000014603138,16.417999267578125,-0.0,0.006990012025198666,-0.0036600120438379236,0.017399987882527057,0.017399987882527057,16.72100067138672,0.1379999965429306,16.131999969482422,,16.510000228881836,,13.6400136947632,0.00928046833723783,14.2712926864624,0.00811033509671688,17.0,0.13699999451637268,16.667999267578125,,12.859999656677246,,8.718999862670898,
PG 0112+104,APASSJ011437.59+104104.1,18.656663,10.684491,15.265999794006348,0.010999999940395355,15.409000396728516,0.020999999716877937,15.213000297546387,0.01899999938905239,15.621999740600586,0.03700000047683716,15.690999984741211,0.14100000262260437,-0.0223999912122963,-0.04529988109425176,0.00510001195834775,0.00510001195834775,15.843999862670898,0.07400000095367432,15.657999992370605,,17.038000106811523,,14.4241666793823,0.00991019699722528,14.6666240692139,0.00670370180159807,16.479999542236328,0.0860000029206276,16.038000106811523,0.1889999955892563,12.807999610900879,,9.223999977111816,
KUV 01138-2431,APASSJ011610.27-241458.9,19.042825,-24.249698,17.256000518798828,-0.11999999731779099,17.242000579833984,0.10999999940395355,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.00560001581106917,-0.01019998790070531,0.005699988014384871,0.005699988014384871,,,,,,,,,,,,,,,,,,
HK 22953-18,APASSJ011619.75-601606.9,19.082321,-60.268601,14.97599983215332,0.08399999886751175,15.11400032043457,0.0,14.890999794006348,0.026000000536441803,15.288999557495117,0.00800000037997961,15.60099983215332,-0.0,0.12889008357888088,0.03048998478334397,0.016200000573007856,0.016200000573007856,15.597000122070312,0.05999999865889549,15.548999786376953,0.13600000739097595,15.795999526977539,0.0,,,,,15.95199966430664,0.06400000303983688,16.156999588012695,0.21699999272823334,12.576000213623047,,9.288999557495117,
J011634.44+312852.3,APASSJ011634.43+312852.2,19.143495,31.48117,16.395999908447266,0.041999999433755875,16.55900001525879,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.020710007993329782,-0.017799984743760433,0.005000004148314474,0.005000004148314474,,,,,,,,,15.7638120651245,0.00448259245604277,,,,,,,,
WD 0115+159,APASSJ011800.04+161012.7,19.500182,16.170212,14.043000221252441,0.06199999898672104,13.871999740600586,0.020999999716877937,13.843000411987305,0.023000000044703484,13.91100025177002,0.028999999165534973,14.017000198364258,0.014999999664723873,-0.0015599988500980544,-0.6445907754823565,0.01760000432113884,0.01760000432113884,13.72700023651123,0.02500000037252903,13.680000305175781,0.02199999988079071,13.72599983215332,0.04399999976158142,,,,,,,,,,,,
Ton S 205,APASSJ011837.20-225458.9,19.655021,-22.916362,16.165000915527344,0.041999999433755875,16.15399932861328,0.03999999910593033,16.066999435424805,0.06400000303983688,16.33799934387207,0.03500000014901161,15.99899959564209,-0.0,0.032569993345532566,-0.06854004022898152,0.005000004148314474,0.005000004148314474,14.640000343322754,0.041999999433755875,14.100000381469727,0.03700000047683716,13.82800006866455,0.054999999701976776,14.6974458694458,0.012757545337081,15.1540651321411,0.00939470902085304,13.633999824523926,0.029999999329447746,13.428000450134277,0.035999998450279236,12.734000205993652,,9.081000328063965,
GD 275,APASSJ011853.99+522713.3,19.724968,52.453702,15.699000358581543,0.17900000512599945,15.597000122070312,0.09700000286102295,15.559000015258789,0.07699999958276749,15.744999885559082,0.08399999886751175,15.89799976348877,0.10499999672174454,-0.1662800379563123,-0.02823001086653676,0.004799988118975307,0.004799988118975307,15.74899959564209,0.08500000089406967,15.625,0.1599999964237213,15.616000175476074,0.25099998712539673,18.208927154541,0.0890811607241631,16.4395523071289,0.0245044715702534,15.927000045776367,0.04899999871850014,16.000999450683594,0.14300000667572021,12.029000282287598,0.17800000309944153,9.562000274658203,
GD 953,APASSJ012058.83-162247.1,20.245163,-16.379766,15.913000106811523,0.041999999433755875,15.756999969482422,0.050999999046325684,15.74899959564209,0.052000001072883606,15.932000160217285,0.050999999046325684,16.177000045776367,0.06300000101327896,-0.011369987805665005,-0.051860160965588875,0.006900012158439495,0.006900012158439495,16.136999130249023,0.07999999821186066,15.99899959564209,0.1550000011920929,17.22800064086914,,15.8708419799805,0.0260061752051115,15.8601922988892,0.0168497543781996,16.284000396728516,0.0689999982714653,16.128000259399414,0.20600000023841858,12.784000396728516,,9.371000289916992,
J012137.74+344043.0,APASSJ012137.62+344044.0,20.406785,34.678911,17.301000595092773,-0.0,16.5049991607666,-0.0,16.694000244140625,-0.08900000154972076,16.52899932861328,-0.0,99.9990005493164,9.99899959564209,-0.14045003772480413,0.010460015982971527,0.00510001195834775,0.00510001195834775,16.132999420166016,0.11500000208616257,16.145999908447266,0.2590000033378601,15.878999710083008,,,,19.6673183441162,0.0284617953002453,16.100000381469727,0.06199999898672104,16.049999237060547,0.1850000023841858,13.01200008392334,,9.428000450134277,
G 271-047A; LP 587-44; SDSS,APASSJ012148.10-001054.9,20.450419,-0.181944,16.38599967956543,0.10300000011920929,16.256000518798828,0.05299999937415123,16.277000427246094,0.07699999958276749,16.384000778198242,0.1469999998807907,15.873000144958496,-0.0,-0.10932012082776055,-0.1315799934673123,0.004499999886320438,0.004499999886320438,16.56100082397461,0.10300000011920929,15.765000343322754,,15.329999923706055,,16.7758350372314,0.00852207187563181,16.2012138366699,0.00287379417568445,,,,,,,,
RX_J0122.9-7521,APASSJ012253.58-752115.2,20.723271,-75.354248,15.133999824523926,0.01600000075995922,15.470000267028809,0.04399999976158142,15.17199993133545,0.00800000037997961,15.645999908447266,0.010999999940395355,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 0121-429,APASSJ012404.27-424044.2,21.01783,-42.678946,15.388999938964844,0.010999999940395355,14.850000381469727,0.04500000178813934,15.072999954223633,0.01899999938905239,14.692999839782715,0.00800000037997961,14.694000244140625,-0.0,0.30466007301583886,-0.5281488003674895,0.00939999581532902,0.00939999581532902,13.854999542236328,0.024000000208616257,13.633999824523926,0.03799999877810478,13.526000022888184,0.04100000113248825,,,,,,,,,,,,
WD 0123-460,APASSJ012518.60-454537.1,21.327505,-45.76033,16.93600082397461,0.04899999871850014,16.288999557495117,0.07900000363588333,16.624000549316406,0.08299999684095383,16.12299919128418,0.10700000077486038,16.04800033569336,-0.0,,,,,,,,,,,,,,,,,,,,,,
WD 0123-262,APASSJ012524.68-260050.8,21.352844,-26.01413,15.392999649047852,0.07199999690055847,15.041999816894531,0.03400000184774399,15.182999610900879,0.019999999552965164,14.993000030517578,0.03999999910593033,14.946000099182129,0.11400000005960464,0.24986015923786908,-0.5208587972447276,0.013399992258200655,0.013399992258200655,14.4350004196167,0.028999999165534973,14.312999725341797,0.04399999976158142,14.331000328063965,0.07199999690055847,,,,,,,,,,,,
J012615.85+302748.6,APASSJ012616.11+302749.5,21.567131,30.463775,16.22800064086914,-0.0,15.937999725341797,-0.0,16.04800033569336,-0.03500000014901161,15.670999526977539,-0.0,15.545000076293945,-0.0,,,,,,,,,,,,,,,,,,,,,,
MCT 0124-2546; GD 1352,APASSJ012655.96-253053.4,21.733197,-25.514843,16.15399932861328,-0.0860000029206276,16.183000564575195,-0.0,16.209999084472656,-0.0,16.356000900268555,-0.0,99.9990005493164,9.99899959564209,0.06966000000829808,-0.09939996161847375,0.005500008001035894,0.005500008001035894,,,,,,,15.0925464630127,0.0140454834327102,15.5311698913574,0.0112194996327162,,,,,,,,
G 274-039; MCT,APASSJ012744.82-232447.7,21.936786,-23.413261,15.397000312805176,0.05400000140070915,15.4350004196167,0.07000000029802322,15.364999771118164,0.03400000184774399,15.595999717712402,0.06499999761581421,16.027999877929688,0.02800000086426735,0.29248991631902754,0.05028984087402932,0.0047000159156596055,0.0047000159156596055,15.795999526977539,0.061000000685453415,15.890000343322754,0.17399999499320984,15.630999565124512,0.2199999988079071,15.7172861099243,0.0192013327032328,15.1809129714966,0.00981480162590742,16.156999588012695,0.0860000029206276,15.822999954223633,0.21799999475479126,12.583999633789062,,9.027000427246094,
LP_29-149,APASSJ012747.85+732848.1,21.949388,73.480047,13.42300033569336,0.1599999964237213,11.723999977111816,0.08699999749660492,12.645000457763672,0.028999999165534973,11.163999557495117,0.024000000208616257,10.482999801635742,0.05000000074505806,6.59998801211259E-4,-7.599996024509892E-4,0.0047000159156596055,0.0047000159156596055,8.597000122070312,0.024000000208616257,7.849999904632568,0.026000000536441803,7.59499979019165,0.017000000923871994,,,,,7.46999979019165,0.027000000700354576,7.584000110626221,0.020999999716877937,7.474999904632568,0.017000000923871994,7.493000030517578,0.10199999809265137
PB 6456,APASSJ012755.15+093911.1,21.979799,9.653097,16.586999893188477,0.07000000029802322,16.719999313354492,0.07699999958276749,16.490999221801758,-0.0,16.77199935913086,-0.0,99.9990005493164,9.99899959564209,0.03489998562145047,-0.025009991441038437,0.005500008001035894,0.005500008001035894,,,,,,,15.0658273696899,0.0185495372861624,15.579758644104,0.0151947811245918,,,,,,,,
BPM 16501,APASSJ012814.09-530010.9,22.058711,-53.003054,14.39900016784668,0.04899999871850014,14.366000175476074,0.032999999821186066,14.24899959564209,0.017999999225139618,14.600000381469727,0.07000000029802322,14.82800006866455,0.03500000014901161,0.2064099579001777,0.028000009479001164,0.015599987273162697,0.015599987273162697,14.85099983215332,0.039000000804662704,14.901000022888184,0.07000000029802322,14.932000160217285,0.11100000143051147,14.0361127853394,0.00543765351176262,14.3367614746094,0.00299140810966492,14.930000305175781,0.03700000047683716,14.996000289916992,0.07500000298023224,13.062000274658203,,9.357000350952148,
J012828.98+385436.5,APASSJ012828.99+385436.0,22.120798,38.91002,15.918000221252441,0.19599999487400055,16.016000747680664,0.09099999815225601,15.956000328063965,0.08699999749660492,16.173999786376953,0.09300000220537186,99.9990005493164,9.99899959564209,0.0014600015788346354,-0.01514998875791207,0.0054000001910026185,0.0054000001910026185,,,,,,,,,,,17.618000030517578,0.17800000309944153,16.753999710083008,,13.232000350952148,0.5260000228881836,8.977999687194824,
G 002-040; WOLF 72,APASSJ012924.14+102256.6,22.350611,10.382396,14.680000305175781,0.028999999165534973,14.456000328063965,0.12099999934434891,14.484000205993652,0.03099999949336052,14.425999641418457,0.023000000044703484,14.468999862670898,0.09600000083446503,-0.13866983936168253,-0.3862187935737893,0.003200000469405495,0.003200000469405495,14.031999588012695,0.024000000208616257,13.95199966430664,0.03799999877810478,13.96399974822998,0.05299999937415123,19.6667575836182,0.0879258513450623,15.7891731262207,0.00787928886711597,13.937000274658203,0.028999999165534973,13.991999626159668,0.04600000008940697,12.090999603271484,0.3269999921321869,8.510000228881836,0.34299999475479126
GD 13,APASSJ012942.78+422816.8,22.42825,42.471354,14.97599983215332,0.14100000262260437,14.927000045776367,0.013000000268220901,14.880000114440918,0.041999999433755875,15.107000350952148,0.029999999329447746,15.345999717712402,-0.0,0.10060992208309472,-0.043509958413778804,0.003999996033599018,0.003999996033599018,15.397000312805176,0.05299999937415123,15.553000450134277,0.125,14.413000106811523,,,,,,,,,,,,,
J012954.89+322738.7,APASSJ012954.88+322738.5,22.47867,32.460705,15.791000366210938,0.020999999716877937,15.819999694824219,0.02199999988079071,15.687000274658203,0.03400000184774399,16.041000366210938,0.125,16.07900047302246,-0.0,0.01109998820538749,-0.06822000214015134,0.005299991971696727,0.005299991971696727,16.097000122070312,0.0860000029206276,15.989999771118164,0.1720000058412552,16.663000106811523,,15.630669593811,0.00632793921977282,15.7057638168335,0.00402664532884955,16.427000045776367,0.07500000298023224,16.89299964904785,0.35899999737739563,12.770000457763672,,9.529000282287598,
HE 0127-3110; GD 1363,APASSJ012956.10-305511.4,22.483786,-30.919835,15.77299976348877,0.09300000220537186,15.758999824523926,0.03799999877810478,15.6850004196167,0.08399999886751175,15.83899974822998,0.050999999046325684,16.07900047302246,-0.0,-0.007030007782304892,-0.12607991957338527,0.006400007896445459,0.006400007896445459,15.72700023651123,0.0689999982714653,15.90999984741211,0.20000000298023224,15.675999641418457,,17.8011875152588,0.0474027842283249,16.3164348602295,0.0174178835004568,16.099000930786133,0.0689999982714653,16.354000091552734,0.27000001072883606,12.904000282287598,,9.354999542236328,
J013001.38+263857.8,APASSJ013001.36+263857.4,22.505673,26.649282,15.590999603271484,0.10000000149011612,15.380999565124512,0.06400000303983688,15.383999824523926,0.035999998450279236,15.597000122070312,0.032999999821186066,15.944000244140625,0.03099999949336052,-0.07660007831873372,-0.03089001438638661,0.00460000810562633,0.00460000810562633,15.777999877929688,0.06800000369548798,15.789999961853027,0.13500000536441803,15.368000030517578,,15.5900478363037,0.0142991291359067,15.5765142440796,0.00914308615028858,15.876999855041504,0.054999999701976776,16.17099952697754,0.19900000095367432,12.845999717712402,0.49300000071525574,8.654000282287598,
GD 14,APASSJ013005.97+271620.5,22.524894,27.27238,15.756999969482422,0.035999998450279236,15.895999908447266,0.09300000220537186,15.725000381469727,0.05999999865889549,16.104000091552734,0.08900000154972076,16.20400047302246,-0.0,0.1287601247895509,-0.05438988155219704,0.0054000001910026185,0.0054000001910026185,16.409000396728516,0.10599999874830246,16.090999603271484,0.18000000715255737,16.41699981689453,,,,15.0645360946655,0.00309988204389811,16.865999221801758,0.10199999809265137,16.62299919128418,,13.069999694824219,,9.46399974822998,
HE 0127-0503; G 271-081,APASSJ013022.93-044800.2,22.595555,-4.800062,14.918000221252441,0.061000000685453415,14.913999557495117,0.0689999982714653,14.829000473022461,0.032999999821186066,15.133999824523926,0.02500000037252903,15.307000160217285,-0.0,,,,,,,,,,,,,,,,,,,,,,
WD0128-387,APASSJ013028.25-383037.6,22.617711,-38.510465,15.295999526977539,0.02500000037252903,15.234000205993652,0.035999998450279236,15.17199993133545,0.04399999976158142,15.402999877929688,0.035999998450279236,15.425000190734863,0.13600000739097595,0.17281007749261335,0.064760037639644,0.01670000401645666,0.01670000401645666,15.567999839782715,0.06199999898672104,15.557000160217285,0.1080000028014183,15.531999588012695,,16.0092353820801,0.0288791097700596,15.358811378479,0.0132119599729776,15.61400032043457,0.050999999046325684,15.862000465393066,0.16899999976158142,12.461999893188477,,9.302000045776367,
Sh 2-188,APASSJ013032.75+582507.2,22.636461,58.418672,15.914999961853027,0.27900001406669617,15.187999725341797,0.09300000220537186,15.460000038146973,0.10400000214576721,15.005999565124512,0.11599999666213989,14.699000358581543,0.07699999958276749,,,,,,,,,,,,,,,,,,,,,,
MCT 0129-2035,APASSJ013139.36-201958.4,22.914027,-20.332906,15.289999961853027,0.052000001072883606,15.300999641418457,0.027000000700354576,15.199000358581543,0.028999999165534973,15.520000457763672,0.05700000002980232,15.817000389099121,0.017000000923871994,0.16350011428585276,0.0054600118346570525,0.00460000810562633,0.00460000810562633,15.76200008392334,0.06400000303983688,15.593000411987305,0.11900000274181366,15.895000457763672,,14.4885082244873,0.0111631648615003,14.7994546890259,0.00766403833404183,16.0939998626709,0.06300000101327896,15.807000160217285,0.16099999845027924,12.1850004196167,,9.309000015258789,
(NLTT 5061),APASSJ013145.66+105659.4,22.940275,10.949847,16.27400016784668,0.09200000017881393,16.215999603271484,0.0,16.06800079345703,-0.0,16.56599998474121,-0.0,99.9990005493164,9.99899959564209,0.09987012090277858,-0.013809995834890287,0.004899995929008583,0.004899995929008583,16.371000289916992,0.13699999451637268,16.614999771118164,,15.982999801635742,,,,,,16.895999908447266,0.11500000208616257,16.913000106811523,,12.342000007629395,0.36000001430511475,9.184000015258789,
MCT 0130-6846,APASSJ013158.31-683114.5,22.992995,-68.520698,14.529000282287598,0.006000000052154064,14.774999618530273,0.024000000208616257,14.527999877929688,0.017000000923871994,14.982999801635742,0.026000000536441803,15.324999809265137,0.07900000363588333,0.015230016288114712,-0.028149983336334117,0.011599991648836294,0.011599991648836294,15.425000190734863,0.050999999046325684,15.402999877929688,0.10400000214576721,15.317999839782715,0.1940000057220459,13.1443185806274,0.00434373458847404,13.7360153198242,0.00334148295223713,,,,,,,,
GD1088,APASSJ013239.36-192140.6,23.164023,-19.361289,15.513999938964844,0.026000000536441803,15.77299976348877,0.009999999776482582,15.513999938964844,0.006000000052154064,15.942999839782715,0.010999999940395355,15.916999816894531,,0.0022600007241635467,-0.0024699995265109465,0.003800016020250041,0.003800016020250041,14.74899959564209,0.03700000047683716,14.253000259399414,0.03200000151991844,13.996999740600586,0.05700000002980232,,,,,13.850000381469727,0.027000000700354576,13.756999969482422,0.0430000014603138,12.831999778747559,,9.270000457763672,
01327+4604,APASSJ013246.40+460458.4,23.193339,46.082897,15.246999740600586,0.028999999165534973,15.107999801635742,0.10499999672174454,15.079000473022461,0.04800000041723251,15.13599967956543,0.03500000014901161,15.295000076293945,0.03099999949336052,-0.20788991387235,0.005519987871593912,0.0043999920762871625,0.0043999920762871625,14.899999618530273,0.03799999877810478,15.08899974822998,0.07400000095367432,15.230999946594238,0.1550000011920929,,,15.9170818328857,0.0182934645563364,15.107999801635742,0.03200000151991844,15.196000099182129,0.07999999821186066,12.890000343322754,,9.529999732971191,
MCT 0131-1622; PHL 1043,APASSJ013424.10-160707.9,23.600445,-16.118863,13.784000396728516,0.04100000113248825,13.89900016784668,0.01600000075995922,13.743000030517578,0.02800000086426735,14.13700008392334,0.05000000074505806,14.1850004196167,0.0560000017285347,0.027839987160405144,0.026269991212757304,0.0029000015956626157,0.0029000015956626157,12.965999603271484,0.027000000700354576,12.468000411987305,0.02800000086426735,12.21500015258789,0.029999999329447746,,,,,12.135000228881836,0.023000000044703484,11.979999542236328,0.024000000208616257,12.125,0.2930000126361847,8.76099967956543,
(PHL 1040),APASSJ013428.42+020421.0,23.618457,2.072521,14.732000350952148,0.03700000047683716,14.494999885559082,0.10599999874830246,14.598999977111816,0.0430000014603138,14.70199966430664,0.11299999803304672,14.895000457763672,0.07699999958276749,0.06166008242871612,-0.03984983995906077,0.005000004148314474,0.005000004148314474,14.79800033569336,0.03500000014901161,14.835000038146973,0.06599999964237213,14.822999954223633,0.11500000208616257,14.9424295425415,0.009670564904809,14.8681049346924,0.00543859135359526,14.802000045776367,0.03500000014901161,14.76099967956543,0.07599999755620956,12.741999626159668,,9.055999755859375,
GD878,APASSJ013441.61-095803.8,23.673391,-9.967729,16.714000701904297,0.04399999976158142,16.589000701904297,,16.54800033569336,0.07500000298023224,17.027000427246094,0.09600000083446503,,,-0.01445000325475121,-0.10620000321068801,0.005900004043724039,0.005900004043724039,,,,,,,16.1624660491943,0.0237606801092625,16.3035202026367,0.0155190629884601,,,,,,,,
PG 0132+254,APASSJ013514.48+253944.5,23.810356,25.662376,16.040000915527344,0.10499999672174454,16.086000442504883,0.050999999046325684,16.097999572753906,-0.0,16.235000610351562,-0.0,99.9990005493164,9.99899959564209,0.014630004625360016,0.0051599879952846095,0.004799988118975307,0.004799988118975307,16.445999145507812,0.12800000607967377,16.059999465942383,,15.91100025177002,,15.3710517883301,0.0111847426742315,15.6641502380371,0.00784265715628862,17.176000595092773,0.16099999845027924,17.191999435424805,,12.930000305175781,,9.13599967956543,
G 271-106; ZZ CETI,APASSJ013613.98-112034.0,24.058272,-11.342797,14.357999801635742,0.028999999165534973,14.14799976348877,0.032999999821186066,14.168999671936035,0.027000000700354576,14.333000183105469,0.06599999964237213,14.494000434875488,0.05900000035762787,0.4669992020353675,-0.11379995994502679,0.0029999987646078807,0.0029999987646078807,14.381999969482422,0.032999999821186066,14.307999610900879,0.05299999937415123,14.432999610900879,0.09399999678134918,15.4533739089966,0.0109942583367229,14.7579832077026,0.00549068907275796,14.381999969482422,0.03200000151991844,14.378000259399414,0.061000000685453415,12.765000343322754,,8.532999992370605,
J013637.01+320040.0,APASSJ013637.02+320039.8,24.154272,32.011068,13.692000389099121,0.1379999965429306,13.62399959564209,0.13099999725818634,14.307999610900879,1.4479999542236328,14.354000091552734,1.2699999809265137,13.819000244140625,0.1599999964237213,0.00919000785870594,0.006230016106201219,0.003800016020250041,0.003800016020250041,14.5649995803833,0.03200000151991844,13.989999771118164,0.03500000014901161,13.722000122070312,0.03999999910593033,14.0595417022705,0.00754122342914343,14.0526962280273,0.00466738687828183,13.145999908447266,0.024000000208616257,12.982000350952148,0.02800000086426735,11.895999908447266,0.18199999630451202,8.777999877929688,
G 271-115; LHS 1270,APASSJ013759.90-045949.2,24.499592,-4.99701,13.20199966430664,0.024000000208616257,12.845999717712402,0.020999999716877937,12.975000381469727,0.02199999988079071,12.788999557495117,0.013000000268220901,12.805999755859375,0.02800000086426735,0.5795892211608589,-0.35006004909519106,0.003999996033599018,0.003999996033599018,12.11400032043457,0.024000000208616257,11.954000473022461,0.02199999988079071,11.968999862670898,0.023000000044703484,21.5235157012939,0.374536395072937,15.0133428573608,0.010788849554956,11.895999908447266,0.02199999988079071,11.927000045776367,0.023000000044703484,12.253999710083008,0.2669999897480011,8.626999855041504,
SDSS_J013808.71+243013.32,APASSJ013808.73+243013.3,24.536384,24.503713,15.23799991607666,0.014999999664723873,15.151000022888184,0.04800000041723251,15.125,0.009999999776482582,15.208999633789062,0.014000000432133675,15.312999725341797,0.07999999821186066,0.002130001212208299,-0.003769992190427729,0.003999996033599018,0.003999996033599018,14.685999870300293,0.039000000804662704,14.454999923706055,0.06400000303983688,14.303000450134277,0.07599999755620956,,,15.1351585388184,0.00327978702262044,14.267000198364258,0.028999999165534973,14.284000396728516,0.04899999871850014,12.503999710083008,,8.989999771118164,
01382+4442,APASSJ013812.85+444251.5,24.553576,44.714331,15.572999954223633,0.2639999985694885,15.583000183105469,0.12700000405311584,15.364999771118164,-0.0,15.723999977111816,-0.0,99.9990005493164,9.99899959564209,-0.011930003711313475,-0.04376987926661968,0.004899995929008583,0.004899995929008583,15.625,0.06300000101327896,15.609000205993652,0.11800000071525574,15.708000183105469,,,,15.8255271911621,0.0186223853379488,15.89900016784668,0.04699999839067459,16.02899932861328,0.1509999930858612,12.60099983215332,0.2540000081062317,9.395999908447266,
PHL 3537,APASSJ013832.19-195444.5,24.634146,-19.91237,15.859000205993652,0.02800000086426735,15.536999702453613,0.010999999940395355,15.659000396728516,0.039000000804662704,15.592000007629395,0.039000000804662704,15.614999771118164,0.08299999684095383,0.2156799630029127,0.16404983616666868,0.004100003843632294,0.004100003843632294,15.232000350952148,0.04899999871850014,15.10099983215332,0.0860000029206276,15.180000305175781,0.13699999451637268,21.3152313232422,0.263471782207489,16.9718990325928,0.021152975037694,15.090999603271484,0.0430000014603138,15.232999801635742,0.11999999731779099,12.729999542236328,,9.043999671936035,
PG 0136+251,APASSJ013853.02+252322.1,24.720922,25.389495,15.758000373840332,0.006000000052154064,15.90999984741211,0.06800000369548798,15.784000396728516,0.10000000149011612,16.091999053955078,0.02500000037252903,99.9990005493164,9.99899959564209,0.058219920174451545,-0.04886999886366539,0.004799988118975307,0.004799988118975307,16.416000366210938,0.13899999856948853,15.71500015258789,,15.82699966430664,,14.0396890640259,0.00887661334127188,14.6186923980713,0.00715122278779745,17.224000930786133,0.14800000190734863,16.774999618530273,,12.989999771118164,,9.321999549865723,
J013855.86+242939.2,APASSJ013855.86+242939.2,24.732791,24.494236,15.829999923706055,0.11100000143051147,15.729000091552734,0.05000000074505806,15.6899995803833,0.0,15.736000061035156,0.1589999943971634,15.562999725341797,0.03500000014901161,0.004359995909908321,-0.004269996043149149,0.004100003843632294,0.004100003843632294,15.24899959564209,0.054999999701976776,15.008999824523926,0.10300000011920929,14.920000076293945,0.12099999934434891,,,16.5651988983154,0.00653047859668732,14.661999702453613,0.03400000184774399,14.430999755859375,0.05400000140070915,12.383999824523926,,9.27400016784668,
PG 0136+152,APASSJ013856.82+152741.2,24.736766,15.461465,15.232000350952148,0.03999999910593033,14.887999534606934,0.057999998331069946,15.017999649047852,0.03200000151991844,14.894000053405762,0.05999999865889549,14.848999977111816,0.16200000047683716,-0.03608999977586791,-0.10072007862618193,0.0037000078009441495,0.0037000078009441495,14.364999771118164,0.03200000151991844,14.336000442504883,0.04500000178813934,14.196000099182129,0.06800000369548798,22.0015678405762,0.145434692502022,16.5868072509766,0.00416126567870378,14.178000450134277,0.02800000086426735,14.159000396728516,0.04600000008940697,12.180000305175781,0.2709999978542328,9.28499984741211,
HK 29504-36,APASSJ013942.81-344240.1,24.928413,-34.711157,15.35099983215332,0.03799999877810478,15.288000106811523,0.039000000804662704,15.218999862670898,0.035999998450279236,15.52400016784668,0.04100000113248825,15.833999633789062,-0.0,-0.03943008014175575,-0.03989987926615868,0.012399983734212583,0.012399983734212583,15.680999755859375,0.054999999701976776,15.88700008392334,0.14800000190734863,15.437999725341797,0.18799999356269836,15.0319356918335,0.0152391903102398,15.1358776092529,0.00777068687602878,15.553999900817871,0.04699999839067459,15.569999694824219,0.11999999731779099,12.729000091552734,,9.48799991607666,
HE 0138-4014,APASSJ014010.97-395925.0,25.045734,-39.990292,16.27199935913086,0.12300000339746475,16.264999389648438,0.04899999871850014,16.158000946044922,0.04699999839067459,16.301000595092773,0.12700000405311584,99.9990005493164,9.99899959564209,-0.009609983771952102,-0.07534008182119578,0.011800008087448077,0.011800008087448077,16.615999221801758,0.13899999856948853,16.405000686645508,,15.628000259399414,,15.3548069000244,0.0211573354899883,15.600341796875,0.0147754233330488,17.03700065612793,0.16300000250339508,16.98200035095215,,12.831999778747559,,9.263999938964844,
MCT 0137-2908; GD 1384,APASSJ014016.86-285253.5,25.070277,-28.881552,16.11400032043457,0.09200000017881393,16.246999740600586,0.09300000220537186,16.091999053955078,-0.0,16.78499984741211,-0.0,99.9990005493164,9.99899959564209,0.04760999909194652,-0.0033599988455534913,0.005299991971696727,0.005299991971696727,16.766000747680664,0.14900000393390656,15.857999801635742,,15.680999755859375,,,,15.5970640182495,0.00373917375691235,17.006000518798828,0.14399999380111694,16.898000717163086,,12.293000221252441,,9.23799991607666,
GD 1383,APASSJ014018.82-224136.4,25.078449,-22.693457,16.50200080871582,0.061000000685453415,16.482999801635742,0.006000000052154064,16.422000885009766,0.03099999949336052,16.628999710083008,0.041999999433755875,99.9990005493164,9.99899959564209,0.09188999902107753,-0.024919992392824497,0.00510001195834775,0.00510001195834775,17.07699966430664,0.16300000250339508,16.878999710083008,0.28600001335144043,15.760000228881836,0.20999999344348907,,,16.0967445373535,0.0203900765627623,16.375999450683594,0.09099999815225601,15.62600040435791,0.16500000655651093,12.736000061035156,,8.847999572753906,
GD 420,APASSJ014122.04+770858.9,25.341835,77.149711,14.911999702453613,0.08699999749660492,14.82800006866455,0.04399999976158142,14.800999641418457,0.06400000303983688,15.039999961853027,0.054999999701976776,15.256999969482422,0.15000000596046448,0.12611987767741084,-0.15298991493182257,0.004299983856981271,0.004299983856981271,15.086000442504883,0.05000000074505806,15.26200008392334,0.10499999672174454,15.145000457763672,0.15800000727176666,,,15.0727024078369,0.00988989789038897,15.152000427246094,0.03799999877810478,15.35200023651123,0.09300000220537186,12.871999740600586,0.47600001096725464,9.130999565124512,
GD 419,APASSJ014128.05+833459.6,25.366903,83.583235,13.005999565124512,0.08500000089406967,13.052000045776367,0.035999998450279236,12.96500015258789,0.04800000041723251,13.265000343322754,0.032999999821186066,13.572999954223633,0.04800000041723251,-0.12089015945093706,0.08844983676681295,0.0027000000955013093,0.0027000000955013093,13.583000183105469,0.028999999165534973,13.812000274658203,0.04600000008940697,13.697999954223633,0.05700000002980232,12.9997301101685,0.00255054398439825,12.9614629745483,0.00199461285956204,13.720000267028809,0.02500000037252903,13.767000198364258,0.03400000184774399,13.152000427246094,,9.458000183105469,
MCT 0140-3914; SB 702,APASSJ014251.16-385905.9,25.713177,-38.984978,14.24899959564209,0.035999998450279236,14.345999717712402,0.02500000037252903,14.175000190734863,0.054999999701976776,14.550999641418457,0.020999999716877937,14.847999572753906,0.10700000077486038,0.1397998770698905,0.0907300811377354,0.011999987691524439,0.011999987691524439,14.866999626159668,0.035999998450279236,14.968999862670898,0.057999998331069946,15.008999824523926,0.1289999932050705,,,,,14.991999626159668,0.035999998450279236,15.022000312805176,0.07900000363588333,12.998000144958496,,9.29699993133545,
LTT 934,APASSJ014300.28-671842.6,25.751202,-67.311834,14.286999702453613,0.03700000047683716,13.803000450134277,0.013000000268220901,14.017999649047852,0.032999999821186066,13.715999603271484,0.013000000268220901,13.612000465393066,0.041999999433755875,,,,,,,,,,,,,,,,,,,,,,
G72-31,APASSJ014511.53+313241.4,26.298077,31.544837,15.180999755859375,0.12200000137090683,14.795000076293945,0.057999998331069946,14.925999641418457,0.0860000029206276,14.776000022888184,0.057999998331069946,14.819999694824219,0.04699999839067459,0.3057699679629877,-0.15039000572869554,0.003999996033599018,0.003999996033599018,14.425000190734863,0.028999999165534973,14.319999694824219,0.04800000041723251,14.428999900817871,0.06499999761581421,,,15.9217176437378,0.00468713464215398,14.416000366210938,0.02800000086426735,14.677000045776367,0.06300000101327896,13.104000091552734,,9.11299991607666,
J014636.73+323614.4,APASSJ014636.72+323614.3,26.653023,32.603994,15.574000358581543,0.1080000028014183,15.657999992370605,0.0560000017285347,15.520999908447266,0.06599999964237213,15.890000343322754,0.13199999928474426,16.235000610351562,-0.0,-0.012449987843865529,-0.0054399959481088445,0.005000004148314474,0.005000004148314474,16.656999588012695,0.13500000536441803,16.395999908447266,0.22100000083446503,16.43000030517578,,13.8818674087524,0.0091587183997035,14.1580276489258,0.0071257553063333,17.170000076293945,0.13099999725818634,17.069000244140625,,12.348999977111816,,9.232000350952148,
G 94-9; WOLF 82,APASSJ014641.15+215446.8,26.671477,21.913017,15.361000061035156,0.07199999690055847,15.062000274658203,0.07000000029802322,15.151000022888184,0.061000000685453415,15.081999778747559,0.07999999821186066,15.208999633789062,0.07800000160932541,-0.1804399144020863,-0.13060008350294083,0.004100003843632294,0.004100003843632294,14.784000396728516,0.035999998450279236,14.812000274658203,0.05999999865889549,14.675999641418457,0.07699999958276749,19.9334316253662,0.155458435416222,16.2007274627686,0.0156803205609322,14.722000122070312,0.03200000151991844,14.913000106811523,0.07199999690055847,12.64799976348877,,9.079999923706055,
MCT 0145-2211; GD 1400,APASSJ014721.87-215651.6,26.841138,-21.947694,15.385000228881836,0.03700000047683716,15.109999656677246,0.08500000089406967,15.156999588012695,0.0820000022649765,15.355999946594238,0.0,15.420999526977539,0.23499999940395355,0.06854004022898152,-0.022669991631119046,0.003999996033599018,0.003999996033599018,14.92300033569336,0.03200000151991844,14.449999809265137,0.04500000178813934,14.335000038146973,0.06400000303983688,16.4043521881104,0.0239348839968443,15.650764465332,0.0103089138865471,13.788999557495117,0.02800000086426735,13.623000144958496,0.039000000804662704,12.838000297546387,0.531000018119812,9.265999794006348,
Mrk 362,APASSJ014754.81+233942.4,26.978402,23.661788,14.184000015258789,0.06499999761581421,14.006999969482422,0.02500000037252903,14.015999794006348,0.05299999937415123,14.130000114440918,0.03200000151991844,14.366999626159668,0.05700000002980232,-0.01096999176297686,-0.0939700796152465,0.003999996033599018,0.003999996033599018,14.206000328063965,0.02800000086426735,14.244999885559082,0.050999999046325684,14.22700023651123,0.054999999701976776,14.6634283065796,0.0142831318080425,14.3831720352173,0.00814700219780207,13.812000274658203,0.02500000037252903,13.588000297546387,0.03700000047683716,12.026000022888184,0.22300000488758087,9.069999694824219,0.3790000081062317
WD 0145-257,APASSJ014808.31-253244.5,27.034651,-25.545696,14.487000465393066,0.017999999225139618,14.52400016784668,0.041999999433755875,14.383000373840332,0.03799999877810478,14.593999862670898,0.08900000154972076,14.081000328063965,0.024000000208616257,0.08413992109126411,0.028599983488675207,0.01410001132171601,0.01410001132171601,12.411999702453613,0.026000000536441803,11.829999923706055,0.020999999716877937,11.593999862670898,0.023000000044703484,13.3201198577881,0.00716811884194613,14.0177183151245,0.00565099297091365,11.42199993133545,0.023000000044703484,11.267999649047852,0.02199999988079071,11.093000411987305,0.10599999874830246,9.135000228881836,0.4819999933242798
(PHL 1166;BPSCS 22962-0027),APASSJ014822.37-055536.4,27.093231,-5.926805,16.77199935913086,0.061000000685453415,16.590999603271484,0.0989999994635582,16.58099937438965,0.04399999976158142,16.45199966430664,0.16599999368190765,99.9990005493164,9.99899959564209,0.11017008509952575,-0.011059991629736032,0.004899995929008583,0.004899995929008583,16.184999465942383,0.11999999731779099,15.97599983215332,,15.479000091552734,0.26499998569488525,,,17.8580436706543,0.0259752776473761,16.16200065612793,0.07199999690055847,16.084999084472656,0.2029999941587448,12.791999816894531,,8.829000473022461,
GD17,APASSJ014934.48+240046.9,27.39368,24.013032,16.299999237060547,0.15399999916553497,16.016000747680664,0.03999999910593033,16.069000244140625,0.10700000077486038,16.018999099731445,0.10499999672174454,16.149999618530273,,0.12696012418018654,0.0228399838306359,0.004299983856981271,0.004299983856981271,15.967000007629395,0.07500000298023224,15.73900032043457,0.13500000536441803,14.958999633789062,,,,17.8762149810791,0.0415307022631168,15.894000053405762,0.052000001072883606,16.576000213623047,0.2720000147819519,13.109000205993652,,9.458000183105469,
GD 421,APASSJ015110.66+673931.2,27.794449,67.658677,14.25,-0.0,14.440999984741211,0.010999999940395355,14.175999641418457,0.09799999743700027,14.675999641418457,0.0689999982714653,14.881999969482422,-0.0,0.13345992338145152,-2.9999986494999575E-5,0.0043999920762871625,0.0043999920762871625,15.109999656677246,0.05900000035762787,15.152000427246094,0.10499999672174454,15.329999923706055,0.18700000643730164,,,13.3918809890747,0.00597361475229263,,,,,,,,
G244-36,APASSJ015151.45+642544.0,27.964396,64.428913,15.451000213623047,0.18799999356269836,14.16100025177002,0.15800000727176666,14.79699993133545,0.1379999965429306,14.189000129699707,0.21400000154972076,13.958000183105469,0.16699999570846558,,,,,,,,,,,,,,,,,,,,,,
GD 279,APASSJ015202.97+470008.1,28.012387,47.002254,12.531999588012695,0.03400000184774399,12.414999961853027,0.05400000140070915,12.383999824523926,0.03400000184774399,12.628999710083008,0.03200000151991844,12.868000030517578,0.05000000074505806,0.0012300012144805805,0.12411000207066536,0.004299983856981271,0.00240000122175843,12.767999649047852,0.024000000208616257,12.826000213623047,0.03200000151991844,12.845999717712402,0.029999999329447746,,,,,12.88700008392334,0.026000000536441803,12.92300033569336,0.029999999329447746,12.163000106811523,,9.21500015258789,
PHL 1204,APASSJ015213.68-121220.0,28.057009,-12.205582,16.68000030517578,0.02800000086426735,16.468000411987305,0.1379999965429306,16.5310001373291,-0.0,16.614999771118164,-0.0,99.9990005493164,9.99899959564209,0.002369998878748447,0.00397000781049428,0.005500008001035894,0.005500008001035894,16.698999404907227,0.125,15.795999526977539,,15.949000358581543,,17.3467254638672,0.0507194325327873,16.8812084197998,0.0288480892777443,16.985000610351562,0.11999999731779099,16.923999786376953,0.40700000524520874,13.041999816894531,,9.364999771118164,
J015252.08+255341.0,APASSJ015252.21+255339.3,28.217564,25.894276,15.303000450134277,0.29499998688697815,15.706999778747559,0.08299999684095383,15.664999961853027,0.3070000112056732,15.661999702453613,0.07199999690055847,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
SDSS,APASSJ015259.17+010016.4,28.246543,1.004564,16.659000396728516,0.07800000160932541,16.461000442504883,0.0689999982714653,16.483999252319336,0.052000001072883606,16.62700080871582,0.10700000077486038,16.586000442504883,0.11299999803304672,-0.04988015898561571,-0.16293995431624353,0.004499999886320438,0.004499999886320438,16.660999298095703,0.13199999928474426,15.951000213623047,,16.229999542236328,,,,,,16.895999908447266,0.11400000005960464,16.738000869750977,,12.652999877929688,,9.197999954223633,
J015329.95+054531.7,APASSJ015329.98+054531.7,28.374949,5.758807,16.034000396728516,0.017000000923871994,16.115999221801758,0.026000000536441803,15.97599983215332,0.01600000075995922,16.22100067138672,0.06700000166893005,99.9990005493164,9.99899959564209,0.027389988645154517,-2.999998713448804E-4,0.00510001195834775,0.00510001195834775,,,,,,,14.4259824752808,0.00960804708302021,15.0324039459229,0.00695827044546604,,,,,,,,
PHL 1225,APASSJ015413.92-091315.6,28.558031,-9.221016,17.135000228881836,0.04500000178813934,17.257999420166016,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.027090000003227033,0.005950008153376984,0.00650001611575135,0.00650001611575135,,,,,,,15.8392391204834,0.0069818957708776,16.3085594177246,0.00384267116896808,,,,,,,,
G 073-004; G 159-012,APASSJ015414.16+020123.9,28.559002,2.023329,15.083000183105469,0.05700000002980232,14.814000129699707,0.11500000208616257,14.892000198364258,0.020999999716877937,14.925999641418457,0.006000000052154064,15.194999694824219,0.028999999165534973,0.3356600442202762,-0.007660007668164326,0.004100003843632294,0.004100003843632294,15.133000373840332,0.03700000047683716,15.071000099182129,0.09600000083446503,15.355999946594238,0.16599999368190765,15.9205131530762,0.0173932630568743,15.3907194137573,0.00980497058480978,15.265999794006348,0.03999999910593033,15.130000114440918,0.09000000357627869,12.913000106811523,,9.359000205993652,
(CSI-50-01527;JL 265),APASSJ015435.92-495500.0,28.649704,-49.916686,16.180999755859375,0.01600000075995922,16.04400062561035,0.03200000151991844,15.982999801635742,0.01600000075995922,16.32200050354004,0.0,16.41900062561035,-0.0,0.005479992114487686,0.030020005578990094,0.011599991648836294,0.011599991648836294,16.261999130249023,0.11900000274181366,16.135000228881836,0.17399999499320984,15.854999542236328,,,,16.46071434021,0.0169163141399622,16.774999618530273,0.11100000143051147,16.974000930786133,0.4309999942779541,13.00100040435791,,9.288000106811523,
GD256,APASSJ015630.10+295531.1,29.125452,29.925323,14.656999588012695,0.07599999755620956,14.60200023651123,0.03099999949336052,14.47700023651123,0.05299999937415123,14.821999549865723,0.04899999871850014,15.015999794006348,0.07500000298023224,0.0605199602432549,-0.08975015807664022,0.004200012062938185,0.004200012062938185,14.960000038146973,0.03400000184774399,15.041999816894531,0.07500000298023224,15.180000305175781,0.14800000190734863,14.5717859268188,0.0116570014506578,14.7098569869995,0.00700908666476607,15.098999977111816,0.035999998450279236,15.270999908447266,0.10599999874830246,12.491999626159668,,9.425000190734863,
PHL 1248,APASSJ015711.96-235122.6,29.299854,-23.856293,16.368000030517578,0.1289999932050705,16.493999481201172,0.19099999964237213,16.388999938964844,0.06599999964237213,16.761999130249023,0.19499999284744263,99.9990005493164,9.99899959564209,0.015839999468880706,-0.00996998405753402,0.006099984057073016,0.006099984057073016,,,,,,,14.5549411773682,0.0135457124561071,15.1803970336914,0.0123603837564588,,,,,,,,
GD 20; FEIGE 17,APASSJ015741.09+071205.8,29.421239,7.201619,15.22599983215332,0.04600000008940697,15.465999603271484,0.36899998784065247,15.161999702453613,-0.0,15.40999984741211,-0.0,15.73799991607666,-0.0,-0.08631000237073749,0.027809998937300406,0.003099999617006688,0.003099999617006688,15.805000305175781,0.08399999886751175,15.465999603271484,0.12700000405311584,15.640000343322754,0.0,,,,,15.923999786376953,0.057999998331069946,16.753999710083008,0.35899999737739563,12.848999977111816,,9.267000198364258,
LP 649-6,APASSJ015742.12-064848.0,29.425528,-6.813358,16.658000946044922,0.09399999678134918,16.44700050354004,0.07000000029802322,16.433000564575195,0.026000000536441803,16.54599952697754,0.07599999755620956,99.9990005493164,9.99899959564209,0.24800003156997263,-0.10608012235024944,0.004799988118975307,0.004799988118975307,16.27199935913086,0.10599999874830246,17.284000396728516,,15.463000297546387,,,,,,16.44499969482422,0.08699999749660492,16.957000732421875,0.45500001311302185,12.479999542236328,,9.251999855041504,
J015913.03+261615.3,APASSJ015912.95+261616.5,29.803973,26.271271,16.253000259399414,0.0989999994635582,16.27899932861328,0.07699999958276749,16.26099967956543,-0.0,16.283000946044922,-0.0,99.9990005493164,9.99899959564209,0.0027600010980677325,-0.022680000802210998,0.004799988118975307,0.004799988118975307,16.584999084472656,0.125,16.572999954223633,0.2759999930858612,15.553999900817871,,16.4321994781494,0.0233132876455784,16.4652290344238,0.0165928900241852,16.770999908447266,0.10300000011920929,16.395000457763672,,12.59000015258789,,9.204000473022461,
HE 0158-224; PHL 1251,APASSJ020053.46-222734.8,30.222751,-22.45968,16.43199920654297,0.0729999989271164,16.67300033569336,0.07699999958276749,16.43899917602539,0.07800000160932541,16.808000564575195,0.0689999982714653,99.9990005493164,9.99899959564209,0.00875001605891157,0.033159997474285774,0.006000011853757314,0.006000011853757314,,,,,,,,,,,,,,,,,,
G 272-B2B; MCT,APASSJ020056.82-154610.0,30.236769,-15.769472,14.569000244140625,0.014999999664723873,14.550000190734863,0.07199999690055847,14.46399974822998,0.0,14.607999801635742,0.0,13.86299991607666,-0.02199999988079071,0.12350016622804105,0.035999999090563506,0.005000004148314474,0.005000004148314474,15.156999588012695,0.05400000140070915,15.201000213623047,0.0989999994635582,15.527999877929688,0.20000000298023224,,,,,,,,,,,,
GD21,APASSJ020110.59+121224.8,30.294156,12.206893,16.527999877929688,,16.072999954223633,,16.243999481201172,0.02800000086426735,16.15399932861328,,,,-0.16638012311886996,-0.09457992200623266,0.004299983856981271,0.004299983856981271,15.75100040435791,0.07999999821186066,15.4399995803833,0.1289999932050705,15.383999824523926,0.23399999737739563,,,18.8812103271484,0.0468902438879013,15.38700008392334,0.041999999433755875,15.548999786376953,0.12700000405311584,12.843000411987305,,9.39799976348877,
GD1072,APASSJ020304.30-122903.1,30.767925,-12.484208,14.704999923706055,0.04500000178813934,14.595999717712402,0.054999999701976776,14.579999923706055,0.03700000047683716,14.6850004196167,0.10400000214576721,14.730999946594238,0.08399999886751175,-0.051410160813247785,-0.10274003871018067,0.016099992353701964,0.016099992353701964,14.51200008392334,0.029999999329447746,14.539999961853027,0.05999999865889549,14.661999702453613,0.09600000083446503,,,,,14.461000442504883,0.03200000151991844,14.559000015258789,0.06400000303983688,12.654999732971191,,9.23900032043457,
(PB 9009;G 159-31),APASSJ020337.68-045915.5,30.90701,-4.987643,16.184999465942383,0.12800000607967377,16.222000122070312,0.04500000178813934,16.079999923706055,0.023000000044703484,16.40399932861328,0.14000000059604645,99.9990005493164,9.99899959564209,0.16292988293571398,-0.17921987600857392,0.006000011853757314,0.006000011853757314,16.790000915527344,0.14900000393390656,16.915000915527344,0.3089999854564667,17.170000076293945,,,,15.3489723205566,0.00332412123680115,17.448999404907227,0.1809999942779541,16.850000381469727,0.4059999883174896,13.015000343322754,,9.324999809265137,
HS 0200+2449,APASSJ020345.82+250409.0,30.94094,25.06918,15.928999900817871,0.2290000021457672,15.72700023651123,0.04899999871850014,15.734999656677246,0.12099999934434891,15.979000091552734,0.08900000154972076,99.9990005493164,9.99899959564209,0.008439983866992407,0.001299999621551251,0.0047000159156596055,0.0047000159156596055,15.949999809265137,0.0729999989271164,16.0049991607666,0.18400000035762787,15.524999618530273,,,,,,15.446000099182129,0.041999999433755875,15.182999610900879,0.10700000077486038,12.258000373840332,0.31200000643730164,9.317000389099121,
GD23,APASSJ020413.91+072629.1,31.057974,7.441427,16.350000381469727,0.12300000339746475,16.416000366210938,0.23499999940395355,16.242000579833984,,16.61400032043457,,,,0.05055983965576161,0.034130016138078645,0.006699996129100327,0.006699996129100327,16.700000762939453,0.14499999582767487,16.694000244140625,,17.08300018310547,,15.7395029067993,0.0178458131849766,15.9698505401611,0.0128317149356008,17.059999465942383,0.1340000033378601,16.75,0.36000001430511475,12.232999801635742,,9.307000160217285,
GD 422,APASSJ020439.45+753817.8,31.164376,75.638283,15.506999969482422,0.10300000011920929,15.402999877929688,0.05700000002980232,15.39900016784668,0.054999999701976776,15.614999771118164,0.06700000166893005,15.86299991607666,0.18199999630451202,0.12935987615492195,-0.10339991713408381,0.004799988118975307,0.004799988118975307,15.595999717712402,0.06800000369548798,15.758999824523926,0.17800000309944153,15.772000312805176,0.2540000081062317,,,,,15.871999740600586,0.05700000002980232,15.79699993133545,0.15000000596046448,11.961999893188477,0.1889999955892563,9.168000221252441,0.3919999897480011
HE 0203-1807; G 272-152,APASSJ020524.13-175326.8,31.35057,-17.890793,15.864999771118164,0.09799999743700027,15.699000358581543,0.02800000086426735,15.659000396728516,0.10599999874830246,15.848999977111816,0.08900000154972076,15.875,-0.0,0.20773008145624772,-0.08781983851804398,0.004200012062938185,0.004200012062938185,15.717000007629395,0.06300000101327896,15.892000198364258,0.14800000190734863,15.168000221252441,0.15199999511241913,17.9096622467041,0.0525434650480747,16.3335552215576,0.0155893350020051,15.854999542236328,0.057999998331069946,16.1299991607666,0.22699999809265137,12.314000129699707,,9.234000205993652,
WD 0203-138,APASSJ020549.05-133827.8,31.454391,-13.641064,15.616000175476074,0.01899999938905239,15.819000244140625,0.04100000113248825,15.593000411987305,0.00800000037997961,16.17300033569336,0.125,99.9990005493164,9.99899959564209,-0.0011099988000751182,-0.019450008221610915,0.0054000001910026185,0.0054000001910026185,16.454999923706055,0.10300000011920929,15.977999687194824,,15.730999946594238,,13.9334497451782,0.0100096175447106,14.5180921554565,0.0086242537945509,16.95400047302246,0.13199999928474426,16.389999389648438,0.2750000059604645,12.51200008392334,,8.807000160217285,
G 274-150; LP 829-017,APASSJ020645.24-231615.5,31.68854,-23.270982,15.71399974822998,0.01600000075995922,15.515000343322754,0.04399999976158142,15.569000244140625,0.017000000923871994,15.692000389099121,0.03799999877810478,16.04199981689453,0.15199999511241913,0.19510992133291438,-0.12620016059372574,0.004499999886320438,0.004499999886320438,15.852999687194824,0.07500000298023224,15.76200008392334,0.14000000059604645,15.246999740600586,,,,15.9093160629272,0.0034410934895277,15.918999671936035,0.04899999871850014,15.711000442504883,0.11999999731779099,13.28600025177002,,9.232999801635742,
HE 0204-3821,APASSJ020647.71-380704.1,31.69882,-38.117829,16.134000778198242,0.06300000101327896,15.557000160217285,0.03999999910593033,15.798999786376953,0.023000000044703484,15.347000122070312,0.010999999940395355,14.395000457763672,0.023000000044703484,-0.006069995833968278,-3.999995854542249E-5,0.009799991858017165,0.009799991858017165,12.598999977111816,0.027000000700354576,12.005000114440918,0.023000000044703484,11.763999938964844,0.023000000044703484,,,,,11.579000473022461,0.023000000044703484,11.42199993133545,0.020999999716877937,11.321999549865723,0.10499999672174454,9.442999839782715,
HE 0204-4213,APASSJ020649.75-415927.0,31.707308,-41.99085,16.341999053955078,0.026000000536441803,16.409000396728516,0.09600000083446503,16.30299949645996,0.04399999976158142,16.6299991607666,0.017000000923871994,99.9990005493164,9.99899959564209,-0.055910162336658686,-0.05456015860545449,0.01760000432113884,0.01760000432113884,,,,,,,15.3365716934204,0.0156004764139652,15.6738700866699,0.0114573240280151,17.274999618530273,0.17100000381469727,16.479999542236328,,12.604000091552734,,9.381999969482422,
MCT 0205-3635,APASSJ020725.41-362049.7,31.855901,-36.34714,15.920000076293945,0.03400000184774399,16.2810001373291,0.07100000232458115,15.984000205993652,-0.0,16.493000030517578,-0.0,99.9990005493164,9.99899959564209,0.008259984133474063,-0.006410015839719563,0.013499999658961315,0.013499999658961315,16.76799964904785,0.15600000321865082,17.881000518798828,,17.062999725341797,,14.1236772537231,0.00360173638910055,14.7218713760376,0.00256175547838211,17.854000091552734,0.19300000369548798,16.604000091552734,0.23399999737739563,12.996000289916992,,9.180000305175781,
GD 1442,APASSJ020740.87-301058.2,31.920298,-30.182835,15.67300033569336,-0.04500000178813934,15.72700023651123,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.16587000573053956,-0.02431000757496804,0.00460000810562633,0.00460000810562633,16.0,0.09000000357627869,15.913999557495117,0.2160000056028366,15.218999862670898,,,,15.5349378585815,0.0152560835704207,16.628999710083008,0.10100000351667404,16.381000518798828,0.25999999046325684,12.951000213623047,,9.295000076293945,
PG 0205+134,APASSJ020803.55+133624.2,32.014813,13.606749,14.782999992370605,0.019999999552965164,14.913000106811523,0.2529999911785126,14.746999740600586,0.017000000923871994,14.710000038146973,0.12399999797344208,14.383999824523926,0.08299999684095383,0.04893011937383562,0.004259988099875045,0.003800016020250041,0.003800016020250041,12.798999786376953,0.02199999988079071,12.197999954223633,0.024000000208616257,11.961000442504883,0.019999999552965164,13.1747217178345,0.0063461815007031,13.9091100692749,0.00319529487751424,11.817999839782715,0.024000000208616257,11.75,0.02199999988079071,11.625,0.1720000058412552,8.881999969482422,
HE 0205-2945,APASSJ020807.82-293138.3,32.032617,-29.527314,16.07900047302246,0.03700000047683716,15.826000213623047,0.15800000727176666,15.91100025177002,0.0,15.982999801635742,0.13899999856948853,16.01099967956543,-0.0,-0.03440998807491269,-0.044010001147398725,0.004899995929008583,0.004899995929008583,15.755999565124512,0.07000000029802322,15.623000144958496,0.1459999978542328,15.342000007629395,,,,16.8817863464355,0.0342491865158081,16.160999298095703,0.07000000029802322,17.21299934387207,0.5389999747276306,13.008000373840332,,9.260000228881836,
GD 282,APASSJ020840.58+552526.3,32.169117,55.423973,15.895999908447266,-0.04399999976158142,15.973999977111816,-0.0,15.800999641418457,0.017000000923871994,16.099000930786133,0.02199999988079071,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
LTT 10723,APASSJ020847.59+251408.5,32.1983,25.23571,13.217000007629395,0.04699999839067459,13.208000183105469,0.03799999877810478,13.119000434875488,0.004999999888241291,13.392999649047852,0.04100000113248825,13.628000259399414,0.006000000052154064,0.4259412089595571,-0.12011004000669345,0.002599999243102502,0.002599999243102502,13.621000289916992,0.020999999716877937,13.670999526977539,0.03400000184774399,13.729000091552734,0.04600000008940697,,,13.7583456039429,0.00630905898287892,13.743000030517578,0.026000000536441803,13.786999702453613,0.04800000041723251,11.5,,8.531000137329102,
020851.65+005332.5,APASSJ020851.65+005334.0,32.215211,0.892782,17.41900062561035,-0.0,16.868000030517578,-0.0,16.959999084472656,-0.04899999871850014,17.22100067138672,-0.0,99.9990005493164,9.99899959564209,0.05398992070695385,-0.038390039844671264,0.005900004043724039,0.005900004043724039,,,,,,,,,,,17.339000701904297,0.1599999964237213,16.677000045776367,,12.92199993133545,0.4950000047683716,9.355999946594238,
MCT 0208-1520,APASSJ021042.92-150633.5,32.678838,-15.109314,15.590999603271484,0.0729999989271164,15.194000244140625,0.02800000086426735,15.373000144958496,0.026000000536441803,14.972000122070312,0.017999999225139618,14.286999702453613,0.006000000052154064,-0.008280000020022271,0.017740008297550958,0.015099983829713892,0.015099983829713892,12.58899974822998,0.024000000208616257,12.057000160217285,0.02500000037252903,11.772000312805176,0.02500000037252903,14.903223991394,0.0119751272723079,15.272087097168,0.00900518614798784,11.62600040435791,0.023000000044703484,11.461000442504883,0.02199999988079071,11.335000038146973,0.12999999523162842,8.994999885559082,
HE 0208-2621,APASSJ021058.70-260701.7,32.744613,-26.117139,16.42300033569336,0.017000000923871994,16.479999542236328,0.054999999701976776,16.3799991607666,0.04500000178813934,16.410999298095703,0.11100000143051147,99.9990005493164,9.99899959564209,0.04412987873365637,-0.006749999829480657,0.007099991762515856,0.007099991762515856,,,,,,,14.8853712081909,0.0121237365528941,15.4221715927124,0.00913283322006464,,,,,,,,
G74-7,APASSJ021121.90+395515.4,32.841288,39.920959,14.873000144958496,0.02199999988079071,14.520999908447266,0.028999999165534973,14.657999992370605,0.06300000101327896,14.515999794006348,0.05700000002980232,14.489999771118164,0.054999999701976776,,,,,,,,,,,,,,,,,,,,,,
J021148.21+211548.2,APASSJ021148.30+211547.7,32.95127,21.263273,16.992000579833984,-0.0,99.9990005493164,9.99899959564209,16.861000061035156,-0.06599999964237213,16.985000610351562,-0.0,99.9990005493164,9.99899959564209,0.12394008517730981,-0.03755988109332975,0.0054000001910026185,0.0054000001910026185,16.584999084472656,0.11500000208616257,16.527000427246094,0.22100000083446503,15.965999603271484,,,,17.6450386047363,0.0454247705638409,16.760000228881836,0.11999999731779099,16.163999557495117,,11.92300033569336,,9.031000137329102,
HS 0209+0832,APASSJ021204.91+084650.5,33.02047,8.780697,13.784000396728516,0.0689999982714653,14.03600025177002,0.032999999821186066,13.786999702453613,0.03400000184774399,14.298999786376953,0.04100000113248825,14.690999984741211,0.06599999964237213,0.08040996108320542,-0.02653999163158005,0.0029999987646078807,0.0029999987646078807,14.78499984741211,0.04100000113248825,14.991000175476074,0.07100000232458115,15.241000175476074,0.1720000058412552,12.6861524581909,0.00419857446104288,13.0552310943604,0.00345364981330931,15.045000076293945,0.035999998450279236,15.298999786376953,0.10400000214576721,12.824000358581543,,9.229999542236328,
HE 0210-2012,APASSJ021301.91-195834.3,33.257996,-19.976216,16.18199920654297,0.0,16.18600082397461,0.029999999329447746,16.08300018310547,0.00800000037997961,16.319000244140625,0.029999999329447746,99.9990005493164,9.99899959564209,0.040719960088608786,0.05020992139179725,0.006599987909794436,0.006599987909794436,16.68899917602539,0.14800000190734863,16.06999969482422,,16.232999801635742,,15.6841564178467,0.0158329866826534,15.9104747772217,0.011427097953856,16.954999923706055,0.1340000033378601,17.11199951171875,,12.437999725341797,,9.350000381469727,
GD24,APASSJ021305.31+164311.3,33.272163,16.719811,16.084999084472656,0.08699999749660492,16.086999893188477,0.1080000028014183,15.934000015258789,0.04500000178813934,16.332000732421875,0.010999999940395355,,,-0.021980015299050137,-0.1353999541606754,0.0054000001910026185,0.0054000001910026185,16.3439998626709,0.12200000137090683,16.158000946044922,0.20999999344348907,16.448999404907227,,15.6973867416382,0.0233083087950945,15.8925046920776,0.0163469575345516,16.31399917602539,0.0729999989271164,16.261999130249023,0.23899999260902405,12.690999984741211,0.44600000977516174,9.34000015258789,
HE 0211-2824,APASSJ021356.70-281022.5,33.486264,-28.172928,15.378000259399414,0.035999998450279236,15.276000022888184,0.008999999612569809,15.187000274658203,0.010999999940395355,15.425999641418457,0.03400000184774399,15.743000030517578,0.13500000536441803,0.031330008641816676,-0.12830003688577563,0.00460000810562633,0.00460000810562633,15.576000213623047,0.06599999964237213,15.822999954223633,0.15299999713897705,15.251999855041504,,15.3373718261719,0.0145036093890667,15.3976163864136,0.00903115142136812,15.880999565124512,0.050999999046325684,16.099000930786133,0.16899999976158142,12.87399959564209,,9.331999778747559,
J021514.86+050228.0,APASSJ021514.88+050228.0,33.812006,5.041113,16.799999237060547,0.06199999898672104,16.82900047302246,0.25699999928474426,16.74799919128418,0.06199999898672104,16.94700050354004,0.13600000739097595,99.9990005493164,9.99899959564209,0.0050399999054207,-0.012449987843865529,0.00560001581106917,0.00560001581106917,,,,,,,15.5381259918213,0.0187027510255575,16.0005226135254,0.0136707276105881,16.297000885009766,0.07100000232458115,16.045000076293945,0.18199999630451202,12.644000053405762,,8.970999717712402,
HS 0213+1145,APASSJ021607.64+115919.7,34.031868,11.988827,16.333999633789062,0.03999999910593033,16.26099967956543,0.04699999839067459,16.309999465942383,0.02800000086426735,16.628000259399414,0.11400000005960464,99.9990005493164,9.99899959564209,0.13083984522381797,-0.010289987767464481,0.004799988118975307,0.004799988118975307,16.711999893188477,0.15000000596046448,16.64900016784668,,16.993999481201172,,15.9906072616577,0.0168978292495012,16.1457614898682,0.00933367945253849,17.16699981689453,0.1599999964237213,17.08099937438965,,12.767999649047852,,8.760000228881836,
GD 25,APASSJ021616.16+395124.0,34.067353,39.856672,14.79800033569336,0.04399999976158142,14.520999908447266,0.04899999871850014,14.60099983215332,0.01600000075995922,14.593999862670898,0.019999999552965164,14.687999725341797,0.03500000014901161,-0.15887016052147374,-0.09916991766658612,0.003999996033599018,0.003999996033599018,14.303999900817871,0.029999999329447746,14.222999572753906,0.052000001072883606,14.144000053405762,0.04899999871850014,,,15.8101406097412,0.0167387966066599,14.291999816894531,0.03099999949336052,14.45199966430664,0.06700000166893005,12.802000045776367,,8.88700008392334,
GD26,APASSJ021714.23+385017.6,34.309333,38.838248,14.215999603271484,0.21799999475479126,13.600000381469727,0.03999999910593033,13.880000114440918,0.15299999713897705,13.470999717712402,0.04100000113248825,13.321999549865723,0.04600000008940697,0.09636012036935426,-0.045020161269349046,0.003800016020250041,0.003800016020250041,12.458000183105469,0.020999999716877937,12.152999877929688,0.023000000044703484,12.137999534606934,0.019999999552965164,,,16.7542037963867,0.0269951894879341,12.074999809265137,0.02500000037252903,12.116000175476074,0.026000000536441803,12.303000450134277,0.3490000069141388,8.515000343322754,
(PB6822),APASSJ021732.77-021115.1,34.386567,-2.187553,16.163999557495117,0.0560000017285347,16.113000869750977,0.06499999761581421,16.009000778198242,0.06199999898672104,16.29400062561035,0.0989999994635582,99.9990005493164,9.99899959564209,0.06177995674079284,-0.033570000232430175,0.006099984057073016,0.006099984057073016,16.493000030517578,0.10700000077486038,16.451000213623047,0.2409999966621399,15.588000297546387,,16.3602638244629,0.0325036384165287,15.8524751663208,0.0172282252460718,16.70599937438965,0.10300000011920929,16.80900001525879,0.36800000071525574,12.831999778747559,,9.322999954223633,
H PER 1166,APASSJ021733.77+570647.2,34.390737,57.113121,13.571000099182129,0.06700000166893005,13.697999954223633,0.07900000363588333,13.48900032043457,0.03799999877810478,13.883000373840332,0.05400000140070915,14.196000099182129,0.01899999938905239,0.16271999484160915,-0.029519998861360364,0.004100003843632294,0.004100003843632294,14.178000450134277,0.028999999165534973,14.319000244140625,0.050999999046325684,14.204000473022461,0.07199999690055847,,,,,14.390000343322754,0.03799999877810478,14.486000061035156,0.07000000029802322,12.236000061035156,,9.071999549865723,
LHS_1385,APASSJ021832.04-393632.1,34.63352,-39.608937,16.086999893188477,0.08100000023841858,15.72700023651123,0.05000000074505806,15.901000022888184,0.05400000140070915,15.699000358581543,0.03799999877810478,15.687000274658203,0.08799999952316284,0.5034888221416622,0.07648992177564651,0.010400004339317093,0.010400004339317093,15.085000038146973,0.04100000113248825,14.829999923706055,0.06199999898672104,14.892999649047852,0.13500000536441803,,,17.8077182769775,0.0418203696608543,14.928999900817871,0.03400000184774399,14.940999984741211,0.06800000369548798,13.156000137329102,,9.456999778747559,
PG 0216+144,APASSJ021848.05+143604.9,34.700211,14.601387,14.437000274658203,0.01600000075995922,14.559000015258789,0.05000000074505806,14.378999710083008,0.026000000536441803,14.767999649047852,0.017000000923871994,15.07800006866455,0.08500000089406967,-0.09784008288988844,0.03417998341319617,0.0014000003716319043,0.0014000003716319043,15.071000099182129,0.04399999976158142,15.092000007629395,0.07500000298023224,14.954999923706055,0.0,,,,,15.324000358581543,0.03999999910593033,15.642999649047852,0.17000000178813934,12.876999855041504,,9.32699966430664,0.5299999713897705
Lan 158,APASSJ021906.71+700838.2,34.777963,70.143953,16.385000228881836,0.2290000021457672,16.569000244140625,0.2370000034570694,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.0391298410249874,-0.0409500007663155,0.005299991971696727,0.005299991971696727,,,,,,,15.9207916259766,0.0187563579529524,16.0300312042236,0.01281962916255,,,,,,,,
J021952.58-002249.1,APASSJ021952.60-002250.0,34.969204,-0.380558,16.624000549316406,0.17399999499320984,16.5,0.014000000432133675,16.51099967956543,0.09600000083446503,16.610000610351562,0.20900000631809235,99.9990005493164,9.99899959564209,0.026520012579567265,-0.03485001507215202,0.004499999886320438,0.004499999886320438,16.67300033569336,0.12099999934434891,17.820999145507812,,15.439000129699707,,15.9129543304443,0.0236803945153952,16.1963863372803,0.0183450952172279,17.41200065612793,0.17800000309944153,16.72599983215332,,12.822999954223633,,8.92199993133545,
HE 0219-4049,APASSJ022119.78-403529.2,35.33244,-40.591462,16.381999969482422,0.050999999046325684,16.229999542236328,0.03400000184774399,16.200000762939453,0.057999998331069946,16.46299934387207,0.028999999165534973,99.9990005493164,9.99899959564209,0.04521996161201969,0.012309983867453411,0.013299984038894763,0.013299984038894763,16.773000717163086,0.14800000190734863,16.67300033569336,,17.21500015258789,,16.131139755249,0.024215729907155,16.1726989746094,0.0146896289661527,16.95599937438965,0.10499999672174454,16.415000915527344,0.20999999344348907,13.213000297546387,,9.597999572753906,
02230+5544,APASSJ022300.33+554428.0,35.751379,55.741127,17.319000244140625,0.10999999940395355,17.128000259399414,0.25600001215934753,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
HE 0221-2642,APASSJ022329.46-262920.8,35.872775,-26.489113,15.75100040435791,0.04600000008940697,15.824000358581543,0.032999999821186066,15.664999961853027,0.029999999329447746,16.047000885009766,0.07400000095367432,99.9990005493164,9.99899959564209,0.008579987843404524,-0.05133995910000522,0.00560001581106917,0.00560001581106917,16.4689998626709,0.12300000339746475,16.489999771118164,,16.166000366210938,,14.2498264312744,0.00827259290963411,14.6609773635864,0.0067623108625412,17.049999237060547,0.13500000536441803,16.97100067138672,0.4099999964237213,12.821999549865723,,9.416000366210938,
GD27,APASSJ022340.48+481646.9,35.918675,48.279704,15.03499984741211,0.014999999664723873,15.111000061035156,0.023000000044703484,15.008999824523926,0.020999999716877937,15.27299976348877,0.04100000113248825,15.52299976348877,,0.11049011663999408,-0.01693000867817318,0.004499999886320438,0.004499999886320438,15.416000366210938,0.05999999865889549,15.666000366210938,0.14100000262260437,15.340999603271484,0.18000000715255737,,,14.9675197601318,0.0130334617570043,15.894000053405762,0.07000000029802322,16.378000259399414,0.3149999976158142,12.253000259399414,0.3440000116825104,9.081999778747559,
(PHL 1276),APASSJ022359.88-052145.4,35.99954,-5.362626,15.602999687194824,0.024000000208616257,15.625,0.0689999982714653,15.519000053405762,0.06300000101327896,15.807999610900879,0.020999999716877937,15.831999778747559,0.07100000232458115,-0.015839999468880706,-0.005749992124037817,0.006599987909794436,0.006599987909794436,,,,,,,14.3313541412354,0.00127831089776009,14.9029989242554,9.07112378627062E-4,13.355999946594238,0.02500000037252903,13.156999588012695,0.02800000086426735,12.694999694824219,0.39100000262260437,9.423999786376953,
HE 0222-2630,APASSJ022436.15-261651.8,36.150663,-26.281083,15.645000457763672,0.052000001072883606,15.682000160217285,0.07199999690055847,15.541999816894531,0.024000000208616257,15.9399995803833,0.06300000101327896,99.9990005493164,9.99899959564209,0.03174998455506284,0.014759999430680182,0.0047000159156596055,0.0047000159156596055,16.051000595092773,0.07400000095367432,16.458999633789062,0.25999999046325684,15.315999984741211,,14.5112800598145,0.00972048658877611,14.8975715637207,0.0075601483695209,15.468999862670898,0.04600000008940697,15.381999969482422,0.1120000034570694,12.781999588012695,,9.347000122070312,
HS 0223+1211,APASSJ022629.98+122522.3,36.624934,12.422881,16.79599952697754,0.04500000178813934,16.999000549316406,0.2939999997615814,16.680999755859375,0.020999999716877937,16.864999771118164,-0.0,99.9990005493164,9.99899959564209,-0.009479988148086704,-0.029599990375572816,0.005900004043724039,0.005900004043724039,,,,,,,17.0993766784668,0.0378059186041355,17.0781784057617,0.0222879480570555,17.261999130249023,0.15199999511241913,16.158000946044922,,12.362000465393066,,8.991999626159668,
(PHL 1295),APASSJ022741.36-185925.5,36.922342,-18.990437,16.159000396728516,0.20900000631809235,15.949999809265137,0.07800000160932541,15.91100025177002,0.00800000037997961,16.066999435424805,0.05400000140070915,99.9990005493164,9.99899959564209,-0.06667991910944693,-0.05996016043354757,0.005799995824418147,0.005799995824418147,16.035999298095703,0.10199999809265137,16.259000778198242,0.24899999797344208,15.885000228881836,,,,,,16.469999313354492,0.06800000369548798,16.83300018310547,0.3009999990463257,13.220999717712402,,9.314000129699707,
J022742.57+442444.1,APASSJ022742.59+442444.4,36.927474,44.412349,15.887999534606934,0.009999999776482582,15.732000350952148,0.009999999776482582,15.690999984741211,-0.0,15.842000007629395,-0.0,99.9990005493164,9.99899959564209,-0.01648000852583209,-0.05771016294602305,0.005500008001035894,0.005500008001035894,16.18000030517578,0.08900000154972076,16.538999557495117,0.20600000023841858,15.956000328063965,0.22100000083446503,15.9754467010498,0.0293966289609671,15.9631938934326,0.0173161085695028,,,,,,,,
HS 0225+0010,APASSJ022755.30+002341.3,36.980435,0.394824,15.951000213623047,0.02199999988079071,15.413000106811523,0.03500000014901161,15.63700008392334,0.12999999523162842,15.079999923706055,0.0,14.286999702453613,-0.0,,,,,,,,,,,,,,,,,,,,,,
HE 0226-3255,APASSJ022827.15-324236.6,37.11314,-32.710176,13.741000175476074,0.04100000113248825,13.819000244140625,0.028999999165534973,13.73799991607666,0.06199999898672104,14.059000015258789,0.014999999664723873,14.307999610900879,0.06700000166893005,-0.048229919411824085,-0.22669991303700954,0.01119999560614815,0.01119999560614815,14.407999992370605,0.028999999165534973,14.472999572753906,0.05000000074505806,14.697999954223633,0.09399999678134918,13.2535448074341,0.00643091788515449,13.2720489501953,0.00428160792216659,14.562000274658203,0.028999999165534973,14.5600004196167,0.05000000074505806,12.755000114440918,,9.621999740600586,
Feige 22; EG 19,APASSJ023016.69+051550.3,37.56958,5.263985,12.739999771118164,0.02500000037252903,12.802000045776367,0.006000000052154064,12.66100025177002,0.032999999821186066,13.026000022888184,0.014000000432133675,13.338000297546387,0.06700000166893005,0.07115004045772366,-0.024599988682894036,0.006599987909794436,0.004200012062938185,13.281999588012695,0.026000000536441803,13.366999626159668,0.032999999821186066,13.425000190734863,0.035999998450279236,,,,,13.442999839782715,0.024000000208616257,13.449000358581543,0.03500000014901161,12.508000373840332,0.36800000071525574,9.375,
LB 1628; RE 0230-475,APASSJ023053.35-475526.6,37.722315,-47.924081,14.28600025177002,0.026000000536441803,14.479999542236328,0.05900000035762787,14.324999809265137,0.032999999821186066,14.682000160217285,0.023000000044703484,14.744999885559082,0.10300000011920929,0.07733016173006035,0.011009988338628318,0.00929998759602313,0.00920001621125266,15.32800006866455,0.05299999937415123,15.416999816894531,0.08399999886751175,14.541999816894531,,,,,,,,,,,,,
LP 354-382,APASSJ023207.71+271725.3,38.032129,27.290378,15.392000198364258,0.061000000685453415,15.520999908447266,0.04500000178813934,15.361000061035156,0.010999999940395355,15.696999549865723,0.07699999958276749,99.9990005493164,9.99899959564209,0.061649997951462865,-0.05937983805779368,0.005299991971696727,0.005299991971696727,16.273000717163086,0.09000000357627869,16.0310001373291,0.1589999943971634,16.665000915527344,,14.2934713363647,0.00352726457640529,14.7477531433105,0.00268640369176865,16.408000946044922,0.10899999737739563,16.308000564575195,,12.640999794006348,,9.010000228881836,
WD 0230-144,APASSJ023237.91-141159.5,38.157981,-14.199865,16.55900001525879,0.08799999952316284,15.779000282287598,0.08799999952316284,16.16200065612793,0.07500000298023224,15.640999794006348,0.08500000089406967,15.303999900817871,0.1459999978542328,0.034729993421933614,-0.6838200206402689,0.004100003843632294,0.004100003843632294,14.48900032043457,0.03099999949336052,14.26099967956543,0.04800000041723251,14.16100025177002,0.06800000369548798,,,,,,,,,,,,
GD 30,APASSJ023340.06+343322.4,38.416941,34.556242,16.216999053955078,0.12099999934434891,16.106000900268555,0.0989999994635582,16.059999465942383,0.10899999737739563,16.320999145507812,0.017000000923871994,99.9990005493164,9.99899959564209,0.2168899169191718,-0.04606991933542304,0.0047000159156596055,0.0047000159156596055,16.525999069213867,0.10599999874830246,16.25200080871582,0.19200000166893005,15.682999610900879,,16.1703662872314,0.0325819216668606,16.1869220733643,0.0225874185562134,16.933000564575195,0.15299999713897705,16.534000396728516,,12.36400032043457,,8.987000465393066,
PG 0231+051,APASSJ023341.36+051843.3,38.422362,5.31205,15.855999946594238,0.020999999716877937,16.125,0.05700000002980232,15.824000358581543,0.020999999716877937,16.420000076293945,0.1080000028014183,99.9990005493164,9.99899959564209,0.005540004167414736,-0.005010012091588578,0.005299991971696727,0.005299991971696727,16.715999603271484,0.14100000262260437,16.80699920654297,0.24899999797344208,16.790000915527344,,14.3451042175293,0.0128920171409845,14.656813621521,0.00972228497266769,17.47800064086914,0.1720000058412552,16.90399932861328,0.5249999761581421,12.10200023651123,,9.215999603271484,
GD 31; PHL 1358,APASSJ023407.91-051138.2,38.532987,-5.193954,14.505000114440918,0.07699999958276749,14.307999610900879,0.04600000008940697,14.307999610900879,0.05900000035762787,14.447999954223633,0.05000000074505806,14.739999771118164,0.04399999976158142,0.24186995287891477,0.09168984179268591,0.004200012062938185,0.004200012062938185,14.539999961853027,0.032999999821186066,14.557999610900879,0.052000001072883606,14.659000396728516,0.10100000351667404,,,14.5722780227661,0.00178073404822499,14.668000221252441,0.03099999949336052,14.585000038146973,0.0560000017285347,12.45300006866455,,9.444999694824219,
Feige 24,APASSJ023507.66+034356.8,38.781923,3.73246,12.258000373840332,0.028999999165534973,12.409000396728516,0.05700000002980232,12.263999938964844,0.03099999949336052,12.51099967956543,0.03999999910593033,12.635000228881836,0.5440000295639038,0.08339004198205657,0.0031299984811994364,0.001900000847854244,0.001900000847854244,11.265000343322754,0.024000000208616257,10.732999801635742,0.02199999988079071,10.557000160217285,0.01899999938905239,,,,,10.425999641418457,0.023000000044703484,10.345000267028809,0.020999999716877937,10.354999542236328,0.06700000166893005,8.876999855041504,
SDSSJ023515.12-000737.0,APASSJ023515.20-000737.0,38.813365,-0.126966,16.929000854492188,0.07999999821186066,16.469999313354492,0.017000000923871994,16.726999282836914,0.052000001072883606,16.19300079345703,0.07500000298023224,15.300999641418457,0.08799999952316284,0.080899922613753,-0.012300012349442113,0.004100003843632294,0.004100003843632294,13.588000297546387,0.028999999165534973,13.053000450134277,0.02199999988079071,12.809000015258789,0.027000000700354576,,,16.7256984710693,0.0252039879560471,12.696999549865723,0.024000000208616257,12.517000198364258,0.024000000208616257,12.57699966430664,,9.446999549865723,
WD 0233-242,APASSJ023521.63-240054.9,38.840156,-24.015251,16.847000122070312,0.2540000081062317,15.850000381469727,0.04600000008940697,16.27199935913086,-0.0,15.718000411987305,-0.0,99.9990005493164,9.99899959564209,-0.10549008220550604,-0.6102216197177768,0.003800016020250041,0.003800016020250041,14.444999694824219,0.03400000184774399,14.335000038146973,0.05400000140070915,14.116999626159668,0.06599999964237213,,,,,,,,,,,,
GD 283,APASSJ023531.10+571524.6,38.879605,57.256851,13.852999687194824,0.07500000298023224,13.723999977111816,0.05299999937415123,13.680999755859375,0.06700000166893005,13.899999618530273,0.061000000685453415,14.074000358581543,0.020999999716877937,0.19699992262758315,-0.032680009098839946,0.004499999886320438,0.004499999886320438,13.920999526977539,0.02800000086426735,13.934000015258789,0.0430000014603138,13.894000053405762,0.054999999701976776,,,,,13.71399974822998,0.028999999165534973,13.934000015258789,0.05700000002980232,12.772000312805176,,9.017999649047852,
G174-5,APASSJ023619.76+524410.3,39.082349,52.736216,13.845999717712402,0.1420000046491623,13.829000473022461,0.052000001072883606,13.812000274658203,0.1509999930858612,14.02299976348877,0.0430000014603138,14.32800006866455,0.05299999937415123,0.1782298815669492,-0.16759007703512907,0.004499999886320438,0.004499999886320438,14.218000411987305,0.03099999949336052,14.26099967956543,0.05299999937415123,14.496999740600586,0.07199999690055847,,,13.7493762969971,0.00605264352634549,14.505000114440918,0.03700000047683716,14.553999900817871,0.07000000029802322,12.604999542236328,,9.269000053405762,
SDSSJ023649.11+723435.0,APASSJ023649.22+723434.5,39.205099,72.576277,16.854999542236328,0.11100000143051147,15.333000183105469,0.12399999797344208,16.115999221801758,0.05700000002980232,14.803999900817871,0.06400000303983688,13.529999732971191,0.06499999761581421,0.02913001117121894,-0.01289001565965009,0.003999996033599018,0.003999996033599018,11.520000457763672,0.027000000700354576,10.883000373840332,0.029999999329447746,10.670000076293945,0.019999999552965164,,,21.1768474578857,0.251465082168579,10.548999786376953,0.020999999716877937,10.418999671936035,0.019999999552965164,10.15999984741211,0.05000000074505806,9.064000129699707,0.3959999978542328
PHL 1400,APASSJ023726.00-122134.8,39.358349,-12.359678,14.869000434875488,0.041999999433755875,15.013999938964844,0.04399999976158142,14.807000160217285,0.05400000140070915,15.267000198364258,0.05299999937415123,15.604999542236328,0.054999999701976776,-0.03954996100219432,-0.005240015934759867,0.00460000810562633,0.00460000810562633,15.586000442504883,0.0729999989271164,15.652000427246094,0.13099999725818634,15.661999702453613,0.29499998688697815,13.2509679794312,0.00596155133098364,13.8112897872925,0.00497169839218259,15.939000129699707,0.05299999937415123,15.901000022888184,0.14300000667572021,13.111000061035156,,9.125,
PG 0235+064,APASSJ023830.87+063801.0,39.628641,6.633635,15.557999610900879,0.013000000268220901,15.043999671936035,0.027000000700354576,15.319999694824219,0.06800000369548798,14.812000274658203,0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
HE_0236-2656,APASSJ023841.29-264318.4,39.672053,-26.7218,16.964000701904297,0.10999999940395355,16.565000534057617,0.00800000037997961,16.6299991607666,-0.0,16.64299964904785,-0.0,99.9990005493164,9.99899959564209,0.0107700121589005,0.1948201170307584,0.005299991971696727,0.005299991971696727,16.07699966430664,0.07999999821186066,15.973999977111816,0.19200000166893005,15.621000289916992,,21.0287685394287,0.227378770709038,18.7583827972412,0.0578678324818611,16.135000228881836,0.057999998331069946,17.010000228881836,0.3790000081062317,13.234000205993652,,8.940999984741211,
WD 0236+259,APASSJ023919.97+260955.2,39.83324,26.16535,16.788000106811523,0.06800000369548798,16.118000030517578,0.04600000008940697,16.43199920654297,0.04800000041723251,15.923999786376953,0.04899999871850014,15.729999542236328,-0.0,0.31214016198646277,-0.17360999918309972,0.0038999878142931266,0.0038999878142931266,14.913999557495117,0.032999999821186066,14.605999946594238,0.05000000074505806,14.470999717712402,0.0689999982714653,,,,,,,,,,,,
RE J0239+500,APASSJ023948.36+500348.2,39.951514,50.063412,15.612000465393066,0.27000001072883606,15.74899959564209,0.039000000804662704,15.597000122070312,0.23800000548362732,16.052000045776367,0.09099999815225601,99.9990005493164,9.99899959564209,-0.012480012082960457,0.014739984362677205,0.005000004148314474,0.005000004148314474,16.46299934387207,0.14100000262260437,16.027000427246094,0.20100000500679016,16.08799934387207,,,,14.528112411499,0.0107776755467057,15.805999755859375,0.06300000101327896,15.82800006866455,0.1860000044107437,11.897000312805176,0.2529999911785126,8.781999588012695,
PG 0237+242,APASSJ024028.40+242210.6,40.118361,24.369612,15.977999687194824,0.026000000536441803,16.136999130249023,0.1509999930858612,15.854000091552734,0.04600000008940697,16.152999877929688,0.00800000037997961,99.9990005493164,9.99899959564209,-0.004200012062938185,0.0028599984716493054,0.004799988118975307,0.004799988118975307,16.277999877929688,0.10199999809265137,16.660999298095703,,17.246000289916992,,14.7782678604126,0.0122391367331147,15.5781850814819,0.0104832043871284,17.0,0.17299999296665192,16.20400047302246,0.2809999883174896,12.562999725341797,,8.861000061035156,
GD32,APASSJ024050.31+314255.6,40.20965,31.715454,16.47800064086914,0.0820000022649765,16.242000579833984,0.03700000047683716,16.229999542236328,0.020999999716877937,16.07699966430664,0.1469999998807907,15.795999526977539,0.0430000014603138,-0.14823000237811357,-0.0977000396233052,0.004299983856981271,0.004299983856981271,15.493000030517578,0.041999999433755875,15.222999572753906,0.0860000029206276,14.904000282287598,0.09600000083446503,,,,,14.885000228881836,0.039000000804662704,14.968999862670898,0.10700000077486038,12.29699993133545,0.3700000047683716,9.097999572753906,
G221-2,APASSJ024131.85+744251.9,40.382726,74.714425,16.038000106811523,0.164000004529953,15.97700023651123,0.1599999964237213,16.04800033569336,0.08900000154972076,16.038999557495117,0.13600000739097595,16.083999633789062,-0.0,0.15017004625406116,-0.28905983199365437,0.0047000159156596055,0.0047000159156596055,15.645000457763672,0.05999999865889549,15.538999557495117,0.12099999934434891,15.607999801635742,0.2240000069141388,,,17.1408004760742,0.00825567170977592,15.817000389099121,0.04899999871850014,16.07699966430664,0.17499999701976776,12.142999649047852,0.210999995470047,9.46399974822998,
KUV 02386+3322,APASSJ024136.49+333444.2,40.402058,33.578945,16.312999725341797,-0.05700000002980232,16.23900032043457,-0.0,16.288000106811523,-0.0,16.575000762939453,-0.0,16.674999237060547,-0.0,0.003510000124151702,-0.02958001132356003,0.005000004148314474,0.005000004148314474,16.523000717163086,0.1120000034570694,16.87700080871582,,17.288999557495117,,16.8802661895752,0.0476671978831291,16.552225112915,0.0240638367831707,16.7189998626709,0.1340000033378601,16.95400047302246,,12.331999778747559,,8.821999549865723,
G 004-034; LTT 10886,APASSJ024208.59+111229.5,40.535825,11.208205,16.426000595092773,0.16300000250339508,16.16200065612793,0.20100000500679016,16.246000289916992,0.02199999988079071,16.170000076293945,0.0989999994635582,16.594999313354492,-0.0,0.17314992437604815,-0.29018986970186234,0.0047000159156596055,0.0047000159156596055,15.579999923706055,0.06199999898672104,15.90999984741211,0.20900000631809235,15.430999755859375,0.20499999821186066,21.1970958709717,0.184298574924469,17.7386302947998,0.022899879142642,15.652999877929688,0.04699999839067459,15.581000328063965,0.12200000137090683,12.329999923706055,,9.383999824523926,
HK 22189-19,APASSJ024502.38-171220.3,41.259957,-17.20566,15.345999717712402,0.017000000923871994,15.383999824523926,0.009999999776482582,15.28600025177002,0.006000000052154064,15.604999542236328,0.06599999964237213,15.644000053405762,-0.0,0.03392999969946686,0.004499999886320438,0.005000004148314474,0.005000004148314474,15.784000396728516,0.061000000685453415,15.946000099182129,0.15000000596046448,16.11400032043457,,14.5142154693604,0.0153744481503963,14.9181966781616,0.0103720473125577,15.951000213623047,0.050999999046325684,16.284000396728516,0.19599999487400055,13.21399974822998,,9.470999717712402,
PG 0243+155,APASSJ024624.03+154502.4,41.600145,15.750674,16.35099983215332,0.017000000923871994,16.367000579833984,0.10899999737739563,16.253999710083008,-0.0,16.538999557495117,-0.0,99.9990005493164,9.99899959564209,-0.012750011683237972,-0.028619998556678183,0.004899995929008583,0.004899995929008583,16.493999481201172,0.11699999868869781,16.413999557495117,0.19900000095367432,16.020999908447266,,,,,,,,,,,,,
LHS 1442,APASSJ024630.98-022729.1,41.629088,-2.458104,15.972000122070312,0.032999999821186066,15.5,0.03200000151991844,15.718999862670898,0.05400000140070915,15.460000038146973,0.035999998450279236,15.364999771118164,0.041999999433755875,0.22618007787968963,-0.48656879807822406,0.004299983856981271,0.004299983856981271,14.678999900817871,0.03500000014901161,14.58899974822998,0.04399999976158142,14.47700023651123,0.09099999815225601,,,18.0956974029541,0.012848055921495,14.467000007629395,0.028999999165534973,14.503000259399414,0.0560000017285347,13.029999732971191,,9.557999610900879,
HE 0246-5449,APASSJ024807.09-543644.3,42.029559,-54.61231,16.408000946044922,0.032999999821186066,16.365999221801758,0.01600000075995922,16.288999557495117,0.020999999716877937,16.52400016784668,0.08100000023841858,99.9990005493164,9.99899959564209,0.022169988187670242,0.019580004664021544,0.015300000268325675,0.015300000268325675,,,,,,,16.3716011047363,0.0367029868066311,16.3519840240479,0.0228585079312325,17.086999893188477,0.13099999725818634,17.121000289916992,,13.133000373840332,,9.097000122070312,
WD 0245+541,APASSJ024835.85+542317.7,42.149382,54.38825,16.35700035095215,0.13199999928474426,15.38700008392334,0.057999998331069946,15.802000045776367,0.035999998450279236,15.121999740600586,0.01899999938905239,14.82800006866455,0.15000000596046448,-0.4255308100255206,-0.38697840354871005,0.004299983856981271,0.004299983856981271,13.869999885559082,0.024000000208616257,13.545000076293945,0.03999999910593033,13.468999862670898,0.039000000804662704,,,,,,,,,,,,
KUV 02464+3239,APASSJ024927.70+325112.5,42.365456,32.85349,16.288999557495117,-0.050999999046325684,16.1560001373291,-0.0,15.998000144958496,0.04899999871850014,16.270999908447266,0.0430000014603138,99.9990005493164,9.99899959564209,0.057999960699817166,-0.05250996146060061,0.004799988118975307,0.004799988118975307,15.97700023651123,0.07900000363588333,15.920000076293945,0.1469999998807907,15.446999549865723,,,,,,16.159000396728516,0.08900000154972076,16.191999435424805,,12.579999923706055,,9.050999641418457,
GD 425,APASSJ025207.98+601942.6,43.033254,60.328519,16.375,0.16200000047683716,16.204999923706055,0.035999998450279236,16.145999908447266,-0.0,16.263999938964844,-0.0,99.9990005493164,9.99899959564209,-0.05367996054701507,-0.041879881246131845,0.005299991971696727,0.005299991971696727,13.529000282287598,0.020999999716877937,12.894000053405762,0.02800000086426735,12.67300033569336,0.028999999165534973,,,16.1336517333984,0.0221027117222548,12.446000099182129,0.024000000208616257,12.305000305175781,0.027000000700354576,12.329999923706055,0.46399998664855957,7.857999801635742,
HE 0245-0514; KUV,APASSJ025215.59-050231.6,43.064994,-5.042137,15.993000030517578,0.006000000052154064,15.942999839782715,0.08900000154972076,15.91100025177002,0.006000000052154064,16.173999786376953,0.06800000369548798,16.28499984741211,-0.0,0.07063992306939326,0.06523992124130018,0.005199984161663451,0.005199984161663451,16.256000518798828,0.11599999666213989,16.249000549316406,,15.734999656677246,,16.057445526123,0.0331998467445374,15.6820669174194,0.0156543869525194,16.468000411987305,0.07800000160932541,15.732000350952148,0.14900000393390656,12.819000244140625,,8.980999946594238,
HE 0250-0237;KUV 02503-0238,APASSJ025250.98-022517.7,43.212446,-2.421611,14.824999809265137,0.04500000178813934,14.722000122070312,0.04100000113248825,14.670000076293945,0.03200000151991844,14.90999984741211,0.03099999949336052,15.085000038146973,0.03500000014901161,-0.034279993269592524,0.014129999544820748,0.0043999920762871625,0.0043999920762871625,15.137999534606934,0.04500000178813934,15.125,0.07599999755620956,15.039999961853027,0.12099999934434891,,,14.7961435317993,0.0109394043684006,15.161999702453613,0.035999998450279236,15.14900016784668,0.0949999988079071,12.696000099182129,0.47200000286102295,9.338000297546387,
KUV 02499+3442,APASSJ025258.17+345345.1,43.242397,34.895874,16.486000061035156,0.052000001072883606,16.60700035095215,0.00800000037997961,16.391000747680664,-0.0,16.768999099731445,-0.0,99.9990005493164,9.99899959564209,0.09979992246371694,-0.0567799223063048,0.005000004148314474,0.005000004148314474,16.83099937438965,0.13099999725818634,16.847999572753906,,15.869000434875488,,18.4103736877441,0.0457773804664612,16.9876918792725,0.0153988543897867,,,,,,,,
HE 0252-3501,APASSJ025437.16-344958.4,43.654849,-34.832908,15.883999824523926,0.05900000035762787,15.798999786376953,0.050999999046325684,15.74899959564209,0.0560000017285347,16.014999389648438,0.15000000596046448,16.006999969482422,-0.0,0.06675984186585993,-0.3555601229891181,0.023799996597517747,0.023799996597517747,16.222999572753906,0.09600000083446503,15.993000030517578,0.16599999368190765,15.939000129699707,0.2759999930858612,15.535080909729,0.015213206410408,15.6892747879028,0.0112600531429052,16.545000076293945,0.07199999690055847,16.783000946044922,0.2759999930858612,13.324999809265137,,9.086000442504883,
SDSSJ025610.61-073024.6,APASSJ025610.57-073024.1,44.044061,-7.50672,17.410999298095703,-0.10400000214576721,16.808000564575195,-0.0,16.863000869750977,0.04399999976158142,16.80500030517578,0.12800000607967377,99.9990005493164,9.99899959564209,0.020009988111269195,-0.036939960773452185,0.003999996033599018,0.003999996033599018,14.263999938964844,0.026000000536441803,13.777999877929688,0.02199999988079071,13.482999801635742,0.03799999877810478,17.9361553192139,0.0124483741819859,17.3903675079346,0.00677177775651217,13.291999816894531,0.024000000208616257,13.083000183105469,0.028999999165534973,12.409000396728516,0.4230000078678131,9.1850004196167,
L 54-5; LFT 245,APASSJ025618.74-702212.1,44.078117,-70.370042,14.258999824523926,0.02199999988079071,14.034000396728516,0.017000000923871994,14.060999870300293,0.024000000208616257,14.152000427246094,0.010999999940395355,14.289999961853027,0.01600000075995922,0.6539111898746341,-0.10060992208309472,0.030999997397884727,0.030999997397884727,14.03600025177002,0.029999999329447746,14.125,0.04100000113248825,13.987000465393066,0.061000000685453415,,,,,,,,,,,,
(PB 9404),APASSJ025821.76-104826.5,44.590688,-10.807367,16.437000274658203,-0.0,16.402000427246094,-0.0,16.302000045776367,0.0430000014603138,16.62299919128418,0.12800000607967377,16.486000061035156,-0.0,-0.0190599845154793,-0.03867984087264631,0.006099984057073016,0.006099984057073016,,,,,,,15.6021814346313,0.00755669549107552,15.8433771133423,0.00429960107430816,16.492000579833984,0.07199999690055847,16.385000228881836,0.23000000417232513,12.163999557495117,,8.770000457763672,
HE 0256-1802,APASSJ025859.52-175021.0,44.748001,-17.839176,16.479999542236328,0.023000000044703484,16.461999893188477,0.03400000184774399,16.400999069213867,0.0689999982714653,16.64299964904785,0.11900000274181366,17.1299991607666,-0.0,-0.04361004030215554,-0.07409016325254925,0.009799991858017165,0.009799991858017165,,,,,,,15.1287355422974,0.00537714455276728,15.5574884414673,0.00371359987184405,17.38800048828125,0.1420000046491623,16.47100067138672,0.22599999606609344,12.899999618530273,,9.569000244140625,
HE 0257-2104,APASSJ025952.61-205251.1,44.969238,-20.880886,16.315000534057617,0.07500000298023224,16.225000381469727,0.0430000014603138,16.215999603271484,0.0430000014603138,16.367000579833984,0.1289999932050705,99.9990005493164,9.99899959564209,-0.07323012105189264,-0.06338016028166749,0.006900012158439495,0.006900012158439495,16.722999572753906,0.17100000381469727,15.486000061035156,,16.3700008392334,,15.7893838882446,0.0254851318895817,16.0149116516113,0.016943508759141,17.216999053955078,0.12099999934434891,17.51799964904785,,12.791000366210938,,9.621999740600586,
LHS 5064; G 76-48,APASSJ025959.32+081156.9,44.997178,8.199161,16.224000930786133,-0.0,15.640000343322754,0.1509999930858612,15.982999801635742,0.04399999976158142,15.470000267028809,0.08100000023841858,15.27299976348877,-0.07400000095367432,,,,,,,,,,,,,,,,,,,,,,
SDSSJ030024.57-002342.0,APASSJ030024.51-002342.6,45.102153,-0.395182,16.944000244140625,0.10000000149011612,17.014999389648438,0.10700000077486038,16.885000228881836,0.05000000074505806,17.231000900268555,0.08799999952316284,99.9990005493164,9.99899959564209,0.008820000039122533,-0.007499987805204,0.00560001581106917,0.00560001581106917,,,,,,,15.4069414138794,0.015566629357636,16.0767498016357,0.013211534358561,15.85200023651123,0.05299999937415123,15.616999626159668,0.1340000033378601,12.932000160217285,,9.305999755859375,
GD 38,APASSJ030231.08+380058.6,45.629528,38.016294,15.6850004196167,0.09200000017881393,15.831999778747559,0.12999999523162842,15.583999633789062,0.2460000067949295,16.10099983215332,0.03200000151991844,99.9990005493164,9.99899959564209,0.10883015929721296,-0.046360080523299985,0.004899995929008583,0.004899995929008583,16.451000213623047,0.10899999737739563,16.29199981689453,,15.805999755859375,0.21899999678134918,,,14.7027006149292,0.0112580889835954,,,,,,,,
HE 0300-2313,APASSJ030236.64-230151.2,45.652686,-23.030913,15.581999778747559,0.05700000002980232,15.682000160217285,0.026000000536441803,15.510000228881836,0.012000000104308128,15.840999603271484,0.10300000011920929,16.143999099731445,0.06300000101327896,0.012279995644348674,-0.010509984076634282,0.005500008001035894,0.005500008001035894,16.062999725341797,0.08900000154972076,15.729000091552734,,16.89900016784668,,14.4053621292114,0.00186164095066488,14.911075592041,0.001317129121162,16.507999420166016,0.07500000298023224,17.259000778198242,0.4580000042915344,13.279999732971191,,9.586999893188477,
GD 40; GR 384,APASSJ030253.02-010834.0,45.720942,-1.142797,15.581000328063965,-0.0,15.534000396728516,0.054999999701976776,15.385000228881836,0.041999999433755875,15.62399959564209,0.04800000041723251,15.852999687194824,0.13600000739097595,-0.08907984156394377,-0.034139989293180406,0.004899995929008583,0.004899995929008583,15.885000228881836,0.07199999690055847,15.897000312805176,0.16099999845027924,15.621000289916992,0.21400000154972076,16.4096374511719,0.00897141918540001,15.6117420196533,0.00380726461298764,15.197999954223633,0.041999999433755875,14.904999732971191,0.07900000363588333,12.706999778747559,,8.99899959564209,
GD 41; FEIGE 31,APASSJ030437.27+025656.3,46.155311,2.948992,14.706000328063965,0.014000000432133675,14.890999794006348,0.008999999612569809,14.680000305175781,0.01600000075995922,15.164999961853027,0.05700000002980232,15.503000259399414,0.1120000034570694,-0.04564008158922661,-0.1481000435887836,0.00510001195834775,0.00510001195834775,15.541000366210938,0.050999999046325684,15.944000244140625,0.11599999666213989,15.847999572753906,0.21899999678134918,13.0636386871338,0.0072938185185194,14.0096044540405,0.00709580583497882,15.895000457763672,0.06599999964237213,16.04199981689453,0.2290000021457672,12.753999710083008,,9.126999855041504,
(PHL 1467),APASSJ030604.95-202932.9,46.520646,-20.492477,16.506999969482422,0.11500000208616257,16.117000579833984,0.026000000536441803,16.298999786376953,0.014000000432133675,16.194000244140625,0.00800000037997961,99.9990005493164,9.99899959564209,0.00194000049305032,-0.08330004129675217,0.0043999920762871625,0.0043999920762871625,15.968000411987305,0.07699999958276749,15.977999687194824,0.14499999582767487,15.505999565124512,,,,,,16.349000930786133,0.06199999898672104,16.736000061035156,0.27900001406669617,12.66100025177002,,9.616000175476074,
HE 0303-0042; KUV 03036-0043,APASSJ030607.17-003113.9,46.529915,-0.520534,16.4060001373291,0.09000000357627869,16.18400001525879,0.0729999989271164,16.160999298095703,-0.0,16.06399917602539,-0.0,15.234999656677246,-0.0,0.012620016059372574,0.019320011779200286,0.004200012062938185,0.004200012062938185,13.163999557495117,0.024000000208616257,12.626999855041504,0.027000000700354576,12.404999732971191,0.026000000536441803,16.0348796844482,0.00458881910890341,16.1860847473145,0.00255901948548853,12.229999542236328,0.024000000208616257,12.026000022888184,0.023000000044703484,12.032999992370605,0.3109999895095825,8.902000427246094,
GD 426,APASSJ030616.92+622220.9,46.570513,62.372492,15.154999732971191,0.057999998331069946,14.954000473022461,0.07199999690055847,14.913999557495117,0.07000000029802322,14.97599983215332,0.04399999976158142,15.109999656677246,0.10300000011920929,0.0630698399618268,-0.10883987706620246,0.004100003843632294,0.004100003843632294,15.015000343322754,0.04399999976158142,14.98900032043457,0.08900000154972076,14.74899959564209,0.0949999988079071,,,,,,,,,,,,
WD_0304+317,APASSJ030741.84+315734.2,46.924335,31.959503,16.61199951171875,0.22100000083446503,16.29400062561035,0.05000000074505806,16.408000946044922,0.09099999815225601,16.450000762939453,0.3070000112056732,99.9990005493164,9.99899959564209,0.17736011504894122,-0.09720000016386621,0.004899995929008583,0.004899995929008583,16.559999465942383,0.11500000208616257,16.569000244140625,0.24899999797344208,16.22599983215332,0.2840000092983246,17.5347118377686,0.048749003559351,16.8890552520752,0.0208358112722635,17.166000366210938,0.18400000035762787,17.003000259399414,,12.472000122070312,,9.013999938964844,
(PHL 8567),APASSJ030810.33-113347.3,47.043043,-11.563162,15.918999671936035,0.06300000101327896,15.95300006866455,0.06800000369548798,15.812999725341797,0.026000000536441803,16.211000442504883,0.03999999910593033,99.9990005493164,9.99899959564209,0.056679837143747136,-0.02499998390703695,0.00510001195834775,0.00510001195834775,16.700000762939453,0.16200000047683716,16.0,,15.930999755859375,0.335999995470047,14.4761209487915,0.00300213415175676,14.9986305236816,0.00238439068198204,,,,,,,,
WD 0308-565; BPM 17088,APASSJ030948.14-562348.5,47.450616,-56.396826,14.02299976348877,0.02800000086426735,14.111000061035156,0.035999998450279236,13.96399974822998,0.01600000075995922,14.298999786376953,0.020999999716877937,14.5649995803833,0.050999999046325684,0.15586992376483977,0.05561999787460081,0.012800015792890918,0.012800015792890918,14.597999572753906,0.03999999910593033,14.753000259399414,0.07100000232458115,14.819999694824219,0.11900000274181366,,,,,14.628999710083008,0.028999999165534973,14.765000343322754,0.05299999937415123,12.791000366210938,,9.26099967956543,
HS 037+1454; PG 0307+149,APASSJ030953.90+150520.1,47.474622,15.088939,15.112000465393066,0.01600000075995922,15.383999824523926,0.257999986410141,15.026000022888184,0.06700000166893005,15.388999938964844,0.08299999684095383,15.61400032043457,0.057999998331069946,-0.05464008136186749,-0.0944600411457941,0.004499999886320438,0.004499999886320438,15.631999969482422,0.07000000029802322,15.746999740600586,0.16699999570846558,16.113000869750977,,,,,,16.082000732421875,0.08100000023841858,16.562999725341797,0.3970000147819519,12.069000244140625,0.32499998807907104,8.470000267028809,0.3050000071525574
HS 0307+0746,APASSJ031009.08+075730.9,47.537852,7.958602,16.42099952697754,0.12200000137090683,16.05699920654297,0.1469999998807907,16.511999130249023,0.5460000038146973,16.177000045776367,0.1420000046491623,99.9990005493164,9.99899959564209,0.004960007981935632,-0.0230900035603554,0.020599992240022402,0.020599992240022402,16.393999099731445,0.13899999856948853,16.033000946044922,0.2370000034570694,16.198999404907227,,19.468936920166,0.208460211753845,17.1826419830322,0.0466451793909073,16.06599998474121,0.08399999886751175,16.426000595092773,0.414000004529953,11.894000053405762,,8.612000465393066,
CPD-69 177; LB 3303,APASSJ031031.10-683604.6,47.629614,-68.601298,11.38700008392334,0.010999999940395355,11.369000434875488,0.008999999612569809,11.25,-0.0,11.543000221252441,-0.0,11.833000183105469,0.023000000044703484,0.03957012013415806,-0.10312992162653245,0.0011999987691524439,0.001299999621551251,11.758000373840332,0.023000000044703484,11.789999961853027,0.027000000700354576,11.861000061035156,0.023000000044703484,,,,,11.887999534606934,0.023000000044703484,11.95300006866455,0.02199999988079071,11.824000358581543,0.12800000607967377,9.720999717712402,
PG 0308+096,APASSJ031055.04+094924.7,47.729344,9.823538,15.232000350952148,0.05000000074505806,15.274999618530273,0.24300000071525574,15.190999984741211,0.0430000014603138,15.394000053405762,0.15600000321865082,15.359999656677246,-0.0,0.04025016096420586,-0.09055007976712659,0.0034999991385120666,0.0034999991385120666,13.722999572753906,0.028999999165534973,13.182999610900879,0.03099999949336052,12.934000015258789,0.03500000014901161,14.0291481018066,0.0108497012406588,14.5109272003174,0.00874518789350986,12.694999694824219,0.02500000037252903,12.515000343322754,0.027000000700354576,12.571000099182129,,8.99899959564209,
HE 0308-2305,APASSJ031107.12-225406.0,47.779688,-22.901671,15.003000259399414,0.027000000700354576,15.071000099182129,0.04100000113248825,14.956000328063965,0.019999999552965164,15.336000442504883,0.05900000035762787,15.663999557495117,-0.0,-0.010630008182488382,-0.036159841329208575,0.004299983856981271,0.004299983856981271,15.63599967956543,0.05700000002980232,15.680000305175781,0.13300000131130219,15.218999862670898,,14.1078243255615,0.0111265433952212,14.2622833251953,0.00799506902694702,16.058000564575195,0.04899999871850014,16.38800048828125,0.17800000309944153,13.21500015258789,,9.593000411987305,
SCR_0311-6215,APASSJ031122.01-621515.0,47.841727,-62.254171,15.927000045776367,0.03400000184774399,15.930000305175781,0.04600000008940697,15.807000160217285,0.006000000052154064,16.06999969482422,0.027000000700354576,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
Case_2,APASSJ031125.31+575411.1,47.855469,57.903095,10.184000015258789,0.012000000104308128,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.0014699987787025748,-0.0023500007955590263,8.999999977277184E-4,7.999991964879882E-4,2.86899995803833,0.20999999344348907,1.7059999704360962,0.20399999618530273,1.2079999446868896,0.21199999749660492,,,,,0.7889999747276306,,1.4140000343322754,0.20600000023841858,0.35100001096725464,0.0430000014603138,0.1889999955892563,0.013000000268220901
MCT 0309-2730,APASSJ031133.15-271925.6,47.888151,-27.323801,16.125999450683594,0.05299999937415123,15.746999740600586,0.05299999937415123,15.930999755859375,0.028999999165534973,15.395999908447266,0.03400000184774399,14.946999549865723,0.07999999821186066,-0.005709995957658975,0.02342001644137781,0.004100003843632294,0.004100003843632294,13.513999938964844,0.026000000536441803,12.885000228881836,0.03400000184774399,12.730999946594238,0.029999999329447746,,,,,12.586000442504883,0.023000000044703484,12.569000244140625,0.02500000037252903,12.35099983215332,0.2290000021457672,9.366000175476074,
PG 0308+188,APASSJ031149.24+190054.2,47.955177,19.015074,14.177000045776367,0.01899999938905239,14.190999984741211,0.03700000047683716,14.057000160217285,0.01600000075995922,14.427000045776367,0.06700000166893005,14.708999633789062,0.0860000029206276,0.03295000788057223,-0.11463983973953873,0.004299983856981271,0.004299983856981271,14.609000205993652,0.03099999949336052,14.722999572753906,0.05700000002980232,14.722000122070312,0.08900000154972076,14.0416030883789,0.012523140758276,14.0315608978271,0.00752085400745273,14.829999923706055,0.04100000113248825,15.019000053405762,0.1120000034570694,12.371999740600586,,9.052000045776367,
J031208.21+400654.2,APASSJ031208.22+400653.4,48.034284,40.114847,15.513999938964844,0.0560000017285347,15.34000015258789,0.01899999938905239,15.354000091552734,0.026000000536441803,15.237000465393066,0.026000000536441803,15.130999565124512,-0.0,-0.006570000095962314,0.0049700159252097365,0.004499999886320438,0.004499999886320438,14.954000473022461,0.04100000113248825,14.95300006866455,0.0729999989271164,14.678999900817871,0.08799999952316284,,,,,14.281000137329102,0.03200000151991844,14.156000137329102,0.054999999701976776,12.017999649047852,,9.013999938964844,
WD 0311-649,APASSJ031226.02-644411.4,48.10843,-64.736507,13.383000373840332,0.02500000037252903,13.246999740600586,0.009999999776482582,13.234000205993652,0.027000000700354576,13.416999816894531,0.02500000037252903,13.645000457763672,0.05299999937415123,0.15959016600390896,-0.05094000152894296,0.012399983734212583,0.012399983734212583,13.444999694824219,0.024000000208616257,13.461000442504883,0.029999999329447746,13.567000389099121,0.05000000074505806,,,,,13.559000015258789,0.02500000037252903,13.621000289916992,0.03200000151991844,12.244999885559082,0.20499999821186066,9.21500015258789,
HS 0309+1001,APASSJ031234.96+101226.6,48.145689,10.207406,15.821000099182129,0.05999999865889549,15.642000198364258,0.07400000095367432,15.739999771118164,0.057999998331069946,15.79699993133545,0.061000000685453415,99.9990005493164,9.99899959564209,0.013659984324476682,-0.034470000537112355,0.0043999920762871625,0.0043999920762871625,16.077999114990234,0.07999999821186066,15.906000137329102,0.14900000393390656,15.980999946594238,0.24799999594688416,15.5034923553467,0.0177576243877411,15.6697158813477,0.0122350510209799,16.19700050354004,0.0860000029206276,15.654000282287598,0.17100000381469727,11.206999778747559,0.14100000262260437,8.432999610900879,
KUV 03106-0719,APASSJ031305.86-070750.2,48.274443,-7.130615,16.65999984741211,0.07100000232458115,16.638999938964844,0.05900000035762787,16.55299949645996,0.06199999898672104,16.825000762939453,0.035999998450279236,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
KPD 0311+4801,APASSJ031445.99+481205.8,48.691637,48.201626,14.208999633789062,0.014999999664723873,14.449000358581543,0.024000000208616257,14.151000022888184,0.014000000432133675,14.5649995803833,0.08299999684095383,99.9990005493164,9.99899959564209,-0.010919987653323915,-0.00447998399977223,0.0043999920762871625,0.0043999920762871625,14.817999839782715,0.039000000804662704,14.907999992370605,0.0729999989271164,15.15999984741211,0.14100000262260437,13.1919975280762,0.00565837463364005,14.0191679000854,0.00521854870021343,15.104999542236328,0.04699999839067459,15.26200008392334,0.1289999932050705,12.517999649047852,0.4339999854564667,9.12399959564209,
GD 43,APASSJ031551.07+221224.0,48.962813,22.206668,15.79800033569336,0.10499999672174454,15.866000175476074,0.050999999046325684,15.626999855041504,0.07900000363588333,16.11400032043457,0.04800000041723251,99.9990005493164,9.99899959564209,0.1641398368519731,-0.00897001236808137,0.00510001195834775,0.00510001195834775,16.246000289916992,0.11900000274181366,16.101999282836914,0.21400000154972076,16.527000427246094,,,,15.569486618042,0.0153185650706291,16.51300048828125,0.11999999731779099,16.086999893188477,,12.489999771118164,,8.91100025177002,
GD44,APASSJ031642.43+393222.3,49.176833,39.539555,,,15.887999534606934,,15.850000381469727,,15.821000099182129,0.210999995470047,,,,,,,,,,,,,,,,,,,,,,,,
HE 0315-3314,APASSJ031726.08-330303.8,49.358703,-33.051065,16.777000427246094,0.023000000044703484,16.84600067138672,0.11900000274181366,16.674999237060547,-0.0,17.333999633789062,-0.0,99.9990005493164,9.99899959564209,0.01983999591175234,0.034729993421933614,0.016099992353701964,0.016099992353701964,,,,,,,15.0216865539551,0.0135325910523534,15.5788431167603,0.0101994443684816,,,,,,,,
HS 0315+0858,APASSJ031743.20+090954.4,49.430035,9.165122,15.822999954223633,0.12600000202655792,15.848999977111816,0.029999999329447746,15.696999549865723,0.04899999871850014,16.187999725341797,0.0989999994635582,16.187999725341797,-0.0,0.058100039314012975,-0.008110007820505416,0.005199984161663451,0.005199984161663451,16.333999633789062,0.10199999809265137,16.229999542236328,,17.062000274658203,,15.1734628677368,0.0141464117914438,15.4504222869873,0.0101634580641985,16.725000381469727,0.12700000405311584,16.34600067138672,0.3179999887943268,12.586000442504883,,8.78499984741211,
SDSS,APASSJ031813.31-010711.7,49.555477,-1.119932,14.79699993133545,0.06400000303983688,14.680000305175781,0.017000000923871994,14.692999839782715,0.06300000101327896,14.862000465393066,0.017000000923871994,15.15999984741211,-0.0,0.06707016218570061,-0.002329999233552371,0.004200012062938185,0.004200012062938185,14.91100025177002,0.03799999877810478,14.855999946594238,0.06199999898672104,15.111000061035156,0.13600000739097595,15.1493988037109,0.0119542200118303,15.0143976211548,0.00699202343821526,15.022000312805176,0.03999999910593033,15.262999534606934,0.12399999797344208,12.699999809265137,,9.144000053405762,
HE 0317-2120,APASSJ031927.21-210913.4,49.863401,-21.153732,16.020999908447266,0.05000000074505806,15.72599983215332,0.035999998450279236,15.829000473022461,0.03200000151991844,15.741999626159668,0.05299999937415123,15.861000061035156,-0.0,-0.035890019353246316,-0.034800011781044304,0.006000011853757314,0.006000011853757314,15.574000358581543,0.057999998331069946,15.579999923706055,0.14399999380111694,15.710000038146973,,19.7151737213135,0.165037885308266,16.7083644866943,0.0241848155856133,15.71399974822998,0.0430000014603138,15.958999633789062,0.12999999523162842,13.444000244140625,,9.116000175476074,
BPM 85584,APASSJ031942.82+344221.6,49.928427,34.70602,14.23900032043457,0.05299999937415123,14.222999572753906,0.04899999871850014,14.128000259399414,0.04699999839067459,14.395999908447266,0.0430000014603138,14.70300006866455,0.041999999433755875,0.05993999802740291,-0.1643198382225819,0.00920001621125266,0.00920001621125266,14.567000389099121,0.032999999821186066,14.675000190734863,0.05900000035762787,14.567000389099121,0.07800000160932541,14.1604251861572,0.00582991680130363,14.2182321548462,0.00531251262873411,14.640000343322754,0.035999998450279236,14.718999862670898,0.07999999821186066,12.42300033569336,,8.644000053405762,
PG 0317+196,APASSJ032004.10+194733.4,50.017122,19.792623,15.670000076293945,0.04699999839067459,15.692000389099121,0.05400000140070915,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.013389983905653935,-0.029779991746181622,0.004899995929008583,0.004899995929008583,16.066999435424805,0.09000000357627869,15.791000366210938,0.17800000309944153,15.836000442504883,,,,,,16.309999465942383,0.10000000149011612,16.408000946044922,0.3720000088214874,11.942999839782715,,8.496999740600586,
HE 0318-0210;KUV 03184-0211,APASSJ032058.82-015958.6,50.245101,-1.999623,16.260000228881836,0.05900000035762787,16.045000076293945,0.06300000101327896,16.072999954223633,0.019999999552965164,16.163999557495117,0.04600000008940697,16.386999130249023,0.4009999930858612,0.037159920248086564,0.02883999732148368,0.024800003484415356,0.024800003484415356,16.2450008392334,0.09300000220537186,16.368000030517578,0.22499999403953552,16.600000381469727,,17.0097179412842,0.0330885499715805,16.4896659851074,0.0158657860010862,16.3439998626709,0.09099999815225601,16.336000442504883,,12.503000259399414,0.44600000977516174,9.12399959564209,
LB 1663; RE J0322-534,APASSJ032214.84-534517.2,50.561848,-53.754799,14.76099967956543,0.04500000178813934,14.927000045776367,0.03500000014901161,14.713000297546387,0.006000000052154064,15.17300033569336,0.041999999433755875,15.508000373840332,-0.0,0.007689995891269064,-0.06761987751815468,0.015999984134396072,0.015999984134396072,15.609999656677246,0.0689999982714653,15.684000015258789,0.125,15.755000114440918,0.257999986410141,13.4095020294189,0.00405236799269915,13.7870969772339,0.00297008315101266,16.051000595092773,0.054999999701976776,16.281999588012695,0.1850000023841858,13.244000434875488,,9.526000022888184,
(PHL 4402),APASSJ032231.94-190648.0,50.633086,-19.113348,16.003000259399414,0.03500000014901161,15.876999855041504,0.03200000151991844,15.868000030517578,0.032999999821186066,15.984999656677246,0.0820000022649765,16.108999252319336,0.035999998450279236,0.02608999147923896,-0.00240000122175843,0.004899995929008583,0.004899995929008583,16.059999465942383,0.08100000023841858,16.14699935913086,0.24500000476837158,15.866000175476074,,16.8415546417236,0.0101077603176236,16.473876953125,0.00519736111164093,15.866999626159668,0.04600000008940697,15.673999786376953,0.1080000028014183,13.02400016784668,,8.86400032043457,
032510.94-011116.8,APASSJ032510.72-011114.4,51.294677,-1.187354,16.517000198364258,0.1469999998807907,15.505999565124512,0.06300000101327896,16.135000228881836,0.054999999701976776,15.180999755859375,0.020999999716877937,14.194999694824219,0.050999999046325684,-0.009950004186976003,-0.018839987387764268,0.003800016020250041,0.003800016020250041,12.354999542236328,0.024000000208616257,11.78600025177002,0.027000000700354576,11.524999618530273,0.02500000037252903,19.4039459228516,0.0278657972812653,17.7899494171143,0.00732529349625111,11.401000022888184,0.023000000044703484,11.284000396728516,0.020999999716877937,11.423999786376953,0.17100000381469727,8.815999984741211,0.39100000262260437
WD 0322-019,APASSJ032511.22-014925.0,51.296762,-1.823614,17.007999420166016,0.05900000035762787,16.233999252319336,0.09600000083446503,16.570999145507812,0.05999999865889549,15.907999992370605,0.10100000351667404,15.62399959564209,0.11999999731779099,,,,,,,,,,,,,,,,,,,,,,
(PHL 1537),APASSJ032626.84-222413.3,51.61185,-22.403704,16.496000289916992,0.11299999803304672,16.374000549316406,0.10300000011920929,16.389999389648438,0.07000000029802322,16.618999481201172,-0.0,99.9990005493164,9.99899959564209,0.011249999715801096,0.05735987797379494,0.00510001195834775,0.00510001195834775,16.80900001525879,0.1599999964237213,17.472000122070312,,16.945999145507812,,16.1816635131836,0.0195139274001122,16.3109245300293,0.0145245306193829,17.37299919128418,0.13699999451637268,17.39900016784668,0.4749999940395355,13.234999656677246,,9.491999626159668,
BGK; SDSS,APASSJ032640.03-063606.2,51.666822,-6.601733,15.815999984741211,0.07100000232458115,15.741000175476074,0.032999999821186066,15.687999725341797,0.05299999937415123,15.92199993133545,0.06499999761581421,16.229999542236328,0.06300000101327896,0.047030040150275454,-0.07723008311586455,0.005199984161663451,0.005199984161663451,15.967000007629395,0.07500000298023224,15.996000289916992,0.14800000190734863,15.52400016784668,,15.6444082260132,0.00336977350525558,15.6682395935059,0.00178500998299569,16.020999908447266,0.07599999755620956,16.072999954223633,0.24899999797344208,12.420999526977539,,8.708000183105469,
(PHL 1541),APASSJ032705.07-193224.8,51.771131,-19.54023,16.023000717163086,0.06800000369548798,16.075000762939453,0.024000000208616257,15.944000244140625,0.05900000035762787,16.288999557495117,0.13099999725818634,16.424999237060547,0.2029999941587448,-0.012719988262688275,-0.01601999920239905,0.0043999920762871625,0.0043999920762871625,16.469999313354492,0.11699999868869781,17.26300048828125,,15.211000442504883,,15.1581907272339,0.00673951394855976,15.4166612625122,0.00434551201760769,,,,,,,,
HE 0325-4033,APASSJ032743.93-402327.0,51.933083,-40.390849,16.340999603271484,0.10300000011920929,16.264999389648438,0.10100000351667404,16.224000930786133,0.014000000432133675,16.409000396728516,0.014000000432133675,99.9990005493164,9.99899959564209,0.015959988377289847,-0.05201999993005302,0.012499991953518474,0.012499991953518474,16.19300079345703,0.10400000214576721,16.680999755859375,,16.21500015258789,,16.7932777404785,0.0332825817167759,16.6176300048828,0.0169632062315941,16.562000274658203,0.07000000029802322,16.56999969482422,0.20900000631809235,13.395999908447266,,9.538999557495117,
HS 0325+2142,APASSJ032825.30+215307.9,52.105455,21.885553,15.571000099182129,0.04100000113248825,15.447999954223633,0.035999998450279236,15.348999977111816,0.06800000369548798,15.66100025177002,0.04699999839067459,15.817000389099121,0.10100000351667404,0.0952401605900377,-0.09365004152641632,0.0047000159156596055,0.0047000159156596055,15.843999862670898,0.07400000095367432,15.892999649047852,0.1770000010728836,15.628000259399414,,15.8153858184814,0.0123123470693827,15.6412105560303,0.00698025757446885,15.97700023651123,0.07500000298023224,16.011999130249023,0.25200000405311584,12.517999649047852,,8.843999862670898,
LP 888-064; L 0587-077A,APASSJ032849.28-271857.6,52.205346,-27.316018,13.675000190734863,-0.0,12.984000205993652,-0.0,13.342000007629395,0.00800000037997961,12.736000061035156,0.006000000052154064,11.66100025177002,0.032999999821186066,,,,,,,,,,,,,,,,,,,,,,
HE 0328+0053; SDSS,APASSJ033133.91+010328.1,52.891317,1.05783,16.684999465942383,0.061000000685453415,16.804000854492188,0.14300000667572021,16.424999237060547,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.0054399959481088445,-0.0014699987787025748,0.005699988014384871,0.005699988014384871,,,,,,,15.1395177841187,0.00384066626429558,15.6342878341675,0.00286625022999942,,,,,,,,
HS 0329+1121,APASSJ033235.98+113132.5,53.149919,11.525702,16.385000228881836,0.07100000232458115,16.232999801635742,0.10400000214576721,16.229999542236328,0.03099999949336052,16.25200080871582,0.12300000339746475,99.9990005493164,9.99899959564209,0.005889996100449935,0.013880015831091441,0.004899995929008583,0.004899995929008583,16.601999282836914,0.1459999978542328,16.243999481201172,,17.30299949645996,,,,,,,,,,,,,
HE 0330-0059;KUV 03301-0100,APASSJ033236.82-004937.2,53.153438,-0.827,15.677000045776367,0.06400000303983688,15.784000396728516,0.09399999678134918,15.678000450134277,0.039000000804662704,16.020000457763672,0.028999999165534973,99.9990005493164,9.99899959564209,-0.011469996024970897,-0.016499987577844877,0.00560001581106917,0.00560001581106917,16.47100067138672,0.08900000154972076,16.166000366210938,,16.594999313354492,,14.2255563735962,0.00217650970444083,14.7428026199341,0.00176553591154516,16.65999984741211,0.11900000274181366,16.17300033569336,0.26899999380111694,12.277000427246094,,8.708000183105469,
KUV 03302-0143,APASSJ033243.44-013247.8,53.18101,-1.546618,17.01799964904785,0.04600000008940697,17.025999069213867,0.04800000041723251,16.88599967956543,-0.0,17.308000564575195,-0.0,99.9990005493164,9.99899959564209,0.0071999999818217475,-0.007769988224026747,0.006000011853757314,0.006000011853757314,,,,,,,15.4455251693726,0.00385638792067766,15.9564046859741,0.00314381602220237,,,,,,,,
033320.37+000720.7,APASSJ033320.47+000720.2,53.335326,0.122293,16.809999465942383,0.023000000044703484,16.520000457763672,0.11599999666213989,16.631000518798828,-0.0,16.374000549316406,-0.0,16.202999114990234,0.25,,,,,,,,,,,,,,,,,,,,,,
HE 0331-3541,APASSJ033352.49-353118.3,53.468716,-35.521754,14.71500015258789,0.017000000923871994,14.380000114440918,0.01899999938905239,14.524999618530273,0.02800000086426735,14.166000366210938,0.02199999988079071,13.354000091552734,0.04899999871850014,0.044520118535729125,-0.130709886434488,0.008899992371880217,0.008899992371880217,11.524999618530273,0.024000000208616257,10.989999771118164,0.024000000208616257,10.777000427246094,0.020999999716877937,13.7637538909912,0.00183749734424055,14.2334566116333,0.00143897673115134,10.664999961853027,0.023000000044703484,10.503999710083008,0.020999999716877937,10.409000396728516,0.03999999910593033,9.812000274658203,
HS 0331+2240,APASSJ033453.18+225008.5,53.721588,22.835708,15.14799976348877,0.08500000089406967,15.274999618530273,0.05700000002980232,15.093999862670898,0.017000000923871994,15.522000312805176,0.05700000002980232,15.682000160217285,0.05400000140070915,-0.01884999655885622,0.10837007794179954,0.0047000159156596055,0.0047000159156596055,15.715999603271484,0.05900000035762787,15.805999755859375,0.15299999713897705,15.668000221252441,,14.360894203186,0.006603735499084,14.6941585540771,0.00410042842850089,16.36199951171875,0.10599999874830246,16.47100067138672,0.3880000114440918,12.112000465393066,,9.003000259399414,
G37-44,APASSJ033517.58+321159.9,53.823262,32.199997,15.65999984741211,0.05400000140070915,15.501999855041504,0.03400000184774399,15.510000228881836,0.04100000113248825,15.50100040435791,0.08900000154972076,15.989999771118164,-0.0,0.27909000345971435,-0.2664799278136343,0.005000004148314474,0.005000004148314474,15.434000015258789,0.050999999046325684,15.407999992370605,0.09700000286102295,15.725000381469727,0.17399999499320984,,,16.3182601928711,0.0235115233808756,15.538000106811523,0.05900000035762787,16.48200035095215,0.3919999897480011,12.402000427246094,,8.840999603271484,
MCT 0333-3500,APASSJ033533.70-345002.3,53.890421,-34.833995,15.541000366210938,0.032999999821186066,15.685999870300293,0.0560000017285347,15.510000228881836,0.014999999664723873,15.998000144958496,0.07000000029802322,16.136999130249023,0.03999999910593033,0.01321999170613708,-0.029519998861360364,0.017099999240599573,0.017099999240599573,16.357999801635742,0.10499999672174454,16.235000610351562,,17.0,,14.0001735687256,0.00179835234303027,14.5668048858643,0.00141959940083325,16.92099952697754,0.07900000363588333,17.1299991607666,0.31700000166893005,13.215999603271484,,9.206999778747559,
(PHL 4465),APASSJ033602.68-215122.2,54.011198,-21.85618,15.517000198364258,0.0560000017285347,15.432999610900879,0.04600000008940697,15.364999771118164,0.0,15.626999855041504,0.0,15.630999565124512,-0.0,-0.050919839122798294,-0.05824008258059621,0.016300008792313747,0.016300008792313747,15.746999740600586,0.06499999761581421,15.79699993133545,0.16500000655651093,15.61299991607666,0.22599999606609344,,,,,16.202999114990234,0.07199999690055847,16.2189998626709,0.2290000021457672,12.79699993133545,,9.312999725341797,
HE 0336-0741,APASSJ033826.89-073156.4,54.612059,-7.532342,16.576000213623047,0.1979999989271164,16.406999588012695,0.09700000286102295,16.42099952697754,0.02199999988079071,16.701000213623047,0.029999999329447746,99.9990005493164,9.99899959564209,0.07899983684183098,-0.10235016234219074,0.005900004043724039,0.005900004043724039,16.924999237060547,0.15199999511241913,16.38599967956543,,15.668999671936035,,,,,,,,,,,,,
KUV 03363+0400,APASSJ033856.22+040943.1,54.734277,4.161992,17.041000366210938,0.19699999690055847,16.663999557495117,0.14300000667572021,16.750999450683594,0.06599999964237213,16.732999801635742,0.29499998688697815,99.9990005493164,9.99899959564209,0.12889008357888088,-0.07607015868416056,0.005299991971696727,0.005299991971696727,16.25200080871582,0.13300000131130219,15.515000343322754,,16.44099998474121,,,,17.9734344482422,0.0308925379067659,16.259000778198242,0.08799999952316284,16.225000381469727,,11.781000137329102,0.23499999940395355,9.057000160217285,
HS 0337+0939,APASSJ033958.58+094911.0,54.994113,9.819735,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.420000076293945,0.00800000037997961,16.802000045776367,0.210999995470047,99.9990005493164,9.99899959564209,0.012049991801177384,0.006850008048786549,0.0054000001910026185,0.0054000001910026185,,,,,,,17.264310836792,0.0316876545548439,16.8830013275146,0.0196945052593946,17.174999237060547,0.210999995470047,16.21299934387207,0.3089999854564667,12.487000465393066,,8.972000122070312,
(PHL 8735),APASSJ034018.24-301537.7,55.076037,-30.260479,16.18400001525879,0.06499999761581421,15.916999816894531,0.03400000184774399,15.991999626159668,0.039000000804662704,15.982999801635742,0.019999999552965164,16.35300064086914,-0.0,-0.06275987980188802,-0.15104988415259868,0.005199984161663451,0.005199984161663451,15.843000411987305,0.07199999690055847,15.777000427246094,0.1379999965429306,15.57800006866455,0.23399999737739563,,,,,15.829000473022461,0.04500000178813934,15.70199966430664,0.10999999940395355,12.85200023651123,,9.633000373840332,
GD 47; LP 653-026,APASSJ034154.62-032238.9,55.477591,-3.377498,15.437000274658203,0.029999999329447746,15.222999572753906,0.028999999165534973,15.239999771118164,0.029999999329447746,15.397000312805176,0.03700000047683716,15.743000030517578,0.014999999664723873,0.22712002974003553,0.03638987873273436,0.0054000001910026185,0.0054000001910026185,15.475000381469727,0.0560000017285347,15.640999794006348,0.12700000405311584,15.458999633789062,0.19200000166893005,16.2588195800781,0.0281962193548679,15.6843948364258,0.0151985073462129,15.567000389099121,0.05400000140070915,15.508999824523926,0.14399999380111694,12.411999702453613,,8.946999549865723,0.43799999356269836
KUV 03399+0015,APASSJ034229.99+002417.3,55.624985,0.404821,16.57900047302246,0.008999999612569809,16.496000289916992,-0.0,16.482999801635742,-0.0,16.56100082397461,0.13500000536441803,99.9990005493164,9.99899959564209,0.0010500011740077753,-0.017669988301349804,0.004899995929008583,0.004899995929008583,16.576000213623047,0.15800000727176666,15.854000091552734,,15.59000015258789,,17.4431114196777,0.0583174899220467,16.8413429260254,0.0258696172386408,16.68400001525879,0.12600000202655792,16.780000686645508,,12.595999717712402,,9.121000289916992,
GD48,APASSJ034328.82-131818.1,55.870109,-13.305028,16.395000457763672,0.050999999046325684,16.024999618530273,0.0430000014603138,16.21299934387207,0.017999999225139618,16.17799949645996,0.08500000089406967,15.564000129699707,0.11299999803304672,,,,,,,,,,,,,,,,,,,,,,
BPM 31594,APASSJ034329.16-454902.6,55.871526,-45.817416,15.187000274658203,0.03999999910593033,14.949999809265137,0.04399999976158142,15.032999992370605,0.07000000029802322,15.107999801635742,0.017999999225139618,15.265000343322754,0.054999999701976776,0.11283983913017437,0.14817995979683474,0.009799991858017165,0.009799991858017165,15.052000045776367,0.0430000014603138,15.083000183105469,0.07500000298023224,14.972999572753906,0.12999999523162842,16.54905128479,0.0263473428785801,15.6104259490967,0.0103987026959658,14.930999755859375,0.029999999329447746,14.973999977111816,0.05299999937415123,13.520000457763672,,9.605999946594238,
HE 0341+0206; KUV 03416+0206,APASSJ034410.71+021530.5,56.04463,2.258486,15.366999626159668,0.010999999940395355,15.437000274658203,0.023000000044703484,15.298999786376953,0.08299999684095383,15.673999786376953,0.04399999976158142,16.04400062561035,0.06499999761581421,-0.009590003901394084,0.029049983641016297,0.005000004148314474,0.005000004148314474,15.920000076293945,0.08299999684095383,16.19099998474121,,15.708000183105469,0.28299999237060547,14.465576171875,0.0185313690453768,15.0011224746704,0.0124045209959149,16.05699920654297,0.07999999821186066,16.341999053955078,0.3190000057220459,12.718999862670898,,9.038000106811523,
WD 0341+182,APASSJ034435.20+182556.1,56.146701,18.432277,15.553999900817871,0.039000000804662704,15.26099967956543,0.18000000715255737,15.312999725341797,0.014000000432133675,15.265999794006348,0.26600000262260437,15.029000282287598,0.11500000208616257,,,,,,,,,,,,,,,,,,,,,,
KUV 0898-06; SDSS,APASSJ034625.18-003838.7,56.604936,-0.644106,14.685999870300293,0.010999999940395355,14.932999610900879,0.11900000274181366,14.696000099182129,0.035999998450279236,15.166999816894531,0.054999999701976776,15.461000442504883,0.11100000143051147,0.019550016440916806,-0.008089991933957208,0.005299991971696727,0.005299991971696727,15.482999801635742,0.04699999839067459,15.722000122070312,0.11900000274181366,15.930000305175781,0.28200000524520874,13.1801872253418,0.002672856207937,13.9358816146851,0.00140845542773604,15.885000228881836,0.06700000166893005,16.22100067138672,0.2770000100135803,12.687999725341797,,9.10099983215332,
KUV 03442+0719,APASSJ034651.29+072802.9,56.713712,7.467491,16.844999313354492,0.08100000023841858,16.61199951171875,0.0860000029206276,16.576000213623047,0.06199999898672104,16.822999954223633,0.07999999821186066,16.513999938964844,-0.0,-8.899992167243909E-4,-0.025700003789097536,0.00510001195834775,0.00510001195834775,16.469999313354492,0.11299999803304672,17.665000915527344,,15.956000328063965,,19.31369972229,0.113865748047829,17.5145397186279,0.0274451021105051,,,,,,,,
WD 0344+014,APASSJ034707.03+013843.6,56.7793,1.645451,17.584999084472656,-0.0,16.624000549316406,-0.0,16.97599983215332,0.10700000077486038,16.284000396728516,0.10199999809265137,15.92199993133545,-0.0,0.2346800349187106,-0.4102487931959331,0.004100003843632294,0.004100003843632294,14.996999740600586,0.03999999910593033,14.87399959564209,0.0949999988079071,14.70300006866455,0.12399999797344208,,,,,,,,,,,,
03473+4358,APASSJ034722.23+435858.0,56.842648,43.982805,14.050999641418457,0.02800000086426735,13.956000328063965,0.032999999821186066,13.916000366210938,0.050999999046325684,14.100000381469727,0.019999999552965164,14.402999877929688,0.0989999994635582,-0.1632499144761823,0.0774000000092201,0.0038999878142931266,0.0038999878142931266,14.229000091552734,0.03099999949336052,14.29800033569336,0.05299999937415123,14.36299991607666,0.06800000369548798,,,14.2736644744873,0.0100148534402251,14.428999900817871,0.03200000151991844,14.63700008392334,0.07100000232458115,12.008999824523926,0.25600001215934753,9.074999809265137,
SDSS_J034822.29+113303.37,APASSJ034822.32+113303.0,57.09301,11.550838,16.363000869750977,0.05700000002980232,16.42300033569336,0.09300000220537186,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.005760000067311921,-0.003909996166839846,0.004899995929008583,0.004899995929008583,16.368000030517578,0.10700000077486038,16.33799934387207,0.2540000081062317,16.097999572753906,,,,,,17.076000213623047,0.18400000035762787,16.614999771118164,0.4309999942779541,12.571000099182129,,9.067000389099121,
J034831.33+004616.2,APASSJ034831.34+004616.3,57.130587,0.77122,15.630000114440918,0.03400000184774399,15.795999526977539,0.05999999865889549,15.555000305175781,0.017000000923871994,15.916999816894531,0.0989999994635582,99.9990005493164,9.99899959564209,0.008999999772640876,-0.008600003729952732,0.00560001581106917,0.00560001581106917,16.051000595092773,0.10199999809265137,15.793000221252441,,16.805999755859375,,14.1950159072876,0.00230201659724116,14.7930202484131,0.00195506867021322,16.729000091552734,0.125,16.240999221801758,0.2630000114440918,12.737000465393066,,9.196999549865723,
HS 0345+1324,APASSJ034839.60+133328.8,57.165018,13.558016,16.12299919128418,0.00800000037997961,16.086000442504883,0.11999999731779099,15.98900032043457,0.03400000184774399,16.363000869750977,0.057999998331069946,99.9990005493164,9.99899959564209,-0.020450016745598987,-6.199992071742599E-4,0.005000004148314474,0.005000004148314474,16.516000747680664,0.10700000077486038,16.695999145507812,,16.27199935913086,,14.9477834701538,0.012604589574039,15.3966569900513,0.00943541526794434,,,,,,,,
GD 50; GR 288; SDSS,APASSJ034850.21-005834.1,57.209237,-0.976148,13.8100004196167,0.012000000104308128,14.081999778747559,-0.0,13.821999549865723,0.05700000002980232,14.234000205993652,-0.0,14.680999755859375,0.11400000005960464,,,,,,,,,,,,,,,,,,,,,,
HS 0346+0755,APASSJ034915.31+080453.4,57.31382,8.0815,16.961999893188477,-0.07199999690055847,16.781999588012695,0.20499999821186066,16.843000411987305,-0.0,17.014999389648438,-0.0,99.9990005493164,9.99899959564209,-0.007369992181338603,-0.006479999819930526,0.005699988014384871,0.005699988014384871,,,,,,,,,,,,,,,,,,
HE 0348-4445,APASSJ034959.37-443626.3,57.497414,-44.607332,16.0939998626709,0.0729999989271164,16.138999938964844,0.07500000298023224,15.996000289916992,0.03400000184774399,16.416000366210938,0.03200000151991844,99.9990005493164,9.99899959564209,-0.008939988128986442,0.02620000723254634,0.01410001132171601,0.01410001132171601,16.45400047302246,0.12300000339746475,17.67300033569336,,15.9350004196167,,15.2848682403564,0.0180132407695055,15.5977602005005,0.0131289251148701,17.03499984741211,0.08900000154972076,17.326000213623047,0.36800000071525574,13.538999557495117,,9.741000175476074,
GD 51; LP 713-034,APASSJ035014.74-133512.6,57.561426,-13.58686,15.276000022888184,0.03799999877810478,15.008999824523926,0.03400000184774399,15.07699966430664,0.013000000268220901,14.96500015258789,0.027000000700354576,14.032999992370605,0.09399999678134918,0.1657000757404603,0.08242992116720416,0.01950001151271863,0.01929999671119731,12.079999923706055,0.028999999165534973,11.539999961853027,0.028999999165534973,11.295999526977539,0.023000000044703484,15.2004356384277,0.0202198158949614,15.2949876785278,0.0139026371762156,11.059000015258789,0.024000000208616257,10.930999755859375,0.023000000044703484,10.805999755859375,0.09399999678134918,9.159000396728516,
HE 0348-2404,APASSJ035038.76-235544.3,57.661531,-23.928978,16.267000198364258,0.1770000010728836,16.10700035095215,0.04600000008940697,16.18899917602539,0.00800000037997961,16.378000259399414,0.0949999988079071,16.69300079345703,-0.0,0.015099983829713892,0.01221001166413771,0.004799988118975307,0.004799988118975307,16.381000518798828,0.11800000071525574,16.302000045776367,0.23800000548362732,15.543000221252441,,,,16.4251823425293,0.0272095389664173,,,,,,,,
HE 0349-2537,APASSJ035141.27-252816.7,57.921967,-25.471332,15.595999717712402,0.05900000035762787,15.670000076293945,0.032999999821186066,15.640999794006348,0.1459999978542328,15.883999824523926,0.061000000685453415,16.113000869750977,-0.0,-0.02284999136463739,-0.02499001238902565,0.00510001195834775,0.00510001195834775,16.180999755859375,0.09399999678134918,16.51099967956543,0.2639999985694885,16.003000259399414,0.31299999356269836,,,15.0450286865234,0.0146777434274554,16.75200080871582,0.11400000005960464,16.913999557495117,0.4169999957084656,12.991000175476074,,9.256999969482422,
KUV 03493+0131,APASSJ035151.70+013947.1,57.965419,1.66309,16.332000732421875,0.035999998450279236,16.29400062561035,0.04699999839067459,16.299999237060547,0.0689999982714653,16.385000228881836,0.10700000077486038,16.36400032043457,-0.0,0.019400003293412738,-0.018280007498105988,0.005299991971696727,0.005299991971696727,,,,,,,,,,,13.300000190734863,0.026000000536441803,13.154999732971191,0.03200000151991844,12.35099983215332,,8.864999771118164,
GD 52,APASSJ035200.08+340728.1,58.000374,34.124498,15.246999740600586,0.07100000232458115,15.121999740600586,0.054999999701976776,15.137999534606934,0.17399999499320984,15.348999977111816,0.0860000029206276,15.211000442504883,-0.0,0.15981012547854334,-0.08814996108412743,0.005000004148314474,0.005000004148314474,15.515000343322754,0.05999999865889549,15.36299991607666,0.1080000028014183,15.812000274658203,0.2549999952316284,,,15.5677309036255,0.018524382263422,15.710000038146973,0.06700000166893005,15.918000221252441,0.23600000143051147,11.984999656677246,0.2919999957084656,9.048999786376953,
J035343.66-000434.2,APASSJ035343.62-000434.9,58.431784,-0.076364,15.428999900817871,0.05000000074505806,15.583999633789062,0.027000000700354576,15.402999877929688,0.03400000184774399,15.894000053405762,-0.05299999937415123,16.165000915527344,-0.0,-0.01410001132171601,-0.09572003764333203,0.004799988118975307,0.004799988118975307,16.1299991607666,0.06599999964237213,16.30500030517578,0.16899999976158142,16.075000762939453,,14.0149688720703,0.00209359708242118,14.5619258880615,0.00178480707108974,16.329999923706055,0.09300000220537186,16.256999969482422,,12.206000328063965,0.39100000262260437,8.8100004196167,
KUV 03520+0500,APASSJ035440.15+050846.0,58.667301,5.14613,16.155000686645508,0.06499999761581421,16.34600067138672,0.013000000268220901,16.16699981689453,0.00800000037997961,16.6200008392334,0.11599999666213989,99.9990005493164,9.99899959564209,-0.009950004186976003,-0.01680998375377385,0.00560001581106917,0.00560001581106917,,,,,,,14.5178537368774,0.0124640855938196,15.0199718475342,0.00936509110033512,,,,,,,,
HE 0352+0149; KUV 03521+0150,APASSJ035443.54+015841.1,58.681456,1.978093,15.531000137329102,0.03700000047683716,15.569000244140625,0.0860000029206276,15.447999954223633,0.017999999225139618,15.815999984741211,0.039000000804662704,16.023000717163086,-0.0,0.09767987721716054,-0.025809983526414726,0.004499999886320438,0.004499999886320438,16.132999420166016,0.11299999803304672,17.2810001373291,,15.409000396728516,,,,14.9403057098389,0.0140278888866305,16.409000396728516,0.09799999743700027,15.972000122070312,0.2150000035762787,12.555000305175781,0.4519999921321869,9.07800006866455,
G80-34,APASSJ035454.25+074606.2,58.72608,7.768409,16.667999267578125,0.04100000113248825,16.39900016784668,0.07500000298023224,16.490999221801758,0.00800000037997961,16.54599952697754,0.029999999329447746,99.9990005493164,9.99899959564209,0.08001000023796223,-0.1610099949175492,0.03620015959313605,0.03620015959313605,16.39699935913086,0.11999999731779099,16.256000518798828,,16.764999389648438,,18.2225799560547,0.0647370666265488,17.1527233123779,0.0244737863540649,16.58099937438965,0.11999999731779099,16.113000869750977,0.2639999985694885,12.35200023651123,,9.02299976348877,
HS 0352+0938; HZ 4,APASSJ035522.12+094718.1,58.842185,9.788376,14.62600040435791,0.03500000014901161,14.49899959564209,0.04899999871850014,14.4350004196167,0.026000000536441803,14.664999961853027,0.041999999433755875,14.975000381469727,0.08100000023841858,0.1706198338069953,-0.002130001212208299,0.004200012062938185,0.004200012062938185,14.831000328063965,0.04100000113248825,14.866000175476074,0.05900000035762787,15.060999870300293,0.0989999994635582,14.5986385345459,0.00275304540991783,14.5785236358643,0.00190742767881602,14.958000183105469,0.04100000113248825,15.232999801635742,0.12099999934434891,11.918999671936035,,9.017999649047852,
KUV 03561+0807,APASSJ035847.98+081544.5,59.699941,8.262369,15.755000114440918,0.07500000298023224,15.942000389099121,0.12399999797344208,15.746999740600586,0.06199999898672104,16.052000045776367,0.06700000166893005,99.9990005493164,9.99899959564209,0.0035399989883444505,-0.006310008029686287,0.005299991971696727,0.005299991971696727,16.382999420166016,0.10199999809265137,16.118999481201172,,17.211000442504883,,14.4273118972778,0.0117195751518011,14.944709777832,0.00846549775451422,17.070999145507812,0.18799999356269836,16.891000747680664,,12.526000022888184,,8.619999885559082,
Ton S 392,APASSJ035904.91-231225.5,59.770466,-23.207095,15.71500015258789,0.09399999678134918,15.871000289916992,0.027000000700354576,15.6850004196167,0.026000000536441803,15.996000289916992,0.0430000014603138,16.10700035095215,0.11500000208616257,-7.599996024509892E-4,0.038279880027403124,0.004100003843632294,0.004100003843632294,14.961000442504883,0.04399999976158142,14.593999862670898,0.05999999865889549,14.255999565124512,0.06499999761581421,,,,,14.21399974822998,0.029999999329447746,14.010000228881836,0.041999999433755875,12.815999984741211,,8.664999961853027,
HE 0358-5127,APASSJ035938.15-511839.5,59.908974,-51.310977,15.661999702453613,0.05900000035762787,15.73900032043457,0.06199999898672104,15.57800006866455,0.03099999949336052,16.024999618530273,0.08900000154972076,16.400999069213867,0.0,-0.006900012158439495,-0.005289984028422623,0.011599991648836294,0.011599991648836294,16.48200035095215,0.11999999731779099,16.29800033569336,0.2150000035762787,15.399999618530273,,14.5315999984741,0.0105981165543199,14.9212026596069,0.00855929590761662,16.503999710083008,0.054999999701976776,16.867000579833984,0.20999999344348907,13.484000205993652,,9.305999755859375,
WD 0357+081,APASSJ040026.39+081402.6,60.109991,8.234064,16.68899917602539,0.12800000607967377,15.871000289916992,0.012000000104308128,16.202999114990234,0.014000000432133675,15.630999565124512,0.04699999839067459,15.529999732971191,-0.0,-0.3609396022511646,-0.39431159966625273,0.003999996033599018,0.003999996033599018,14.562000274658203,0.03799999877810478,14.343000411987305,0.0560000017285347,14.121999740600586,0.05700000002980232,,,,,,,,,,,,
HS 0400+1451,APASSJ040342.21+145928.4,60.925898,14.991241,15.13599967956543,0.057999998331069946,14.928000450134277,0.0560000017285347,14.918999671936035,0.03099999949336052,15.093999862670898,0.10300000011920929,15.409000396728516,0.006000000052154064,,,,,,,,,,,,,,,,,,,,,,
LB 1240,APASSJ040434.24+250849.1,61.142669,25.146979,13.95300006866455,0.08799999952316284,13.817000389099121,0.0,13.744999885559082,0.08100000023841858,13.982999801635742,0.03700000047683716,14.147000312805176,-0.0,0.12915000115754083,-0.22017997107468545,0.0035999999909108737,0.0035999999909108737,13.90999984741211,0.02800000086426735,13.968000411987305,0.04600000008940697,14.00100040435791,0.05400000140070915,14.7644233703613,0.0120699852705002,14.4351291656494,0.00652714213356376,14.08899974822998,0.029999999329447746,14.128000259399414,0.05900000035762787,12.520999908447266,,8.911999702453613,
HS 0401+1454,APASSJ040434.98+150225.5,61.145763,15.040438,16.15999984741211,0.11900000274181366,15.883999824523926,0.13199999928474426,15.90999984741211,-0.0,16.173999786376953,-0.0,99.9990005493164,9.99899959564209,0.012480012082960457,-0.08870004312484525,0.004899995929008583,0.005299991971696727,16.163000106811523,0.09300000220537186,16.60099983215332,,15.982999801635742,0.33899998664855957,16.7880916595459,0.0196396037936211,16.333215713501,0.0106480428948998,16.415000915527344,0.11100000143051147,15.022000312805176,0.10999999940395355,12.08899974822998,0.3540000021457672,9.032999992370605,
HE 0403-4129,APASSJ040530.07-412108.7,61.375313,-41.352435,16.190000534057617,0.05000000074505806,16.35099983215332,0.1720000058412552,16.118000030517578,0.03700000047683716,16.312999725341797,0.017000000923871994,99.9990005493164,9.99899959564209,-0.030610006433562376,0.002679998328858346,0.011900016306753969,0.011900016306753969,16.82200050354004,0.1420000046491623,16.860000610351562,,17.16900062561035,,,,,,16.986000061035156,0.10300000011920929,16.90399932861328,0.32600000500679016,13.1899995803833,,9.57800006866455,
LEHPM_1-3634,APASSJ040533.30-505558.0,61.388752,-50.932785,16.059999465942383,0.08100000023841858,15.779000282287598,0.07199999690055847,16.378000259399414,0.9120000004768372,15.85099983215332,0.03799999877810478,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
Rubin 89,APASSJ040606.97+543131.7,61.529068,54.525475,15.390999794006348,0.11599999666213989,15.4350004196167,0.12200000137090683,15.237000465393066,0.03099999949336052,15.602999687194824,0.10199999809265137,15.975000381469727,0.23199999332427979,-0.09357011877000332,0.01658998826314928,0.004899995929008583,0.004899995929008583,15.73799991607666,0.06700000166893005,15.604000091552734,0.12399999797344208,15.940999984741211,0.25,,,,,,,,,,,,
(PPM 710547),APASSJ040711.24-184433.4,61.796854,-18.742636,15.85099983215332,0.10700000077486038,15.855999946594238,0.061000000685453415,15.715999603271484,0.039000000804662704,16.023000717163086,0.04100000113248825,99.9990005493164,9.99899959564209,0.03557998716132715,-0.0014900004430273839,0.004200012062938185,0.004200012062938185,16.29199981689453,0.10300000011920929,16.20400047302246,0.1940000057220459,14.956999778747559,,,,,,16.64299964904785,0.10400000214576721,16.40999984741211,,12.880000114440918,,8.934000015258789,
GH 7-112; LP 414-101,APASSJ040928.97+170754.0,62.370736,17.131688,15.381999969482422,0.0689999982714653,15.303999900817871,0.04899999871850014,15.243000030517578,0.03099999949336052,15.484000205993652,0.05900000035762787,15.720000267028809,0.15700000524520874,0.1046498422510922,-0.028829988150391728,0.004499999886320438,0.004499999886320438,15.70199966430664,0.06499999761581421,15.472999572753906,0.11999999731779099,15.727999687194824,,15.2062740325928,0.00109729671385139,15.2566204071045,3.59388533979654E-4,15.88700008392334,0.07500000298023224,16.167999267578125,0.2930000126361847,12.043000221252441,0.3440000116825104,9.130999565124512,
HZ 10; HS 0407+1754,APASSJ041010.33+180223.2,62.543056,18.039794,14.307000160217285,0.023000000044703484,14.182999610900879,0.03500000014901161,14.130999565124512,0.008999999612569809,14.380000114440918,0.08699999749660492,14.590999603271484,0.09099999815225601,0.07275996176758781,-0.08618003703304566,0.0038999878142931266,0.0038999878142931266,14.423999786376953,0.03500000014901161,14.508999824523926,0.05999999865889549,14.458999633789062,0.07999999821186066,,,,,14.51099967956543,0.03500000014901161,14.96399974822998,0.10700000077486038,12.178999900817871,,8.913000106811523,
GD 56; GR 571,APASSJ041102.18-035823.8,62.759121,-3.973286,15.633000373840332,0.04899999871850014,15.527999877929688,0.08399999886751175,15.51200008392334,0.057999998331069946,15.793999671936035,0.06599999964237213,15.944000244140625,0.0560000017285347,0.0011700000072778494,-0.12803003482986242,0.006599987909794436,0.006599987909794436,15.869999885559082,0.061000000685453415,15.991000175476074,0.1289999932050705,15.4399995803833,0.17499999701976776,15.5798664093018,0.0178914181888103,15.5917720794678,0.0115896016359329,13.888999938964844,0.02800000086426735,13.022000312805176,0.029999999329447746,11.5649995803833,0.18299999833106995,9.206999778747559,
HE 0409-5154,APASSJ041110.16-514650.7,62.79237,-51.780772,16.04599952697754,0.03999999910593033,15.907999992370605,0.0560000017285347,15.904999732971191,0.026000000536441803,15.95199966430664,0.0729999989271164,99.9990005493164,9.99899959564209,0.011409984381316463,-0.0294800047413446,0.018899999849963933,0.018899999849963933,,,,,,,,,15.2677507400513,0.0132520757615566,,,,,,,,
HE 0409-3233,APASSJ041121.12-322615.8,62.838033,-32.437748,16.047000885009766,0.07699999958276749,15.942000389099121,0.054999999701976776,15.913000106811523,0.0430000014603138,16.06999969482422,0.04699999839067459,15.585000038146973,0.14900000393390656,-0.04506011937337462,-0.09780011823750101,0.004100003843632294,0.004100003843632294,13.92300033569336,0.023000000044703484,13.487000465393066,0.02500000037252903,13.121000289916992,0.03400000184774399,15.5290431976318,0.0197337791323662,15.7606058120728,0.0137623893097043,12.979999542236328,0.024000000208616257,12.78499984741211,0.027000000700354576,12.26099967956543,,9.267000198364258,
G_160-51,APASSJ041226.55-111747.6,63.110637,-11.29658,15.854999542236328,0.09399999678134918,15.482999801635742,0.07100000232458115,15.607000350952148,0.03700000047683716,15.416999816894531,0.07400000095367432,15.442999839782715,0.13199999928474426,0.2842999325366691,-0.03990996046923101,0.004100003843632294,0.004100003843632294,14.809000015258789,0.03200000151991844,14.722999572753906,0.07100000232458115,14.682999610900879,0.09600000083446503,,,17.4008140563965,0.0158952586352825,14.70300006866455,0.03400000184774399,14.781000137329102,0.0689999982714653,12.317999839782715,,9.168000221252441,
(GD 57),APASSJ041229.06-113004.6,63.121103,-11.501285,16.083999633789062,0.020999999716877937,15.977999687194824,0.07900000363588333,15.89799976348877,0.020999999716877937,16.038000106811523,0.06700000166893005,99.9990005493164,9.99899959564209,0.05946012097410858,0.11874995834659785,0.004799988118975307,0.004799988118975307,16.02400016784668,0.08399999886751175,16.04199981689453,0.19699999690055847,15.647000312805176,0.23600000143051147,16.4077053070068,0.0123420441523194,16.2692756652832,0.00941250286996365,16.1560001373291,0.07500000298023224,16.006000518798828,0.2150000035762787,12.501999855041504,,9.196999549865723,
HS 0409+1144; HZ 2,APASSJ041243.60+115147.7,63.181691,11.863277,13.854000091552734,0.05400000140070915,13.91100025177002,0.026000000536441803,13.736000061035156,0.041999999433755875,14.116000175476074,0.02800000086426735,14.434000015258789,0.01899999938905239,0.06198012051754631,-0.09101987889152952,0.0014000003716319043,0.0011999987691524439,14.335000038146973,0.029999999329447746,14.531000137329102,0.06400000303983688,14.442000389099121,0.061000000685453415,13.2160758972168,0.001320228446275,13.477689743042,9.00288694538176E-4,14.571000099182129,0.03799999877810478,14.685999870300293,0.0860000029206276,12.416999816894531,,9.043000221252441,
GD58,APASSJ041338.75-080131.0,63.411491,-8.02528,16.56800079345703,,16.275999069213867,,16.350000381469727,0.0820000022649765,16.29400062561035,0.06300000101327896,16.375999450683594,,0.09923003817675635,-0.17592983494978398,0.006300000086412183,0.006300000086412183,16.038999557495117,0.07800000160932541,15.677000045776367,0.12600000202655792,15.630000114440918,0.2280000001192093,21.1833457946777,0.356918156147003,17.5286273956299,0.0395810268819332,15.98799991607666,0.07000000029802322,15.819000244140625,0.1860000044107437,12.70199966430664,,9.069999694824219,
(GD 59),APASSJ041458.27+064007.6,63.7428,6.668785,15.49899959564209,0.057999998331069946,15.29800033569336,0.04800000041723251,15.300000190734863,0.05299999937415123,15.420000076293945,0.05900000035762787,15.704000473022461,0.04399999976158142,0.0662198377540335,-0.11487995507195592,0.00460000810562633,0.00460000810562633,15.531000137329102,0.04399999976158142,15.505999565124512,0.0949999988079071,15.373000144958496,0.10999999940395355,16.1621475219727,0.0236036647111177,15.7185430526733,0.0117744589224458,15.657999992370605,0.05900000035762787,15.361000061035156,0.13699999451637268,12.357000350952148,0.4090000092983246,8.295000076293945,
40 Eri B,APASSJ041519.77-074011.8,63.832393,-7.669969,9.430999755859375,-0.003000000026077032,9.284000396728516,-0.0,9.302000045776367,-0.0,9.354999542236328,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
HE_0413-3306,APASSJ041520.61-325911.1,63.835894,-32.986418,16.235000610351562,0.06300000101327896,15.902999877929688,0.07199999690055847,16.02199935913086,0.017000000923871994,15.729999542236328,0.06300000101327896,14.862000465393066,0.11100000143051147,-0.0010299996120011201,0.02465999950800324,0.011000016002071789,0.011000016002071789,12.85200023651123,0.024000000208616257,12.244999885559082,0.027000000700354576,11.987000465393066,0.024000000208616257,,,,,11.79699993133545,0.023000000044703484,11.675000190734863,0.02199999988079071,11.899999618530273,0.17399999499320984,9.38599967956543,
HE 0414-4039,APASSJ041603.01-403213.1,64.012553,-40.536977,16.049999237060547,0.05299999937415123,16.132999420166016,0.08399999886751175,15.95300006866455,0.07400000095367432,16.29199981689453,0.08299999684095383,16.201000213623047,-0.0,0.04799016096512787,-0.04415004113980103,0.013299984038894763,0.013299984038894763,16.61199951171875,0.15000000596046448,16.7189998626709,0.33399999141693115,16.738000869750977,,15.1820468902588,0.0213922169059515,15.4550113677979,0.014862347394228,16.91900062561035,0.11100000143051147,16.613000869750977,,13.133000373840332,,9.163999557495117,
HE_0414-0434,APASSJ041652.66-042724.7,64.219439,-4.456862,15.342000007629395,0.027000000700354576,15.307000160217285,0.017999999225139618,15.204000473022461,0.032999999821186066,15.378000259399414,0.05900000035762787,15.60099983215332,0.19699999690055847,0.009799991858017165,-0.042549840873107314,0.006699996129100327,0.006699996129100327,15.461000442504883,0.039000000804662704,15.638999938964844,0.10499999672174454,15.515000343322754,0.1899999976158142,,,15.4714784622192,0.00404740031808615,15.635000228881836,0.05700000002980232,15.692999839782715,0.1850000023841858,12.659000396728516,,8.97599983215332,
HE 0416-5505,APASSJ041711.44-545746.8,64.297704,-54.963023,15.130999565124512,0.017000000923871994,15.347000122070312,0.029999999329447746,15.079000473022461,0.04100000113248825,15.531000137329102,0.07699999958276749,15.831000328063965,0.1589999943971634,0.039819959783926606,0.018979991364176385,0.014299991744337603,0.014299991744337603,15.925999641418457,0.10199999809265137,16.233999252319336,0.0,16.31599998474121,0.0,13.646951675415,0.00203738524578512,14.2911691665649,0.00141551590058953,16.520999908447266,0.05400000140070915,17.243999481201172,0.2709999978542328,13.772000312805176,,9.998000144958496,
HE 0416-3852,APASSJ041804.21-384518.8,64.517581,-38.755236,16.114999771118164,0.0430000014603138,16.125999450683594,0.2290000021457672,16.049999237060547,0.00800000037997961,16.214000701904297,-0.0,99.9990005493164,9.99899959564209,0.04584995986078866,0.061139880563132465,0.012300012349442113,0.012300012349442113,16.45800018310547,0.13500000536441803,16.594999313354492,,15.574999809265137,,,,,,16.5939998626709,0.07999999821186066,17.0049991607666,0.3610000014305115,12.829999923706055,,9.456000328063965,
HE 0416-1034,APASSJ041847.90-102708.4,64.699586,-10.452358,15.303999900817871,0.024000000208616257,15.368000030517578,0.03099999949336052,15.229000091552734,0.013000000268220901,15.628000259399414,0.028999999165534973,15.89799976348877,-0.0,0.04147992040088866,0.027159983983437996,0.005799995824418147,0.005799995824418147,15.99899959564209,0.0729999989271164,15.991000175476074,0.17599999904632568,15.454000473022461,,14.0047292709351,0.0103961024433374,14.4840793609619,0.00852157361805439,16.208999633789062,0.07800000160932541,16.452999114990234,0.30799999833106995,12.3100004196167,,9.168999671936035,
HL Tau 76,APASSJ041856.69+271747.4,64.736227,27.296525,15.16100025177002,0.10499999672174454,14.918999671936035,0.0820000022649765,15.024999618530273,0.1120000034570694,15.07800006866455,0.19900000095367432,15.456000328063965,0.07400000095367432,0.06320988322841004,-0.07635996298631653,0.004200012062938185,0.004200012062938185,15.133999824523926,0.03799999877810478,15.361000061035156,0.09000000357627869,15.0649995803833,0.09399999678134918,,,,,15.166000366210938,0.04699999839067459,15.454000473022461,0.17299999296665192,12.440999984741211,,8.668999671936035,
BPM 17731,APASSJ041909.90-535046.0,64.791283,-53.846129,15.206000328063965,0.05000000074505806,15.276000022888184,0.04800000041723251,15.154999732971191,0.03999999910593033,15.484999656677246,0.05400000140070915,15.579000473022461,0.12099999934434891,-0.03463999273662921,-0.11053007474401966,0.011999987691524439,0.011999987691524439,15.737000465393066,0.07100000232458115,15.848999977111816,0.17499999701976776,15.48799991607666,,,,,,16.059999465942383,0.03999999910593033,16.2189998626709,0.11100000143051147,13.77400016784668,,9.62600040435791,
HE 0417-3033,APASSJ041922.03-302642.7,64.841821,-30.445215,16.570999145507812,0.1080000028014183,16.57900047302246,0.04100000113248825,16.582000732421875,-0.0,16.70599937438965,-0.0,99.9990005493164,9.99899959564209,0.08830008227960207,0.012250008239789167,0.005699988014384871,0.005699988014384871,,,,,,,15.8496761322021,0.0182547885924578,16.1425838470459,0.0148819899186492,,,,,,,,
(FAUST 545; FD 30),APASSJ041924.67-531916.5,64.852819,-53.321276,16.26799964904785,0.010999999940395355,16.385000228881836,0.14499999582767487,16.132999420166016,0.14100000262260437,16.54400062561035,0.20100000500679016,16.468000411987305,-0.0,-0.01209999591083033,0.017349984591419343,0.017399987882527057,0.017399987882527057,,,,,,,14.9340448379517,0.0116345696151257,15.4112386703491,0.00830736290663481,17.945999145507812,0.1509999930858612,17.42300033569336,,13.770999908447266,,9.980999946594238,
KPD 0416+4015,APASSJ041951.37+402244.8,64.964045,40.379118,16.00200080871582,0.30399999022483826,16.10300064086914,0.2029999941587448,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.02477998841641238,-0.02991999572259374,0.005000004148314474,0.005000004148314474,16.732999801635742,0.16300000250339508,16.63599967956543,,16.76799964904785,,,,15.0816812515259,0.00236982246860862,16.829999923706055,0.17800000309944153,16.006999969482422,,11.670000076293945,,8.64900016784668,
LTT 1951,APASSJ042105.59-483913.3,65.273329,-48.653698,14.878000259399414,0.03799999877810478,14.378999710083008,0.008999999612569809,14.60200023651123,0.004999999888241291,14.197999954223633,0.024000000208616257,13.232999801635742,0.02500000037252903,0.05891003893339075,-0.531259219860658,0.014500008182949387,0.014500008182949387,10.720000267028809,0.024000000208616257,10.14799976348877,0.023000000044703484,9.85200023651123,0.02500000037252903,,,16.8370113372803,0.0258956346660852,9.645000457763672,0.023000000044703484,9.454999923706055,0.020999999716877937,9.253000259399414,0.02199999988079071,8.90999984741211,0.19900000095367432
HE 0418-1021,APASSJ042112.03-101408.7,65.300137,-10.235763,15.668999671936035,0.04600000008940697,15.678999900817871,0.05299999937415123,15.571999549865723,0.01899999938905239,15.819999694824219,0.0560000017285347,16.158000946044922,-0.0,0.026489988340472337,-0.012419999620760791,0.005000004148314474,0.005000004148314474,16.17300033569336,0.07500000298023224,16.423999786376953,0.23199999332427979,15.769000053405762,0.24899999797344208,14.5207767486572,0.0130603983998299,14.8845119476318,0.00923161674290895,16.683000564575195,0.11400000005960464,16.926000595092773,,12.633999824523926,0.4180000126361847,9.1850004196167,
GD 429,APASSJ042128.18+701418.2,65.367421,70.238401,14.713000297546387,0.17499999701976776,14.677000045776367,0.08900000154972076,14.663999557495117,0.05900000035762787,14.857000350952148,0.03799999877810478,15.157999992370605,0.057999998331069946,0.11775996390497312,-0.11931011831620708,0.003999996033599018,0.003999996033599018,14.940999984741211,0.0430000014603138,14.868000030517578,0.06800000369548798,14.906999588012695,0.10000000149011612,15.825873374939,0.0188562851399183,15.3415412902832,0.00940739549696445,15.031000137329102,0.039000000804662704,15.034000396728516,0.09300000220537186,12.27299976348877,,9.329999923706055,
HE_0420-4748,APASSJ042211.27-474142.0,65.546997,-47.695023,15.107000350952148,0.02500000037252903,15.255000114440918,0.07100000232458115,15.093999862670898,0.04699999839067459,15.456999778747559,0.06400000303983688,15.954000473022461,0.14100000262260437,-0.06071003954275511,-0.007970003844093299,0.013399992258200655,0.013399992258200655,15.859999656677246,0.07100000232458115,15.581000328063965,0.11100000143051147,16.302000045776367,,14.6514959335327,0.0168121121823788,14.677864074707,0.0100646065548062,16.10700035095215,0.0560000017285347,16.549999237060547,0.22100000083446503,13.109000205993652,,9.585000038146973,
GH 7-191; VR 7,APASSJ042355.77+162114.9,65.98239,16.354156,14.307000160217285,0.07800000160932541,14.282999992370605,0.04600000008940697,14.175999641418457,0.01600000075995922,14.480999946594238,0.0560000017285347,14.88700008392334,0.1340000033378601,0.11427011922933161,-0.03234999458072707,0.00460000810562633,0.00460000810562633,14.744999885559082,0.039000000804662704,14.8149995803833,0.05999999865889549,15.08899974822998,0.15700000524520874,,,,,15.052000045776367,0.04699999839067459,15.314000129699707,0.14100000262260437,12.390000343322754,,9.090999603271484,
KPD 0420+5203,APASSJ042415.69+521010.3,66.065403,52.169546,14.923999786376953,0.12600000202655792,15.031999588012695,0.09600000083446503,14.833000183105469,0.08900000154972076,15.194999694824219,0.0430000014603138,15.593000411987305,0.0,-0.03818987934209872,-0.004550003995973384,0.005699988014384871,0.005699988014384871,15.58899974822998,0.06199999898672104,15.755000114440918,0.1720000058412552,15.284000396728516,0.15600000321865082,,,14.3971939086914,0.0107202045619488,14.652999877929688,0.039000000804662704,14.265000343322754,0.05999999865889549,11.491999626159668,0.16300000250339508,8.392000198364258,0.23499999940395355
HE 0423-2822,APASSJ042520.73-281519.0,66.336405,-28.255289,16.695999145507812,0.17399999499320984,16.472000122070312,0.07999999821186066,16.51799964904785,0.07100000232458115,16.573999404907227,0.035999998450279236,99.9990005493164,9.99899959564209,0.037689839882659726,0.018150012692785822,0.0047000159156596055,0.0047000159156596055,16.4950008392334,0.12200000137090683,15.661999702453613,,15.229000091552734,,17.9743690490723,0.0620676763355732,17.0782947540283,0.0222791079431772,14.9399995803833,0.035999998450279236,14.927000045776367,0.07800000160932541,12.755999565124512,0.44200000166893005,9.218000411987305,
HE_0423-1434,APASSJ042551.88-142752.8,66.466172,-14.464691,16.367000579833984,0.05700000002980232,16.468000411987305,0.050999999046325684,16.23699951171875,-0.0,16.530000686645508,-0.0,16.34600067138672,-0.0,0.08433000039076433,-0.05546015891013667,0.006099984057073016,0.006099984057073016,16.8439998626709,0.14100000262260437,16.479999542236328,,16.375,,,,,,17.106000900268555,0.15299999713897705,16.7450008392334,,12.753000259399414,,9.163999557495117,
WD 0423+120,APASSJ042553.62+121145.6,66.47344,12.196007,15.956999778747559,0.06700000166893005,15.4399995803833,0.08100000023841858,15.625,0.01600000075995922,15.277999877929688,0.06800000369548798,15.248000144958496,0.08699999749660492,-0.09452016165596433,-0.23772994754835963,0.004200012062938185,0.004200012062938185,14.484999656677246,0.03400000184774399,14.347000122070312,0.041999999433755875,14.24899959564209,0.06499999761581421,,,,,,,,,,,,
KUV 04234+1222,APASSJ042609.43+122845.4,66.539324,12.479301,17.819000244140625,0.27900001406669617,17.548999786376953,0.07900000363588333,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.004529988109425176,-0.013409999792202143,0.005799995824418147,0.005799995824418147,,,,,,,17.4463233947754,0.0450562052428722,17.8828907012939,0.0358433797955513,,,,,,,,
HS 0424+0141,APASSJ042652.37+014748.2,66.718218,1.796737,16.25,0.03700000047683716,16.56599998474121,0.15199999511241913,16.277999877929688,-0.0,16.79800033569336,-0.0,99.9990005493164,9.99899959564209,0.006770016125301481,-0.006099984057073016,0.006099984057073016,0.006099984057073016,,,,,,,14.949405670166,0.0148405376821756,15.4513912200928,0.0110175237059593,,,,,,,,
RE J0427+741,APASSJ042733.50+740731.7,66.889605,74.125486,15.168000221252441,0.05900000035762787,15.461000442504883,0.07000000029802322,15.218999862670898,0.04600000008940697,15.633000373840332,0.08399999886751175,15.815999984741211,-0.0,-0.008560007972846506,0.014410007497644983,0.004100003843632294,0.004100003843632294,16.04800033569336,0.09200000017881393,15.46500015258789,,15.053999900817871,,13.7161588668823,0.00904111564159393,14.4077739715576,0.00773148238658905,,,,,,,,
GH 7-233; VR 16,APASSJ042839.47+165811.8,67.164498,16.969948,13.944999694824219,0.0430000014603138,14.03499984741211,0.010999999940395355,13.890999794006348,0.01899999938905239,14.286999702453613,0.017000000923871994,14.652000427246094,0.05299999937415123,0.09474012113059871,-0.03167999893776141,0.005900004043724039,0.005900004043724039,14.631999969482422,0.029999999329447746,14.64900016784668,0.05400000140070915,14.675000190734863,0.09799999743700027,12.9143295288086,0.00358272646553814,13.3451833724976,0.00319736520759761,14.755999565124512,0.03700000047683716,14.963000297546387,0.11999999731779099,12.461000442504883,,8.746000289916992,
HE 0426-1011,APASSJ042842.45-100448.8,67.176882,-10.080237,15.406999588012695,0.028999999165534973,15.354000091552734,0.02199999988079071,15.298999786376953,0.05400000140070915,15.5600004196167,0.017000000923871994,15.762999534606934,0.13899999856948853,0.10747007763711736,-0.040039919258560985,0.004799988118975307,0.004799988118975307,15.746000289916992,0.05000000074505806,16.06100082397461,0.12399999797344208,15.553999900817871,0.20200000703334808,14.7983798980713,0.0140912383794785,15.0237560272217,0.00972358323633671,15.881999969482422,0.05900000035762787,16.059999465942383,0.20999999344348907,11.430000305175781,0.14000000059604645,8.913999557495117,0.38999998569488525
HE 0426-0455,APASSJ042926.19-044844.8,67.359163,-4.812467,14.538999557495117,0.019999999552965164,14.451000213623047,0.02500000037252903,14.407999992370605,0.017000000923871994,14.626999855041504,0.023000000044703484,14.902999877929688,0.04399999976158142,-0.05785991743323393,0.05909004030399956,0.004200012062938185,0.004200012062938185,14.784000396728516,0.03400000184774399,14.666999816894531,0.054999999701976776,14.795000076293945,0.09200000017881393,14.6474237442017,0.0128415748476982,14.5938034057617,0.00892745889723301,14.880000114440918,0.03700000047683716,14.883999824523926,0.08799999952316284,12.479000091552734,0.39500001072883606,9.083999633789062,
WD 0426+588,APASSJ043113.41+585818.2,67.805909,58.971739,12.114999771118164,0.17000000178813934,10.97700023651123,0.04100000113248825,11.338000297546387,0.12399999797344208,10.41100025177002,0.03400000184774399,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J043123.49+191122.1,APASSJ043123.50+191122.6,67.847928,19.189616,16.509000778198242,0.0949999988079071,16.290000915527344,0.12800000607967377,16.183000564575195,-0.0,16.538999557495117,-0.0,99.9990005493164,9.99899959564209,0.0223999912122963,-0.04740012082038447,0.005199984161663451,0.005199984161663451,16.70599937438965,0.12200000137090683,16.479999542236328,0.1979999989271164,16.107999801635742,,,,,,,,,,,,,
HE_0429-1651,APASSJ043213.86-164508.6,68.057789,-16.752403,15.718999862670898,0.09300000220537186,15.404000282287598,0.04600000008940697,15.515000343322754,0.05999999865889549,15.262999534606934,0.0560000017285347,14.32800006866455,0.04500000178813934,0.05649984232150018,-0.010389995986770373,0.004100003843632294,0.004100003843632294,12.28499984741211,0.024000000208616257,11.65999984741211,0.02199999988079071,11.430000305175781,0.024000000208616257,16.1582679748535,0.029883835464716,15.6437759399414,0.0154170449823141,11.243000030517578,0.02199999988079071,11.131999969482422,0.020999999716877937,11.076000213623047,0.10999999940395355,9.237000465393066,
GH 7-255; HZ9B,APASSJ043223.86+174502.0,68.099418,17.750577,14.272000312805176,0.029999999329447746,13.993000030517578,0.052000001072883606,14.081000328063965,0.028999999165534973,13.87600040435791,0.05700000002980232,12.944000244140625,0.0430000014603138,0.10910016135312617,-0.037950120895402506,0.00510001195834775,0.00510001195834775,10.753000259399414,0.020999999716877937,10.16100025177002,0.01899999938905239,9.913000106811523,0.017000000923871994,,,,,9.722000122070312,0.023000000044703484,9.555999755859375,0.020999999716877937,9.37399959564209,0.061000000685453415,8.508999824523926,
KUV 04304+1339,APASSJ043310.55+134512.4,68.293975,13.753461,16.843000411987305,0.11999999731779099,16.405000686645508,-0.0,16.569000244140625,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.004160015896559344,0.008280000020022271,0.004299983856981271,0.004299983856981271,13.532999992370605,0.020999999716877937,12.876999855041504,0.023000000044703484,12.633999824523926,0.026000000536441803,,,,,12.479999542236328,0.024000000208616257,12.3100004196167,0.028999999165534973,12.048999786376953,,8.807999610900879,
HS 0430+1236; HZ 7,APASSJ043345.03+124240.2,68.437658,12.711193,14.189000129699707,0.017999999225139618,14.22599983215332,0.03799999877810478,14.055999755859375,0.03799999877810478,14.472999572753906,0.04399999976158142,14.777000427246094,0.09300000220537186,0.10238004251732491,-0.01513000806880882,0.0010000008501265256,0.0010000008501265256,14.769000053405762,0.03200000151991844,14.803999900817871,0.05700000002980232,14.800999641418457,0.10499999672174454,,,,,14.928000450134277,0.03999999910593033,15.039999961853027,0.15399999916553497,12.031000137329102,,8.663000106811523,
WD 0433+270,APASSJ043645.09+270950.5,69.187888,27.164034,16.464000701904297,0.08299999684095383,15.793999671936035,0.06300000101327896,16.117000579833984,0.0560000017285347,15.609000205993652,0.12399999797344208,15.4399995803833,0.04100000113248825,0.22281010751612484,-0.1461398438550532,0.0035999999909108737,0.0035999999909108737,14.597999572753906,0.03799999877810478,14.232000350952148,0.057999998331069946,14.13599967956543,0.0689999982714653,,,,,,,,,,,,
J043659.46+253547.3,APASSJ043659.47+253547.6,69.247799,25.596561,15.314000129699707,0.34299999475479126,15.680999755859375,0.023000000044703484,15.531999588012695,-0.0,16.076000213623047,-0.0,99.9990005493164,9.99899959564209,0.032709997321944684,-0.04462992146727629,0.004799988118975307,0.004799988118975307,16.097000122070312,0.10000000149011612,15.932000160217285,,17.174999237060547,,,,,,16.611000061035156,0.125,16.356000900268555,,12.074999809265137,0.37400001287460327,8.427000045776367,
WD 0435-088,APASSJ043747.59-084928.7,69.448308,-8.824666,14.121999740600586,0.04899999871850014,13.753000259399414,0.02500000037252903,13.940999984741211,0.06300000101327896,13.616000175476074,0.01899999938905239,13.553999900817871,0.04100000113248825,,,,,,,,,,,,,,,,,,,,,,
HE 0436-1633,APASSJ043847.20-162718.4,69.696695,-16.455118,16.326000213623047,0.13699999451637268,16.118000030517578,0.032999999821186066,16.132999420166016,0.04500000178813934,16.322999954223633,0.15199999511241913,16.42099952697754,0.1679999977350235,-0.014919984096195549,-0.1257001145859249,0.0061999918671062915,0.0061999918671062915,16.351999282836914,0.0860000029206276,16.31800079345703,0.1940000057220459,16.191999435424805,,16.5998687744141,0.0308240577578545,16.4154567718506,0.0162415262311697,16.37299919128418,0.0949999988079071,16.27400016784668,0.25200000405311584,12.262999534606934,,9.102999687194824,
KUV 04370+1514,APASSJ043952.93+151944.7,69.970545,15.329088,15.734999656677246,0.020999999716877937,15.753000259399414,0.10899999737739563,15.625,0.039000000804662704,16.000999450683594,0.035999998450279236,99.9990005493164,9.99899959564209,-0.011970000286964932,-0.04011983874079306,0.005299991971696727,0.005299991971696727,16.229000091552734,0.10000000149011612,16.01799964904785,0.1770000010728836,15.661999702453613,,,,15.5632791519165,0.00468354672193527,,,,,,,,
LP 475-242,APASSJ044023.95+135845.3,70.099813,13.97927,14.9399995803833,0.09700000286102295,14.923999786376953,0.029999999329447746,14.838000297546387,0.03799999877810478,15.057999610900879,0.054999999701976776,15.37399959564209,0.06400000303983688,0.09407015822944231,-0.020469995797611773,0.004899995929008583,0.004899995929008583,15.315999984741211,0.052000001072883606,15.506999969482422,0.11599999666213989,15.307999610900879,0.16500000655651093,15.4318866729736,0.0281014107167721,14.8479614257813,0.0125032849609852,15.625,0.06499999761581421,15.565999984741211,0.20800000429153442,12.244999885559082,,8.6850004196167,
HZ 14,APASSJ044101.81+105939.7,70.257581,10.99438,13.711000442504883,0.019999999552965164,13.842000007629395,0.024000000208616257,13.670999526977539,0.02199999988079071,14.069999694824219,0.03099999949336052,14.472999572753906,0.0560000017285347,0.09569015746819787,-0.010550015849730698,0.0020000017002530512,0.0020000017002530512,14.501999855041504,0.03500000014901161,14.62399959564209,0.05000000074505806,14.60200023651123,0.06400000303983688,,,,,14.821000099182129,0.03999999910593033,14.628999710083008,0.09200000017881393,11.836999893188477,,8.375,
WD 0440-038,APASSJ044307.23-034648.7,70.780128,-3.7802,16.538999557495117,0.15299999713897705,16.695999145507812,0.08399999886751175,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.007350012310780585,-0.01749999610183295,0.005699988014384871,0.005699988014384871,,,,,,,,,,,,,,,,,,
LS V +46 21,APASSJ044321.29+464205.6,70.838734,46.701579,12.609000205993652,0.30000001192092896,12.657999992370605,0.04500000178813934,12.5649995803833,0.16599999368190765,12.899999618530273,0.06400000303983688,13.243000030517578,0.057999998331069946,0.02441998731228523,-0.01232999975400162,0.001299999621551251,0.001299999621551251,13.413000106811523,0.027000000700354576,13.519000053405762,0.03999999910593033,13.657999992370605,0.0430000014603138,,,,,13.706000328063965,0.02800000086426735,13.940999984741211,0.05000000074505806,12.180000305175781,,7.254000186920166,0.10700000077486038
BPM 3523,APASSJ044346.11-785150.0,70.942152,-78.863915,13.307000160217285,0.03200000151991844,13.484000205993652,0.1599999964237213,13.253000259399414,0.023000000044703484,13.612000465393066,0.1120000034570694,13.928000450134277,0.0949999988079071,-0.06527016157633625,0.002030000359809492,0.0028000007432638085,0.0028000007432638085,13.96500015258789,0.032999999821186066,14.182999610900879,0.04699999839067459,14.315999984741211,0.08799999952316284,,,,,14.211000442504883,0.02500000037252903,14.319999694824219,0.03400000184774399,13.276000022888184,0.33399999141693115,10.071000099182129,
G175-46,APASSJ044359.13+510621.2,70.99638,51.1059,16.79800033569336,0.1850000023841858,16.527999877929688,0.5350000262260437,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.16699981689453,-0.0,,,,,,,,,,,,,,,,,,,,,,
SDSSJ044400.22+245722.3,APASSJ044400.23+245722.2,71.000986,24.956176,15.512999534606934,0.07699999958276749,15.791000366210938,0.023000000044703484,15.515000343322754,0.0430000014603138,15.982000350952148,0.06400000303983688,16.27400016784668,0.2329999953508377,0.00555001211068884,-0.02603001667011995,0.00510001195834775,0.00510001195834775,16.360000610351562,0.12200000137090683,16.14900016784668,0.22699999809265137,15.847999572753906,0.28200000524520874,,,,,16.788000106811523,0.15800000727176666,16.5310001373291,,11.829999923706055,,8.395999908447266,
NLTT_13882,APASSJ044429.77-302144.4,71.12406,-30.36236,15.819000244140625,0.16200000047683716,15.454000473022461,0.09000000357627869,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
GD287,APASSJ044800.30+554606.6,72.001256,55.76852,15.428000450134277,0.03700000047683716,15.491999626159668,0.01600000075995922,15.35099983215332,,15.692000389099121,,,,0.12359988468233496,-0.18326988065382466,0.00460000810562633,0.00460000810562633,16.024999618530273,0.06700000166893005,16.187000274658203,0.19499999284744263,15.64799976348877,0.19499999284744263,,,15.1871547698975,0.0130551662296057,16.558000564575195,0.11599999666213989,16.406999588012695,,12.680999755859375,,9.16100025177002,
044912.48-002115.4,APASSJ044912.79-002121.7,72.303317,-0.356036,13.82699966430664,0.029999999329447746,13.234000205993652,0.014000000432133675,13.486000061035156,0.052000001072883606,13.088000297546387,0.004999999888241291,12.930999755859375,0.07999999821186066,-0.0057300118442071835,-0.018169991744798608,0.003999996033599018,0.003999996033599018,12.131999969482422,0.029999999329447746,11.833999633789062,0.024000000208616257,11.776000022888184,0.020999999716877937,,,17.5953960418701,0.0101056462153792,11.737000465393066,0.023000000044703484,11.76200008392334,0.02199999988079071,11.984999656677246,,8.701000213623047,
04523+2519,APASSJ045219.48+251931.6,73.081192,25.325469,14.489999771118164,0.01899999938905239,14.550999641418457,0.035999998450279236,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
045255.40+002211.0,APASSJ045255.71+002206.5,73.23213,0.368487,16.299999237060547,0.04699999839067459,15.4399995803833,0.0430000014603138,15.83899974822998,0.0430000014603138,15.22700023651123,0.03400000184774399,14.928999900817871,0.19200000166893005,-0.0039200041101139504,-0.01623999633011408,0.0038999878142931266,0.0038999878142931266,13.854000091552734,0.027000000700354576,13.413000106811523,0.026000000536441803,13.439000129699707,0.04600000008940697,,,,,13.253000259399414,0.02500000037252903,13.361000061035156,0.03500000014901161,11.786999702453613,0.210999995470047,8.894000053405762,
HE 0452-3429,APASSJ045405.84-342505.9,73.524374,-34.418318,16.275999069213867,0.07000000029802322,16.05299949645996,0.07800000160932541,16.094999313354492,0.06800000369548798,16.25200080871582,0.0,99.9990005493164,9.99899959564209,-0.0018399996406515129,-0.002090001567012223,0.011800008087448077,0.011800008087448077,16.136999130249023,0.08100000023841858,16.398000717163086,0.23499999940395355,15.57699966430664,,,,,,16.636999130249023,0.0820000022649765,16.67799949645996,0.2709999978542328,13.14900016784668,,9.208000183105469,
HE 0452-3444,APASSJ045423.51-343951.8,73.59798,-34.664392,16.326000213623047,0.05700000002980232,16.128000259399414,-0.0,15.998000144958496,-0.0,16.21500015258789,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
MCT 0453-2933,APASSJ045535.93-292858.7,73.899743,-29.482991,14.935999870300293,0.061000000685453415,14.984000205993652,0.052000001072883606,14.914999961853027,0.032999999821186066,15.156000137329102,0.0689999982714653,15.456999778747559,-0.0,-0.010239983657811536,0.08666999856359325,0.004899995929008583,0.004899995929008583,15.343000411987305,0.04399999976158142,15.388999938964844,0.1080000028014183,15.218000411987305,0.15600000321865082,15.0965852737427,0.0148782813921571,15.0255451202393,0.00969294551759958,15.583999633789062,0.04600000008940697,15.57800006866455,0.11599999666213989,12.930000305175781,,9.416000366210938,
RE 0457-280; EUVE J0457-281,APASSJ045713.37-280752.6,74.305748,-28.131303,13.640000343322754,0.02800000086426735,13.901000022888184,0.023000000044703484,13.67199993133545,0.023000000044703484,14.204999923706055,0.07100000232458115,14.640000343322754,0.06499999761581421,0.04637015845219139,0.0047000159156596055,0.004499999886320438,0.004299983856981271,14.682999610900879,0.03200000151991844,14.845000267028809,0.06700000166893005,14.720000267028809,0.11400000005960464,12.1079149246216,0.0033115022815764,13.2782182693481,0.00348862702958286,14.706999778747559,0.028999999165534973,14.774999618530273,0.054999999701976776,12.706999778747559,0.3149999976158142,9.567000389099121,
GD 64,APASSJ045722.52+415553.7,74.343855,41.931599,14.038999557495117,0.03500000014901161,13.930000305175781,0.04899999871850014,13.91100025177002,0.03799999877810478,14.144000053405762,0.05000000074505806,14.392999649047852,0.07699999958276749,0.019800000154646114,-0.21769992308691144,0.003999996033599018,0.003999996033599018,14.402000427246094,0.03700000047683716,14.36400032043457,0.06400000303983688,14.54800033569336,0.0989999994635582,,,,,14.413999557495117,0.032999999821186066,14.673999786376953,0.07900000363588333,12.373000144958496,,8.996000289916992,
WD 0454+620,APASSJ045839.38+620906.9,74.664107,62.151921,15.300999641418457,0.07900000363588333,14.477999687194824,0.052000001072883606,14.876999855041504,0.09600000083446503,14.067999839782715,0.05700000002980232,13.118000030517578,0.08399999886751175,0.10640016043907963,-0.08814996108412743,0.003999996033599018,0.003999996033599018,11.314000129699707,0.017999999225139618,10.758999824523926,0.017000000923871994,10.545000076293945,0.019999999552965164,15.7069406509399,0.0165626853704453,15.8032503128052,0.0115712368860841,10.442000389099121,0.023000000044703484,10.303999900817871,0.01899999938905239,10.222999572753906,0.050999999046325684,8.82800006866455,
G191-16,APASSJ045926.96+552518.5,74.862355,55.421832,16.15999984741211,0.020999999716877937,15.956000328063965,0.03099999949336052,15.968000411987305,-0.0,16.040000915527344,-0.0,99.9990005493164,9.99899959564209,-0.21495995752047747,-0.21450995409395546,0.0047000159156596055,0.0047000159156596055,15.994999885559082,0.06599999964237213,15.880999565124512,0.11699999868869781,15.609999656677246,0.19499999284744263,16.9581661224365,0.0312217213213444,16.3386840820313,0.0148936593905091,16.881999969482422,0.17100000381469727,16.913000106811523,,12.659000396728516,,9.128999710083008,0.5019999742507935
G84-26,APASSJ045943.36-002241.6,74.930699,-0.378225,15.366999626159668,0.06499999761581421,15.163999557495117,0.057999998331069946,15.1899995803833,0.0729999989271164,15.236000061035156,0.057999998331069946,15.57800006866455,-0.0,0.17766000382835045,-0.23389991547446698,0.0047000159156596055,0.0047000159156596055,15.329999923706055,0.04500000178813934,15.20300006866455,0.08799999952316284,15.357000350952148,0.16599999368190765,18.0951976776123,0.0650753229856491,15.8688268661499,0.0147512936964631,15.083999633789062,0.041999999433755875,15.114999771118164,0.10499999672174454,12.26099967956543,0.3240000009536743,8.59000015258789,
nan,APASSJ050211.91+404946.8,75.549625,40.829676,15.859999656677246,0.07100000232458115,15.855999946594238,0.18299999833106995,15.729000091552734,0.07199999690055847,16.02899932861328,0.0430000014603138,99.9990005493164,9.99899959564209,0.033580009403522126,-0.08031996039790101,0.004799988118975307,0.004799988118975307,16.25200080871582,0.10999999940395355,15.868000030517578,0.1599999964237213,15.894000053405762,,,,,,,,,,,,,
05025+5401,APASSJ050234.08+540105.8,75.642,54.0183,15.34000015258789,0.08900000154972076,15.293999671936035,0.08699999749660492,15.173999786376953,0.026000000536441803,15.338000297546387,0.017999999225139618,15.461000442504883,0.04399999976158142,-0.04337999962444883,-0.18881999712903053,0.004299983856981271,0.004299983856981271,15.274999618530273,0.039000000804662704,15.303999900817871,0.09600000083446503,15.081000328063965,0.11800000071525574,,,15.9549331665039,0.0201427899301052,15.482000350952148,0.054999999701976776,15.567999839782715,0.15299999713897705,12.729999542236328,,8.944000244140625,
LEHPM_1-3865,APASSJ050243.33-552637.8,75.680551,-55.443844,16.666000366210938,0.03799999877810478,16.312999725341797,0.18799999356269836,16.45400047302246,0.05000000074505806,16.375,0.14100000262260437,16.361000061035156,-0.0,-0.06491988315246999,-0.2535901323426515,0.0149000034070923,0.0149000034070923,15.909000396728516,0.07999999821186066,15.718999862670898,0.1459999978542328,15.815999984741211,0.2630000114440918,,,18.8231372833252,0.0409411899745464,15.765999794006348,0.039000000804662704,15.795999526977539,0.09399999678134918,13.550999641418457,,9.829999923706055,
A66 7,APASSJ050307.51-153622.7,75.781295,-15.606326,15.298999786376953,0.10499999672174454,15.51099967956543,0.057999998331069946,15.29800033569336,0.06499999761581421,15.706999778747559,0.03700000047683716,99.9990005493164,9.99899959564209,-0.0017200007050632848,8.700012358531239E-4,0.004299983856981271,0.004299983856981271,16.097999572753906,0.07800000160932541,16.160999298095703,0.18400000035762787,15.081999778747559,,13.5064611434937,0.00728100026026368,14.4014329910278,0.00660362839698792,16.658000946044922,0.10000000149011612,17.010000228881836,0.47200000286102295,12.97700023651123,,8.993000030517578,
RE_0503-289,APASSJ050355.58-285433.9,75.98162,-28.909424,13.550999641418457,0.023000000044703484,13.857000350952148,0.032999999821186066,13.607000350952148,0.01600000075995922,14.12399959564209,0.024000000208616257,14.479000091552734,0.05700000002980232,,,,,,,,,,,,,,,,,,,,,,
G191-B2B,APASSJ050530.62+524950.8,76.377623,52.830794,11.506999969482422,0.041999999433755875,11.803000450134277,0.0689999982714653,11.567999839782715,0.041999999433755875,12.043000221252441,0.03200000151991844,12.402000427246094,0.07500000298023224,0.009110016344493488,-0.09124992284341715,0.0020000017002530512,0.0016999992453747836,12.543000221252441,0.020999999716877937,12.668999671936035,0.02500000037252903,12.763999938964844,0.023000000044703484,,,11.6621646881104,3.47328605130315E-4,12.8149995803833,0.026000000536441803,12.91100025177002,0.028999999165534973,12.24899959564209,,9.095999717712402,
(1RXS J050539.1+015825),APASSJ050539.17+015829.0,76.413236,1.974723,15.241000175476074,-0.0,15.432999610900879,-0.0,15.154999732971191,-0.0,15.619000434875488,-0.0,15.819999694824219,-0.1120000034570694,-0.005469984171213582,-0.038720159136573784,0.005299991971696727,0.005299991971696727,16.202999114990234,0.11800000071525574,16.295000076293945,0.2290000021457672,16.007999420166016,,,,,,16.54599952697754,0.11100000143051147,16.634000778198242,0.4169999957084656,12.789999961853027,,8.87399959564209,
WD 0503-174,APASSJ050552.59-172235.9,76.46914,-17.376641,16.746999740600586,0.032999999821186066,16.020000457763672,0.01899999938905239,16.361000061035156,0.07100000232458115,15.76200008392334,0.06199999898672104,15.47700023651123,0.06800000369548798,0.1635800435906276,0.6631812080740929,0.004200012062938185,0.004200012062938185,14.73900032043457,0.03500000014901161,14.407999992370605,0.04699999839067459,14.397000312805176,0.0860000029206276,,,,,,,,,,,,
KUV 05034+1445,APASSJ050615.83+144829.1,76.565992,14.808086,14.107000350952148,0.041999999433755875,14.118000030517578,0.012000000104308128,14.012999534606934,0.04600000008940697,14.291000366210938,0.01899999938905239,14.567000389099121,0.05700000002980232,7.099991762515856E-4,-0.08704007923370227,0.0011000016002071789,0.0010000008501265256,14.463000297546387,0.03500000014901161,14.536999702453613,0.06400000303983688,14.597999572753906,0.09200000017881393,,,,,14.782999992370605,0.041999999433755875,14.843999862670898,0.09700000286102295,12.559000015258789,,8.956999778747559,
HS 0505+0112,APASSJ050830.87+011639.1,77.128655,1.277532,14.819000244140625,-0.0,15.173999786376953,-0.0,14.901000022888184,-0.0,15.378999710083008,-0.0,15.854000091552734,-0.15000000596046448,0.004020011920147226,-0.009180000324704451,0.005199984161663451,0.005199984161663451,15.954000473022461,0.07999999821186066,16.128999710083008,0.15199999511241913,16.023000717163086,,,,,,16.54800033569336,0.11400000005960464,16.39299964904785,0.32499998807907104,12.125,,8.73900032043457,
HE 0507-1855,APASSJ050920.45-185118.0,77.335218,-18.85502,16.42799949645996,0.09399999678134918,16.27199935913086,0.10300000011920929,16.229000091552734,0.050999999046325684,16.62299919128418,0.164000004529953,99.9990005493164,9.99899959564209,0.0011700000072778494,-0.005240015934759867,0.0054000001910026185,0.0054000001910026185,,,,,,,15.3793392181396,0.0146936001256108,15.7462615966797,0.0115048177540302,,,,,,,,
HS 0507+0434A,APASSJ051013.90+043838.4,77.55793,4.644026,14.118000030517578,0.07100000232458115,14.192000389099121,0.06499999761581421,14.036999702453613,0.061000000685453415,14.501999855041504,0.07400000095367432,14.663000106811523,0.1080000028014183,-0.002369998878748447,-0.10158012082683854,0.004100003843632294,0.004100003843632294,14.65999984741211,0.04100000113248825,14.857999801635742,0.057999998331069946,14.925999641418457,0.12600000202655792,,,,,14.619000434875488,0.035999998450279236,14.5649995803833,0.0729999989271164,12.045999526977539,0.30399999022483826,8.852999687194824,0.4359999895095825
HE 0508-2343,APASSJ051039.44-234008.6,77.66437,-23.669079,16.465999603271484,0.13699999451637268,16.107999801635742,0.18700000643730164,16.23699951171875,-0.0,16.5049991607666,-0.0,99.9990005493164,9.99899959564209,0.061580159672303125,0.07845983927836642,0.0047000159156596055,0.0047000159156596055,16.600000381469727,0.14100000262260437,16.082000732421875,,15.71399974822998,,,,16.2040939331055,0.0046412805095315,17.143999099731445,0.1420000046491623,16.562000274658203,,13.029000282287598,,9.395999908447266,
RE 0512-004; EUVE J0512-007,APASSJ051206.33-004205.3,78.026387,-0.701473,13.548999786376953,0.006000000052154064,13.78499984741211,0.029999999329447746,13.52400016784668,0.010999999940395355,14.048999786376953,0.01899999938905239,14.383000373840332,0.04399999976158142,-0.07251983988680877,0.04997015967092011,0.004200012062938185,0.004200012062938185,14.538999557495117,0.03799999877810478,14.602999687194824,0.061000000685453415,14.781000137329102,0.1080000028014183,,,,,14.809000015258789,0.03700000047683716,14.819000244140625,0.07999999821186066,12.482999801635742,0.44600000977516174,9.126999855041504,
LEHPM_2-1180,APASSJ051327.79-412748.0,78.365824,-41.463357,16.184999465942383,0.026000000536441803,15.918999671936035,0.1289999932050705,16.048999786376953,-0.0,16.18199920654297,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 0511+079,APASSJ051403.33+080011.4,78.513894,8.003189,16.347999572753906,0.057999998331069946,15.906000137329102,0.0860000029206276,16.062999725341797,0.017000000923871994,15.829999923706055,0.08399999886751175,15.708999633789062,0.08100000023841858,-0.22482000931631774,-0.30727009288966656,0.004200012062938185,0.004200012062938185,15.107000350952148,0.04699999839067459,14.923999786376953,0.06400000303983688,14.86299991607666,0.0820000022649765,,,18.9027976989746,0.0187011249363422,14.791999816894531,0.0430000014603138,14.736000061035156,0.0820000022649765,12.519000053405762,,9.032999992370605,
GD289,APASSJ051529.91+502139.6,78.874632,50.361011,15.461999893188477,0.04699999839067459,15.213000297546387,0.04899999871850014,15.270999908447266,0.0820000022649765,15.248000144958496,0.06400000303983688,15.407999992370605,,-0.1454601631849073,-0.17117999377660453,0.00510001195834775,0.00510001195834775,14.987000465393066,0.04699999839067459,15.043000221252441,0.0820000022649765,15.017000198364258,0.10100000351667404,19.5316219329834,0.126538828015327,16.3115634918213,0.0145746693015099,14.914999961853027,0.03799999877810478,15.309000015258789,0.11999999731779099,12.753000259399414,,9.071999549865723,
Lanning 32,APASSJ052000.05+363406.1,80.000245,36.568372,15.062000274658203,0.019999999552965164,15.262999534606934,0.03700000047683716,15.065999984741211,0.01899999938905239,15.52400016784668,0.05900000035762787,99.9990005493164,9.99899959564209,-0.011599991648836294,-0.025490015832474455,0.00240000122175843,0.00240000122175843,15.824000358581543,0.07000000029802322,16.020000457763672,0.17599999904632568,15.890999794006348,0.2329999953508377,,,,,,,,,,,,
GD 433,APASSJ052014.28+754140.6,80.059501,75.694613,16.070999145507812,0.10700000077486038,16.059999465942383,0.09300000220537186,15.970999717712402,0.08299999684095383,16.232999801635742,0.06499999761581421,16.452999114990234,-0.0,0.03150000084133353,-0.22196987411007285,0.0047000159156596055,0.0047000159156596055,16.094999313354492,0.09099999815225601,16.124000549316406,0.1940000057220459,16.0310001373291,,,,,,16.569000244140625,0.08900000154972076,16.753000259399414,,12.847000122070312,,9.45199966430664,
GD 67,APASSJ052036.46+003729.7,80.151942,0.624927,16.783000946044922,0.0689999982714653,16.702999114990234,0.15299999713897705,16.625,0.010999999940395355,16.916000366210938,0.05400000140070915,99.9990005493164,9.99899959564209,0.036150120286038145,-0.1288299565203488,0.0054000001910026185,0.0054000001910026185,16.687000274658203,0.14800000190734863,16.236000061035156,,16.643999099731445,,,,,,17.37299919128418,0.21199999749660492,16.516000747680664,0.3449999988079071,11.795000076293945,0.2240000069141388,9.072999954223633,0.4860000014305115
GD 66,APASSJ052038.35+304822.9,80.159826,30.806367,15.699000358581543,0.014000000432133675,15.484000205993652,0.014000000432133675,15.526000022888184,0.03200000151991844,15.746000289916992,0.052000001072883606,99.9990005493164,9.99899959564209,0.053610118993674405,-0.12569004320539534,0.004899995929008583,0.004899995929008583,15.708999633789062,0.06800000369548798,15.656999588012695,0.12800000607967377,15.684000015258789,0.22599999606609344,,,,,15.887999534606934,0.07400000095367432,16.555999755859375,0.41200000047683716,11.807000160217285,0.24500000476837158,8.661999702453613,0.3440000116825104
RE 0521-102; EUVE J0521-104,APASSJ052119.03-102918.0,80.32931,-10.488349,15.6850004196167,0.04500000178813934,15.776000022888184,0.03400000184774399,15.675999641418457,-0.0,16.163000106811523,-0.0,16.621999740600586,-0.0,0.01526000451121945,-0.05166000046301633,0.00560001581106917,0.00560001581106917,16.43600082397461,0.08900000154972076,17.31800079345703,,16.95800018310547,,,,14.5837545394897,0.00786921195685863,,,,,,,,
GD 435,APASSJ052459.21+771413.8,81.246714,77.237193,15.99899959564209,0.2409999966621399,16.200000762939453,0.07400000095367432,16.03700065612793,0.09099999815225601,16.184999465942383,0.11500000208616257,99.9990005493164,9.99899959564209,0.09349992033094168,-0.06401988284778781,0.00460000810562633,0.00460000810562633,16.47599983215332,0.14399999380111694,16.180999755859375,0.22100000083446503,15.9399995803833,,17.2380561828613,0.0383974127471447,16.2577857971191,0.0150262601673603,16.631000518798828,0.0949999988079071,16.56100082397461,0.3009999990463257,12.890999794006348,,9.342000007629395,
HE 0523-3856,APASSJ052528.25-385409.6,81.36771,-38.902676,16.263999938964844,0.03700000047683716,16.219999313354492,0.11599999666213989,16.10700035095215,0.0560000017285347,16.35099983215332,0.0,99.9990005493164,9.99899959564209,0.07018991964287125,0.09592991918907501,0.010100015697389608,0.010100015697389608,14.057999610900879,0.028999999165534973,13.592000007629395,0.03200000151991844,13.291000366210938,0.03500000014901161,,,,,13.159000396728516,0.024000000208616257,12.972999572753906,0.02500000037252903,12.657999992370605,0.34599998593330383,9.196999549865723,
NLTT_15117,APASSJ052724.19-310659.0,81.850811,-31.116407,16.099000930786133,0.07699999958276749,15.89900016784668,0.06300000101327896,15.913999557495117,-0.0,16.05299949645996,-0.0,99.9990005493164,9.99899959564209,-0.13329000648809597,-0.3392398764844984,0.0043999920762871625,0.0043999920762871625,16.204999923706055,0.11599999666213989,16.211999893188477,0.24799999594688416,14.795000076293945,,16.3850116729736,0.0218941904604435,15.970251083374,0.0133889382705092,16.739999771118164,0.10000000149011612,16.788000106811523,,12.732000350952148,,8.79699993133545,
J052832.69+283837.4,APASSJ052832.48+283836.7,82.135373,28.643547,16.034000396728516,0.01600000075995922,15.633999824523926,0.017000000923871994,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
LP 119-48,APASSJ052950.77+523947.7,82.461547,52.66326,15.824999809265137,0.2630000114440918,15.685999870300293,0.057999998331069946,15.611000061035156,0.1289999932050705,15.85099983215332,0.1080000028014183,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J053159.11+302644.9,APASSJ053159.12+302644.7,82.996351,30.445763,15.638999938964844,0.07999999821186066,15.267000198364258,0.07599999755620956,15.458999633789062,0.05299999937415123,15.140999794006348,0.061000000685453415,15.128000259399414,0.03400000184774399,4.3999921786053164E-4,-0.007279992314579431,0.004200012062938185,0.004200012062938185,14.015999794006348,0.026000000536441803,13.73900032043457,0.03200000151991844,13.57699966430664,0.03400000184774399,,,,,13.529000282287598,0.028999999165534973,13.390999794006348,0.03799999877810478,11.925000190734863,0.27900001406669617,8.407999992370605,
(EC 05321-5605),APASSJ053306.77-560353.2,83.278235,-56.064803,16.066999435424805,0.03200000151991844,15.875,0.017000000923871994,15.89900016784668,0.017000000923871994,16.04599952697754,0.024000000208616257,16.336000442504883,-0.0,0.00704998765286291,0.01109998820538749,0.014000004739500582,0.014000004739500582,16.023000717163086,0.08500000089406967,15.881999969482422,0.1850000023841858,16.347999572753906,,18.0583801269531,0.0611257255077362,16.5143299102783,0.0178022217005491,16.257999420166016,0.0430000014603138,16.67099952697754,0.15700000524520874,13.625,0.4350000023841858,10.107000350952148,
J053345.35+605750.0,APASSJ053345.32+605750.2,83.438847,60.963968,16.010000228881836,0.15700000524520874,15.741000175476074,0.0949999988079071,15.838000297546387,0.20200000703334808,15.862000465393066,0.17399999499320984,16.023000717163086,-0.0,0.030949990832596086,-0.010749996272352291,0.004499999886320438,0.004499999886320438,15.98900032043457,0.0860000029206276,15.777000427246094,0.13899999856948853,15.595000267028809,0.19200000166893005,16.8243751525879,0.0289680659770966,16.2151565551758,0.013865327462554,15.887999534606934,0.06300000101327896,15.666000366210938,0.14499999582767487,12.366000175476074,,9.236000061035156,
RE J0534-021,APASSJ053420.30-021431.6,83.584617,-2.242123,15.852999687194824,0.05900000035762787,15.836000442504883,0.017000000923871994,15.756999969482422,0.029999999329447746,16.236000061035156,0.05299999937415123,16.518999099731445,-0.0,-0.06055991834728047,0.0416800809034612,0.030800016975263134,0.030800016975263134,16.549999237060547,0.13199999928474426,16.945999145507812,,16.46299934387207,,,,,,,,,,,,,
GD 69,APASSJ053620.04+412956.1,84.083521,41.498919,15.11299991607666,0.07500000298023224,14.753000259399414,0.07199999690055847,14.859999656677246,0.04399999976158142,14.711999893188477,0.05299999937415123,14.734000205993652,0.06700000166893005,-0.13511988072423264,0.04083011990587693,0.0038999878142931266,0.0038999878142931266,14.086999893188477,0.028999999165534973,13.944000244140625,0.035999998450279236,13.815999984741211,0.04899999871850014,,,16.6101112365723,0.0373523198068142,13.892999649047852,0.02800000086426735,14.036999702453613,0.04899999871850014,12.569000244140625,,9.04699993133545,
GD 290,APASSJ054756.47+575921.9,86.985301,57.989437,16.027000427246094,0.1469999998807907,15.569999694824219,0.006000000052154064,15.767000198364258,0.2070000022649765,15.63700008392334,0.01600000075995922,99.9990005493164,9.99899959564209,0.13151987950550392,-0.04290011929697357,0.004299983856981271,0.004299983856981271,15.52400016784668,0.06499999761581421,15.446000099182129,0.12999999523162842,15.340999603271484,0.17399999499320984,,,16.5853977203369,0.00622735777869821,15.574000358581543,0.052000001072883606,16.160999298095703,0.23399999737739563,12.201000213623047,,9.274999618530273,
05492+5747,APASSJ054914.60+574758.8,87.310868,57.799679,15.814000129699707,-0.06199999898672104,15.651000022888184,-0.0,15.854999542236328,0.07599999755620956,15.534000396728516,0.25600001215934753,14.628000259399414,-0.0,0.08456003779429011,0.034470000537112355,0.0038999878142931266,0.0038999878142931266,12.755000114440918,0.024000000208616257,12.21399974822998,0.032999999821186066,12.003000259399414,0.03200000151991844,,,16.1761302947998,0.00512723438441753,11.73799991607666,0.023000000044703484,11.552000045776367,0.02199999988079071,10.95199966430664,0.08799999952316284,8.878999710083008,
GD 257; GR 289,APASSJ055037.60+000552.0,87.656671,0.097805,14.538000106811523,0.05400000140070915,14.791000366210938,0.023000000044703484,14.543999671936035,0.050999999046325684,15.034000396728516,0.04699999839067459,15.376999855041504,0.14100000262260437,0.03900996016454883,-0.04488983904593624,0.016999992658384144,0.016999992658384144,15.446000099182129,0.052000001072883606,15.494999885559082,0.08799999952316284,15.595000267028809,0.2280000001192093,,,,,16.01799964904785,0.07699999958276749,16.33300018310547,,12.6850004196167,,8.91100025177002,
RE J0550-240,APASSJ055046.71-240849.6,87.694646,-24.147138,15.991000175476074,0.07199999690055847,16.28499984741211,0.07800000160932541,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.009050003882293822,0.00460000810562633,0.00510001195834775,0.00510001195834775,16.902000427246094,0.15000000596046448,16.479999542236328,,16.834999084472656,,14.3478879928589,0.01341363042593,14.8296203613281,0.0114335883408785,,,,,,,,
WD 0548-001,APASSJ055119.56-001018.3,87.831518,-0.171753,15.097999572753906,0.04699999839067459,14.569999694824219,0.03200000151991844,14.835000038146973,0.061000000685453415,14.380000114440918,0.06300000101327896,14.293999671936035,0.03400000184774399,0.10886003947234713,0.22408991935662925,0.0038999878142931266,0.0038999878142931266,13.729999542236328,0.028999999165534973,13.675000190734863,0.026000000536441803,13.704999923706055,0.0430000014603138,,,,,,,,,,,,
GD 71; LTT 11733,APASSJ055227.67+155311.2,88.115296,15.886463,12.842000007629395,0.09099999815225601,13.039999961853027,0.06800000369548798,12.791999816894531,0.04600000008940697,13.3100004196167,0.054999999701976776,13.614999771118164,0.04100000113248825,0.0758001631766092,-0.17493984050815925,0.0038999878142931266,0.0038999878142931266,13.727999687194824,0.02500000037252903,13.901000022888184,0.03500000014901161,14.114999771118164,0.06499999761581421,,,,,14.026000022888184,0.03099999949336052,14.12399959564209,0.054999999701976776,12.10200023651123,0.3799999952316284,9.02400016784668,
G102-37,APASSJ055243.48+101102.1,88.181188,10.183922,15.170000076293945,0.06700000166893005,13.616999626159668,0.010999999940395355,14.380999565124512,0.05000000074505806,13.010000228881836,0.03500000014901161,11.852999687194824,0.019999999552965164,0.2364901069086045,-0.21993011177983135,0.004499999886320438,0.004499999886320438,9.92199993133545,0.02199999988079071,9.295999526977539,0.026000000536441803,9.067999839782715,0.023000000044703484,,,,,8.902000427246094,0.023000000044703484,8.803999900817871,0.020999999716877937,8.628999710083008,0.026000000536441803,8.843999862670898,0.5049999952316284
WD 0552-041,APASSJ055509.98-041035.5,88.791586,-4.176543,15.553999900817871,0.06599999964237213,14.473999977111816,0.029999999329447746,14.940999984741211,0.0430000014603138,14.21399974822998,0.04899999871850014,14.01200008392334,0.26600000262260437,,,,,,,,,,,,,,,,,,,,,,
WD 0553+053,APASSJ055625.09+052137.2,89.104578,5.360347,14.767999649047852,0.020999999716877937,14.121999740600586,0.04600000008940697,14.413000106811523,0.02199999988079071,13.963000297546387,0.04899999871850014,13.800000190734863,0.017000000923871994,-0.44672039221040905,-0.921578414272517,0.0037000078009441495,0.0037000078009441495,12.930000305175781,0.02199999988079071,12.720000267028809,0.02500000037252903,12.652999877929688,0.024000000208616257,,,,,,,,,,,,
KPD 0556+1712,APASSJ055944.92+171202.6,89.937198,17.200729,15.857999801635742,0.08399999886751175,15.868000030517578,0.18400000035762787,15.897000312805176,-0.0,16.000999450683594,-0.0,16.090999603271484,-0.0,9.89999966805044E-4,-0.020570004016917665,0.0047000159156596055,0.0047000159156596055,16.413999557495117,0.10999999940395355,16.242000579833984,0.20900000631809235,15.548999786376953,,,,,,,,,,,,,
KPD 0558+1631,APASSJ060117.80+163135.2,90.324169,16.526458,15.729999542236328,0.06400000303983688,15.597000122070312,0.014000000432133675,15.571000099182129,0.020999999716877937,15.656999588012695,0.0,99.9990005493164,9.99899959564209,-0.04611995864252094,-0.03720995955518447,0.005299991971696727,0.005299991971696727,16.003999710083008,0.0689999982714653,16.18899917602539,0.16099999845027924,15.604999542236328,,,,,,,,,,,,,
GD 72,APASSJ061000.36+281426.7,92.501506,28.240769,14.545999526977539,0.017000000923871994,14.656999588012695,0.03200000151991844,14.479000091552734,0.08799999952316284,14.869000434875488,0.061000000685453415,99.9990005493164,9.99899959564209,-0.1039798793499358,-0.14713992277393118,0.004100003843632294,0.004100003843632294,15.107999801635742,0.032999999821186066,15.194999694824219,0.06599999964237213,15.244000434875488,0.11500000208616257,,,,,15.265999794006348,0.05400000140070915,15.59000015258789,0.17499999701976776,12.383999824523926,,9.043000221252441,
G 104-27; LTT 11818,APASSJ061518.62+174336.3,93.827604,17.726759,13.29699993133545,0.07699999958276749,13.395000457763672,0.008999999612569809,13.241999626159668,0.07100000232458115,13.63700008392334,0.010999999940395355,14.003000259399414,0.020999999716877937,,,,,,,,,,,,,,,,,,,,,,
EUVE_J0616-649,APASSJ061643.23-645748.2,94.180153,-64.96341,15.581000328063965,0.06400000303983688,14.982999801635742,0.03400000184774399,15.253999710083008,0.061000000685453415,14.859999656677246,0.014999999664723873,14.621000289916992,0.04699999839067459,-0.006320015972960391,0.016970004435279407,0.010599983943393454,0.010599983943393454,13.791999816894531,0.026000000536441803,13.517999649047852,0.02800000086426735,13.461999893188477,0.03700000047683716,,,19.4430408477783,0.0390841923654079,13.416999816894531,0.023000000044703484,13.434000015258789,0.024000000208616257,13.527000427246094,,10.175999641418457,
PuWe 1,APASSJ061934.28+553641.7,94.892866,55.611587,14.994000434875488,0.36000001430511475,14.392000198364258,0.09200000017881393,14.663000106811523,0.25600001215934753,14.08899974822998,0.08100000023841858,13.756999969482422,0.125,0.00605001596341026,-0.012179988243588014,0.007099991762515856,0.007099991762515856,,,,,,,,,,,,,,,,,,
HS 0615+6535,APASSJ062030.12+653421.6,95.125521,65.572671,15.802000045776367,0.12700000405311584,16.041000366210938,0.08699999749660492,15.86299991607666,0.02800000086426735,16.238000869750977,0.08799999952316284,99.9990005493164,9.99899959564209,-0.004050000143251964,-0.02319001177966129,0.00510001195834775,0.00510001195834775,,,,,,,14.3216323852539,0.00958740338683128,14.8047370910645,0.00812989752739668,17.208999633789062,0.15199999511241913,16.597999572753906,,13.079000473022461,,9.38599967956543,
RE J0620+132,APASSJ062052.25+132430.1,95.21771,13.408383,14.734000205993652,0.020999999716877937,14.92199993133545,0.0560000017285347,14.737000465393066,0.09399999678134918,15.170999526977539,0.05299999937415123,15.657999992370605,0.164000004529953,0.009249984304915415,-0.036860041291220114,0.004799988118975307,0.004799988118975307,15.692999839782715,0.06300000101327896,15.699999809265137,0.1379999965429306,15.598999977111816,0.23000000417232513,,,,,,,,,,,,
RE 0623-374; EUVE J0623-376,APASSJ062312.69-374128.0,95.802907,-37.691128,11.765999794006348,0.014000000432133675,12.062999725341797,0.019999999552965164,11.781000137329102,0.02199999988079071,12.315999984741211,0.024000000208616257,12.71399974822998,0.03500000014901161,0.06693984323646873,-0.005050007848694804,0.00240000122175843,0.0023000003693596227,12.848999977111816,0.026000000536441803,12.96399974822998,0.02199999988079071,13.088000297546387,0.027000000700354576,,,,,13.163000106811523,0.02500000037252903,13.244999885559082,0.028999999165534973,12.196999549865723,0.19699999690055847,9.062999725341797,
LEHPM_2-5035,APASSJ062425.77-325729.2,96.107396,-32.958137,15.51099967956543,0.01600000075995922,15.45199966430664,0.0560000017285347,15.380999565124512,0.019999999552965164,15.539999961853027,0.023000000044703484,15.756999969482422,0.164000004529953,-0.006710004072374431,-0.1846800048951991,0.01389999652019469,0.01389999652019469,15.4350004196167,0.05999999865889549,15.35200023651123,0.11100000143051147,15.531999588012695,0.24500000476837158,,,,,15.772000312805176,0.0560000017285347,16.0,0.18299999833106995,13.053999900817871,,8.911999702453613,
G105-B2B,APASSJ062737.64+100211.7,96.906844,10.036603,16.79599952697754,0.10300000011920929,16.46299934387207,0.01600000075995922,16.51300048828125,0.03400000184774399,16.5310001373291,0.02199999988079071,99.9990005493164,9.99899959564209,0.09190007694996893,-0.13329000648809597,0.005699988014384871,0.005699988014384871,16.30900001525879,0.12399999797344208,16.090999603271484,,15.574000358581543,,,,18.1779518127441,0.0721394270658493,15.732000350952148,0.06400000303983688,16.604999542236328,0.4339999854564667,12.515999794006348,,8.993000030517578,
LP 600-42,APASSJ063038.61-020553.8,97.660891,-2.0983,15.581999778747559,0.03700000047683716,14.677000045776367,0.05299999937415123,15.137999534606934,0.039000000804662704,14.32699966430664,0.014000000432133675,12.967000007629395,-0.0,-0.07755983897368424,-0.21332015603547916,0.006999984361755196,0.006999984361755196,10.729000091552734,0.027000000700354576,10.144000053405762,0.026000000536441803,9.857000350952148,0.024000000208616257,,,,,,,,,,,,
RE 0632-050; EUVE J0632-050,APASSJ063257.76-050550.2,98.240707,-5.097303,15.336000442504883,0.0430000014603138,15.581000328063965,0.028999999165534973,15.343000411987305,0.06300000101327896,15.873000144958496,0.12300000339746475,99.9990005493164,9.99899959564209,0.010059983924293192,-0.02307999602635391,0.005299991971696727,0.005299991971696727,16.216999053955078,0.08399999886751175,16.415000915527344,0.1899999976158142,15.619000434875488,,,,,,,,,,,,,
KPD 0631+1043,APASSJ063350.27+104116.9,98.459471,10.688033,13.647000312805176,0.026000000536441803,13.815999984741211,0.02500000037252903,13.583999633789062,0.017000000923871994,14.043000221252441,0.028999999165534973,14.347999572753906,0.05400000140070915,-0.036330118382466026,-0.10198008167208172,0.00240000122175843,0.00240000122175843,14.442000389099121,0.032999999821186066,14.480999946594238,0.03799999877810478,14.678999900817871,0.09700000286102295,,,13.5086879730225,0.0055143260397017,14.710000038146973,0.039000000804662704,15.163999557495117,0.1720000058412552,10.73900032043457,,8.128000259399414,0.4259999990463257
GD260,APASSJ063416.60+384855.8,98.569179,38.815504,15.852999687194824,0.04899999871850014,15.689000129699707,0.07800000160932541,15.760000228881836,0.12399999797344208,15.909000396728516,0.07400000095367432,16.389999389648438,0.03099999949336052,-0.0684899976477027,-0.11707991652656347,0.0047000159156596055,0.0047000159156596055,15.854000091552734,0.07999999821186066,16.106000900268555,0.22200000286102295,15.60200023651123,,16.7677555084229,0.0270957928150892,16.0798053741455,0.0137428212910891,16.232999801635742,0.0820000022649765,16.540000915527344,,12.598999977111816,,8.968999862670898,
GD 77,APASSJ064112.82+474418.2,100.303442,47.738389,14.956999778747559,0.05000000074505806,14.77400016784668,0.08500000089406967,14.711999893188477,0.06700000166893005,15.006999969482422,0.07599999755620956,15.121999740600586,0.052000001072883606,-0.020149992087681312,-0.17502012342447415,0.004200012062938185,0.004200012062938185,15.04699993133545,0.04600000008940697,15.13700008392334,0.08399999886751175,15.229999542236328,0.15299999713897705,,,15.0146684646606,0.00297805387526751,15.189000129699707,0.03799999877810478,15.128000259399414,0.09000000357627869,12.887999534606934,,9.47599983215332,
Lanning_14,APASSJ064316.04+013012.5,100.816836,1.503483,15.555999755859375,0.09799999743700027,15.82699966430664,0.05400000140070915,15.553999900817871,0.05299999937415123,16.090999603271484,0.09300000220537186,99.9990005493164,9.99899959564209,0.008280000020022271,-0.006630012148889364,0.005799995824418147,0.005799995824418147,,,,,,,,,,,,,,,,,,
LP 205-27,APASSJ064526.93+434516.5,101.362248,43.754608,15.543000221252441,0.052000001072883606,15.553000450134277,0.09099999815225601,15.461000442504883,0.09200000017881393,15.770999908447266,0.09300000220537186,15.717000007629395,-0.0,0.0015099984238986508,-0.1379401161102578,0.0047000159156596055,0.0047000159156596055,15.770999908447266,0.05900000035762787,15.800999641418457,0.14800000190734863,15.862000465393066,0.2240000069141388,15.2774047851563,0.0116911716759205,15.3846664428711,0.00938416831195354,16.253999710083008,0.09399999678134918,15.930999755859375,,12.072999954223633,,8.402999877929688,
GD442,APASSJ064631.12+652539.8,101.629696,65.427735,16.37299919128418,0.11699999868869781,16.413999557495117,0.06599999964237213,16.285999298095703,0.04100000113248825,16.618999481201172,0.09099999815225601,16.72100067138672,,-0.06651000221609138,-0.02419999182166066,0.00510001195834775,0.00510001195834775,,,,,,,15.7361345291138,0.0198013316839933,16.017822265625,0.0166768338531256,17.481000900268555,0.19200000166893005,16.691999435424805,,12.904999732971191,,9.350000381469727,
G108-26,APASSJ064721.83+023109.1,101.840989,2.519203,16.06800079345703,0.13699999451637268,15.640000343322754,0.052000001072883606,15.789999961853027,0.026000000536441803,15.553999900817871,0.0,15.682000160217285,-0.0,-0.438620409113355,0.033230015833396465,0.014600016402255278,0.014600016402255278,14.868000030517578,0.04500000178813934,14.756999969482422,0.0689999982714653,14.576000213623047,0.10300000011920929,,,,,14.534000396728516,0.035999998450279236,14.76200008392334,0.09000000357627869,11.303999900817871,0.14900000393390656,8.795999526977539,
LFT 487,APASSJ064737.73+373045.6,101.907235,37.512681,11.935999870300293,0.07900000363588333,12.057000160217285,0.02800000086426735,11.890999794006348,0.0860000029206276,12.295999526977539,0.014999999664723873,12.593999862670898,0.023000000044703484,-0.22730003111064434,-0.9380088304169476,0.002599999243102502,0.0020000017002530512,12.656999588012695,,12.661999702453613,0.061000000685453415,12.755000114440918,0.0,11.9887313842773,0.00392882479354739,12.5266962051392,0.00356552517041564,12.760000228881836,0.02500000037252903,12.824999809265137,0.029999999329447746,11.972999572753906,0.3100000023841858,9.085000038146973,
WD 0646-253,APASSJ064856.06-252346.7,102.233585,-25.396309,13.487000465393066,0.0430000014603138,13.640000343322754,0.0,13.468999862670898,0.04100000113248825,13.878000259399414,0.023000000044703484,14.23900032043457,0.023000000044703484,-0.02634998436406022,0.039330001527559943,0.0027000000955013093,0.0027000000955013093,14.251999855041504,0.029999999329447746,14.366000175476074,0.05999999865889549,14.531000137329102,0.10000000149011612,,,,,14.628999710083008,0.03500000014901161,14.875,0.07900000363588333,12.848999977111816,,9.23900032043457,
06494+7521,APASSJ064925.76+752302.6,102.357347,75.384067,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,14.920000076293945,0.03700000047683716,,,,,,,,,,,,,,,,,,,,,,
LP 58-53,APASSJ065326.57+640338.3,103.360734,64.060662,17.19700050354004,0.041999999433755875,16.71299934387207,0.12399999797344208,16.875,0.10400000214576721,16.507999420166016,0.05700000002980232,16.28700065612793,0.2150000035762787,-0.1361599177471362,-0.3962591872550547,0.0043999920762871625,0.0043999920762871625,15.532999992370605,0.061000000685453415,15.411999702453613,0.09799999743700027,15.331000328063965,0.16500000655651093,,,,,,,,,,,,
WT_201,APASSJ065335.29-395530.5,103.397058,-39.925166,15.847999572753906,0.08799999952316284,15.435999870300293,0.057999998331069946,15.590999603271484,0.017000000923871994,15.413000106811523,0.04899999871850014,15.357000350952148,0.0430000014603138,,,,,,,,,,,,,,,,,,,,,,
2MASS J06535043+6355585,APASSJ065350.60+635600.4,103.460862,63.933468,99.9990005493164,9.99899959564209,15.699000358581543,-0.03200000151991844,15.968999862670898,0.00800000037997961,15.593999862670898,0.07100000232458115,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
GD 80,APASSJ065413.83-020922.2,103.557646,-2.156185,14.605999946594238,0.032999999821186066,14.795000076293945,0.03099999949336052,14.586000442504883,0.019999999552965164,14.996999740600586,0.024000000208616257,99.9990005493164,9.99899959564209,0.061700040532741696,-0.0898801168659702,0.019800000154646114,0.019800000154646114,15.51099967956543,0.07599999755620956,15.645000457763672,0.12700000405311584,15.571000099182129,0.20100000500679016,,,,,,,,,,,,
WD 0655-390,APASSJ065705.45-390937.8,104.272731,-39.160516,15.562000274658203,0.013000000268220901,15.083999633789062,0.04600000008940697,15.27299976348877,0.035999998450279236,14.942000389099121,0.026000000536441803,14.944999694824219,-0.0,,,,,,,,,,,,,,,,,,,,,,
06573+0241,APASSJ065722.86+024056.9,104.345266,2.682476,16.319000244140625,-0.0,16.155000686645508,-0.0,16.156999588012695,0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.06135012226877734,-0.20302991615608335,0.004499999886320438,0.004499999886320438,16.086000442504883,0.08799999952316284,15.824000358581543,0.13300000131130219,15.39900016784668,0.18799999356269836,,,,,,,,,,,,
WD_0658-075,APASSJ070041.61-073418.8,105.173388,-7.571908,17.613000869750977,-0.0,16.531999588012695,-0.0,17.05699920654297,0.14300000667572021,16.520000457763672,0.06300000101327896,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 0657+320,APASSJ070051.91+315736.0,105.216313,31.960017,17.7189998626709,-0.18199999630451202,16.486000061035156,-0.0,17.069000244140625,0.04100000113248825,16.33799934387207,0.13300000131130219,15.760000228881836,-0.0,0.3529299603542313,-0.5978988076094538,0.004200012062938185,0.004200012062938185,15.029999732971191,0.039000000804662704,14.673999786376953,0.05000000074505806,14.664999961853027,0.0820000022649765,,,,,,,,,,,,
LHS 1892; LP 661-003,APASSJ070154.79-062756.6,105.478321,-6.465736,15.878999710083008,0.010999999940395355,15.392000198364258,0.05299999937415123,15.605999946594238,0.024000000208616257,15.321000099182129,0.02199999988079071,15.166000366210938,0.2280000001192093,,,,,,,,,,,,,,,,,,,,,,
BPM 18394,APASSJ070219.66-585006.1,105.581939,-58.83504,14.630000114440918,0.04100000113248825,14.534000396728516,0.017999999225139618,14.491000175476074,0.010999999940395355,14.692999839782715,0.027000000700354576,14.805999755859375,0.125,-0.036709920095745474,0.20324015786172822,0.014199983525031712,0.014199983525031712,14.843999862670898,0.03500000014901161,14.855999946594238,0.07400000095367432,15.067000389099121,0.15000000596046448,,,,,14.84000015258789,0.03200000151991844,14.944999694824219,0.05400000140070915,12.902999877929688,0.3070000112056732,9.366000175476074,0.3440000116825104
07029+4406,APASSJ070259.02+440653.4,105.745945,44.114847,15.51200008392334,0.23800000548362732,15.21500015258789,0.10499999672174454,15.253000259399414,0.017000000923871994,15.359000205993652,0.052000001072883606,99.9990005493164,9.99899959564209,0.09468000062042847,-0.00705999600540963,0.0047000159156596055,0.0047000159156596055,15.295999526977539,0.03999999910593033,15.312000274658203,0.0820000022649765,15.475000381469727,0.18299999833106995,18.0280914306641,0.0820134878158569,16.0809745788574,0.0220310296863317,15.182999610900879,0.04500000178813934,15.220999717712402,0.10400000214576721,12.279000282287598,,8.595000267028809,
GD 446,APASSJ070325.93+622249.0,105.858077,62.380289,15.593999862670898,0.05299999937415123,15.555000305175781,0.06199999898672104,15.52299976348877,0.06300000101327896,15.788000106811523,0.0949999988079071,15.949000358581543,0.09000000357627869,-0.11256983707426116,-0.20368007681099698,0.0047000159156596055,0.0047000159156596055,16.07200050354004,0.09099999815225601,16.033000946044922,0.1679999977350235,15.520000457763672,,15.3043880462646,0.0177202001214027,15.5013914108276,0.0139897586777806,15.76200008392334,0.057999998331069946,16.354999542236328,0.2980000078678131,12.6899995803833,,8.96399974822998,
SDSSJ070546.78+393453.3,APASSJ070546.76+393453.1,106.444834,39.58142,15.913999557495117,0.05900000035762787,15.699999809265137,0.09000000357627869,15.739999771118164,0.057999998331069946,15.586999893188477,0.15399999916553497,14.930999755859375,0.03400000184774399,0.009910007611324545,-0.11351015564287081,0.004100003843632294,0.004100003843632294,13.126999855041504,0.02199999988079071,12.61400032043457,0.024000000208616257,12.342000007629395,0.023000000044703484,,,15.8613815307617,0.00439408188685775,12.166999816894531,0.023000000044703484,12.005000114440918,0.026000000536441803,11.862000465393066,0.27300000190734863,9.071999549865723,
J070916.40+394039.7,APASSJ070916.48+394039.6,107.318708,39.677693,16.520999908447266,0.0,16.649999618530273,0.23999999463558197,16.325000762939453,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.007210008334368467,-0.05205996130825952,0.005500008001035894,0.005500008001035894,,,,,,,,,16.3064098358154,0.00572900706902146,,,,,,,,
KUV 07069+2929,APASSJ071004.85+292402.6,107.520223,29.400727,15.506999969482422,0.12600000202655792,15.413999557495117,0.035999998450279236,15.34000015258789,0.08500000089406967,15.657999992370605,0.00800000037997961,15.920000076293945,0.27399998903274536,-0.001220000433477253,-0.09986004297388718,0.005000004148314474,0.005000004148314474,15.897000312805176,0.05700000002980232,15.786999702453613,0.12399999797344208,15.788999557495117,0.19599999487400055,15.615216255188,0.0168137904256582,15.5482187271118,0.0104574020951986,16.054000854492188,0.0820000022649765,16.32200050354004,0.3490000069141388,12.654999732971191,,9.022000312805176,
WD 0706+377,APASSJ071013.51+374009.1,107.556333,37.669196,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,15.239999771118164,0.04100000113248825,13.99899959564209,0.08100000023841858,12.42300033569336,-0.0,,,,,,,,,,,,,,,,,,,,,,
GD 83; EG 214,APASSJ071321.48+213405.3,108.33952,21.568146,15.416999816894531,0.052000001072883606,15.241000175476074,0.019999999552965164,15.270000457763672,0.03799999877810478,15.312000274658203,0.1899999976158142,15.36299991607666,0.14800000190734863,,,,,,,,,,,,,,,,,,,,,,
WD 0715-704,APASSJ071516.21-702504.0,108.817552,-70.417802,13.79800033569336,0.04100000113248825,14.043000221252441,0.02199999988079071,13.795999526977539,0.032999999821186066,14.282999992370605,0.024000000208616257,14.63599967956543,0.03700000047683716,-0.11014991614501923,0.1167998430901207,0.010800000382005237,0.010800000382005237,14.723999977111816,0.035999998450279236,14.927000045776367,0.05700000002980232,14.973999977111816,0.12800000607967377,,,13.4247703552246,0.00562291406095028,14.946000099182129,0.03200000151991844,14.95300006866455,0.04800000041723251,12.085000038146973,0.10700000077486038,9.92300033569336,
GD449,APASSJ071707.35+621408.4,109.28063,62.235682,15.88700008392334,0.14100000262260437,15.89900016784668,0.07800000160932541,15.795000076293945,0.07000000029802322,16.003999710083008,0.09300000220537186,16.298999786376953,0.4440000057220459,0.029340000764932483,-0.20606003963621333,0.00460000810562633,0.00460000810562633,16.020999908447266,0.08799999952316284,15.864999771118164,0.17499999701976776,15.444000244140625,,17.5550384521484,0.0620985291898251,16.3254051208496,0.0223335381597281,16.108999252319336,0.0689999982714653,16.365999221801758,0.26600000262260437,12.371999740600586,,9.312000274658203,
GD 448,APASSJ071710.11+740038.8,109.29216,74.010804,14.923999786376953,0.09000000357627869,14.97599983215332,0.07999999821186066,14.888999938964844,0.04899999871850014,15.196999549865723,0.061000000685453415,15.482000350952148,0.07199999690055847,0.09978983798646368,-0.08620991720817983,0.0038999878142931266,0.0038999878142931266,14.692000389099121,0.032999999821186066,14.42300033569336,0.061000000685453415,14.14799976348877,0.06499999761581421,,,,,13.996999740600586,0.026000000536441803,13.78499984741211,0.035999998450279236,12.581000328063965,,9.41100025177002,
GD84,APASSJ071801.77+454751.0,109.507411,45.797517,15.494000434875488,0.12300000339746475,15.282999992370605,0.09200000017881393,15.335000038146973,0.10300000011920929,15.256999969482422,0.052000001072883606,15.335000038146973,0.11599999666213989,-0.13380984164541587,-0.17819999484345317,0.020199995378789026,0.020199995378789026,15.07699966430664,0.04399999976158142,15.201000213623047,0.10700000077486038,15.029000282287598,0.1420000046491623,19.0793056488037,0.0831508710980415,16.1087551116943,0.0137360757216811,14.892000198364258,0.03799999877810478,14.803999900817871,0.07400000095367432,12.470000267028809,,9.164999961853027,
G89-10,APASSJ071808.46+122956.7,109.535262,12.49909,16.468000411987305,0.05400000140070915,16.200000762939453,0.08299999684095383,16.266000747680664,0.017000000923871994,16.06999969482422,0.05299999937415123,15.88700008392334,-0.0,,,,,,,,,,,,,,,,,,,,,,
GD 85,APASSJ071959.59+402120.8,109.998307,40.35578,14.779000282287598,0.08299999684095383,14.869999885559082,0.06499999761581421,14.657999992370605,0.07400000095367432,15.086999893188477,0.06700000166893005,15.430999755859375,0.07900000363588333,0.1304600402363576,-0.10707011679187417,0.004499999886320438,0.004499999886320438,15.312999725341797,0.0560000017285347,15.368000030517578,0.13300000131130219,15.248000144958496,0.16699999570846558,15.0076704025269,0.0133433034643531,14.6330652236938,0.00568993529304862,15.362000465393066,0.04899999871850014,15.602999687194824,0.1809999942779541,12.329000473022461,,9.020000457763672,
WD 0721-276,APASSJ072320.02-274722.1,110.83343,-27.789491,14.303000450134277,0.1289999932050705,14.406000137329102,0.08100000023841858,14.21399974822998,0.00800000037997961,14.60099983215332,0.02500000037252903,14.788999557495117,-0.0,0.009339984171674587,-0.01009000816338812,0.006800003939133603,0.006800003939133603,,,,,,,,,,,,,,,,,,
LP 207-7,APASSJ072929.48+391010.7,112.372849,39.16966,15.998000144958496,0.10000000149011612,15.817999839782715,0.05000000074505806,15.892999649047852,0.01899999938905239,16.05500030517578,0.11400000005960464,99.9990005493164,9.99899959564209,-0.027950002913712524,-0.13218012463767081,0.0047000159156596055,0.0047000159156596055,16.0310001373291,0.10499999672174454,16.038999557495117,0.2280000001192093,15.739999771118164,0.2540000081062317,16.4515609741211,0.0241904817521572,16.1760368347168,0.014540858566761,16.55900001525879,0.10700000077486038,16.12700080871582,0.24199999868869781,12.758999824523926,,8.786999702453613,
LP_207-7,APASSJ072930.05+391044.1,112.375238,39.178938,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.804000854492188,0.06499999761581421,15.987000465393066,0.10000000149011612,15.805000305175781,-0.0,-0.004820004005523515,-0.007319988071685657,0.003999996033599018,0.003999996033599018,14.640000343322754,0.03700000047683716,14.133999824523926,0.04500000178813934,14.137999534606934,0.07000000029802322,,,,,14.071000099182129,0.028999999165534973,14.144000053405762,0.050999999046325684,12.619999885559082,,8.925000190734863,
073018.36+411320.4,APASSJ073018.29+411319.7,112.576209,41.222163,16.736000061035156,0.11599999666213989,16.725000381469727,0.09600000083446503,16.591999053955078,-0.0,16.81399917602539,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 0727+482A,APASSJ073042.52+481143.8,112.677205,48.195509,15.253999710083008,0.02199999988079071,13.545999526977539,0.06599999964237213,14.274999618530273,0.02800000086426735,12.934000015258789,0.0430000014603138,11.317000389099121,0.07199999690055847,,,,,,,,,,,,,,,,,,,,,,
SDSS_J073220.14+270408.54,APASSJ073220.19+270407.9,113.084148,27.068876,16.371000289916992,0.14100000262260437,16.64900016784668,0.014000000432133675,16.391000747680664,-0.0,16.944000244140625,-0.0,99.9990005493164,9.99899959564209,-0.011289996291452553,-0.010779983676911797,0.00460000810562633,0.00460000810562633,,,,,,,15.6257438659668,0.0181741919368505,15.6866407394409,0.009910530410707,,,,,,,,
J073237.87+420454.3,APASSJ073237.88+420454.2,113.157841,42.081727,16.511999130249023,0.03500000014901161,16.517000198364258,0.15399999916553497,16.430999755859375,0.08299999684095383,16.679000854492188,0.00800000037997961,99.9990005493164,9.99899959564209,-0.021890016250836197,-0.0015199992049019784,0.005799995824418147,0.005799995824418147,,,,,,,16.0339527130127,0.0125983413308859,16.187084197998,0.00915194489061832,17.375999450683594,0.20100000500679016,16.413999557495117,,12.845000267028809,,9.168000221252441,
WD 0728+642,APASSJ073330.97+640924.7,113.379067,64.156883,16.72100067138672,-0.0,16.045000076293945,-0.0,16.49799919128418,0.0689999982714653,15.977999687194824,0.10000000149011612,15.805999755859375,0.07999999821186066,0.03673007922770921,-0.2575299673480913,0.003999996033599018,0.003999996033599018,14.810999870300293,0.032999999821186066,14.515999794006348,0.04100000113248825,14.385000228881836,0.06599999964237213,,,,,,,,,,,,
L 384-24; BPM 33039,APASSJ073337.85-425349.6,113.407727,-42.897119,14.211999893188477,0.03200000151991844,14.144000053405762,0.04600000008940697,14.062999725341797,0.032999999821186066,14.32699966430664,0.014000000432133675,14.592000007629395,0.027000000700354576,0.0643499988655094,0.6794387998525053,0.008100000286503928,0.008100000286503928,14.444000244140625,0.03500000014901161,14.437000274658203,0.05999999865889549,14.40999984741211,0.08699999749660492,-999.0,-999.0,14.2535219192505,0.00581726990640163,14.567000389099121,0.029999999329447746,14.61400032043457,0.05700000002980232,11.005999565124512,0.08100000023841858,8.244999885559082,0.16300000250339508
GD 86,APASSJ073427.08+484112.1,113.612842,48.686712,14.998000144958496,-0.0,14.89799976348877,-0.0,14.817999839782715,0.04399999976158142,15.0,-0.0,15.12399959564209,-0.07599999755620956,-0.14434991462621838,-0.19109987479168922,0.004200012062938185,0.004200012062938185,15.142999649047852,0.04500000178813934,15.190999984741211,0.09399999678134918,15.395000457763672,0.17100000381469727,,,,,,,,,,,,
J073707.99+411227.4,APASSJ073708.05+411227.3,114.283545,41.207602,15.871000289916992,0.12999999523162842,15.664999961853027,0.08100000023841858,15.704999923706055,0.05299999937415123,15.786999702453613,0.06800000369548798,15.430000305175781,-0.0,-0.03116001644229982,-0.055810077174101025,0.00560001581106917,0.00560001581106917,15.76099967956543,0.0689999982714653,15.772000312805176,0.1420000046491623,15.515000343322754,,17.7625923156738,0.0503777414560318,16.4570236206055,0.0118544744327664,15.760000228881836,0.06199999898672104,15.843000411987305,0.2029999941587448,12.664999961853027,,8.892000198364258,
073737.20+154131.3,APASSJ073737.22+154131.0,114.405098,15.691963,16.607999801635742,0.04500000178813934,16.663000106811523,0.1860000044107437,16.525999069213867,0.0,16.823999404907227,0.0,99.9990005493164,9.99899959564209,-0.012899987996206619,-0.018449999697622843,0.004499999886320438,0.004499999886320438,16.54599952697754,0.16200000047683716,16.461999893188477,,17.000999450683594,,,,,,,,,,,,,
WD 0738-172,APASSJ074021.69-172451.7,115.090399,-17.414372,13.357999801635742,0.026000000536441803,13.071000099182129,0.012000000104308128,13.125,0.04500000178813934,14.02400016784668,1.0759999752044678,13.065999984741211,0.1120000034570694,,,,,,,,,,,,,,,,,,,,,,
J074024.13+202936.9,APASSJ074024.09+202936.4,115.100381,20.493456,15.82699966430664,0.028999999165534973,15.843999862670898,0.04899999871850014,15.668000221252441,-0.0,16.0,-0.0,99.9990005493164,9.99899959564209,-0.028140013455413282,-0.00996998405753402,0.00460000810562633,0.00460000810562633,16.573999404907227,0.13199999928474426,16.44499969482422,0.2849999964237213,15.963000297546387,,14.8449621200562,0.00487548997625709,15.3010454177856,0.00345723610371351,,,,,,,,
J074122.28+153919.4,APASSJ074122.28+153919.6,115.34285,15.655461,16.80299949645996,0.11599999666213989,16.80900001525879,0.00800000037997961,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.05702003763872199,-0.02547000076447148,0.005900004043724039,0.005900004043724039,,,,,,,16.3286914825439,0.026928598061204,16.5226001739502,0.0186807066202164,,,,,,,,
BPM 18615,APASSJ074152.96-570844.6,115.470708,-57.145743,15.069000244140625,0.020999999716877937,15.16100025177002,0.03099999949336052,15.005999565124512,0.006000000052154064,15.32800006866455,0.006000000052154064,15.454999923706055,-0.0,-0.01587999522598693,0.07949988284963183,0.013399992258200655,0.013399992258200655,15.517000198364258,0.05299999937415123,15.609999656677246,0.13099999725818634,15.661999702453613,0.2290000021457672,,,,,15.989999771118164,0.0430000014603138,16.17300033569336,0.12800000607967377,13.27400016784668,,9.581000328063965,
J074213.37+315703.4,APASSJ074213.40+315703.4,115.555856,31.950946,17.163999557495117,0.054999999701976776,16.95800018310547,0.11400000005960464,16.863000869750977,0.16699999570846558,16.867000579833984,0.0,99.9990005493164,9.99899959564209,-0.027349991250957828,-0.07115004045772366,0.005699988014384871,0.005699988014384871,16.457000732421875,0.09799999743700027,16.14699935913086,0.1860000044107437,15.99899959564209,0.2680000066757202,,,,,17.190000534057617,0.18400000035762787,16.895000457763672,,12.73799991607666,,8.72700023651123,
LP_366-3,APASSJ074437.81+244303.8,116.157565,24.717742,16.7450008392334,-0.0,15.293000221252441,-0.0,15.984000205993652,0.07699999958276749,14.645999908447266,0.02500000037252903,13.57699966430664,0.02800000086426735,-0.08747999818297103,-0.013520016364054754,0.0037000078009441495,0.0037000078009441495,11.840999603271484,0.027000000700354576,11.295000076293945,0.032999999821186066,11.017999649047852,0.024000000208616257,,,,,10.883000373840332,0.02500000037252903,10.75,0.020999999716877937,10.555000305175781,0.08799999952316284,8.23799991607666,
J074441.80+210352.6,APASSJ074441.91+210352.7,116.174655,21.064645,16.74799919128418,0.04100000113248825,16.827999114990234,0.08399999886751175,16.72800064086914,-0.0,17.121000289916992,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J074542.98+150756.0,APASSJ074542.92+150755.8,116.428841,15.132193,16.566999435424805,0.014000000432133675,16.68899917602539,0.20399999618530273,16.53700065612793,0.02500000037252903,17.027999877929688,0.052000001072883606,99.9990005493164,9.99899959564209,-0.01704999594949186,-0.012390012216201285,0.004499999886320438,0.004499999886320438,,,,,,,15.016749382019,0.0197859145700932,15.5005474090576,0.0135635361075401,,,,,,,,
J074725.15+651301.1,APASSJ074725.23+651300.7,116.855133,65.216873,15.33899974822998,0.11999999731779099,15.734000205993652,0.05900000035762787,15.4350004196167,0.09399999678134918,15.935999870300293,0.03799999877810478,99.9990005493164,9.99899959564209,0.0014600015788346354,-0.0029999987646078807,0.004499999886320438,0.004499999886320438,16.7549991607666,0.14900000393390656,16.03499984741211,,15.704000473022461,,,,14.2462959289551,0.0021101834718138,,,,,,,,
GD 89,APASSJ074725.75+440846.1,116.857332,44.146152,14.960000038146973,0.15399999916553497,14.868000030517578,0.06199999898672104,14.847999572753906,0.13199999928474426,15.04699993133545,0.08399999886751175,15.309000015258789,0.0820000022649765,-0.08723988285055384,-0.165250085410662,0.0043999920762871625,0.0043999920762871625,15.229999542236328,0.04500000178813934,15.402999877929688,0.10400000214576721,15.178999900817871,0.13099999725818634,,,,,15.42300033569336,0.050999999046325684,15.708999633789062,0.18799999356269836,12.70199966430664,,8.871999740600586,
2MASS J07473009+1107350,APASSJ074730.12+110732.3,116.875525,11.125646,17.01799964904785,0.14300000667572021,16.761999130249023,0.07199999690055847,16.757999420166016,-0.0430000014603138,16.96500015258789,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J074804.82+440632.3,APASSJ074804.72+440631.4,117.019669,44.108736,16.621000289916992,-0.0,16.586999893188477,-0.0,16.624000549316406,0.1340000033378601,16.902000427246094,0.09700000286102295,99.9990005493164,9.99899959564209,-0.015649992201360874,-0.045579961079056375,0.004899995929008583,0.004899995929008583,,,,,,,,,16.7204303741455,0.00701356865465641,,,,,,,,
SDSSJ074845.71+180240.4,APASSJ074845.44+180237.9,117.189356,18.043869,15.208999633789062,0.12399999797344208,14.609000205993652,0.03999999910593033,14.88599967956543,0.09300000220537186,14.395999908447266,0.08399999886751175,14.093000411987305,0.08100000023841858,0.0027399995360610774,-0.009659987881605048,0.004799988118975307,0.004799988118975307,,,,,,,,,,,13.213000297546387,0.039000000804662704,13.295999526977539,0.04600000008940697,12.517999649047852,,8.616000175476074,
J075106.51+301726.4,APASSJ075106.55+301726.6,117.7773,30.290725,16.041000366210938,0.05299999937415123,16.141000747680664,0.04800000041723251,15.97599983215332,0.07900000363588333,16.368999481201172,0.026000000536441803,99.9990005493164,9.99899959564209,0.013849991591996513,-0.006289992143138079,0.005000004148314474,0.005000004148314474,16.73200035095215,0.13500000536441803,16.488000869750977,,16.118000030517578,,14.5379457473755,0.0135680204257369,15.0462045669556,0.0124049102887511,,,,,,,,
BPM 4729,APASSJ075311.06-674748.2,118.296114,-67.796748,14.569000244140625,0.014999999664723873,13.963000297546387,0.035999998450279236,14.213000297546387,0.014999999664723873,13.793000221252441,0.012000000104308128,13.595999717712402,0.0560000017285347,,,,,,,,,,,,,,,,,,,,,,
J075327.22+522930.4,APASSJ075327.19+522928.3,118.363319,52.491217,15.942999839782715,0.09799999743700027,15.567000389099121,0.05400000140070915,15.675999641418457,0.06199999898672104,15.545999526977539,0.028999999165534973,15.696999549865723,0.026000000536441803,-0.09306000138167292,-0.2537798514822498,0.004200012062938185,0.004200012062938185,15.07699966430664,0.0430000014603138,15.25,0.12300000339746475,15.076000213623047,0.13699999451637268,,,18.39186668396,0.0580012276768684,14.939000129699707,0.03799999877810478,14.878000259399414,0.07900000363588333,12.4399995803833,,9.217000007629395,
J075405.34+132708.6,APASSJ075405.33+132707.4,118.52223,13.452059,16.25200080871582,0.029999999329447746,16.38599967956543,0.09399999678134918,16.253999710083008,-0.0,16.72800064086914,-0.0,99.9990005493164,9.99899959564209,0.0033800004075601464,-0.009020015659189085,0.005299991971696727,0.005299991971696727,,,,,,,,,,,,,,,,,,
J075507.47+234316.6,APASSJ075507.39+234315.8,118.780804,23.721071,16.834999084472656,0.0560000017285347,16.916000366210938,0.09000000357627869,16.777999877929688,0.06800000369548798,17.229000091552734,-0.0,99.9990005493164,9.99899959564209,-0.03598999319365248,0.01064001571648987,0.004899995929008583,0.004899995929008583,,,,,,,,,,,,,,,,,,
LTT 2980,APASSJ075508.89-144554.7,118.787052,-14.765206,13.604999542236328,0.06700000166893005,13.588000297546387,0.03999999910593033,13.503999710083008,0.028999999165534973,13.767999649047852,0.052000001072883606,13.928000450134277,0.05000000074505806,-0.06594984224648215,-0.3102901187958196,0.0020999988691983162,0.0020999988691983162,12.621000289916992,0.024000000208616257,12.140999794006348,0.023000000044703484,11.836999893188477,0.01899999938905239,,,,,11.656999588012695,0.024000000208616257,11.479000091552734,0.023000000044703484,11.206999778747559,0.11900000274181366,8.920999526977539,
G90-28,APASSJ075525.91+362150.8,118.857967,36.364134,16.354000091552734,0.16500000655651093,16.135000228881836,0.07999999821186066,16.299999237060547,0.14399999380111694,16.131999969482422,0.16300000250339508,99.9990005493164,9.99899959564209,-0.10632996200001799,-0.38049840659368783,0.0047000159156596055,0.0047000159156596055,15.583000183105469,0.06400000303983688,15.444000244140625,0.13099999725818634,15.876999855041504,0.34599998593330383,,,17.8120365142822,0.00802208948880434,15.406999588012695,0.052000001072883606,15.451000213623047,0.14399999380111694,12.71500015258789,,9.184000015258789,
07560+5741,APASSJ075601.12+574155.1,119.004685,57.698645,15.145999908447266,0.03700000047683716,15.045999526977539,0.017999999225139618,15.026000022888184,0.028999999165534973,15.145000457763672,0.057999998331069946,15.189000129699707,0.09000000357627869,-0.06778008319088258,-0.4385915963212028,0.004200012062938185,0.004200012062938185,14.965999603271484,0.03799999877810478,14.96500015258789,0.06300000101327896,14.965999603271484,0.12099999934434891,,,,,14.946999549865723,0.03799999877810478,15.019000053405762,0.09399999678134918,12.651000022888184,0.453000009059906,9.213000297546387,
SDSSJ075721.07+323054.4,APASSJ075721.05+323054.5,119.337723,32.515146,16.708999633789062,0.1120000034570694,16.30299949645996,0.20399999618530273,16.391000747680664,0.017000000923871994,16.05500030517578,0.10100000351667404,15.220999717712402,0.05299999937415123,0.008430012348981109,-0.017999999545281753,0.0038999878142931266,0.0038999878142931266,13.618000030517578,0.02800000086426735,13.060999870300293,0.03799999877810478,12.890000343322754,0.026000000536441803,16.146671295166,0.0288302004337311,16.3701839447021,0.0212876033037901,12.697999954223633,0.023000000044703484,12.487000465393066,0.027000000700354576,12.083000183105469,,9.057999610900879,
J075808.81+104345.5,APASSJ075808.80+104346.4,119.536695,10.72957,17.0939998626709,0.014000000432133675,17.055999755859375,0.09200000017881393,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.0015099984238986508,-6.099983750118554E-4,0.004200012062938185,0.004200012062938185,16.44700050354004,0.13600000739097595,16.264999389648438,0.257999986410141,15.973999977111816,,,,,,16.302000045776367,0.09300000220537186,16.617000579833984,0.4480000138282776,12.380999565124512,0.4169999957084656,8.765999794006348,
075857.46+092559.9,APASSJ075857.50+092558.1,119.739598,9.432828,16.375,-0.06199999898672104,16.434999465942383,-0.0,16.45599937438965,0.0689999982714653,16.545000076293945,0.054999999701976776,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
SDSSJ075919.41+321948.4,APASSJ075919.43+321947.7,119.830975,32.32993,16.059999465942383,0.08500000089406967,15.793000221252441,0.0430000014603138,15.87600040435791,0.03400000184774399,15.875,0.054999999701976776,15.46500015258789,0.1379999965429306,0.017889983791974373,-0.030960000003688037,0.004100003843632294,0.004100003843632294,13.527999877929688,0.02500000037252903,13.024999618530273,0.027000000700354576,12.722000122070312,0.027000000700354576,17.1593074798584,0.0490704439580441,16.607349395752,0.0242744199931622,12.545000076293945,0.02500000037252903,12.340999603271484,0.02500000037252903,12.5,0.4180000126361847,9.218000411987305,
J075929.75+473509.5,APASSJ075929.62+473509.5,119.873429,47.585998,16.445999145507812,-0.07100000232458115,16.368000030517578,-0.0,16.558000564575195,0.43799999356269836,16.277000427246094,0.0729999989271164,99.9990005493164,9.99899959564209,-0.0925999200262595,-0.02384999988862546,0.0047000159156596055,0.0047000159156596055,15.911999702453613,0.06400000303983688,15.73799991607666,0.09399999678134918,15.90999984741211,0.2529999911785126,21.2008457183838,0.111407972872257,17.4098300933838,0.00897390116006136,,,,,,,,
J075959.56+433521.1,APASSJ075959.26+433521.5,119.99694,43.58932,16.392000198364258,-0.0,16.312000274658203,-0.0,16.312000274658203,0.010999999940395355,16.225000381469727,0.05000000074505806,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
BPM 18764,APASSJ080200.30-532753.0,120.501276,-53.464731,15.795000076293945,0.03400000184774399,15.595999717712402,0.07100000232458115,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
SDSS_J080259.79+411438.0,APASSJ080259.81+411438.1,120.749236,41.243936,15.178000450134277,0.08699999749660492,15.336000442504883,0.08900000154972076,15.217000007629395,0.13099999725818634,15.505999565124512,0.05900000035762787,15.720000267028809,0.06300000101327896,-0.0061499881667259615,-0.002249999943160219,0.004499999886320438,0.004499999886320438,15.612000465393066,0.0689999982714653,15.6850004196167,0.16899999976158142,15.300999641418457,0.16099999845027924,,,14.2172813415527,0.00207695527933538,15.607999801635742,0.054999999701976776,15.579999923706055,0.1550000011920929,12.786999702453613,,9.026000022888184,
J080537.64+383212.5,APASSJ080537.61+383209.0,121.406722,38.53585,15.682999610900879,0.07900000363588333,15.576000213623047,0.07500000298023224,15.574999809265137,0.0820000022649765,15.67199993133545,0.05700000002980232,15.746999740600586,0.15299999713897705,-0.04902012005914003,-0.30169007659424096,0.004299983856981271,0.004299983856981271,15.37600040435791,,15.663000106811523,0.1509999930858612,15.045999526977539,,,,16.3323726654053,0.00553568499162793,15.777999877929688,0.06199999898672104,16.284000396728516,0.2800000011920929,12.664999961853027,,9.190999984741211,
KUV 08026+4118,APASSJ080558.32+410931.6,121.493013,41.158802,14.987000465393066,0.0560000017285347,15.237000465393066,0.10199999809265137,15.335000038146973,0.5559999942779541,15.409000396728516,0.13300000131130219,99.9990005493164,9.99899959564209,-0.020199995378789026,-0.030459996560239233,0.004799988118975307,0.004799988118975307,15.833000183105469,0.07500000298023224,15.788000106811523,0.12800000607967377,16.187999725341797,0.2840000092983246,,,14.3295888900757,0.00206097145564854,16.35300064086914,0.0949999988079071,16.207000732421875,0.27000001072883606,12.675000190734863,,9.123000144958496,0.5389999747276306
J080611.65+334425.6,APASSJ080611.62+334425.5,121.548457,33.740441,16.27199935913086,0.06300000101327896,16.3799991607666,0.057999998331069946,16.229999542236328,0.07800000160932541,16.54199981689453,0.17599999904632568,99.9990005493164,9.99899959564209,0.02275999231642345,-0.028180007575429045,0.005000004148314474,0.005000004148314474,16.577999114990234,0.13099999725818634,16.655000686645508,,15.78499984741211,0.23600000143051147,17.0323829650879,0.0450929664075375,16.3006172180176,0.0142715200781822,16.81100082397461,0.13199999928474426,17.030000686645508,,12.760000228881836,,9.178000450134277,
WD 0806-661,APASSJ080654.44-661820.4,121.726861,-66.305689,13.779000282287598,0.014999999664723873,13.71399974822998,0.06400000303983688,13.656000137329102,0.020999999716877937,13.8100004196167,0.05299999937415123,14.343999862670898,0.4790000021457672,0.31003991898614913,-0.27596014842856675,0.0033000011171679944,0.0033000011171679944,13.704000473022461,0.023000000044703484,13.73900032043457,0.02500000037252903,13.781000137329102,0.0430000014603138,,,,,,,,,,,,
SDSS_J080700.25+505516.07,APASSJ080700.23+505515.8,121.750989,50.921063,16.107999801635742,0.06199999898672104,16.38800048828125,0.18400000035762787,16.187999725341797,0.20600000023841858,16.503000259399414,0.0,99.9990005493164,9.99899959564209,-0.005240015934759867,-0.008049996176850982,0.0047000159156596055,0.0047000159156596055,16.606000900268555,0.1589999943971634,16.95800018310547,,16.059999465942383,,,,,,17.406999588012695,0.21400000154972076,16.253000259399414,0.26600000262260437,12.432999610900879,,9.154999732971191,
J080739.30+132110.8,APASSJ080738.80+132104.1,121.911676,13.35115,15.447999954223633,0.07999999821186066,14.680000305175781,0.03500000014901161,14.925000190734863,0.09000000357627869,14.369000434875488,0.0820000022649765,14.125,0.07400000095367432,,,,,,,,,,,,,,,,,,,,,,
SDSS_J080823.63+171253.7,APASSJ080823.61+171252.9,122.098415,17.214717,14.887999534606934,0.07800000160932541,14.326000213623047,0.05400000140070915,14.512999534606934,-0.0,14.131999969482422,-0.0,13.815999984741211,0.017000000923871994,0.04785012097272556,-0.10878012326429598,0.009699983638711274,0.011900016306753969,12.779000282287598,0.01899999938905239,12.392000198364258,0.023000000044703484,12.284000396728516,0.024000000208616257,,,18.6115627288818,0.0516252927482128,12.201000213623047,0.02500000037252903,12.22700023651123,0.024000000208616257,11.814000129699707,0.24799999594688416,8.61400032043457,
J080908.39+381406.2,APASSJ080908.37+381406.3,122.284882,38.235107,15.404000282287598,0.11299999803304672,15.39799976348877,0.14399999380111694,15.338000297546387,0.21299999952316284,15.449999809265137,0.19599999487400055,15.54800033569336,0.22699999809265137,-0.006779988052585395,-0.0016599996001787076,0.004100003843632294,0.004100003843632294,15.288000106811523,0.05400000140070915,15.199000358581543,0.10899999737739563,14.880000114440918,0.11299999803304672,,,16.2655658721924,0.0052887387573719,14.486000061035156,0.03400000184774399,14.291000366210938,0.05700000002980232,12.706000328063965,,8.479999542236328,
2MASS J08091121+3527573,APASSJ080911.14+352756.1,122.296443,35.465584,15.368000030517578,0.06199999898672104,15.109999656677246,0.07000000029802322,15.1899995803833,0.03999999910593033,15.151000022888184,0.06499999761581421,15.215999603271484,0.09099999815225601,-0.059019841864937916,-0.08300015906570479,0.004100003843632294,0.004100003843632294,14.878999710083008,0.04100000113248825,14.781000137329102,0.06800000369548798,14.692000389099121,0.11500000208616257,19.9939804077148,0.188527047634125,16.3460083007813,0.0150806624442339,14.668999671936035,0.035999998450279236,14.847000122070312,0.09000000357627869,12.404999732971191,,9.07800006866455,
J080921.89+192400.0,APASSJ080921.88+192359.7,122.34118,19.399928,16.280000686645508,0.30000001192092896,16.645000457763672,0.08399999886751175,16.44700050354004,-0.0,16.753000259399414,-0.0,99.9990005493164,9.99899959564209,-0.0011300003620817733,-0.00654998380014149,0.004499999886320438,0.004499999886320438,,,,,,,14.4599809646606,0.00376226101070642,15.1887874603271,0.00314748729579151,,,,,,,,
RE 0809-725; EUVE J0809-729,APASSJ080931.94-725915.9,122.383096,-72.987776,14.9399995803833,0.00800000037997961,15.11299991607666,0.006000000052154064,14.939000129699707,0.03099999949336052,15.402000427246094,0.04800000041723251,15.883999824523926,0.07100000232458115,-0.03885983896907419,0.04514003885560669,0.006400007896445459,0.006400007896445459,15.875,0.08299999684095383,15.788000106811523,0.15000000596046448,15.946000099182129,0.0,13.7104253768921,0.00860719196498394,14.0924129486084,0.00616311188787222,16.447999954223633,0.04600000008940697,16.986000061035156,0.18400000035762787,13.755000114440918,,10.190999984741211,
PG 0805+655,APASSJ080945.40+651817.5,122.43919,65.304877,16.062000274658203,0.22499999403953552,16.17799949645996,0.15299999713897705,16.14699935913086,0.00800000037997961,16.275999069213867,0.1720000058412552,15.843999862670898,-0.0,-0.02431000757496804,-0.05015016104152892,0.003999996033599018,0.003999996033599018,14.001999855041504,0.024000000208616257,13.449000358581543,0.027000000700354576,13.170999526977539,0.03099999949336052,14.6106805801392,0.0042955637909472,15.1451892852783,0.00324192550033331,13.015000343322754,0.02500000037252903,12.888999938964844,0.026000000536441803,12.109999656677246,0.25600001215934753,9.116000175476074,
GD262,APASSJ080946.30+292030.8,122.442954,29.341905,16.632999420166016,0.13699999451637268,16.19300079345703,0.09200000017881393,16.31399917602539,0.07000000029802322,16.1200008392334,0.12200000137090683,15.972999572753906,0.17100000381469727,0.15842015709495172,-0.0680799588735681,0.004499999886320438,0.004499999886320438,15.413000106811523,0.04800000041723251,15.388999938964844,0.08900000154972076,15.336000442504883,0.13899999856948853,,,18.4839096069336,0.0367047525942326,15.026000022888184,0.0430000014603138,15.031999588012695,0.10499999672174454,12.649999618530273,,8.845000267028809,
SDSSJ081126.67+053911.9,APASSJ081126.66+053911.8,122.861086,5.653284,16.499000549316406,0.06599999964237213,16.649999618530273,0.0,16.503000259399414,-0.0,16.79800033569336,-0.0,99.9990005493164,9.99899959564209,-0.025750008717295714,-0.037820158831891604,0.0037000078009441495,0.0037000078009441495,15.562999725341797,0.07100000232458115,15.166000366210938,0.10199999809265137,14.78600025177002,0.13600000739097595,,,15.6667757034302,0.0041981004178524,14.821000099182129,0.039000000804662704,14.53600025177002,0.06599999964237213,12.730999946594238,,9.142000198364258,
J081132.00+432313.1,APASSJ081131.99+432312.7,122.883326,43.386878,15.557000160217285,0.15700000524520874,15.666000366210938,0.04899999871850014,15.493000030517578,0.08399999886751175,15.979000091552734,0.05400000140070915,99.9990005493164,9.99899959564209,-0.060289922839729115,-0.051080041521345265,0.00510001195834775,0.00510001195834775,16.191999435424805,0.08900000154972076,16.468000411987305,0.2240000069141388,16.283000946044922,0.32199999690055847,,,,,16.476999282836914,0.10000000149011612,16.618999481201172,0.3619999885559082,12.767999649047852,,8.564000129699707,
SDSSJ081157.13+143533.0,APASSJ081157.21+143532.9,122.988409,14.592487,16.149999618530273,0.061000000685453415,15.949999809265137,0.01899999938905239,16.31599998474121,0.5619999766349792,15.73799991607666,0.057999998331069946,99.9990005493164,9.99899959564209,0.0029199996788520366,5.400000191002619E-4,0.003800016020250041,0.003800016020250041,14.220000267028809,0.028999999165534973,13.524999618530273,0.03400000184774399,13.32699966430664,0.041999999433755875,,,,,13.145000457763672,0.024000000208616257,13.288999557495117,0.03500000014901161,11.805999755859375,0.25,8.928000450134277,
PG 0808+595,APASSJ081213.07+592344.8,123.054492,59.395795,15.991000175476074,-0.0,16.097999572753906,0.04500000178813934,15.777999877929688,0.03400000184774399,16.323999404907227,0.15600000321865082,16.31399917602539,-0.0,-0.027929987845709547,-0.033909984631463885,0.005299991971696727,0.005299991971696727,16.607999801635742,0.125,17.222000122070312,,16.732999801635742,,,,,,17.21500015258789,0.16699999570846558,17.118000030517578,,12.892000198364258,,9.270000457763672,
08126+1737,APASSJ081237.87+173700.3,123.157826,17.616763,13.425999641418457,0.029999999329447746,13.381999969482422,0.017000000923871994,13.288999557495117,0.024000000208616257,13.586000442504883,0.04399999976158142,13.904000282287598,0.08100000023841858,0.08363988163182512,-0.0899701175512746,0.0021999995169608155,0.0021999995169608155,13.76200008392334,0.02500000037252903,13.840999603271484,0.035999998450279236,13.940999984741211,0.050999999046325684,13.307728767395,0.00651073548942804,13.7799320220947,0.0051470659673214,13.91100025177002,0.02800000086426735,13.895999908447266,0.04800000041723251,12.095000267028809,,9.012999534606934,
J081256.85+191157.7,APASSJ081256.78+191157.3,123.236604,19.199255,16.08099937438965,0.14900000393390656,16.0,0.18400000035762787,16.290000915527344,0.367000013589859,16.177000045776367,0.09000000357627869,15.92300033569336,-0.0,0.005749992124037817,-0.018309995721210726,0.0038999878142931266,0.0038999878142931266,14.954999923706055,0.03999999910593033,14.807000160217285,0.07599999755620956,14.520999908447266,0.07900000363588333,16.6847667694092,0.0126187698915601,16.371114730835,0.0056508076377213,14.612000465393066,0.035999998450279236,14.503000259399414,0.0729999989271164,12.131999969482422,,8.956999778747559,
J081305.55+140317.5,APASSJ081305.56+140317.4,123.27317,14.054834,16.2189998626709,0.06599999964237213,16.232999801635742,0.07599999755620956,16.447999954223633,0.5289999842643738,16.402000427246094,0.027000000700354576,99.9990005493164,9.99899959564209,-0.035139996180078015,-0.027320004664943554,0.00510001195834775,0.00510001195834775,,,,,,,15.3768186569214,0.019596079364419,15.652440071106,0.0127444034442306,,,,,,,,
J081331.83+272204.2,APASSJ081331.71+272203.9,123.382164,27.367763,16.25,0.1340000033378601,16.33799934387207,0.03700000047683716,16.292999267578125,-0.0,16.56599998474121,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 0810+489,APASSJ081411.24+484526.6,123.546867,48.757395,15.567000389099121,0.2630000114440918,15.08899974822998,0.09399999678134918,15.258999824523926,0.18400000035762787,14.986000061035156,0.0949999988079071,14.934000015258789,0.08399999886751175,0.06582996138604358,-0.251280001248233,0.004100003843632294,0.004100003843632294,14.317000389099121,0.03200000151991844,14.131999969482422,0.041999999433755875,14.062000274658203,0.06199999898672104,,,,,,,,,,,,
GD 457,APASSJ081533.94+641819.1,123.89144,64.305316,15.005000114440918,0.08500000089406967,15.07699966430664,0.06499999761581421,14.913999557495117,0.03799999877810478,15.25100040435791,0.07500000298023224,15.531999588012695,0.04600000008940697,-0.19418004085309803,-0.028410012237145565,0.004299983856981271,0.004299983856981271,15.355999946594238,0.04600000008940697,15.373000144958496,0.09799999743700027,15.164999961853027,0.1289999932050705,,,,,15.447999954223633,0.04500000178813934,15.755999565124512,0.14300000667572021,12.541999816894531,,9.006999969482422,
PG 0812+478,APASSJ081548.89+474038.2,123.95371,47.67729,15.258000373840332,0.36899998784065247,15.314000129699707,0.0820000022649765,15.263999938964844,0.3070000112056732,15.491000175476074,0.12200000137090683,15.527999877929688,0.1420000046491623,-0.03128000535070896,-0.0612000010733027,0.004200012062938185,0.004200012062938185,14.586999893188477,0.03200000151991844,14.164999961853027,0.04100000113248825,13.881999969482422,0.04699999839067459,13.5534582138062,0.00819703843444586,14.2848806381226,0.00747363502159715,13.727999687194824,0.02800000086426735,13.618000030517578,0.035999998450279236,12.166000366210938,,9.277999877929688,
J081618.17+131620.5,APASSJ081618.14+131621.7,124.075596,13.272702,16.753000259399414,0.05400000140070915,17.124000549316406,0.010999999940395355,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.014040000496606808,-0.034649998633540235,0.00510001195834775,0.00510001195834775,,,,,,,,,,,,,,,,,,
J081820.41+270532.6,APASSJ081820.43+270532.5,124.585134,27.092376,14.965999603271484,0.07000000029802322,15.291000366210938,0.04699999839067459,15.053999900817871,0.09799999743700027,15.531000137329102,0.039000000804662704,16.08099937438965,0.13099999725818634,0.0035600005503511056,-0.0019100016288575716,0.004799988118975307,0.004799988118975307,15.958999633789062,0.07900000363588333,16.204999923706055,0.20499999821186066,16.507999420166016,,,,,,16.454999923706055,0.10999999940395355,16.926000595092773,,12.586999893188477,,9.027000427246094,
PG 0816+297,APASSJ081933.29+293332.9,124.888711,29.559154,15.706000328063965,0.1379999965429306,15.821000099182129,0.05400000140070915,15.64900016784668,0.04800000041723251,15.98900032043457,0.09399999678134918,99.9990005493164,9.99899959564209,7.400016215797223E-4,-0.12359015381662175,0.005000004148314474,0.005000004148314474,16.141000747680664,0.10499999672174454,15.920999526977539,0.18400000035762787,15.989999771118164,,,,,,16.69300079345703,0.12800000607967377,16.18600082397461,0.26499998569488525,12.604000091552734,,8.821999549865723,0.4099999964237213
GD90,APASSJ081946.19+373126.5,124.942467,37.524052,15.85200023651123,0.0729999989271164,15.642999649047852,0.07000000029802322,15.782999992370605,,15.798999786376953,,15.925000190734863,,-0.11693988635670394,-0.11010995804099366,0.005000004148314474,0.005000004148314474,15.638999938964844,0.0729999989271164,15.664999961853027,0.17299999296665192,16.815000534057617,,17.1489772796631,0.0122161600738764,16.1585941314697,0.00501301558688283,15.970999717712402,0.07199999690055847,16.20800018310547,0.2720000147819519,12.727999687194824,,8.932999610900879,
SDSSJ082022.02+431411.0,APASSJ082022.08+431410.9,125.092002,43.236387,15.949000358581543,0.08699999749660492,15.965999603271484,0.07900000363588333,15.894000053405762,0.0560000017285347,16.099000930786133,0.09300000220537186,15.82699966430664,-0.0,0.004730004138764343,-0.054290159823722206,0.004100003843632294,0.004100003843632294,14.067000389099121,0.02800000086426735,13.534000396728516,0.028999999165534973,13.227999687194824,0.029999999329447746,15.2613315582275,0.0146160842850804,15.5234746932983,0.010636487044394,12.986000061035156,0.02500000037252903,12.814000129699707,0.028999999165534973,12.553999900817871,0.4440000057220459,9.029000282287598,
KUV 08172+3838,APASSJ082032.29+382847.5,125.134577,38.479863,15.564000129699707,0.05700000002980232,15.800000190734863,0.14499999582767487,15.545999526977539,-0.0,15.82699966430664,0.061000000685453415,16.118999481201172,-0.0,-0.08516988018527627,-0.07782984102959745,0.004899995929008583,0.004899995929008583,16.236000061035156,0.11400000005960464,16.93400001525879,,16.81800079345703,,14.4084119796753,0.00782480090856552,14.8560972213745,0.00593946315348148,,,,,,,,
WD 0821-669,APASSJ082125.91-670312.2,125.357963,-67.0534,16.32900047302246,0.023000000044703484,15.37600040435791,0.04699999839067459,15.791000366210938,0.05000000074505806,15.098999977111816,0.01600000075995922,14.678999900817871,0.028999999165534973,,,,,,,,,,,,,,,,,,,,,,
PG 0819+364,APASSJ082246.08+361412.0,125.69201,36.236683,15.63700008392334,0.06400000303983688,15.581000328063965,0.09300000220537186,15.581999778747559,0.03700000047683716,15.789999961853027,0.01899999938905239,99.9990005493164,9.99899959564209,-0.08022995971259661,-0.060749997646780685,0.00460000810562633,0.00460000810562633,16.025999069213867,0.08799999952316284,15.756999969482422,,15.781000137329102,0.2280000001192093,15.0429992675781,0.0179027449339628,15.1765661239624,0.00898122694343328,15.517999649047852,0.05299999937415123,15.357999801635742,0.1340000033378601,12.291000366210938,,8.881999969482422,0.4339999854564667
J082257.56+184400.2,APASSJ082257.55+184359.9,125.73982,18.733331,16.46500015258789,0.11599999666213989,16.43400001525879,0.14000000059604645,16.326000213623047,0.050999999046325684,16.750999450683594,0.23399999737739563,99.9990005493164,9.99899959564209,-0.019109987806587014,-0.015329988491430413,0.005000004148314474,0.005000004148314474,16.761999130249023,0.13600000739097595,16.594999313354492,,16.427000045776367,,,,,,,,,,,,,
GD458,APASSJ082315.04+715814.8,125.812681,71.970796,15.732999801635742,0.25099998712539673,15.697999954223633,0.07000000029802322,15.696999549865723,0.04500000178813934,16.02199935913086,0.03999999910593033,16.36199951171875,,-0.06009011922287755,-0.01839999640651513,0.007400015601888299,0.007400015601888299,,,,,,,15.7259006500244,0.0232166107743979,15.7342462539673,0.0152764348313212,16.226999282836914,0.10499999672174454,16.437000274658203,,12.38599967956543,,8.994000434875488,
SDSS,APASSJ082346.05+245344.5,125.941914,24.895699,15.607000350952148,0.0430000014603138,15.829999923706055,0.06599999964237213,15.675000190734863,0.057999998331069946,16.0310001373291,0.05299999937415123,99.9990005493164,9.99899959564209,-0.14718996535521,-0.11394000321161002,0.004799988118975307,0.004799988118975307,16.43199920654297,0.13099999725818634,16.226999282836914,0.23600000143051147,16.507999420166016,,14.1585168838501,0.0115903681144118,14.6273632049561,0.0095293466001749,,,,,,,,
PG 0821+633,APASSJ082535.33+630653.8,126.397225,63.11495,15.994000434875488,0.28700000047683716,15.854000091552734,0.09099999815225601,15.76099967956543,0.05700000002980232,16.072999954223633,0.14300000667572021,16.027000427246094,0.29100000858306885,-0.07346015845541842,0.01465999121137429,0.004499999886320438,0.004499999886320438,16.31100082397461,0.10599999874830246,15.946999549865723,0.16599999368190765,15.772000312805176,,15.4392318725586,0.0254139546304941,15.6205358505249,0.00752209266647697,16.35300064086914,0.08299999684095383,16.69700050354004,0.36399999260902405,12.932000160217285,,9.244999885559082,
PG 0824+289,APASSJ082705.05+284402.4,126.771069,28.734026,14.392000198364258,0.03099999949336052,14.194999694824219,0.052000001072883606,14.300999641418457,0.02199999988079071,14.020000457763672,0.04500000178813934,13.663000106811523,0.05999999865889549,-0.016289999621221796,-0.010789992029458517,0.004200012062938185,0.004200012062938185,12.42300033569336,0.02800000086426735,11.802000045776367,0.02800000086426735,11.649999618530273,0.029999999329447746,,,13.9743986129761,0.00174981250893325,11.236000061035156,0.02199999988079071,11.213000297546387,0.02199999988079071,11.197999954223633,0.14800000190734863,9.154000282287598,
Ton 320,APASSJ082705.49+313008.3,126.77289,31.502323,15.416000366210938,0.05299999937415123,15.734999656677246,0.09799999743700027,15.484000205993652,0.04100000113248825,16.045000076293945,0.09700000286102295,99.9990005493164,9.99899959564209,-0.0037100161534908693,-0.004830011948797619,0.004899995929008583,0.004899995929008583,16.58799934387207,0.14499999582767487,15.956999778747559,,15.72700023651123,0.20100000500679016,13.6573400497437,0.0069722100161016,14.1834554672241,0.0055356752127409,16.884000778198242,0.12999999523162842,16.726999282836914,,12.79800033569336,,9.039999961853027,
LTT 12215,APASSJ083009.33+452028.9,127.538878,45.341363,15.17300033569336,0.03700000047683716,15.062999725341797,0.06400000303983688,14.970000267028809,-0.0,15.123000144958496,0.12399999797344208,15.27400016784668,0.1420000046491623,-0.020430000040505547,-0.016660008259350434,0.0054000001910026185,0.0054000001910026185,15.005999565124512,0.04399999976158142,15.038999557495117,0.08699999749660492,14.842000007629395,0.13300000131130219,18.2379245758057,0.0550252050161362,15.9883642196655,0.00940239522606134,14.982999801635742,0.03799999877810478,14.984000205993652,0.09099999815225601,12.83899974822998,,9.067000389099121,
KUV 08273+4101,APASSJ083037.63+405110.6,127.656805,40.852959,16.072999954223633,0.06300000101327896,15.96500015258789,0.041999999433755875,15.940999984741211,0.06199999898672104,16.062000274658203,0.10499999672174454,15.972000122070312,0.024000000208616257,-0.015739991249574814,-0.08597987980465405,0.004799988118975307,0.004799988118975307,16.118999481201172,0.08500000089406967,16.01799964904785,0.16099999845027924,15.49899959564209,,15.9006547927856,0.0170042645186186,16.0602035522461,0.011644447222352,,,,,,,,
LTT 18061,APASSJ083039.31+324140.9,127.663802,32.694712,15.986000061035156,-0.03799999877810478,15.706000328063965,-0.0,15.67199993133545,0.2529999911785126,15.645000457763672,0.1420000046491623,99.9990005493164,9.99899959564209,-0.14978987455833703,-0.5229900008998811,0.004100003843632294,0.004100003843632294,14.984999656677246,0.04399999976158142,14.96399974822998,0.07599999755620956,14.864999771118164,0.12200000137090683,,,,,14.883999824523926,0.03999999910593033,15.131999969482422,0.11100000143051147,12.567999839782715,,9.069000244140625,
J083132.75+132243.9,APASSJ083132.74+132243.6,127.886442,13.378801,16.097999572753906,0.01899999938905239,15.944000244140625,0.017000000923871994,15.961999893188477,0.00800000037997961,16.194000244140625,-0.0,99.9990005493164,9.99899959564209,0.02547000076447148,-0.05277996024233289,0.004899995929008583,0.004899995929008583,16.493999481201172,0.1289999932050705,16.39699935913086,,16.966999053955078,,,,15.9871997833252,0.00465566664934158,16.82200050354004,0.12800000607967377,16.076000213623047,,11.875,,8.654000282287598,
RE 0831-534; EUVE 0831-536,APASSJ083151.85-534034.1,127.966058,-53.676151,14.23900032043457,0.05900000035762787,14.394000053405762,0.019999999552965164,14.223999977111816,0.017000000923871994,14.65999984741211,0.023000000044703484,14.9399995803833,0.006000000052154064,0.04114008006581571,-0.12237984628882259,0.013200011835579062,0.013200011835579062,15.15999984741211,0.04500000178813934,15.343999862670898,0.09399999678134918,15.388999938964844,0.20100000500679016,,,14.2850608825684,0.0122470483183861,,,,,,,,
G115-9,APASSJ083400.10+365921.4,128.500438,36.989282,16.066999435424805,-0.0,16.02400016784668,-0.0,16.077999114990234,0.06400000303983688,16.04800033569336,0.11599999666213989,15.835000038146973,-0.0,-0.14259995659813285,-0.23621004656888545,0.00460000810562633,0.00460000810562633,15.678000450134277,0.05400000140070915,15.638999938964844,0.12800000607967377,15.41100025177002,0.17100000381469727,,,,,15.788000106811523,0.06300000101327896,15.73799991607666,0.18299999833106995,12.51099967956543,,8.800999641418457,
PG 0834+501,APASSJ083737.34+495227.6,129.405605,49.874347,15.086000442504883,0.06800000369548798,15.319000244140625,0.050999999046325684,15.13700008392334,0.1289999932050705,15.517999649047852,0.08500000089406967,15.802000045776367,-0.0,-0.003949991923946072,-0.017229995683010202,0.004299983856981271,0.004299983856981271,16.084999084472656,0.10499999672174454,16.388999938964844,,15.295000076293945,,,,13.9254293441772,0.00104405439924449,16.604999542236328,0.10499999672174454,15.982999801635742,0.20600000023841858,12.656000137329102,,9.038999557495117,
SDSSJ083829.60+572645.9,APASSJ083829.56+572645.1,129.62317,57.445867,16.450000762939453,0.2849999964237213,16.176000595092773,0.10899999737739563,16.792999267578125,-0.0,16.01799964904785,-0.0,15.381999969482422,-0.0,-0.031330008641816676,-0.05205996130825952,0.0038999878142931266,0.0038999878142931266,13.47599983215332,0.024000000208616257,12.847999572753906,0.03200000151991844,12.633000373840332,0.023000000044703484,,,,,12.498000144958496,0.024000000208616257,12.376999855041504,0.02500000037252903,12.229000091552734,,9.21500015258789,
PG 0836+237,APASSJ083934.29+233409.0,129.892893,23.56918,16.402000427246094,0.12399999797344208,16.684999465942383,0.07900000363588333,16.41699981689453,0.07000000029802322,17.023000717163086,0.1809999942779541,99.9990005493164,9.99899959564209,0.009579996367392596,-0.015249995340127498,0.00510001195834775,0.00510001195834775,,,,,,,14.6944379806519,0.00286310934461653,15.223557472229,0.00231774523854256,,,,,,,,
KUV 08368+4026,APASSJ084007.61+401503.7,130.031714,40.25105,15.842000007629395,0.07199999690055847,15.63599967956543,0.041999999433755875,15.590999603271484,0.09600000083446503,15.795000076293945,0.09099999815225601,16.030000686645508,-0.0,-0.13908995606470853,-0.011009988338628318,0.004899995929008583,0.004899995929008583,15.84000015258789,0.0729999989271164,15.692999839782715,0.12999999523162842,15.845000267028809,0.21899999678134918,,,,,15.699999809265137,0.05700000002980232,15.244999885559082,0.11500000208616257,12.776000022888184,,8.991000175476074,
SDSS,APASSJ084103.88+032116.5,130.266177,3.354584,14.312000274658203,0.029999999329447746,14.46500015258789,0.014999999664723873,14.270000457763672,0.029999999329447746,14.713000297546387,0.027000000700354576,15.057000160217285,0.06199999898672104,-0.008930015792429913,-0.001609999173979304,0.0038999878142931266,0.0038999878142931266,15.104999542236328,0.057999998331069946,15.131999969482422,0.09200000017881393,15.282999992370605,0.18000000715255737,,,,,15.470000267028809,0.04899999871850014,15.543000221252441,0.13500000536441803,12.76200008392334,,9.258000373840332,
L 532-81; CD-32 5613,APASSJ084131.44-325616.4,130.381025,-32.937909,12.079999923706055,0.024000000208616257,11.840999603271484,0.03500000014901161,11.897000312805176,0.020999999716877937,11.883999824523926,0.02199999988079071,12.005999565124512,0.019999999552965164,,,,,,,,,,,,,,,,,,,,,,
KUV 08391+3800,APASSJ084218.73+374859.6,130.578083,37.816563,16.26099967956543,-0.05700000002980232,16.336999893188477,-0.0,16.56599998474121,0.24500000476837158,16.49799919128418,0.1289999932050705,99.9990005493164,9.99899959564209,-0.03518999947118573,-0.03247999266022816,0.0054000001910026185,0.0054000001910026185,,,,,,,,,15.8491039276123,0.00422501564025879,16.663999557495117,0.09700000286102295,16.674999237060547,0.34299999475479126,12.920999526977539,,9.17199993133545,
WD 0840-136,APASSJ084248.24-134713.2,130.701,-13.787011,16.673999786376953,0.026000000536441803,15.77400016784668,0.06599999964237213,16.13599967956543,0.023000000044703484,15.555999755859375,0.05000000074505806,15.388999938964844,0.21799999475479126,-0.2663798426510766,-0.020599992240022402,0.004100003843632294,0.004100003843632294,14.623000144958496,0.03200000151991844,14.414999961853027,0.050999999046325684,14.543000221252441,0.08699999749660492,,,,,,,,,,,,
KUV 08397+3435,APASSJ084252.20+342421.6,130.717508,34.406014,16.268999099731445,0.06199999898672104,16.290000915527344,0.03200000151991844,16.176000595092773,-0.0,16.392000198364258,-0.0,99.9990005493164,9.99899959564209,-0.06947999863768928,-0.04583016088872682,0.004799988118975307,0.004799988118975307,,,,,,,15.7855052947998,0.0275162123143673,15.9418802261353,0.0192214287817478,16.89299964904785,0.16099999845027924,16.652999877929688,0.44600000977516174,12.404999732971191,,8.984999656677246,
PG 0839+232,APASSJ084253.01+230024.3,130.720892,23.006777,14.293999671936035,0.03099999949336052,14.456999778747559,0.05700000002980232,14.24899959564209,0.02199999988079071,14.689000129699707,0.01600000075995922,15.013999938964844,0.07400000095367432,-0.018320003255212214,-0.0913298390514683,0.014600016402255278,0.014600016402255278,14.935999870300293,0.03999999910593033,15.324000358581543,0.1120000034570694,15.076000213623047,0.14800000190734863,13.071436882019,0.0018533868715167,13.6906280517578,0.00147834583185613,15.23799991607666,0.041999999433755875,15.482000350952148,0.24300000071525574,11.670000076293945,0.3400000035762787,8.416000366210938,
J084345.52+055830.8,APASSJ084345.47+055830.3,130.939476,5.975106,16.46500015258789,0.04899999871850014,16.538000106811523,0.10300000011920929,16.423999786376953,0.010999999940395355,16.67300033569336,0.09399999678134918,99.9990005493164,9.99899959564209,-0.014029991325514857,-0.022060008450353052,0.004200012062938185,0.004200012062938185,,,,,,,,,,,17.222999572753906,0.19599999487400055,16.437000274658203,,12.442999839782715,,8.722999572753906,
TON 10,APASSJ084359.25+260256.0,130.996906,26.048914,14.869000434875488,0.2460000067949295,14.862000465393066,0.0820000022649765,14.77400016784668,0.18700000643730164,15.003999710083008,0.004999999888241291,15.246999740600586,-0.0,-0.11544011504156515,-0.05289012005960103,0.00460000810562633,0.00460000810562633,15.152999877929688,0.03799999877810478,15.336000442504883,0.07800000160932541,15.390000343322754,0.1509999930858612,14.7931461334229,0.0160330142825842,14.4449806213379,0.00897904578596354,15.229999542236328,0.03999999910593033,14.940999984741211,0.1080000028014183,12.467000007629395,0.4729999899864197,8.477999687194824,
J084404.83+070942.8,APASSJ084404.52+070945.6,131.018866,7.162693,16.00200080871582,0.07000000029802322,15.189000129699707,0.041999999433755875,15.835000038146973,0.09700000286102295,14.772000312805176,0.08799999952316284,14.345000267028809,0.3919999897480011,,,,,,,,,,,,,,,,,,,,,,
KUV 08411+3340,APASSJ084416.25+332914.5,131.067748,33.487367,16.33799934387207,0.05700000002980232,16.53700065612793,0.06499999761581421,16.152000427246094,-0.0,16.43899917602539,-0.0,99.9990005493164,9.99899959564209,-0.003999996033599018,0.0023799996597517747,0.004799988118975307,0.004799988118975307,,,,,,,,,,,16.851999282836914,0.15000000596046448,16.152000427246094,0.3019999861717224,12.331000328063965,,8.993000030517578,
GD93,APASSJ084457.73+453630.9,131.24056,45.608593,16.18600082397461,0.02500000037252903,15.914999961853027,0.026000000536441803,15.956999778747559,0.014000000432133675,15.980999946594238,0.061000000685453415,,,-0.058709881704999134,-0.18417995888739824,0.00460000810562633,0.00460000810562633,15.593999862670898,0.061000000685453415,15.600000381469727,0.13199999928474426,15.618000030517578,0.18299999833106995,20.3217678070068,0.0262572094798088,17.1183948516846,0.00426216516643763,15.442999839782715,0.04800000041723251,15.446000099182129,0.13199999928474426,12.258999824523926,,9.232999801635742,
GD 94,APASSJ084524.70+380154.2,131.352918,38.031726,16.238000869750977,0.09799999743700027,15.991999626159668,0.08900000154972076,16.06800079345703,0.04399999976158142,15.99899959564209,0.10000000149011612,15.956999778747559,0.14499999582767487,0.10223999925074168,-0.1987999232369475,0.00460000810562633,0.00460000810562633,15.48900032043457,0.05299999937415123,15.447999954223633,0.09700000286102295,15.430000305175781,0.1860000044107437,22.7052593231201,0.439630061388016,17.6197662353516,0.0291812755167484,15.461999893188477,0.05299999937415123,15.406000137329102,0.13500000536441803,12.281000137329102,,8.442000389099121,
J084537.73+065346.2,APASSJ084537.79+065345.9,131.407489,6.896093,16.76099967956543,-0.12800000607967377,16.68000030517578,-0.0,16.663999557495117,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J084539.17+225728.0,APASSJ084539.16+225727.4,131.413178,22.957636,15.748000144958496,0.032999999821186066,15.866000175476074,0.1550000011920929,15.779000282287598,0.14399999380111694,16.115999221801758,0.024000000208616257,16.18899917602539,-0.0,-0.013150007725926116,-0.06774011853849515,0.004899995929008583,0.004899995929008583,16.235000610351562,0.11299999803304672,15.958000183105469,,16.483999252319336,,15.7006578445435,0.0270881224423647,15.5684061050415,0.0139090912416577,15.159000396728516,0.0430000014603138,14.57800006866455,0.09399999678134918,12.164999961853027,,8.678000450134277,
LB 8658,APASSJ084634.43+194503.9,131.643497,19.751087,17.472999572753906,-0.0,17.048999786376953,-0.0,16.957000732421875,-0.0560000017285347,17.11400032043457,-0.0,99.9990005493164,9.99899959564209,-0.02175001227442408,-0.05054004068369977,0.005000004148314474,0.005000004148314474,,,,,,,19.8423614501953,0.0438711419701576,17.889705657959,0.0109722847118974,16.902999877929688,0.1459999978542328,16.365999221801758,,12.156999588012695,,8.437000274658203,
WD 0843+358,APASSJ084644.24+353832.5,131.684355,35.642386,15.079999923706055,0.15199999511241913,14.767000198364258,0.057999998331069946,14.762999534606934,0.017000000923871994,14.88700008392334,0.0729999989271164,14.987000465393066,0.12800000607967377,-0.16113995370687917,-0.06818003748776391,0.003999996033599018,0.003999996033599018,14.678000450134277,0.035999998450279236,14.628000259399414,0.06599999964237213,14.592000007629395,0.09399999678134918,,,16.6469402313232,0.00481599289923906,14.58899974822998,0.03400000184774399,14.770999908447266,0.08500000089406967,12.699000358581543,,9.116000175476074,
PG 0843+517,APASSJ084702.27+512852.2,131.759474,51.481171,15.927000045776367,0.1379999965429306,16.07900047302246,0.07900000363588333,15.807000160217285,0.06400000303983688,16.32699966430664,0.18199999630451202,99.9990005493164,9.99899959564209,-0.022719996559317224,-0.09825983943301253,0.00510001195834775,0.00510001195834775,16.584999084472656,0.12300000339746475,16.481000900268555,0.23199999332427979,16.542999267578125,,,,15.3936290740967,0.00229583703912795,15.89799976348877,0.061000000685453415,15.300999641418457,0.1080000028014183,12.159000396728516,,8.8149995803833,
LP 786-06; L 0748-70,APASSJ084729.30-185948.5,131.872087,-18.99683,15.612000465393066,0.020999999716877937,15.673999786376953,0.08100000023841858,15.470999717712402,0.006000000052154064,15.779999732971191,0.026000000536441803,99.9990005493164,9.99899959564209,-0.18838007817976177,0.03070000711886678,0.005000004148314474,0.005000004148314474,16.233999252319336,0.0989999994635582,16.12700080871582,0.16300000250339508,15.517999649047852,,15.6355495452881,0.0234101749956608,15.3182640075684,0.00707238353788853,,,,,,,,
BPM 5102,APASSJ084747.00-731248.4,131.94585,-73.213459,15.222999572753906,0.08299999684095383,15.255000114440918,0.04500000178813934,15.133999824523926,0.026000000536441803,15.404999732971191,0.08100000023841858,15.789999961853027,-0.0,-0.11189987417310476,0.047559959784848616,0.009100007991946768,0.009100007991946768,15.64799976348877,0.06800000369548798,15.678000450134277,0.17599999904632568,15.151000022888184,0.0,,,15.0061597824097,0.011906516738236,,,,,,,,
Ton 353,APASSJ084905.86+244509.2,132.274441,24.752558,16.281999588012695,-0.06700000166893005,16.611000061035156,-0.0,16.43600082397461,-0.0,16.961000442504883,-0.0,99.9990005493164,9.99899959564209,-0.004309991800255375,-0.004849991819355637,0.00510001195834775,0.00510001195834775,,,,,,,14.5271663665771,0.0139407720416784,15.1721305847168,0.0111324144527316,,,,,,,,
J084907.26+113925.6,APASSJ084907.29+113926.1,132.280376,11.657266,16.85099983215332,0.0860000029206276,16.89699935913086,0.05700000002980232,16.76300048828125,-0.0,17.297000885009766,-0.0,99.9990005493164,9.99899959564209,-0.024580007993790787,-0.009119987862504786,0.004799988118975307,0.004799988118975307,,,,,,,15.3167152404785,0.00675036013126373,15.7938051223755,0.00422804802656174,,,,,,,,
Ton 953,APASSJ084909.29+342948.6,132.288714,34.496834,15.994999885559082,0.009999999776482582,15.670999526977539,0.08399999886751175,15.753999710083008,0.06499999761581421,15.630000114440918,0.006000000052154064,15.720999717712402,-0.0,-0.12725999986287206,0.00875001605891157,0.004100003843632294,0.004100003843632294,15.041000366210938,0.039000000804662704,14.82699966430664,0.07100000232458115,14.899999618530273,0.11100000143051147,,,17.5221366882324,0.0304557755589485,14.975000381469727,0.041999999433755875,14.92199993133545,0.10199999809265137,11.940999984741211,,9.019000053405762,
J084948.62+331924.9,APASSJ084948.47+331926.6,132.451971,33.324076,16.645999908447266,0.17100000381469727,16.264999389648438,0.11100000143051147,16.38599967956543,0.10400000214576721,16.000999450683594,0.00800000037997961,15.979000091552734,-0.0,,,,,,,,,,,,,,,,,,,,,,
PG 0846+558,APASSJ084951.11+553513.7,132.462996,55.587144,16.260000228881836,0.19699999690055847,16.400999069213867,0.04600000008940697,16.18899917602539,0.2630000114440918,16.677000045776367,0.0989999994635582,99.9990005493164,9.99899959564209,0.007490016287192702,-0.017830007345764898,0.004899995929008583,0.004899995929008583,,,,,,,14.9697351455688,0.00488630589097738,15.3758478164673,0.00227127433754504,,,,,,,,
J084952.87+471249.4,APASSJ084952.62+471248.4,132.469289,47.213447,16.59600067138672,0.0820000022649765,16.472000122070312,0.1289999932050705,16.416000366210938,-0.0,16.499000549316406,-0.0,99.9990005493164,9.99899959564209,-0.06428016058634967,-0.07607015868416056,0.00560001581106917,0.00560001581106917,,,,,,,,,,,,,,,,,,
SDSSJ085024.05+054757.8,APASSJ085024.00+054758.0,132.600001,5.799451,16.886999130249023,0.028999999165534973,15.638999938964844,0.05400000140070915,16.327999114990234,0.03700000047683716,15.095000267028809,0.03799999877810478,14.269000053405762,0.02800000086426735,-0.04438007854332682,0.0023100011503629503,0.003999996033599018,0.003999996033599018,12.54800033569336,0.024000000208616257,11.86299991607666,0.023000000044703484,11.654999732971191,0.01899999938905239,,,,,11.59000015258789,0.02199999988079071,11.553000450134277,0.023000000044703484,11.557999610900879,0.21299999952316284,8.975000381469727,
J085026.59+000238.9,APASSJ085026.58+000239.4,132.610753,0.044302,16.5939998626709,0.07500000298023224,16.625,0.09399999678134918,16.472000122070312,0.0560000017285347,16.719999313354492,0.04600000008940697,17.60300064086914,-0.0,-0.01616000481590163,-0.01670000401645666,0.004899995929008583,0.004899995929008583,,,,,,,15.7759199142456,0.0207526981830597,16.0760402679443,0.0154249249026179,,,,,,,,
J085047.47+172601.9,APASSJ085047.45+172601.6,132.697734,17.433803,14.668999671936035,0.03700000047683716,14.682000160217285,0.02199999988079071,14.550999641418457,0.05400000140070915,14.880999565124512,0.032999999821186066,15.137999534606934,0.09700000286102295,-0.07332983950618654,-0.03125998700852506,0.004100003843632294,0.004100003843632294,15.116999626159668,0.03799999877810478,15.23799991607666,0.07699999958276749,15.163999557495117,0.1080000028014183,,,,,15.371000289916992,0.050999999046325684,15.482000350952148,0.16699999570846558,12.128000259399414,,9.09000015258789,
BPM 5109,APASSJ085102.58-615517.3,132.760754,-61.921498,14.621999740600586,0.07500000298023224,14.70300006866455,0.035999998450279236,14.553999900817871,0.017999999225139618,14.916000366210938,0.06300000101327896,15.232000350952148,0.17599999904632568,-0.06291000099736266,0.024500016479578335,0.011900016306753969,0.011900016306753969,15.22700023651123,0.05700000002980232,15.291999816894531,0.0949999988079071,15.812000274658203,0.25099998712539673,,,,,,,,,,,,
08516+1624,APASSJ085140.23+162452.8,132.917642,16.414692,99.9990005493164,9.99899959564209,16.56399917602539,-0.0,16.944000244140625,0.0689999982714653,16.70400047302246,0.01600000075995922,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J085221.27-004252.9,APASSJ085221.24-004253.2,133.088511,-0.714782,17.20199966430664,0.06300000101327896,17.121999740600586,0.12800000607967377,17.014999389648438,0.061000000685453415,17.211999893188477,0.125,99.9990005493164,9.99899959564209,-0.020440007574507035,-0.04011012097180355,0.004899995929008583,0.004899995929008583,,,,,,,16.6245269775391,0.0114561496302485,16.7915954589844,0.00711223622784019,,,,,,,,
SDSSJ085317.93+114800.4,APASSJ085317.81+114758.0,133.324217,11.799468,16.833999633789062,0.17000000178813934,15.277999877929688,0.019999999552965164,16.054000854492188,0.11800000071525574,14.729999542236328,0.12999999523162842,13.861000061035156,0.035999998450279236,-0.09420011701877229,-0.1199401231133379,0.012700008392130258,0.012700008392130258,12.086999893188477,0.020999999716877937,11.543999671936035,0.02800000086426735,11.343999862670898,0.019999999552965164,,,25.0050868988037,0.647497177124023,11.201000213623047,0.024000000208616257,11.071000099182129,0.02199999988079071,11.196000099182129,0.1340000033378601,9.121000289916992,
LB_8827,APASSJ085341.40+190141.5,133.422529,19.028221,16.113000869750977,0.08299999684095383,16.231000900268555,0.05299999937415123,16.05299949645996,0.04699999839067459,16.371999740600586,0.13199999928474426,99.9990005493164,9.99899959564209,-0.005180003881832818,-0.0049700159252097365,0.004499999886320438,0.004499999886320438,16.780000686645508,0.14499999582767487,17.079999923706055,,15.881999969482422,,,,,,17.180999755859375,0.2070000022649765,16.468000411987305,0.39399999380111694,11.918999671936035,,8.932000160217285,
J085351.00-000843.6,APASSJ085350.99-000843.4,133.462464,-0.145407,16.757999420166016,0.07699999958276749,16.736000061035156,0.06800000369548798,16.62299919128418,0.07000000029802322,16.90999984741211,0.0560000017285347,99.9990005493164,9.99899959564209,-8.899992167243909E-4,0.01514998875791207,0.004899995929008583,0.004899995929008583,,,,,,,16.409725189209,0.00786614324897528,16.5223693847656,0.00503792194649577,,,,,,,,
J085353.50+221629.0,APASSJ085353.54+221627.0,133.473123,22.274186,16.816999435424805,0.0,16.680999755859375,0.01899999938905239,16.673999786376953,0.061000000685453415,16.812999725341797,0.08799999952316284,99.9990005493164,9.99899959564209,0.09736991705722176,-0.20747988164657727,0.005500008001035894,0.005500008001035894,,,,,,,16.4563026428223,0.271671444177628,16.5857601165771,0.00603407062590122,17.173999786376953,0.20999999344348907,16.79800033569336,,12.456999778747559,,8.873000144958496,
PG 0853+164; LB 8827,APASSJ085618.88+161103.4,134.078706,16.184297,15.543999671936035,0.057999998331069946,15.595000267028809,0.03700000047683716,15.468000411987305,0.03200000151991844,15.795999526977539,0.07900000363588333,99.9990005493164,9.99899959564209,-0.032330015528714284,-0.0305899913655594,0.004200012062938185,0.004200012062938185,15.918999671936035,0.06700000166893005,16.391000747680664,0.2619999945163727,15.4399995803833,,15.3914222717285,0.0225119180977345,15.260293006897,0.0132751250639558,16.077999114990234,0.07699999958276749,16.033000946044922,0.2329999953508377,12.02400016784668,,8.427000045776367,
LP 60-359,APASSJ085627.19+625053.5,134.11331,62.848205,16.222999572753906,0.035999998450279236,15.293999671936035,0.07900000363588333,15.822999954223633,0.06700000166893005,14.87600040435791,0.07699999958276749,13.656999588012695,0.10899999737739563,,,,,,,,,,,,,,,,,,,,,,
PG 0852+659,APASSJ085628.48+653945.9,134.118704,65.662765,15.38700008392334,0.1080000028014183,15.378999710083008,0.08900000154972076,15.329000473022461,0.04800000041723251,15.616999626159668,0.09300000220537186,15.892000198364258,0.23999999463558197,-0.01770001254044473,0.013770000077784061,0.004499999886320438,0.004499999886320438,15.87600040435791,0.07900000363588333,15.826000213623047,0.18400000035762787,16.091999053955078,,14.7240371704102,0.01569764316082,14.9301719665527,0.0116658499464393,16.323999404907227,0.09300000220537186,16.562999725341797,,12.758000373840332,,9.164999961853027,
GD 98,APASSJ085730.48+401610.3,134.37701,40.269551,14.734000205993652,0.06199999898672104,14.843000411987305,0.03999999910593033,14.687000274658203,0.08799999952316284,15.027000427246094,0.04100000113248825,15.289999961853027,0.10999999940395355,0.02502000061213039,-0.19127015839330852,0.004799988118975307,0.004799988118975307,15.359000205993652,0.0560000017285347,15.430999755859375,0.12300000339746475,15.682000160217285,0.16300000250339508,13.6931552886963,0.00974883884191513,14.1185102462769,0.00550352735444903,15.637999534606934,0.057999998331069946,16.006000518798828,0.22499999403953552,12.770000457763672,,9.109999656677246,
NLTT_20690,APASSJ085913.00-005844.9,134.804193,-0.979162,17.31800079345703,-0.0,16.35700035095215,-0.0,16.766000747680664,-0.0,16.073999404907227,-0.0,15.67300033569336,-0.0,0.15863004518905655,-0.11968992330366746,0.0038999878142931266,0.0038999878142931266,14.831000328063965,0.03799999877810478,14.581999778747559,0.05299999937415123,14.6850004196167,0.12800000607967377,,,,,14.265999794006348,0.03200000151991844,14.208999633789062,0.054999999701976776,12.82699966430664,,8.793000221252441,
WD 0856+331,APASSJ085914.39+325712.2,134.809978,32.953415,15.272000312805176,0.16099999845027924,15.241999626159668,0.06599999964237213,15.156999588012695,0.0729999989271164,15.17199993133545,0.05000000074505806,15.237000465393066,0.06599999964237213,-0.3271600871812552,-0.004209983990222099,0.004499999886320438,0.004499999886320438,15.17199993133545,0.04100000113248825,15.156000137329102,0.08299999684095383,15.312000274658203,0.16300000250339508,,,,,,,,,,,,
J085935.74+601614.3,APASSJ085935.52+601611.2,134.898019,60.269799,16.618000030517578,0.17800000309944153,16.32900047302246,0.12999999523162842,16.708999633789062,0.6579999923706055,16.31800079345703,0.09099999815225601,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J090113.51+144704.6,APASSJ090113.48+144704.9,135.306206,14.784714,16.31599998474121,0.09300000220537186,16.198999404907227,0.20499999821186066,16.135000228881836,0.09099999815225601,16.22599983215332,0.10000000149011612,16.357999801635742,-0.0,-7.999991964879882E-4,-0.003160000824209419,0.003999996033599018,0.003999996033599018,15.607999801635742,0.06800000369548798,15.621000289916992,0.14800000190734863,15.17300033569336,0.12700000405311584,,,,,14.984000205993652,0.041999999433755875,14.927000045776367,0.09600000083446503,11.845000267028809,0.26499998569488525,8.961999893188477,
HS 0858+1603,APASSJ090133.30+155144.0,135.388777,15.862249,15.769000053405762,0.03500000014901161,15.793999671936035,0.06300000101327896,15.61400032043457,0.04699999839067459,15.914999961853027,0.013000000268220901,99.9990005493164,9.99899959564209,-0.09802007771213539,0.0808099219284486,0.00460000810562633,0.00460000810562633,16.055999755859375,0.08500000089406967,16.197999954223633,0.2329999953508377,16.582000732421875,,,,,,16.416000366210938,0.10400000214576721,16.09000015258789,0.26499998569488525,12.58899974822998,,8.628999710083008,
GD 99,APASSJ090148.53+360706.5,135.452247,36.11848,14.79800033569336,0.12800000607967377,14.583999633789062,0.0560000017285347,14.623000144958496,0.10499999672174454,14.77299976348877,0.10499999672174454,14.96399974822998,0.125,-0.10145016203750856,-0.1766498404322192,0.004200012062938185,0.004200012062938185,14.633999824523926,0.03400000184774399,14.770000457763672,0.06300000101327896,14.704999923706055,0.09200000017881393,,,,,14.732999801635742,0.032999999821186066,14.699000358581543,0.08799999952316284,12.326000213623047,,8.576000213623047,
CBS 90,APASSJ090210.25+333510.0,135.54273,33.586117,16.343000411987305,0.06300000101327896,16.604999542236328,0.09700000286102295,16.23900032043457,0.027000000700354576,16.875,0.026000000536441803,99.9990005493164,9.99899959564209,-0.02631999614095548,-0.03584998921724036,0.004899995929008583,0.004899995929008583,,,,,,,,,15.629711151123,0.00406075548380613,,,,,,,,
SDSSJ090212.72+373757.3,APASSJ090212.72+373756.9,135.553017,37.632482,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.67300033569336,0.057999998331069946,15.664999961853027,0.04100000113248825,14.746999740600586,0.09799999743700027,-0.026970012731908355,-0.08862983813742176,0.004200012062938185,0.004200012062938185,12.907999992370605,0.023000000044703484,12.246000289916992,0.023000000044703484,12.050000190734863,0.02199999988079071,17.5521144866943,0.0673035308718681,17.689525604248,0.0414946600794792,11.902000427246094,0.02199999988079071,11.84000015258789,0.024000000208616257,12.116999626159668,0.34200000762939453,8.743000030517578,
WD 0859-039,APASSJ090217.29-040655.2,135.572055,-4.115358,13.067000389099121,0.08699999749660492,13.190999984741211,0.07599999755620956,13.0,0.06199999898672104,13.392999649047852,0.04100000113248825,13.668999671936035,0.11999999731779099,-0.006379992009897251,0.006119999943621224,0.0020000017002530512,0.0020000017002530512,13.75100040435791,0.027000000700354576,13.821000099182129,0.035999998450279236,13.902000427246094,0.05900000035762787,,,,,13.913000106811523,0.027000000700354576,14.041999816894531,0.05000000074505806,12.246999740600586,0.3529999852180481,8.770999908447266,
J090242.64+312043.5,APASSJ090242.59+312043.9,135.677492,31.345548,15.463000297546387,0.07699999958276749,15.217000007629395,0.04399999976158142,15.232000350952148,0.03700000047683716,15.222999572753906,0.04600000008940697,15.192999839782715,0.0,-0.07905995735200122,-0.015959988377289847,0.004200012062938185,0.004200012062938185,15.045999526977539,0.03700000047683716,14.899999618530273,0.06499999761581421,15.074000358581543,0.1469999998807907,,,,,,,,,,,,
J090316.81+041200.1,APASSJ090316.83+041159.5,135.820132,4.199862,16.163999557495117,0.07500000298023224,16.163000106811523,0.05000000074505806,16.134000778198242,0.00800000037997961,16.48699951171875,0.1770000010728836,99.9990005493164,9.99899959564209,-0.007459992048097774,-0.09037007839651778,0.004799988118975307,0.004799988118975307,16.545000076293945,0.15299999713897705,16.204999923706055,,15.411999702453613,,15.6969604492188,0.00657066237181425,15.8341684341431,0.00436383206397295,16.97599983215332,0.16200000047683716,16.246000289916992,,12.322999954223633,,9.107000350952148,
PG 0900+142,APASSJ090331.25+140048.8,135.880244,14.013571,16.250999450683594,0.11800000071525574,16.288000106811523,0.035999998450279236,16.148000717163086,0.09099999815225601,16.36400032043457,0.054999999701976776,99.9990005493164,9.99899959564209,-0.012920003882754827,0.003819995890808059,0.004499999886320438,0.004499999886320438,16.34600067138672,0.10599999874830246,16.179000854492188,,15.854999542236328,,16.9830379486084,0.0124496202915907,16.221263885498,0.00557895330712199,,,,,,,,
J090339.73+103213.1,APASSJ090339.72+103212.5,135.915502,10.536806,16.97800064086914,0.03099999949336052,16.957000732421875,0.20399999618530273,17.04599952697754,-0.0,17.014999389648438,-0.0,99.9990005493164,9.99899959564209,-0.0389998789614765,-0.008859995796228759,0.005000004148314474,0.005000004148314474,,,,,,,,,,,,,,,,,,
PG 0901+140,APASSJ090402.77+134913.4,136.011556,13.820392,15.940999984741211,0.08699999749660492,15.621999740600586,0.027000000700354576,16.023000717163086,0.8169999718666077,15.640999794006348,0.07000000029802322,15.812000274658203,0.020999999716877937,-0.11872008471982554,-0.008129987691063434,0.004499999886320438,0.004899995929008583,15.821999549865723,0.09300000220537186,15.788000106811523,0.15299999713897705,15.725000381469727,0.17800000309944153,20.3074321746826,0.0637443140149117,16.8287124633789,0.00754160899668932,15.470999717712402,0.05299999937415123,15.237000465393066,0.12300000339746475,12.616000175476074,,8.902000427246094,
PG 0901+598,APASSJ090459.18+593519.0,136.246618,59.588621,16.27400016784668,0.08299999684095383,16.64699935913086,0.08699999749660492,16.308000564575195,0.08399999886751175,16.854999542236328,0.15399999916553497,99.9990005493164,9.99899959564209,-0.032709997321944684,-0.004939992095387424,0.004899995929008583,0.004899995929008583,,,,,,,14.8500375747681,0.0148444091901183,15.4313373565674,0.0126477191224694,16.405000686645508,0.08500000089406967,15.380999565124512,0.1120000034570694,12.48900032043457,,9.215999603271484,
J090514.79+090426.2,APASSJ090514.95+090424.8,136.312323,9.073568,16.902999877929688,0.0949999988079071,16.54800033569336,0.15399999916553497,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.18176003795815632,-0.256470128078945,0.0047000159156596055,0.0047000159156596055,16.20599937438965,0.11599999666213989,15.652999877929688,,16.290000915527344,,21.5514335632324,0.0841841772198677,18.0231189727783,0.00917832087725401,15.772000312805176,0.06199999898672104,15.696999549865723,0.17499999701976776,12.696999549865723,,9.151000022888184,
J090638.59+070059.6,APASSJ090638.60+070059.3,136.660839,7.016475,15.402000427246094,0.04800000041723251,15.430000305175781,0.04699999839067459,15.302000045776367,0.041999999433755875,15.57699966430664,0.05900000035762787,15.99899959564209,0.3269999921321869,9.299987596023129E-4,-0.03915000015695114,0.0047000159156596055,0.0047000159156596055,15.685999870300293,0.0689999982714653,15.680999755859375,0.12399999797344208,15.541000366210938,0.22100000083446503,15.0360202789307,0.00379835371859372,15.1483402252197,0.00189438404049724,16.139999389648438,0.08399999886751175,16.152000427246094,0.26600000262260437,12.72700023651123,,8.798999786376953,
PG 0904+391,APASSJ090746.48+385643.7,136.943686,38.945493,16.617000579833984,-0.0,16.336999893188477,-0.0,16.47100067138672,0.22200000286102295,16.506999969482422,0.014000000432133675,99.9990005493164,9.99899959564209,-9.10000778731046E-4,-0.004889987985734479,0.00560001581106917,0.00560001581106917,,,,,,,14.9730224609375,0.0184055119752884,15.4831056594849,0.0151650449261069,,,,,,,,
PG 0904+512,APASSJ090747.67+505749.1,136.948648,50.963654,16.143999099731445,0.12200000137090683,16.423999786376953,0.15399999916553497,16.097999572753906,0.15299999713897705,16.709999084472656,0.01600000075995922,99.9990005493164,9.99899959564209,-0.02791000879369676,-0.026730000536190346,0.00510001195834775,0.00510001195834775,,,,,,,14.6894264221191,0.014130000025034,15.1964225769043,0.00808943435549736,,,,,,,,
LP 313-16,APASSJ090918.63+292932.3,137.327654,29.492317,99.9990005493164,9.99899959564209,15.444999694824219,0.12200000137090683,15.602999687194824,0.13199999928474426,14.869999885559082,0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
Mrk 393,APASSJ090942.15+601928.2,137.425632,60.324502,16.648000717163086,0.24799999594688416,16.16200065612793,0.04500000178813934,16.408000946044922,0.04699999839067459,16.19099998474121,0.05700000002980232,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J091016.42+210554.2,APASSJ091016.42+210554.6,137.568437,21.098517,16.386999130249023,0.014000000432133675,16.381000518798828,0.03099999949336052,16.312999725341797,0.027000000700354576,16.558000564575195,0.08500000089406967,99.9990005493164,9.99899959564209,-0.03495999480946921,0.008169984266714891,0.004499999886320438,0.004499999886320438,16.36400032043457,0.10000000149011612,15.95199966430664,,16.552000045776367,,16.510856628418,0.0315281227231026,16.21067237854,0.0145172085613012,16.947999954223633,0.16699999570846558,16.524999618530273,,12.545999526977539,,8.87399959564209,
SDSS_J091018.78+292147.9,APASSJ091018.76+292147.5,137.578179,29.363207,15.196000099182129,0.1770000010728836,14.708999633789062,0.027000000700354576,14.888999938964844,0.13899999856948853,14.602999687194824,0.03700000047683716,14.489999771118164,0.014999999664723873,,,,,,,,,,,,,,,,,,,,,,
PG 0908+171; SDSS,APASSJ091123.96+165411.1,137.849854,16.903103,16.110000610351562,0.04100000113248825,16.076000213623047,0.1770000010728836,15.947999954223633,0.02199999988079071,16.29599952697754,0.06400000303983688,16.165000915527344,-0.0,-0.04051007854286581,-0.004590000162352226,0.0043999920762871625,0.0043999920762871625,16.440000534057617,0.11299999803304672,16.388999938964844,0.2280000001192093,16.452999114990234,,15.5983724594116,0.018489396199584,15.7738275527954,0.0132841784507036,16.926000595092773,0.16599999368190765,16.75200080871582,,12.612000465393066,,9.020000457763672,
091156.20+135436.0,APASSJ091156.01+135435.1,137.983415,13.909755,17.225000381469727,-0.11100000143051147,17.062000274658203,0.06499999761581421,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J091353.60+374909.8,APASSJ091353.60+374909.6,138.473336,37.819345,16.06100082397461,-0.0689999982714653,16.68899917602539,0.0560000017285347,16.163999557495117,0.23199999332427979,16.777000427246094,0.10199999809265137,99.9990005493164,9.99899959564209,-0.028770011704182252,-7.099991762515856E-4,0.005900004043724039,0.005900004043724039,,,,,,,,,,,,,,,,,,
EC 09119-0738,APASSJ091422.26-075123.6,138.592784,-7.856577,16.238000869750977,0.06700000166893005,16.187000274658203,0.006000000052154064,16.10300064086914,0.05999999865889549,16.358999252319336,0.03799999877810478,99.9990005493164,9.99899959564209,-0.06792983767809346,-0.007289999848580919,0.005900004043724039,0.005900004043724039,16.365999221801758,0.11400000005960464,16.34000015258789,0.20800000429153442,16.398000717163086,,15.6138944625854,0.0166567247360945,15.8412103652954,0.0117714060470462,17.20199966430664,0.18400000035762787,17.007999420166016,,12.699999809265137,,8.925000190734863,
WD 0912+536,APASSJ091554.52+532509.4,138.977168,53.419285,14.272000312805176,0.05900000035762787,13.855999946594238,0.050999999046325684,14.045000076293945,0.08100000023841858,13.746999740600586,0.05700000002980232,13.802000045776367,0.09300000220537186,,,,,,,,,,,,,,,,,,,,,,
J091602.72+101110.4,APASSJ091602.81+101109.9,139.011732,10.186087,16.072999954223633,0.21199999749660492,15.812000274658203,0.08900000154972076,15.848999977111816,0.04100000113248825,15.883999824523926,0.10100000351667404,99.9990005493164,9.99899959564209,0.1707098344922997,-0.08646011701785028,0.004299983856981271,0.004299983856981271,15.652000427246094,0.08399999886751175,15.454000473022461,0.1289999932050705,15.12600040435791,,21.5628833770752,0.0837423428893089,17.0317134857178,0.0059968801215291,15.598999977111816,0.061000000685453415,15.817999839782715,0.22100000083446503,12.595999717712402,,8.520000457763672,
SDSSJ091621.83+052119.1,APASSJ091621.81+052118.8,139.09091,5.355231,16.698999404907227,0.07599999755620956,16.673999786376953,0.2590000033378601,16.61199951171875,-0.0,16.941999435424805,-0.0,99.9990005493164,9.99899959564209,-0.014379983258550055,-0.015360012730525341,0.0035999999909108737,0.0035999999909108737,14.835000038146973,0.052000001072883606,14.23799991607666,0.0430000014603138,13.996999740600586,0.07100000232458115,15.1725654602051,0.00292435917071998,15.5628499984741,0.00276065431535244,13.854000091552734,0.028999999165534973,13.701000213623047,0.041999999433755875,12.118000030517578,,8.317000389099121,
G116-16,APASSJ091640.72+435938.7,139.169698,43.99409,15.64799976348877,0.04600000008940697,15.333999633789062,0.010999999940395355,15.428000450134277,0.03700000047683716,15.335000038146973,0.039000000804662704,15.401000022888184,0.2879999876022339,0.004730004138764343,-0.26396999310236424,0.004100003843632294,0.004100003843632294,14.954999923706055,0.05000000074505806,14.861000061035156,0.08100000023841858,14.906000137329102,0.1550000011920929,,,,,14.854999542236328,0.03400000184774399,14.82800006866455,0.07699999958276749,12.189000129699707,,8.960000038146973,
HS_0914+0424,APASSJ091655.22+041132.4,139.230094,4.192347,16.926000595092773,0.014000000432133675,17.084999084472656,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
RE J0916-194,APASSJ091657.53-194618.5,139.239742,-19.771823,15.843000411987305,0.06199999898672104,15.241000175476074,0.04399999976158142,15.484999656677246,0.01600000075995922,15.076000213623047,0.01600000075995922,14.982000350952148,0.10000000149011612,-0.011630015887931222,0.010829987786564743,0.003999996033599018,0.003999996033599018,13.947999954223633,0.029999999329447746,13.628000259399414,0.029999999329447746,13.560999870300293,0.03400000184774399,,,,,13.5,0.026000000536441803,13.48799991607666,0.032999999821186066,12.468000411987305,,9.22700023651123,
J091719.14+195438.5,APASSJ091719.17+195438.3,139.329906,19.910663,16.617000579833984,0.0,16.659000396728516,0.03999999910593033,16.5310001373291,-0.0,16.98900032043457,-0.0,99.9990005493164,9.99899959564209,-0.008129987691063434,0.020009988111269195,0.00460000810562633,0.00460000810562633,,,,,,,,,15.4444437026978,0.00375247560441494,,,,,,,,
LB 3016,APASSJ091833.04+195308.4,139.637703,19.885679,16.45400047302246,0.00800000037997961,16.461999893188477,0.08399999886751175,16.437000274658203,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.027290016441838816,-0.011570004244276788,0.003800016020250041,0.0037000078009441495,15.720999717712402,0.057999998331069946,15.166000366210938,0.07800000160932541,14.866999626159668,0.07999999821186066,14.4996814727783,0.0108951879665256,15.1035575866699,0.00952041428536177,14.713000297546387,0.03700000047683716,14.822999954223633,0.0989999994635582,11.920000076293945,,8.763999938964844,
PG 0916+065; SDSS,APASSJ091841.82+061702.4,139.67425,6.284015,15.58899974822998,0.07400000095367432,15.819999694824219,0.08699999749660492,15.569000244140625,0.035999998450279236,16.058000564575195,0.01899999938905239,16.152999877929688,-0.0,-0.024279983335873112,0.02831000238074921,0.004200012062938185,0.004200012062938185,16.30900001525879,0.11800000071525574,16.273000717163086,0.24500000476837158,16.02400016784668,,14.0049781799316,0.00291598052717745,14.5236387252808,0.00230586249381304,16.902999877929688,0.15800000727176666,16.8799991607666,,12.678999900817871,,8.82800006866455,
PG 0915+526,APASSJ091855.03+522452.3,139.729328,52.414553,15.559000015258789,-0.02199999988079071,15.541999816894531,0.0560000017285347,15.737000465393066,0.47699999809265137,15.67300033569336,0.14399999380111694,15.831000328063965,0.22100000083446503,0.0014900004430273839,-0.030610006433562376,0.004899995929008583,0.004899995929008583,15.984000205993652,0.09399999678134918,15.772000312805176,0.16300000250339508,16.06100082397461,0.3149999976158142,15.4008350372314,0.0266258213669062,15.423677444458,0.0101208109408617,16.073999404907227,0.07500000298023224,16.055999755859375,0.22599999606609344,12.798999786376953,,9.190999984741211,
GD296,APASSJ092252.05+524445.2,140.716883,52.745896,16.30699920654297,0.02800000086426735,16.173999786376953,0.10700000077486038,16.030000686645508,,16.291000366210938,0.14100000262260437,16.454999923706055,,-0.05087988101877272,-0.12516012357082218,0.00460000810562633,0.00460000810562633,16.5049991607666,0.12399999797344208,15.9350004196167,,15.425000190734863,,16.5284805297852,0.0350192748010159,16.4089584350586,0.0151792746037245,16.864999771118164,0.125,16.565000534057617,,12.244999885559082,,9.015999794006348,
09229+0103,APASSJ092256.08+010307.6,140.73368,1.052115,17.277000427246094,0.0729999989271164,16.589000701904297,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
CBS 6,APASSJ092345.57+302805.1,140.939915,30.468095,16.031999588012695,0.33000001311302185,15.979999542236328,0.03400000184774399,16.07200050354004,0.5009999871253967,16.104999542236328,0.027000000700354576,99.9990005493164,9.99899959564209,-0.004280003986423253,-0.027960012084804475,0.0047000159156596055,0.0047000159156596055,16.180999755859375,0.10999999940395355,16.139999389648438,0.19699999690055847,15.635000228881836,0.23399999737739563,15.4936723709106,0.0168373771011829,15.6564493179321,0.0105981761589646,,,,,,,,
EC 09214-1205,APASSJ092350.28-121824.9,140.959504,-12.306942,16.62700080871582,0.08500000089406967,16.618999481201172,0.02800000086426735,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.023820011665520724,0.004560011939247488,0.0061999918671062915,0.0061999918671062915,,,,,,,,,,,17.172000885009766,0.1770000010728836,16.50200080871582,,12.76200008392334,,9.069000244140625,
PG 0921+092; SDSS,APASSJ092355.17+085715.5,140.979912,8.954325,16.64699935913086,0.10199999809265137,16.743999481201172,0.17599999904632568,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.028659995950874873,-0.04695012066804338,0.005199984161663451,0.005199984161663451,,,,,,,,,,,,,,,,,,
J092511.60+050932.4,APASSJ092511.52+050931.3,141.29803,5.158706,15.541999816894531,0.09399999678134918,15.192999839782715,0.04600000008940697,15.263999938964844,0.009999999776482582,15.381999969482422,0.0820000022649765,15.62399959564209,0.09099999815225601,-0.1590001193108037,-0.07823016203474253,0.003999996033599018,0.003999996033599018,15.286999702453613,0.04800000041723251,15.123000144958496,0.08500000089406967,15.46500015258789,0.23100000619888306,17.62451171875,0.00939028896391392,15.9033126831055,0.00269994582049549,15.574999809265137,0.05900000035762787,15.63599967956543,0.1809999942779541,12.220999717712402,,8.982000350952148,
WD 0922+162A,APASSJ092513.36+160144.4,141.305674,16.029022,15.95199966430664,0.0430000014603138,16.010000228881836,0.02199999988079071,15.821999549865723,0.04600000008940697,16.216999053955078,0.04399999976158142,16.097000122070312,0.15399999916553497,-0.06626988033531234,-0.024400008260272443,0.005699988014384871,0.005699988014384871,,,,,,,,,15.1550722122192,0.00327551597729325,16.96500015258789,0.15700000524520874,16.93199920654297,,12.324999809265137,,8.303999900817871,
PG 0922+183,APASSJ092518.34+180534.1,141.326445,18.092814,16.31999969482422,0.06300000101327896,16.410999298095703,0.1469999998807907,16.191999435424805,0.04399999976158142,16.50200080871582,0.12600000202655792,99.9990005493164,9.99899959564209,-0.005389991838455899,-0.003390001188563474,0.003800016020250041,0.003800016020250041,16.773000717163086,0.15600000321865082,16.781999588012695,,15.687000274658203,,,,15.4917325973511,0.00289053143933415,,,,,,,,
SDSSJ092748.23+114914.3,APASSJ092748.25+114913.8,141.951047,11.820505,16.700000762939453,0.13500000536441803,16.236000061035156,0.2759999930858612,16.506999969482422,0.08100000023841858,16.24799919128418,0.07900000363588333,16.22599983215332,0.09600000083446503,-0.016989983487292193,-0.0036899998576700455,0.004200012062938185,0.004200012062938185,15.194999694824219,0.05000000074505806,14.718000411987305,0.057999998331069946,14.630000114440918,0.10599999874830246,,,,,14.491000175476074,0.03200000151991844,14.675999641418457,0.07500000298023224,12.319999694824219,,9.015000343322754,
EC 09260-1244,APASSJ092828.50-125734.9,142.11877,-12.959696,16.700000762939453,0.0689999982714653,16.648000717163086,0.0820000022649765,16.597000122070312,0.04600000008940697,16.82200050354004,0.07900000363588333,99.9990005493164,9.99899959564209,-0.0996501614281442,6.299999881775875E-4,0.004899995929008583,0.004899995929008583,16.844999313354492,0.14900000393390656,17.840999603271484,,15.536999702453613,,,,16.3431358337402,0.022535253316164,,,,,,,,
092840.28+184113.7,APASSJ092840.28+184112.0,142.167851,18.686671,17.05299949645996,-0.0949999988079071,16.53499984741211,-0.0,16.69700050354004,0.07999999821186066,16.738000869750977,0.2370000034570694,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
L 64-40; BPM05639,APASSJ092907.23-713354.9,142.280142,-71.565251,15.375,0.07599999755620956,15.069999694824219,0.03700000047683716,15.145999908447266,0.028999999165534973,15.187999725341797,0.06199999898672104,15.102999687194824,-0.0,-0.29718001023866236,0.3477200312772766,0.008899992371880217,0.008899992371880217,14.767000198364258,0.028999999165534973,14.687000274658203,0.06400000303983688,14.684000015258789,0.09399999678134918,,,,,14.711999893188477,0.029999999329447746,14.869999885559082,0.04699999839067459,12.840999603271484,0.29100000858306885,10.086000442504883,
G161-36,APASSJ092921.11-041005.7,142.337988,-4.168259,14.894000053405762,0.07900000363588333,14.779999732971191,0.07900000363588333,14.756999969482422,0.04100000113248825,14.954999923706055,0.03099999949336052,99.9990005493164,9.99899959564209,-0.2453101216815412,0.05663016127073206,0.016300008792313747,0.016300008792313747,14.961999893188477,0.04100000113248825,15.126999855041504,0.054999999701976776,15.055000305175781,0.16699999570846558,15.1984729766846,0.014621795155108,15.0931272506714,0.00934672169387341,,,,,,,,
(SDSS),APASSJ092936.44+081546.5,142.401856,8.262942,16.785999298095703,-0.061000000685453415,16.80500030517578,-0.0,16.649999618530273,0.04899999871850014,16.85099983215332,0.12399999797344208,99.9990005493164,9.99899959564209,-0.08967995963757858,-0.02162001583201345,0.005199984161663451,0.005199984161663451,,,,,,,17.4150428771973,0.0155200771987438,17.0200042724609,0.00751971732825041,17.29800033569336,0.19599999487400055,17.035999298095703,,12.786999702453613,,9.22599983215332,
LP 787-49,APASSJ092943.43-173254.3,142.430984,-17.548422,16.31999969482422,0.02199999988079071,15.9399995803833,0.04500000178813934,16.08799934387207,0.020999999716877937,15.913999557495117,0.008999999612569809,15.769000053405762,0.11100000143051147,-0.013029983620072016,0.008250011796917534,0.006400007896445459,0.006400007896445459,,,,,,,,,,,14.9350004196167,0.03799999877810478,14.729999542236328,0.07100000232458115,12.819000244140625,,8.579000473022461,
J093006.79+522803.3,APASSJ093006.77+522802.9,142.528243,52.467488,16.437000274658203,-0.04399999976158142,16.43400001525879,0.03099999949336052,16.375,-0.0,16.81100082397461,-0.0,99.9990005493164,9.99899959564209,0.00251999995271035,-0.006270011863307445,0.005000004148314474,0.005000004148314474,16.95199966430664,0.15299999713897705,16.465999603271484,,16.19499969482422,0.28700000047683716,,,,,,,,,,,,
J093047.08+160012.7,APASSJ093047.12+160010.9,142.696338,16.00304,16.70400047302246,0.026000000536441803,16.753999710083008,0.09099999815225601,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
Ton 16,APASSJ093204.06+285043.9,143.016935,28.845538,16.44499969482422,0.03200000151991844,16.474000930786133,0.061000000685453415,16.364999771118164,-0.0,16.47599983215332,-0.0,99.9990005493164,9.99899959564209,-0.026930015337711666,-0.03701988025568426,0.0047000159156596055,0.0047000159156596055,16.427000045776367,0.12099999934434891,16.606000900268555,,17.405000686645508,,16.6867027282715,0.0290692709386349,16.622859954834,0.0192028060555458,17.097999572753906,0.1889999955892563,16.93400001525879,,12.670000076293945,,9.13599967956543,
J093208.18+264754.6,APASSJ093208.18+264755.4,143.034116,26.798723,16.173999786376953,0.06499999761581421,16.461000442504883,0.07000000029802322,16.19499969482422,0.17399999499320984,16.69499969482422,0.16899999976158142,99.9990005493164,9.99899959564209,-0.013529987882066052,-0.012009996044071158,0.0047000159156596055,0.0047000159156596055,,,,,,,14.6257085800171,0.0107981562614441,15.0261564254761,0.00888769049197435,,,,,,,,
BGK,APASSJ093229.81+082637.8,143.124212,8.443861,16.902000427246094,-0.0,16.788999557495117,-0.0,16.639999389648438,-0.03500000014901161,16.93400001525879,-0.0,99.9990005493164,9.99899959564209,-0.07932995940791443,-0.005220000048211659,0.0054000001910026185,0.0054000001910026185,,,,,,,16.8190517425537,0.0473932847380638,16.847225189209,0.0270615424960852,,,,,,,,
G117-25,APASSJ093340.90+291121.0,143.420446,29.18919,16.190000534057617,0.1589999943971634,15.942999839782715,0.11100000143051147,16.038000106811523,0.04699999839067459,15.881999969482422,0.06800000369548798,15.817999839782715,0.10000000149011612,-0.16041996132116765,-0.1774900738382712,0.004100003843632294,0.004100003843632294,15.588000297546387,0.06599999964237213,15.39900016784668,0.10599999874830246,15.284000396728516,0.15000000596046448,22.0591487884521,0.383516639471054,17.4538021087646,0.0262489672750235,15.534000396728516,0.05400000140070915,15.91100025177002,0.22499999403953552,12.463000297546387,,9.069000244140625,
J093451.65+171813.5,APASSJ093451.66+171813.4,143.715256,17.303744,17.19300079345703,0.17499999701976776,16.768999099731445,0.06700000166893005,16.9060001373291,0.07199999690055847,17.006000518798828,0.16500000655651093,99.9990005493164,9.99899959564209,-0.02265001257910626,0.00897001236808137,0.00510001195834775,0.00510001195834775,,,,,,,16.769603729248,0.0115395998582244,16.8179779052734,0.00728987762704492,,,,,,,,
PG 0933+026,APASSJ093540.70+022158.5,143.919614,2.366266,16.073999404907227,0.010999999940395355,15.920999526977539,0.02800000086426735,15.958000183105469,0.017999999225139618,15.930999755859375,0.006000000052154064,15.25,-0.0,-0.012080016040272312,-0.05842007740284316,0.0035999999909108737,0.0035999999909108737,13.270000457763672,0.024000000208616257,12.72599983215332,0.023000000044703484,12.47700023651123,0.024000000208616257,15.248815536499,0.00526425987482071,15.6780796051025,0.00392627948895097,12.314000129699707,0.024000000208616257,12.145000457763672,0.02500000037252903,11.843000411987305,0.23999999463558197,8.812999725341797,
LTT 3537,APASSJ093659.51-372127.2,144.247964,-37.357567,14.449000358581543,0.04399999976158142,14.255999565124512,0.03200000151991844,14.62600040435791,0.5320000052452087,14.267000198364258,0.027000000700354576,14.54800033569336,0.1340000033378601,-0.33536015544086695,0.18096011626766995,0.019800000154646114,0.019800000154646114,,,,,,,19.1646461486816,0.137665823101997,15.5926952362061,0.0158714167773724,14.083000183105469,0.029999999329447746,14.199999809265137,0.04800000041723251,12.859999656677246,,9.281999588012695,
PG 0933+729,APASSJ093821.48+724218.2,144.589531,72.705079,15.701000213623047,0.10100000351667404,15.670000076293945,0.05000000074505806,15.581999778747559,0.09799999743700027,15.88700008392334,0.07100000232458115,99.9990005493164,9.99899959564209,-0.06076008212403394,-0.054399959481088445,0.006000011853757314,0.006000011853757314,16.110000610351562,0.09600000083446503,15.612000465393066,,16.030000686645508,0.26600000262260437,,,,,16.18899917602539,0.06599999964237213,16.398000717163086,0.2409999966621399,13.16100025177002,,9.472999572753906,
J093957.05+644634.1,APASSJ093957.03+644634.7,144.987632,64.776307,16.847000122070312,-0.0,17.20599937438965,0.03799999877810478,16.851999282836914,-0.0,17.253999710083008,-0.0,99.9990005493164,9.99899959564209,-2.599999191943425E-4,-0.022479984363599215,0.00510001195834775,0.00510001195834775,,,,,,,,,16.6514472961426,0.00600627018138766,,,,,,,,
SDSS,APASSJ093958.58+011637.1,144.994091,1.276981,16.733999252319336,0.1469999998807907,16.39900016784668,0.1459999978542328,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.016660008259350434,-0.014889995873090811,0.0054000001910026185,0.0054000001910026185,,,,,,,,,,,17.284000396728516,0.19599999487400055,16.878000259399414,,12.02400016784668,,8.956999778747559,
EC 09377-1020,APASSJ094012.01-103424.9,145.050053,-10.573584,16.00200080871582,0.05000000074505806,15.991999626159668,0.029999999329447746,15.885000228881836,0.019999999552965164,16.22599983215332,0.15399999916553497,16.04400062561035,0.11299999803304672,-0.03269001499575097,-0.0610300776315853,0.0054000001910026185,0.0054000001910026185,16.322999954223633,0.09600000083446503,16.399999618530273,,15.817999839782715,,,,,,16.679000854492188,0.11599999666213989,16.260000228881836,,12.76200008392334,,9.156000137329102,
PG 0937+506,APASSJ094022.64+502105.8,145.094341,50.351625,15.732999801635742,0.050999999046325684,16.0310001373291,0.10599999874830246,15.71500015258789,0.10499999672174454,16.25200080871582,0.19300000369548798,99.9990005493164,9.99899959564209,-0.01535000355943339,-0.016639991554256994,0.004799988118975307,0.004799988118975307,16.624000549316406,0.1340000033378601,16.742000579833984,,16.051000595092773,0.27399998903274536,,,,,17.378999710083008,0.2070000022649765,17.091999053955078,,12.78600025177002,,8.637999534606934,
Ton 20,APASSJ094104.34+282225.1,145.268085,28.373657,15.555000305175781,0.06700000166893005,15.539999961853027,0.08500000089406967,15.399999618530273,0.06800000369548798,15.684000015258789,0.06499999761581421,99.9990005493164,9.99899959564209,-0.11252987897023559,0.1059300011547748,0.004299983856981271,0.004299983856981271,15.821999549865723,0.07000000029802322,15.967000007629395,,15.63700008392334,,15.4801530838013,0.0154854087159038,15.5657529830933,0.0104930996894836,15.871999740600586,0.061000000685453415,15.656999588012695,0.14900000393390656,12.670000076293945,,9.20199966430664,0.5370000004768372
Ton 443,APASSJ094126.84+294502.9,145.361834,29.750816,15.975000381469727,0.12399999797344208,16.070999145507812,0.18000000715255737,15.918999671936035,0.04399999976158142,16.23200035095215,0.03500000014901161,15.961000442504883,-0.0,-0.007719984114373801,-0.038130118991830386,0.00460000810562633,0.00460000810562633,16.621999740600586,0.14800000190734863,15.850000381469727,,16.420000076293945,,15.1815509796143,0.0118738412857056,15.4887456893921,0.00971783511340618,,,,,,,,
EC 09395-1518,APASSJ094156.08-153212.9,145.483692,-15.536944,16.114999771118164,0.08100000023841858,15.963000297546387,0.026000000536441803,15.980999946594238,0.03500000014901161,16.13599967956543,0.1889999955892563,99.9990005493164,9.99899959564209,-0.017979984477278776,0.01892998807306867,0.005299991971696727,0.005299991971696727,16.305999755859375,0.10100000351667404,16.031999588012695,0.18000000715255737,15.760000228881836,,,,,,16.590999603271484,0.09799999743700027,16.56399917602539,,12.541000366210938,,9.14900016784668,
GR_431,APASSJ094159.30+065717.3,145.497092,6.954813,15.163999557495117,0.03099999949336052,14.88700008392334,0.03400000184774399,14.918999671936035,0.019999999552965164,14.838000297546387,0.035999998450279236,14.708000183105469,0.035999998450279236,-0.00560001581106917,-0.0038800079437351087,0.0034999991385120666,0.0034999991385120666,13.986000061035156,0.029999999329447746,13.675000190734863,0.035999998450279236,13.597999572753906,0.03400000184774399,,,15.2190685272217,0.00271566351875663,13.553000450134277,0.026000000536441803,13.564000129699707,0.03999999910593033,12.567000389099121,,8.902000427246094,
PG 0938+550,APASSJ094209.42+544712.2,145.539276,54.786739,15.065999984741211,0.4399999976158142,14.774999618530273,0.054999999701976776,14.74899959564209,0.04500000178813934,15.003000259399414,0.09000000357627869,15.236000061035156,0.10700000077486038,-0.07589988163090311,-0.022240008183871396,0.013600007878267206,0.013600007878267206,15.180000305175781,0.04500000178813934,15.491999626159668,0.11500000208616257,15.309000015258789,0.14399999380111694,,,,,15.449999809265137,0.03999999910593033,15.48799991607666,0.09799999743700027,13.223999977111816,,9.58899974822998,
Ton 21,APASSJ094250.63+260059.5,145.710974,26.01655,14.416000366210938,0.1459999978542328,14.729000091552734,0.10400000214576721,14.51200008392334,0.3199999928474426,14.956999778747559,0.09700000286102295,15.401000022888184,0.11900000274181366,-0.01446001242584316,-0.02242000791738974,0.00240000122175843,0.00240000122175843,15.359000205993652,0.05999999865889549,15.565999984741211,0.17000000178813934,16.183000564575195,0.0,13.4576749801636,0.00660631945356727,13.2988557815552,0.00386725994758308,15.781000137329102,0.06300000101327896,16.084999084472656,0.25099998712539673,12.675000190734863,,9.135000228881836,
J094315.58-012247.1,APASSJ094315.63-012246.8,145.815139,-1.379675,16.759000778198242,0.04600000008940697,16.697999954223633,0.07199999690055847,16.618999481201172,0.0560000017285347,16.891000747680664,0.13699999451637268,99.9990005493164,9.99899959564209,0.003409999271752895,-0.025729992012202274,0.0054000001910026185,0.0054000001910026185,,,,,,,16.5495414733887,0.0265632160007954,16.6597423553467,0.0178820695728064,17.277000427246094,0.16500000655651093,17.017000198364258,,12.244000434875488,,9.22599983215332,
LSPM_J0943+6153,APASSJ094338.09+615319.9,145.908721,61.888866,15.446000099182129,0.05299999937415123,15.012999534606934,0.07500000298023224,15.189000129699707,0.032999999821186066,14.85200023651123,0.07900000363588333,14.694999694824219,0.06599999964237213,-0.07788996153976768,-0.2064099579001777,0.0038999878142931266,0.0038999878142931266,13.895000457763672,0.024000000208616257,13.552000045776367,0.029999999329447746,13.565999984741211,0.035999998450279236,,,18.5148544311523,0.0157396029680967,13.472000122070312,0.02500000037252903,13.494000434875488,0.032999999821186066,12.92199993133545,,9.432000160217285,
G161-68,APASSJ094346.46-070354.3,145.94362,-7.065096,17.034000396728516,0.14300000667572021,16.3799991607666,0.11500000208616257,16.614999771118164,-0.0,16.38800048828125,-0.0,15.916999816894531,0.13500000536441803,-0.052490159214357845,-0.4283208050765097,0.004100003843632294,0.004100003843632294,15.373000144958496,0.041999999433755875,15.019000053405762,0.0689999982714653,14.989999771118164,0.13300000131130219,,,,,,,,,,,,
J094447.51+140238.0,APASSJ094447.61+140237.9,146.198389,14.043876,16.672000885009766,0.04800000041723251,16.388999938964844,0.02500000037252903,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.0011400012454032549,-0.02319001177966129,0.004799988118975307,0.004799988118975307,,,,,,,16.7946586608887,0.0416618511080742,16.7205429077148,0.0178500469774008,,,,,,,,
SA 29-130,APASSJ094639.07+435455.3,146.66282,43.915379,13.449000358581543,0.1080000028014183,13.312000274658203,0.10499999672174454,13.279999732971191,0.09700000286102295,13.484999656677246,0.0729999989271164,13.696999549865723,0.03799999877810478,-0.00650001611575135,0.28790999203920364,0.003800016020250041,0.003800016020250041,13.642999649047852,0.02800000086426735,13.706999778747559,0.04100000113248825,13.722000122070312,0.04600000008940697,13.5751848220825,0.00958778150379658,13.788257598877,0.00635921955108643,13.718000411987305,0.02800000086426735,13.77400016784668,0.039000000804662704,12.069000244140625,,9.22700023651123,
GD104,APASSJ094703.34-091949.9,146.763927,-9.330531,15.590999603271484,0.04500000178813934,15.890999794006348,0.03999999910593033,15.609000205993652,0.032999999821186066,16.143999099731445,0.09600000083446503,16.392000198364258,,-0.00555001211068884,-0.00194000049305032,0.005000004148314474,0.005000004148314474,16.405000686645508,0.10999999940395355,16.52400016784668,0.22200000286102295,15.696000099182129,,13.7947931289673,0.00942003540694714,14.4627027511597,0.00644544931128621,17.375,0.20399999618530273,16.447999954223633,,12.777999877929688,,8.798999786376953,
SA 29-965,APASSJ094723.32+421440.0,146.847169,42.244469,16.229000091552734,0.07000000029802322,16.506999969482422,0.05299999937415123,16.172000885009766,-0.0,16.597000122070312,-0.0,16.461999893188477,-0.0,0.007650000134162838,-0.03137000276183244,0.005299991971696727,0.005299991971696727,,,,,,,15.180233001709,0.0219446495175362,15.5908975601196,0.0153606561943889,17.22599983215332,0.164000004529953,16.479999542236328,,12.920999526977539,,8.937000274658203,
HS 0944+1913,APASSJ094731.53+185912.2,146.881408,18.986739,14.571000099182129,0.04399999976158142,14.503000259399414,0.02500000037252903,14.468999862670898,0.017000000923871994,14.713000297546387,0.05999999865889549,15.003999710083008,0.08699999749660492,-0.12039012653985992,-0.033339995570713654,0.004499999886320438,0.004499999886320438,14.956999778747559,0.032999999821186066,15.097000122070312,0.06499999761581421,15.109999656677246,0.10199999809265137,,,,,15.119000434875488,0.04399999976158142,15.220000267028809,0.13099999725818634,12.539999961853027,,8.630000114440918,
LB_11146a,APASSJ094846.56+242124.6,147.194028,24.356838,14.15999984741211,0.04800000041723251,14.244999885559082,0.01600000075995922,14.133000373840332,0.07000000029802322,14.430999755859375,0.039000000804662704,14.70300006866455,0.041999999433755875,-0.06513011830975302,-0.10641996268532239,0.003800016020250041,0.003800016020250041,14.680000305175781,0.03200000151991844,14.722000122070312,0.05299999937415123,14.72599983215332,0.06700000166893005,14.51682472229,0.00997183565050364,13.9959163665771,0.00519135035574436,14.857999801635742,0.039000000804662704,15.07699966430664,0.11100000143051147,12.45300006866455,,8.97700023651123,
J094901.28-001909.5,APASSJ094901.32-001911.0,147.255525,-0.319729,16.716999053955078,0.07000000029802322,16.47800064086914,0.08799999952316284,16.50200080871582,-0.0,16.66200065612793,-0.0,99.9990005493164,9.99899959564209,0.06545988071593456,-0.08597016203566454,0.004499999886320438,0.004499999886320438,16.503999710083008,0.1459999978542328,17.27199935913086,,15.234999656677246,,19.0169925689697,0.023947149515152,17.3055362701416,0.00737228989601135,16.88800048828125,0.15299999713897705,16.670000076293945,,12.559000015258789,,8.96500015258789,
WD 0946+534,APASSJ095016.79+531514.6,147.569985,53.254079,15.35200023651123,0.0860000029206276,15.199000358581543,0.06499999761581421,15.204000473022461,0.12200000137090683,15.184000015258789,0.07800000160932541,15.21399974822998,0.1080000028014183,-0.26497008511796594,-0.029630014614667743,0.0038999878142931266,0.0038999878142931266,14.913000106811523,0.04899999871850014,14.887999534606934,0.07199999690055847,14.916000366210938,0.11800000071525574,,,,,,,,,,,,
Ton 458,APASSJ095049.47+321941.0,147.706145,32.328072,15.456999778747559,0.18400000035762787,15.491000175476074,0.07400000095367432,15.307000160217285,0.01899999938905239,15.611000061035156,0.03200000151991844,99.9990005493164,9.99899959564209,-0.06284016271820292,0.012080016040272312,0.005799995824418147,0.005799995824418147,16.01099967956543,0.0729999989271164,16.12700080871582,0.17100000381469727,16.503000259399414,,14.3214635848999,0.00263616372831166,14.7335577011108,0.00250660348683596,16.315000534057617,0.0860000029206276,16.594999313354492,,12.78600025177002,,9.14900016784668,
PG 0948+013; SDSS,APASSJ095102.20+010432.0,147.759174,1.075571,15.706000328063965,0.06300000101327896,15.78600025177002,0.0820000022649765,15.628000259399414,0.08100000023841858,15.928000450134277,0.07999999821186066,16.197999954223633,-0.0,-0.07369992017629556,-0.027690013303072192,0.0043999920762871625,0.0043999920762871625,15.98900032043457,0.1080000028014183,16.20400047302246,0.18000000715255737,15.336999893188477,,15.8951921463013,0.00831199437379837,15.4195642471313,0.00368971144780517,16.756999969482422,0.1379999965429306,16.841999053955078,0.4950000047683716,12.668000221252441,,9.102999687194824,
PG 0948+534,APASSJ095126.00+530930.7,147.858359,53.158547,15.013999938964844,0.16899999976158142,15.336000442504883,0.11299999803304672,15.022000312805176,0.16500000655651093,15.552000045776367,0.10000000149011612,15.805999755859375,0.03200000151991844,0.024149988530552946,0.00272999875505775,0.004299983856981271,0.004299983856981271,16.219999313354492,0.09799999743700027,16.152999877929688,0.2529999911785126,15.5,,,,,,16.410999298095703,0.08900000154972076,17.104999542236328,0.5210000276565552,12.562000274658203,,9.253000259399414,
BPM 19738,APASSJ095139.54-572641.7,147.914787,-57.444934,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,14.717000007629395,-0.0,99.9990005493164,9.99899959564209,14.303999900817871,0.10700000077486038,0.12729995796689764,-0.1346198347164318,0.009100007991946768,0.009100007991946768,15.177000045776367,0.06800000369548798,15.032999992370605,0.09099999815225601,15.163999557495117,0.18000000715255737,,,,,,,,,,,,
(SDSS),APASSJ095148.78+092112.1,147.95325,9.353386,17.29199981689453,0.08100000023841858,16.98699951171875,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.05961995993857272,-0.013979988034407143,0.0043999920762871625,0.0043999920762871625,,,,,,,16.6645698547363,0.0433012619614601,16.9020290374756,0.0183740667998791,,,,,,,,
J095148.93+340723.8,APASSJ095148.92+340723.5,147.953866,34.12321,14.562999725341797,0.07800000160932541,14.600000381469727,0.05000000074505806,14.89900016784668,1.0119999647140503,15.081999778747559,0.8859999775886536,14.85099983215332,0.09700000286102295,-9.200015597343736E-4,-0.02082999526464846,0.005000004148314474,0.005000004148314474,15.678999900817871,0.06300000101327896,15.694000244140625,0.11699999868869781,15.637999534606934,0.16699999570846558,15.3015232086182,0.0160164181143045,15.3869667053223,0.00977356638759375,14.857000350952148,0.03700000047683716,14.64900016784668,0.06800000369548798,12.701000213623047,0.4970000088214874,9.154999732971191,
HS 0949+0823,APASSJ095156.10+080931.7,147.98377,8.158832,17.058000564575195,-0.08900000154972076,16.804000854492188,-0.0,17.305999755859375,-0.0,16.893999099731445,-0.0,99.9990005493164,9.99899959564209,-0.08177004274330102,-0.1351299652014859,0.004100003843632294,0.004100003843632294,,,,,,,17.0761680603027,0.0118843419477344,17.0631427764893,0.00722787715494633,,,,,,,,
HS 0949+4508,APASSJ095221.91+445430.1,148.091312,44.908383,16.01300048828125,0.0949999988079071,15.491000175476074,0.01600000075995922,15.616999626159668,0.0,15.319999694824219,0.012000000104308128,14.190999984741211,0.01899999938905239,0.023529996178695,0.02940001322713215,0.003999996033599018,0.003999996033599018,11.923999786376953,0.02199999988079071,11.335000038146973,0.01600000075995922,11.03499984741211,0.013000000268220901,17.9148483276367,0.060972549021244,16.601936340332,0.0134701952338219,10.817999839782715,0.024000000208616257,10.647000312805176,0.020999999716877937,10.527999877929688,0.07100000232458115,8.572999954223633,
Ton 462,APASSJ095241.60+252159.4,148.173364,25.366505,16.17799949645996,0.06599999964237213,16.26799964904785,0.1120000034570694,16.155000686645508,0.027000000700354576,16.628999710083008,0.18700000643730164,99.9990005493164,9.99899959564209,-0.03292999281256925,-0.016210008107009344,0.004799988118975307,0.004799988118975307,,,,,,,15.2812423706055,0.0287126544862986,15.7004508972168,0.0179452504962683,,,,,,,,
PG 0950+024,APASSJ095245.58+020938.1,148.18993,2.160611,16.398000717163086,0.04500000178813934,16.54199981689453,0.14300000667572021,16.41200065612793,-0.0,16.81100082397461,-0.0,99.9990005493164,9.99899959564209,-0.017349984591419343,0.0028000007432638085,0.004799988118975307,0.004799988118975307,,,,,,,,,,,,,,,,,,
PG 0950+186,APASSJ095245.75+182102.7,148.190661,18.350765,15.616999626159668,0.06499999761581421,15.392999649047852,0.024000000208616257,15.470999717712402,0.03700000047683716,15.260000228881836,0.0430000014603138,14.496000289916992,0.019999999552965164,0.009709991991257994,-0.014410007497644983,0.004200012062938185,0.004200012062938185,12.690999984741211,0.02199999988079071,12.01099967956543,0.02199999988079071,11.78600025177002,0.019999999552965164,14.3379564285278,0.0129897398874164,14.8946380615234,0.010219955816865,11.645999908447266,0.023000000044703484,11.564000129699707,0.023000000044703484,11.664999961853027,0.21799999475479126,8.711000442504883,
PG 0950+139,APASSJ095258.96+134435.1,148.245681,13.743093,15.800000190734863,0.03400000184774399,15.833999633789062,0.08699999749660492,15.77299976348877,0.05400000140070915,16.107999801635742,0.02800000086426735,99.9990005493164,9.99899959564209,-0.011239992181799607,2.9999986494999575E-5,0.0047000159156596055,0.0047000159156596055,16.51799964904785,0.09700000286102295,15.944999694824219,0.15700000524520874,16.099000930786133,0.257999986410141,13.7196273803711,0.00134052080102265,14.7772493362427,0.00146568741183728,14.560999870300293,0.03700000047683716,13.543000221252441,0.041999999433755875,9.565999984741211,0.041999999433755875,7.327000141143799,0.13099999725818634
PG 0950+078,APASSJ095259.10+073106.6,148.246275,7.518519,15.928000450134277,0.11299999803304672,15.885000228881836,0.01899999938905239,15.789999961853027,0.04699999839067459,16.05900001525879,0.0560000017285347,16.6299991607666,-0.0,0.03945996031688992,-0.08858016226440668,0.003999996033599018,0.003999996033599018,16.320999145507812,0.13099999725818634,15.918999671936035,,16.131999969482422,,15.8791799545288,0.00768196396529675,15.862096786499,0.00430201692506671,16.797000885009766,0.14499999582767487,16.320999145507812,,12.647000312805176,,9.12399959564209,
EC 09512-1534,APASSJ095340.23-154854.5,148.417647,-15.815148,16.099000930786133,0.00800000037997961,16.124000549316406,0.04100000113248825,15.991000175476074,0.0430000014603138,16.371000289916992,0.07800000160932541,99.9990005493164,9.99899959564209,-0.09240012295776978,0.09852984148892574,0.00560001581106917,0.00560001581106917,16.680999755859375,0.13600000739097595,16.784000396728516,,16.14299964904785,,,,,,16.827999114990234,0.13899999856948853,16.718000411987305,,12.50100040435791,,8.265999794006348,
HS 0952+1816,APASSJ095510.68+180215.5,148.794521,18.037659,16.464000701904297,0.05700000002980232,16.35300064086914,0.057999998331069946,16.323999404907227,0.010999999940395355,16.459999084472656,0.20600000023841858,99.9990005493164,9.99899959564209,0.016639991554256994,-0.027960012084804475,0.005299991971696727,0.005299991971696727,16.27400016784668,0.10599999874830246,16.082000732421875,0.20499999821186066,17.10700035095215,,18.4293060302734,0.0684153735637665,17.0158443450928,0.0202968679368496,16.22800064086914,0.09399999678134918,16.309999465942383,0.328000009059906,12.449000358581543,,8.916000366210938,
BPM 6082,APASSJ095522.55-711809.6,148.843969,-71.302693,13.545000076293945,0.05400000140070915,13.468000411987305,0.01600000075995922,13.425999641418457,0.026000000536441803,13.694000244140625,0.027000000700354576,13.89900016784668,0.04800000041723251,-0.1282701632590033,-0.11386007390683517,0.010000008296628948,0.010000008296628948,13.793999671936035,0.026000000536441803,13.843999862670898,0.03099999949336052,13.916999816894531,0.05000000074505806,,,,,13.944999694824219,0.027000000700354576,14.045999526977539,0.032999999821186066,13.581999778747559,,9.460000038146973,
G49-33; LTT 12661,APASSJ095748.09+243251.7,149.450394,24.547721,15.305999755859375,0.03999999910593033,15.022000312805176,0.11100000143051147,15.128999710083008,0.04800000041723251,15.005999565124512,0.09300000220537186,15.04800033569336,0.10300000011920929,-0.10702008075895719,-0.35427997063379735,0.005699988014384871,0.005699988014384871,14.654000282287598,0.03400000184774399,14.659000396728516,0.0689999982714653,14.66100025177002,0.07599999755620956,,,,,,,,,,,,
RE J0957+852,APASSJ095754.28+852940.2,149.476167,85.494512,15.456999778747559,0.07800000160932541,15.720999717712402,0.07699999958276749,15.545999526977539,0.07599999755620956,15.979000091552734,0.10400000214576721,99.9990005493164,9.99899959564209,-0.020220012083882466,-0.023240016707859468,0.0038999878142931266,0.0038999878142931266,16.54199981689453,0.15000000596046448,16.148000717163086,0.2630000114440918,15.001999855041504,,13.8852338790894,0.00784166902303696,14.4284391403198,0.00686761131510139,,,,,,,,
LB 3090,APASSJ095810.62-010418.1,149.544274,-1.071721,16.65999984741211,-0.0,16.586999893188477,-0.0,16.499000549316406,0.07400000095367432,16.802000045776367,0.11299999803304672,99.9990005493164,9.99899959564209,-0.012970007992407773,-0.008160011930158362,0.0047000159156596055,0.0047000159156596055,,,,,,,,,,,,,,,,,,
PG 0954+697,APASSJ095830.89+692858.7,149.628745,69.482977,15.843000411987305,0.14100000262260437,15.993000030517578,0.06300000101327896,15.807000160217285,0.14300000667572021,16.187999725341797,0.07900000363588333,16.358999252319336,-0.0,0.030179988607414998,-0.025710011323099025,0.005900004043724039,0.005900004043724039,16.389999389648438,0.10499999672174454,15.920000076293945,,16.743999481201172,,14.9033355712891,0.00316951330751181,15.3002023696899,0.00247403047978878,16.695999145507812,0.0989999994635582,16.60300064086914,0.31299999356269836,12.906000137329102,,8.868000030517578,
J095833.13+013049.1,APASSJ095833.19+013050.5,149.638306,1.51404,16.954999923706055,-0.0,16.849000930786133,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.618000030517578,-0.3009999990463257,0.0026200008051091572,0.001180000788281177,0.0047000159156596055,0.0047000159156596055,,,,,,,18.0225353240967,0.00554916681721807,17.3024787902832,0.00141311355400831,17.141000747680664,0.1809999942779541,16.775999069213867,,12.482000350952148,,9.074999809265137,
PG 0956+046,APASSJ095837.28+042129.0,149.655351,4.358061,15.887999534606934,0.028999999165534973,15.906000137329102,0.041999999433755875,15.8100004196167,0.06199999898672104,16.013999938964844,0.0,99.9990005493164,9.99899959564209,0.015839999468880706,-0.15383016143459827,0.005500008001035894,0.005500008001035894,,,,,,,15.3324604034424,0.0147446971386671,15.5463275909424,0.0100859142839909,13.625,0.027000000700354576,13.354999542236328,0.032999999821186066,12.647000312805176,,9.072999954223633,
HE 0956+0201; PG 0956+021; SDSS,APASSJ095850.56+014724.3,149.7107,1.790106,15.743000030517578,0.006000000052154064,15.680000305175781,0.05000000074505806,15.548999786376953,0.014999999664723873,15.880999565124512,0.020999999716877937,15.819000244140625,0.012000000104308128,0.06158987744129263,-0.004780007839144673,0.0047000159156596055,0.0047000159156596055,15.906000137329102,0.08799999952316284,16.000999450683594,0.15299999713897705,16.21500015258789,,15.3449563980103,0.00265974388457835,15.4723825454712,0.00168695615138859,16.441999435424805,0.10499999672174454,16.7450008392334,0.4779999852180481,12.668999671936035,,8.996000289916992,
BPM 6114,APASSJ095855.07-665306.4,149.72947,-66.885138,14.215999603271484,0.0820000022649765,14.13700008392334,0.1459999978542328,14.151000022888184,0.08500000089406967,14.307999610900879,0.28200000524520874,14.225000381469727,-0.0,,,,,,,,,,,,,,,,,,,,,,
J095934.77+255618.8,APASSJ095934.75+255619.1,149.894805,25.938661,16.65999984741211,0.07500000298023224,16.64699935913086,-0.0,16.63800048828125,-0.0,16.493000030517578,-0.0,99.9990005493164,9.99899959564209,-0.004110012196179014,0.04817988010472618,0.005299991971696727,0.005299991971696727,16.106000900268555,0.09000000357627869,16.304000854492188,0.2070000022649765,17.246000289916992,,,,17.6040134429932,0.0410253629088402,16.433000564575195,0.10100000351667404,16.551000595092773,0.3790000081062317,12.298999786376953,,9.12399959564209,
SDSS_J100046.46+025408.8,APASSJ100046.52+025409.1,150.193867,2.902537,16.628999710083008,0.02199999988079071,16.474000930786133,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.010119996386492858,-0.004510007829594542,0.004799988118975307,0.004799988118975307,15.857999801635742,0.09000000357627869,15.73799991607666,0.164000004529953,15.63700008392334,0.25,16.143030166626,0.00323139852844179,16.3325881958008,0.00265142600983381,15.79699993133545,0.06599999964237213,16.332000732421875,0.3179999887943268,12.644000053405762,,8.729000091552734,
WD 0959+149,APASSJ100149.08+144124.0,150.454514,14.690008,15.857000350952148,0.13300000131130219,15.399999618530273,0.04500000178813934,15.571000099182129,0.05299999937415123,15.295000076293945,0.027000000700354576,15.265999794006348,0.1080000028014183,,,,,,,,,,,,,,,,,,,,,,
J100203.92+604906.3,APASSJ100203.86+604906.0,150.516088,60.818356,16.68600082397461,0.05999999865889549,16.509000778198242,0.029999999329447746,16.788000106811523,-0.0,16.881999969482422,-0.0,99.9990005493164,9.99899959564209,-0.05324004159774631,-0.04021992062916979,0.00460000810562633,0.00460000810562633,16.701000213623047,0.14300000667572021,16.659000396728516,,16.843000411987305,,17.0684337615967,0.0307478494942188,16.9634704589844,0.0143593847751617,17.259000778198242,0.11699999868869781,17.268999099731445,,13.369999885559082,,9.444000244140625,
CBS 18,APASSJ100222.51+292755.1,150.593797,29.465328,16.457000732421875,0.503000020980835,16.400999069213867,0.014000000432133675,16.22800064086914,-0.0,16.76300048828125,-0.0,99.9990005493164,9.99899959564209,-0.021689999812224414,-0.0064500120060984045,0.005299991971696727,0.005299991971696727,,,,,,,14.4434146881104,0.00448388885706663,14.9053249359131,0.00290336296893656,,,,,,,,
PG 1000-002; LB 564,APASSJ100316.35-002337.0,150.818144,-0.39362,16.059999465942383,0.09300000220537186,16.06399917602539,0.05900000035762787,15.942999839782715,0.009999999776482582,16.240999221801758,0.0,99.9990005493164,9.99899959564209,-0.054479878963320516,-0.01658998826314928,0.004299983856981271,0.004299983856981271,16.584999084472656,0.1420000046491623,17.47800064086914,,15.690999984741211,,15.2748031616211,0.00514327455312014,15.6046600341797,0.00371138053014874,16.804000854492188,0.13300000131130219,16.253000259399414,,12.661999702453613,,8.97599983215332,
GD110,APASSJ100338.71-033758.0,150.911329,-3.632794,15.720000267028809,0.02800000086426735,15.454000473022461,0.03099999949336052,15.486000061035156,0.023000000044703484,15.442999839782715,0.028999999165534973,15.60099983215332,0.164000004529953,-0.13442004419630393,-0.07269984125741757,0.003999996033599018,0.003999996033599018,15.071000099182129,0.05400000140070915,14.878000259399414,0.054999999701976776,15.0,0.15800000727176666,21.1876983642578,0.238333582878113,16.8705043792725,0.0190950259566307,14.961999893188477,0.039000000804662704,15.279000282287598,0.14000000059604645,12.631999969482422,,9.069000244140625,
TON 1150; HS1001+2023,APASSJ100404.23+200921.9,151.017652,20.156107,15.79800033569336,0.029999999329447746,15.307000160217285,0.12300000339746475,15.41100025177002,0.17800000309944153,14.901000022888184,0.012000000104308128,14.192999839782715,0.026000000536441803,-0.09593999711796641,-0.041640119525254704,0.004200012062938185,0.004200012062938185,12.640000343322754,0.020999999716877937,12.027999877929688,0.020999999716877937,11.765999794006348,0.019999999552965164,15.3005504608154,0.0192240346223116,15.5838871002197,0.014052476733923,11.54699993133545,0.024000000208616257,11.548999786376953,0.023000000044703484,11.144000053405762,0.1469999998807907,8.89900016784668,
J100548.98+424803.3,APASSJ100548.93+424802.9,151.453889,42.800811,16.009000778198242,0.04699999839067459,16.187999725341797,0.06599999964237213,15.925000190734863,0.027000000700354576,16.34600067138672,0.0,16.618999481201172,-0.0,-0.14532011991832405,-0.06344999856082723,0.00510001195834775,0.00510001195834775,16.31800079345703,0.13500000536441803,16.606000900268555,,16.076000213623047,,15.3534240722656,0.0192550588399172,15.6548013687134,0.0152755277231336,16.349000930786133,0.0860000029206276,16.295000076293945,0.2709999978542328,12.722000122070312,,9.008000373840332,
PG 1003-023,APASSJ100551.44-023417.4,151.464353,-2.571522,15.279000282287598,0.028999999165534973,15.267000198364258,0.0860000029206276,15.192999839782715,0.017999999225139618,15.508999824523926,0.010999999940395355,15.772000312805176,0.09099999815225601,-0.11312999704387039,0.047109959632507525,0.00460000810562633,0.00460000810562633,15.76099967956543,0.06499999761581421,15.845000267028809,0.1469999998807907,16.18899917602539,,,,,,16.0,0.06199999898672104,16.402999877929688,0.289000004529953,12.378000259399414,,9.23900032043457,
SDSS,APASSJ100623.11+071213.1,151.596294,7.20364,16.249000549316406,0.03799999877810478,16.003000259399414,0.010999999940395355,16.025999069213867,-0.0,16.134000778198242,-0.0,99.9990005493164,9.99899959564209,0.03966012081946246,-0.0736700400011614,0.004299983856981271,0.004299983856981271,15.895999908447266,0.09200000017881393,15.855999946594238,0.1720000058412552,15.02299976348877,,19.9238510131836,0.198778390884399,17.0174808502197,0.0161058027297258,15.86299991607666,0.0689999982714653,15.67199993133545,0.18199999630451202,12.618000030517578,,9.034000396728516,
EC 10047-1750,APASSJ100707.61-180522.7,151.78172,-18.089647,15.928000450134277,0.07100000232458115,15.628999710083008,0.09000000357627869,15.781000137329102,0.05299999937415123,15.430000305175781,0.05299999937415123,14.593999862670898,0.23399999737739563,-0.18323999393032864,0.10319004213670269,0.025300008564954624,0.025599995569791645,12.555000305175781,0.02199999988079071,11.982999801635742,0.027000000700354576,11.744999885559082,0.023000000044703484,,,,,11.553000450134277,0.02199999988079071,11.432000160217285,0.02199999988079071,11.222000122070312,0.14100000262260437,9.0600004196167,
SDSS_J100839.65+064124.2,APASSJ100839.65+064124.1,152.165232,6.690041,15.32699966430664,0.07000000029802322,14.609000205993652,0.035999998450279236,14.9399995803833,0.09099999815225601,14.45300006866455,0.032999999821186066,14.281999588012695,0.06599999964237213,0.00465001180600666,-0.005479992114487686,0.010500011740077753,0.010800000382005237,13.366999626159668,0.026000000536441803,13.0649995803833,0.028999999165534973,13.052000045776367,0.03799999877810478,,,,,12.970999717712402,0.026000000536441803,12.965999603271484,0.028999999165534973,12.336999893188477,,8.743000030517578,
J100933.91+093705.9,APASSJ100933.89+093704.4,152.391226,9.617915,16.66699981689453,0.2540000081062317,16.790000915527344,0.13099999725818634,16.475000381469727,-0.0,17.110000610351562,-0.0,99.9990005493164,9.99899959564209,1.2999995959717126E-4,-0.0081900001532631,0.004100003843632294,0.004100003843632294,,,,,,,,,,,,,,,,,,
GD 462,APASSJ100936.18+635836.6,152.400778,63.97684,13.701000213623047,0.1550000011920929,13.692000389099121,0.01899999938905239,13.621000289916992,0.11900000274181366,13.91100025177002,0.052000001072883606,14.227999687194824,0.07400000095367432,-0.10774007969303057,-0.08546003809897229,0.0017999999954554369,0.0017999999954554369,14.232000350952148,0.028999999165534973,14.329999923706055,0.05000000074505806,14.355999946594238,0.052000001072883606,13.0995044708252,0.00779344281181693,13.354208946228,0.0052943117916584,14.3149995803833,0.028999999165534973,14.331000328063965,0.050999999046325684,12.899999618530273,0.5,9.232999801635742,
SDSS_J101011.01+175533.6,APASSJ101011.01+175534.6,152.54588,17.926281,16.176000595092773,0.02500000037252903,15.626999855041504,0.0430000014603138,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
KUV 10081+3817,APASSJ101102.62+380158.3,152.760943,38.032886,16.378999710083008,0.07400000095367432,16.29599952697754,0.07500000298023224,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.030679992050863802,-0.047109959632507525,0.005199984161663451,0.005199984161663451,16.929000854492188,0.15299999713897705,16.65399932861328,0.27000001072883606,16.347999572753906,0.3199999928474426,16.611909866333,0.0327701531350613,16.5288009643555,0.0213654078543186,16.909000396728516,0.1420000046491623,16.969999313354492,,12.696000099182129,,9.182000160217285,
J101150.82+171835.0,APASSJ101150.75+171834.4,152.961459,17.309569,17.083999633789062,0.07100000232458115,16.947999954223633,0.050999999046325684,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.04388003908388782,-0.007580016153951874,0.004899995929008583,0.004899995929008583,,,,,,,,,,,,,,,,,,
WD 1009-184,APASSJ101201.44-184333.1,153.006038,-18.725872,15.932999610900879,0.04399999976158142,15.432000160217285,0.04800000041723251,15.623000144958496,0.05999999865889549,15.321000099182129,0.05700000002980232,15.317000389099121,0.17100000381469727,,,,,,,,,,,,,,,,,,,,,,
KUV 10098+4138,APASSJ101249.68+412310.2,153.207007,41.386181,16.385000228881836,0.08299999684095383,16.32200050354004,0.11400000005960464,16.229000091552734,-0.0,16.357999801635742,-0.0,99.9990005493164,9.99899959564209,0.009510012387181632,0.0014199983525031712,0.004899995929008583,0.004899995929008583,16.57699966430664,0.11699999868869781,16.827999114990234,,16.43899917602539,,,,,,16.93400001525879,0.13199999928474426,17.143999099731445,,12.940999984741211,,9.383000373840332,
PG 1010+065,APASSJ101328.13+061207.0,153.367248,6.201945,16.344999313354492,0.06800000369548798,16.547000885009766,0.00800000037997961,16.386999130249023,0.03799999877810478,16.74799919128418,0.07900000363588333,99.9990005493164,9.99899959564209,-0.014330015983432531,0.0020400011408128194,0.005000004148314474,0.005000004148314474,,,,,,,,,,,,,,,,,,
GD 303,APASSJ101437.22+564831.4,153.655104,56.808723,14.520000457763672,0.026000000536441803,14.638999938964844,0.0,14.461000442504883,0.05400000140070915,14.77400016784668,0.017000000923871994,15.093000411987305,0.006000000052154064,0.08395991972065531,-0.09909000145853497,0.004299983856981271,0.004299983856981271,15.027999877929688,0.03999999910593033,15.157999992370605,0.07199999690055847,15.46399974822998,0.1770000010728836,14.6603288650513,0.0119006251916289,14.3972606658936,0.00620397366583347,15.237000465393066,0.0430000014603138,15.378999710083008,0.11400000005960464,12.635000228881836,,8.906999588012695,
LTT 12749,APASSJ101502.35+080637.2,153.759813,8.110346,16.454999923706055,0.125,16.058000564575195,0.027000000700354576,16.240999221801758,0.10999999940395355,15.972999572753906,0.04100000113248825,15.684000015258789,-0.0,-0.2895598910981789,0.16108992422232404,0.003999996033599018,0.003999996033599018,15.246000289916992,0.06300000101327896,15.131999969482422,0.10999999940395355,14.954999923706055,0.1420000046491623,,,18.8866786956787,0.0351795665919781,14.934000015258789,0.03700000047683716,15.010000228881836,0.08799999952316284,12.675999641418457,,8.746000289916992,
(2MASS),APASSJ101511.71-010415.9,153.798794,-1.071091,15.515999794006348,0.027000000700354576,15.586999893188477,0.057999998331069946,15.38700008392334,0.01600000075995922,15.824000358581543,0.035999998450279236,16.229000091552734,0.19900000095367432,-0.001609999173979304,8.700012358531239E-4,0.004200012062938185,0.004200012062938185,15.960000038146973,0.07100000232458115,16.025999069213867,0.14499999582767487,15.230999946594238,,14.3350009918213,0.00427756505087018,14.7605209350586,0.00218751397915185,16.45599937438965,0.10599999874830246,16.240999221801758,0.4169999957084656,12.192000389099121,,8.840999603271484,
GD115,APASSJ101546.70-072210.1,153.944616,-7.369476,16.868000030517578,0.1340000033378601,16.67799949645996,0.04899999871850014,16.674999237060547,0.010999999940395355,16.7549991607666,0.09700000286102295,,,-0.1640700051211752,-0.05465988033392932,0.006000011853757314,0.006000011853757314,16.704999923706055,0.16699999570846558,16.159000396728516,,16.844999313354492,,20.3806915283203,0.159192845225334,17.6426162719727,0.0282996073365211,16.770000457763672,0.12300000339746475,16.93899917602539,0.515999972820282,12.791999816894531,,9.180999755859375,
SDSS,APASSJ101548.04+030646.8,153.950173,3.113001,15.843000411987305,0.017000000923871994,15.579999923706055,0.14800000190734863,15.616999626159668,0.006000000052154064,15.756999969482422,-0.0,99.9990005493164,9.99899959564209,0.010329984343115939,-0.12805992155335844,0.004499999886320438,0.004499999886320438,15.751999855041504,0.0729999989271164,15.59000015258789,0.1289999932050705,15.420999526977539,,16.9758987426758,0.00849884562194347,16.1482048034668,0.00258595077320933,15.793000221252441,0.06199999898672104,16.07900047302246,0.31700000166893005,12.484999656677246,,8.916999816894531,
G 053-038; EG 253,APASSJ101606.47-011916.6,154.026993,-1.321279,15.704000473022461,0.07800000160932541,15.378000259399414,0.0560000017285347,15.467000007629395,0.024000000208616257,15.35200023651123,0.026000000536441803,15.36299991607666,0.06800000369548798,-0.5175288242753595,0.038620080522377975,0.017999999545281753,0.017999999545281753,14.798999786376953,0.029999999329447746,14.604999542236328,0.054999999701976776,14.711000442504883,0.11699999868869781,21.0098648071289,0.105404607951641,16.98024559021,0.00638625584542751,14.571999549865723,0.03400000184774399,14.564000129699707,0.0860000029206276,12.4350004196167,,8.861000061035156,
EC 10136-1111,APASSJ101608.87-112648.2,154.036994,-11.446736,16.812000274658203,0.10599999874830246,16.79599952697754,0.16699999570846558,16.59600067138672,-0.0,16.839000701904297,-0.0,99.9990005493164,9.99899959564209,-0.01513000806880882,0.01076000380635378,0.006300000086412183,0.006300000086412183,,,,,,,,,,,,,,,,,,
Ton 494,APASSJ101616.91+252456.5,154.070479,25.41572,16.27400016784668,0.01600000075995922,16.31599998474121,0.09799999743700027,16.231000900268555,0.014000000432133675,16.577999114990234,0.12200000137090683,99.9990005493164,9.99899959564209,-0.03157999235554598,-0.007080011891957838,0.005299991971696727,0.005299991971696727,16.768999099731445,0.15700000524520874,16.979999542236328,,16.735000610351562,,15.4043006896973,0.0134575208649039,15.7713441848755,0.0116806635633111,,,,,,,,
RE J1016-053,APASSJ101628.55-052033.4,154.118987,-5.342629,13.595999717712402,0.01600000075995922,13.086999893188477,0.03200000151991844,13.368000030517578,0.012000000104308128,12.718000411987305,0.017000000923871994,12.130000114440918,0.04399999976158142,-0.09316007999586873,0.009889991724776337,0.005500008001035894,0.005500008001035894,10.607000350952148,0.027000000700354576,9.989999771118164,0.02500000037252903,9.770000457763672,0.023000000044703484,,,,,9.604999542236328,0.024000000208616257,9.57699966430664,0.02199999988079071,9.506999969482422,0.03400000184774399,8.696000099182129,
J101645.27+192054.2,APASSJ101645.31+192053.3,154.188819,19.348139,16.702999114990234,0.12099999934434891,16.40999984741211,0.09799999743700027,16.433000564575195,0.0,16.643999099731445,0.02500000037252903,99.9990005493164,9.99899959564209,0.016170012349903118,-0.04662000137614086,0.006000011853757314,0.006000011853757314,16.559999465942383,0.09600000083446503,16.54800033569336,0.20800000429153442,16.836000442504883,,,,16.9908561706543,0.0274446699768305,16.76099967956543,0.11100000143051147,16.513999938964844,0.3149999976158142,12.831000328063965,,8.788000106811523,
J101741.69-002934.0,APASSJ101741.58-002935.3,154.423277,-0.493142,16.597000122070312,0.11999999731779099,16.551000595092773,0.04800000041723251,16.476999282836914,0.0,16.448999404907227,0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J101800.00+083820.2,APASSJ101759.81+083818.7,154.499239,8.638546,16.554000854492188,0.01600000075995922,16.413999557495117,0.052000001072883606,16.610000610351562,-0.0,16.33300018310547,-0.0,99.9990005493164,9.99899959564209,-0.20986991585232317,-0.11685995705192909,0.004299983856981271,0.004299983856981271,15.927000045776367,0.09799999743700027,16.020000457763672,,15.833000183105469,,,,18.1025505065918,0.0114584537222981,16.01300048828125,0.08299999684095383,16.423999786376953,0.3790000081062317,12.32699966430664,,8.95300006866455,
PG 1015+076,APASSJ101801.57+072123.7,154.506558,7.356609,15.704000473022461,0.07000000029802322,15.385000228881836,0.019999999552965164,15.480999946594238,0.028999999165534973,15.354000091552734,0.05400000140070915,15.343000411987305,-0.0,-0.006770016125301481,-0.02420999935566215,0.003999996033599018,0.003999996033599018,14.5649995803833,0.039000000804662704,14.220999717712402,0.04699999839067459,14.244999885559082,0.0860000029206276,15.2301597595215,0.00550657091662288,15.7158966064453,0.00250302534550428,14.12399959564209,0.03099999949336052,14.13700008392334,0.05400000140070915,12.187000274658203,,9.067000389099121,
PG 1015+161,APASSJ101803.73+155157.7,154.515572,15.866035,15.595999717712402,0.0430000014603138,15.607000350952148,0.061000000685453415,15.49899959564209,0.03999999910593033,15.833999633789062,0.07699999958276749,16.19499969482422,-0.0,-0.11305008083581924,-0.06491988315246999,0.0047000159156596055,0.0047000159156596055,16.131000518798828,0.08500000089406967,16.1200008392334,0.22200000286102295,16.003000259399414,0.2160000056028366,14.9909992218018,0.01309659704566,15.2133731842041,0.00612187990918756,15.520999908447266,0.04800000041723251,14.98900032043457,0.08299999684095383,12.251999855041504,,9.045999526977539,0.43799999356269836
J101805.04+011123.6,APASSJ101804.98+011123.4,154.520763,1.18986,16.59000015258789,0.11800000071525574,16.441999435424805,0.15199999511241913,16.386999130249023,0.014000000432133675,16.45800018310547,0.04600000008940697,99.9990005493164,9.99899959564209,-0.02265001257910626,-0.06019992215442471,0.004499999886320438,0.004499999886320438,16.304000854492188,0.11900000274181366,16.31399917602539,0.19200000166893005,15.666000366210938,0.24300000071525574,19.525749206543,0.039178978651762,17.1916255950928,0.00788646377623081,16.29800033569336,0.09799999743700027,15.623000144958496,0.26899999380111694,12.168999671936035,,8.192000389099121,
Subasavage,APASSJ101839.65-310801.3,154.665235,-31.133698,14.734000205993652,0.03400000184774399,14.63599967956543,0.03400000184774399,14.567999839782715,0.027000000700354576,14.826000213623047,0.0430000014603138,15.060999870300293,0.02800000086426735,-0.1909800004796125,0.07409988102153875,0.004899995929008583,0.004899995929008583,15.048999786376953,0.04500000178813934,15.123000144958496,0.07999999821186066,15.414999961853027,0.21199999749660492,14.5582752227783,0.0100351963192225,14.6092805862427,0.00738203478977084,,,,,,,,
J101856.87+161136.1,APASSJ101856.83+161135.8,154.736816,16.193281,16.78700065612793,0.06499999761581421,16.69700050354004,0.00800000037997961,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.025620012274885084,-0.022830012312624604,0.004899995929008583,0.004899995929008583,,,,,,,15.5206928253174,0.0154432347044349,16.0317401885986,0.00910399109125137,,,,,,,,
EC 10172-1618,APASSJ101942.70-163337.8,154.927944,-16.560502,16.08799934387207,0.019999999552965164,16.22800064086914,0.06300000101327896,16.009000778198242,0.01600000075995922,16.275999069213867,0.08699999749660492,99.9990005493164,9.99899959564209,-0.015599987273162697,-0.006419988176276092,0.005699988014384871,0.005699988014384871,16.738000869750977,0.14100000262260437,16.770999908447266,,16.856000900268555,,14.783652305603,0.0109667982906103,15.243049621582,0.00692734215408564,16.881999969482422,0.12099999934434891,17.111000061035156,,12.604000091552734,,9.276000022888184,
EC 10174-1352; RE J1019-140,APASSJ101952.33-140734.2,154.968063,-14.126187,14.434000015258789,0.06400000303983688,14.520999908447266,0.061000000685453415,14.406999588012695,0.04100000113248825,14.767000198364258,0.04100000113248825,15.144000053405762,0.026000000536441803,-0.04098995887034107,0.014759999430680182,0.00460000810562633,0.00460000810562633,15.192000389099121,0.050999999046325684,15.07800006866455,0.08799999952316284,15.277000427246094,0.20000000298023224,13.0449275970459,0.00745492102578282,13.5387134552002,0.00622516591101885,15.376999855041504,0.04600000008940697,15.369999885559082,0.11500000208616257,12.864999771118164,,8.689000129699707,
PG 1017+125,APASSJ101955.81+121631.1,154.982566,12.275325,15.739999771118164,0.13099999725818634,15.673999786376953,0.04600000008940697,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.02364001193200238,-0.01937998822540976,0.004200012062938185,0.004200012062938185,16.236000061035156,0.09600000083446503,15.855999946594238,0.1770000010728836,15.875,0.2529999911785126,,,,,16.58300018310547,0.11999999731779099,16.77400016784668,0.515999972820282,12.564000129699707,,8.756999969482422,
EC 10188-1019,APASSJ102119.12-103448.5,155.329699,-10.580153,16.55500030517578,0.12999999523162842,16.47800064086914,0.0949999988079071,16.398000717163086,0.04899999871850014,16.591999053955078,0.0,99.9990005493164,9.99899959564209,-0.13917995675001293,0.03319999159430154,0.00510001195834775,0.00510001195834775,16.59600067138672,0.1120000034570694,16.354000091552734,0.1770000010728836,15.47700023651123,,19.5685997009277,0.10714265704155,16.9482269287109,0.0153368609026074,16.40999984741211,0.10300000011920929,16.301000595092773,0.28600001335144043,12.732000350952148,,8.60200023651123,
PG 1018+411,APASSJ102155.51+405014.5,155.481311,40.83738,16.343000411987305,0.06199999898672104,16.368000030517578,0.026000000536441803,16.226999282836914,0.0560000017285347,16.649999618530273,0.03500000014901161,99.9990005493164,9.99899959564209,-0.016030008373491,-0.02175001227442408,0.00460000810562633,0.00460000810562633,16.672000885009766,0.13300000131130219,15.871000289916992,,15.595000267028809,,15.5076036453247,0.0223895628005266,15.78892993927,0.0164895169436932,16.469999313354492,0.12099999934434891,16.159000396728516,0.2529999911785126,12.137999534606934,,9.14799976348877,
SDSS_J102219.30+052341.6,APASSJ102219.28+052341.7,155.580361,5.394944,16.334999084472656,0.02500000037252903,15.800999641418457,0.0560000017285347,16.024999618530273,0.03799999877810478,15.555999755859375,0.04600000008940697,15.493000030517578,0.010999999940395355,-0.1257098454516381,0.09308015723945573,0.0054000001910026185,0.0054000001910026185,14.470999717712402,0.032999999821186066,14.192000389099121,0.03700000047683716,14.062000274658203,0.07100000232458115,,,19.4152126312256,0.0162154156714678,14.022000312805176,0.028999999165534973,14.321000099182129,0.15000000596046448,11.218999862670898,0.3490000069141388,8.265999794006348,
PG 1019+129,APASSJ102228.69+124158.7,155.619581,12.699647,15.633999824523926,0.07699999958276749,15.642999649047852,0.04800000041723251,15.517999649047852,0.05999999865889549,15.815999984741211,0.04899999871850014,16.113000869750977,-0.0,-0.07524000320699997,-0.049679998483043164,0.004499999886320438,0.004499999886320438,16.09000015258789,0.07999999821186066,16.099000930786133,0.20499999821186066,15.972999572753906,0.25099998712539673,,,,,16.246999740600586,0.09000000357627869,16.29800033569336,0.3100000023841858,12.621999740600586,,8.428000450134277,
EC 10203-2044,APASSJ102243.68-210001.6,155.682025,-21.00047,15.055000305175781,0.02500000037252903,15.109000205993652,0.1720000058412552,14.958000183105469,0.0430000014603138,15.345999717712402,0.10899999737739563,15.472999572753906,-0.0,-0.07517988269682974,-0.02377000837441301,0.01209999591083033,0.01209999591083033,15.670000076293945,0.09600000083446503,15.319000244140625,0.12399999797344208,15.6850004196167,0.2680000066757202,14.2986345291138,0.00726004131138325,14.5732574462891,0.00671009812504053,15.92300033569336,0.06300000101327896,16.423999786376953,0.29600000381469727,12.411999702453613,0.3449999988079071,9.008999824523926,
LP 62-147,APASSJ102309.56+632743.9,155.789864,63.46221,15.357000350952148,-0.0,14.704999923706055,0.08900000154972076,14.980999946594238,0.0,14.64799976348877,0.00800000037997961,14.604999542236328,0.035999998450279236,0.29664000612683594,0.22571998997591436,0.003800016020250041,0.003800016020250041,13.87399959564209,0.028999999165534973,13.732999801635742,0.04699999839067459,13.692000389099121,0.04899999871850014,,,17.2380409240723,0.029243141412735,13.595000267028809,0.026000000536441803,13.574000358581543,0.03099999949336052,12.444000244140625,,9.442999839782715,
RE J1024-302,APASSJ102444.16-302100.6,156.184006,-30.350189,16.052000045776367,0.05900000035762787,16.299999237060547,0.09700000286102295,16.05299949645996,0.04699999839067459,16.56100082397461,0.18199999630451202,99.9990005493164,9.99899959564209,-0.03156998318445403,-0.023789987426425796,0.015199992049019784,0.015199992049019784,,,,,,,14.3969306945801,0.00991230458021164,14.889347076416,0.00812783278524876,,,,,,,,
PG 1022+050; LP 550-52,APASSJ102459.71+044610.6,156.248804,4.769627,14.348999977111816,0.023000000044703484,14.218000411987305,0.01600000075995922,14.166000366210938,0.024000000208616257,14.336999893188477,0.029999999329447746,14.52400016784668,0.04100000113248825,-0.13857983867637813,0.015570000687148422,0.003999996033599018,0.003999996033599018,14.192999839782715,0.03500000014901161,14.237000465393066,0.032999999821186066,14.1850004196167,0.06499999761581421,15.4297819137573,0.0157458018511534,14.9096250534058,0.00768453115597367,14.170999526977539,0.03200000151991844,14.180000305175781,0.07999999821186066,12.17199993133545,,8.758999824523926,
PG 1023+009,APASSJ102549.67+003905.7,156.45698,0.651593,16.159000396728516,0.026000000536441803,16.341999053955078,0.12200000137090683,16.136999130249023,-0.0,16.698999404907227,-0.0,99.9990005493164,9.99899959564209,-0.017619983373151626,-3.3999984907495673E-4,0.005000004148314474,0.005000004148314474,,,,,,,,,15.1493616104126,0.00152362487278879,,,,,,,,
PG 1026+002; HE 1026+014,APASSJ102834.91-000030.2,157.145477,-0.008402,14.02400016784668,0.04399999976158142,13.940999984741211,0.03200000151991844,13.843000411987305,0.02500000037252903,14.029999732971191,0.02800000086426735,13.67199993133545,0.014000000432133675,0.04965983935107943,-0.0819100794615224,0.003800016020250041,0.003800016020250041,11.75100040435791,0.024000000208616257,11.218999862670898,0.027000000700354576,10.942999839782715,0.020999999716877937,,,,,10.767999649047852,0.023000000044703484,10.586000442504883,0.020999999716877937,10.54699993133545,0.07400000095367432,9.149999618530273,
10289+1105,APASSJ102854.75+110551.4,157.22813,11.097624,15.6899995803833,0.019999999552965164,15.359000205993652,0.09099999815225601,15.51099967956543,0.03999999910593033,15.418999671936035,0.023000000044703484,15.41100025177002,-0.0,,,,,,,,,,,,,,,,,,,,,,
SDSSJ102857.78+093129.8,APASSJ102857.75+093130.2,157.240643,9.525072,16.698999404907227,0.0,16.165000915527344,0.00800000037997961,16.393999099731445,0.0,15.822999954223633,0.0,14.550999641418457,0.11999999731779099,-0.023159987540566362,-0.023680007689108606,0.0037000078009441495,0.0037000078009441495,12.670999526977539,0.024000000208616257,11.996000289916992,0.020999999716877937,11.822999954223633,0.023000000044703484,,,,,11.722999572753906,0.026000000536441803,11.59000015258789,0.02800000086426735,10.996000289916992,0.23499999940395355,8.569000244140625,
LHS_2273,APASSJ102907.79+112715.5,157.282497,11.454316,17.121000289916992,0.13300000131130219,16.586000442504883,0.027000000700354576,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.32699966430664,-0.0,,,,,,,,,,,,,,,,,,,,,,
PG 1026+024; LP 550-292,APASSJ102909.71+020552.6,157.290483,2.097966,14.333000183105469,0.0430000014603138,14.204999923706055,0.020999999716877937,14.163000106811523,0.02199999988079071,14.390000343322754,0.019999999552965164,14.630999565124512,0.09200000017881393,-0.1001498407276813,-0.07738992208032869,0.003800016020250041,0.003800016020250041,14.461000442504883,0.029999999329447746,14.484999656677246,0.04100000113248825,14.418999671936035,0.0949999988079071,14.9609422683716,0.0181758366525173,14.6123285293579,0.00514217466115952,14.520999908447266,0.032999999821186066,14.605999946594238,0.06700000166893005,12.234999656677246,,8.491999626159668,
SDSSJ103121.97+202315.1,APASSJ103121.91+202314.9,157.841319,20.387478,16.19700050354004,-0.0,15.963000297546387,-0.0,16.027000427246094,-0.0,16.14900016784668,-0.0,15.37399959564209,0.03999999910593033,-0.025310016098956112,-0.04997015967092011,0.003999996033599018,0.003999996033599018,13.21500015258789,0.026000000536441803,12.63700008392334,0.03200000151991844,12.361000061035156,0.02199999988079071,16.40354347229,0.036643274128437,16.2851066589355,0.00880464632064104,12.206999778747559,0.023000000044703484,12.012999534606934,0.024000000208616257,12.029999732971191,,9.09000015258789,
RE J1032+532,APASSJ103209.91+532935.2,158.041327,53.493114,14.157999992370605,0.11100000143051147,14.493000030517578,0.06800000369548798,14.083000183105469,0.02199999988079071,14.729000091552734,0.04500000178813934,15.152000427246094,0.1120000034570694,-0.060850082809338346,-0.018920016555057373,0.004499999886320438,0.004499999886320438,15.230999946594238,0.039000000804662704,15.270000457763672,0.08799999952316284,15.574000358581543,0.164000004529953,,,,,15.479000091552734,0.04500000178813934,15.553999900817871,0.12300000339746475,12.590999603271484,,9.267000198364258,
J103248.61-025520.5,APASSJ103248.50-025520.3,158.202097,-2.922306,16.951000213623047,0.010999999940395355,16.756999969482422,0.12300000339746475,16.763999938964844,0.08699999749660492,16.864999771118164,0.19200000166893005,99.9990005493164,9.99899959564209,-0.1397001586155966,0.005069988128525438,0.004499999886320438,0.004499999886320438,16.750999450683594,0.12099999934434891,16.707000732421875,0.2240000069141388,15.812999725341797,,19.2725105285645,0.102392099797726,17.4878406524658,0.0254431609064341,,,,,,,,
EC 10312-1126; L 0825-014,APASSJ103342.48-114138.6,158.427012,-11.694082,12.895999908447266,0.04100000113248825,13.012999534606934,0.027000000700354576,12.836000442504883,0.026000000536441803,13.25100040435791,0.03799999877810478,13.560999870300293,0.05299999937415123,-0.3403299691854045,-0.02724001151364064,0.0020000017002530512,0.0020000017002530512,13.571999549865723,0.02199999988079071,13.694999694824219,0.02199999988079071,13.833000183105469,0.04699999839067459,,,,,13.895999908447266,0.029999999329447746,13.982000350952148,0.04399999976158142,12.760000228881836,,8.838000297546387,
PG_1031+234,APASSJ103349.13+230916.3,158.454745,23.15453,15.593000411987305,0.07900000363588333,15.63700008392334,0.08699999749660492,15.553000450134277,0.0860000029206276,15.807000160217285,0.15000000596046448,15.878000259399414,0.3050000071525574,-0.058269962755730376,-0.01445000325475121,0.004499999886320438,0.004499999886320438,16.08300018310547,0.07400000095367432,16.19300079345703,0.164000004529953,15.312999725341797,,15.0108203887939,0.0167750138789415,15.0345897674561,0.0124615356326103,16.354999542236328,0.0949999988079071,16.635000228881836,0.4230000078678131,12.708999633789062,,9.154000282287598,
EC 10315-1446,APASSJ103358.81-150134.7,158.495067,-15.026306,15.954999923706055,0.05299999937415123,16.08300018310547,0.08699999749660492,15.9399995803833,0.07500000298023224,16.257999420166016,0.12099999934434891,16.14699935913086,-0.0,0.009180000324704451,-0.013809995834890287,0.005199984161663451,0.005199984161663451,16.270999908447266,0.08500000089406967,16.599000930786133,0.22599999606609344,15.713000297546387,0.23899999260902405,14.5662260055542,0.0108983190730214,15.1771373748779,0.00929908081889153,17.145000457763672,0.16699999570846558,16.7450008392334,,12.774999618530273,,9.055000305175781,
PG 1031+063,APASSJ103405.34+060246.9,158.522274,6.046375,16.263999938964844,0.019999999552965164,16.288000106811523,0.07400000095367432,16.176000595092773,0.02800000086426735,16.45199966430664,0.16300000250339508,99.9990005493164,9.99899959564209,0.0313099935738137,-0.02881000909837894,0.0047000159156596055,0.0047000159156596055,16.43600082397461,0.13699999451637268,15.95199966430664,,16.034000396728516,,15.3857326507568,0.00338174379430711,15.7264289855957,0.00199256255291402,16.902000427246094,0.1469999998807907,16.18400001525879,,12.215999603271484,,8.743000030517578,
GD 123,APASSJ103625.26+460829.9,159.105285,46.141651,14.182999610900879,0.0560000017285347,14.357999801635742,0.06400000303983688,14.088000297546387,0.1459999978542328,14.576000213623047,0.09200000017881393,14.449999809265137,0.09099999815225601,-0.011499984248075634,-0.07347996070166118,0.003999996033599018,0.003999996033599018,12.564000129699707,0.02199999988079071,12.031999588012695,0.024000000208616257,11.751999855041504,0.017999999225139618,,,,,11.571000099182129,0.02199999988079071,11.416999816894531,0.02199999988079071,11.170999526977539,0.11400000005960464,9.15999984741211,
PG_1034+001,APASSJ103703.73-000818.7,159.265564,-0.138529,12.923999786376953,0.03799999877810478,13.236000061035156,0.026000000536441803,12.977999687194824,0.028999999165534973,13.494000434875488,0.026000000536441803,13.904000282287598,0.023000000044703484,-0.08530991690349765,0.028640016898862086,0.0015000012240307115,0.0015000012240307115,14.059000015258789,0.029999999329447746,14.163000106811523,0.039000000804662704,14.371999740600586,0.07400000095367432,,,,,14.380999565124512,0.03200000151991844,14.550000190734863,0.07400000095367432,11.821999549865723,0.2639999985694885,7.885000228881836,0.18000000715255737
GD 304,APASSJ103743.56+485721.0,159.431519,48.955841,15.37399959564209,0.02500000037252903,15.432999610900879,0.041999999433755875,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.05532983996090479,-0.009839987615123391,0.004799988118975307,0.004799988118975307,15.777999877929688,0.06300000101327896,16.12700080871582,0.21199999749660492,16.06100082397461,0.28700000047683716,14.5206680297852,0.013359434902668,14.9922332763672,0.00983872544020414,16.32200050354004,0.08399999886751175,16.764999389648438,0.40799999237060547,12.895000457763672,,9.190999984741211,
SDSS_J103806.65+134412.09,APASSJ103806.59+134412.2,159.527491,13.736734,16.961999893188477,0.10000000149011612,16.981000900268555,0.15700000524520874,16.93899917602539,-0.0,17.48699951171875,-0.0,99.9990005493164,9.99899959564209,-0.0016899983620533021,-0.005860007877345197,0.004899995929008583,0.004899995929008583,,,,,,,15.5085954666138,0.00741601176559925,15.8106145858765,0.00441120797768235,,,,,,,,
103809.19-003622.5,APASSJ103809.11-003621.7,159.537978,-0.606048,17.35099983215332,-0.09700000286102295,16.975000381469727,-0.0,17.051000595092773,0.06700000166893005,16.80699920654297,-0.0,99.9990005493164,9.99899959564209,-0.09470988079556264,0.018010008716373704,0.00460000810562633,0.00460000810562633,16.836000442504883,0.1420000046491623,16.349000930786133,,16.07699966430664,,,,19.7039585113525,0.0185601022094488,16.89900016784668,0.1469999998807907,16.642000198364258,0.4050000011920929,12.630000114440918,,9.177000045776367,
PG 1036+086,APASSJ103907.46+081840.1,159.781097,8.31114,16.30699920654297,0.013000000268220901,16.358999252319336,0.07000000029802322,16.19499969482422,-0.0,16.652000427246094,-0.0,99.9990005493164,9.99899959564209,0.003620015877459082,-0.04796999855898321,0.0047000159156596055,0.0047000159156596055,,,,,,,15.4719839096069,0.0197423528879881,15.8555555343628,0.0118081206455827,16.959999084472656,0.1599999964237213,16.364999771118164,,12.430000305175781,,8.920999526977539,
PG 1038+634,APASSJ104157.14+630701.0,160.488092,63.116949,15.109000205993652,0.10499999672174454,15.147000312805176,0.061000000685453415,15.118000030517578,0.15700000524520874,15.376999855041504,0.09000000357627869,15.776000022888184,0.08299999684095383,-0.07783991895848885,-0.053200080219539814,0.004200012062938185,0.004200012062938185,15.722999572753906,0.07999999821186066,15.748000144958496,0.18799999356269836,15.388999938964844,,14.015793800354,0.00315949041396379,14.3490791320801,0.00147222296800464,16.010000228881836,0.05999999865889549,16.440000534057617,0.2540000081062317,13.093000411987305,,9.427000045776367,
PB 520,APASSJ104233.59+405715.0,160.639975,40.954169,16.34600067138672,0.1289999932050705,16.113000869750977,0.06499999761581421,16.156999588012695,0.125,16.201000213623047,0.04899999871850014,99.9990005493164,9.99899959564209,0.0680799588735681,0.004470012072488316,0.0047000159156596055,0.0047000159156596055,16.118000030517578,0.09300000220537186,15.972999572753906,,16.87299919128418,,17.902961730957,0.0712492913007736,16.7081623077393,0.0263531655073166,16.327999114990234,0.07699999958276749,16.687999725341797,0.3330000042915344,12.461999893188477,,9.116999626159668,
SDSS_J104312.02+180038.77,APASSJ104311.98+180038.3,160.799925,18.01064,16.23900032043457,0.10199999809265137,16.39299964904785,0.050999999046325684,16.200000762939453,0.01600000075995922,16.878999710083008,0.2919999957084656,99.9990005493164,9.99899959564209,-0.004269996043149149,-7.999991964879882E-4,0.0043999920762871625,0.0043999920762871625,16.90399932861328,0.13300000131130219,16.3799991607666,,17.451000213623047,,14.913064956665,0.0160652976483107,15.2160310745239,0.00692184874787927,,,,,,,,
PG 1039+748,APASSJ104322.34+743046.4,160.843088,74.512891,15.659000396728516,0.12600000202655792,15.904999732971191,0.020999999716877937,15.668999671936035,0.07999999821186066,16.01099967956543,0.0989999994635582,16.357999801635742,-0.0,-0.05906016012886539,-0.03980016081186477,0.005900004043724039,0.005900004043724039,16.618000030517578,0.1599999964237213,16.024999618530273,,16.325000762939453,,14.2936840057373,0.0124616445973516,14.7658405303955,0.0106132095679641,,,,,,,,
PG 1041+580,APASSJ104445.73+574436.5,161.190572,57.743498,14.357999801635742,0.18000000715255737,14.567000389099121,0.052000001072883606,14.435999870300293,0.30300000309944153,14.8100004196167,0.039000000804662704,15.097000122070312,0.07599999755620956,-0.0877701626450289,0.06261984308366664,0.004499999886320438,0.004499999886320438,15.343999862670898,0.05400000140070915,15.532999992370605,0.11699999868869781,15.432999610900879,0.1770000010728836,,,,,15.718999862670898,0.05000000074505806,15.657999992370605,0.12200000137090683,13.074999809265137,,9.357999801635742,
WD 1043-188,APASSJ104537.32-190659.5,161.405517,-19.116555,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,10.461999893188477,0.07599999755620956,9.711999893188477,0.017999999225139618,,,,,,,,,,,,,,,,,,,,,,
J104538.16+082053.5,APASSJ104538.20+082053.5,161.409183,8.348214,16.520000457763672,-0.0,16.6560001373291,-0.0,16.378000259399414,0.054999999701976776,16.632999420166016,0.19699999690055847,99.9990005493164,9.99899959564209,0.020779991973540746,-0.02746000864135567,0.00510001195834775,0.00510001195834775,,,,,,,15.9087553024292,0.0287389904260635,16.1181888580322,0.0131418099626899,,,,,,,,
SDSS,APASSJ104623.25+024236.8,161.596906,2.710234,16.270999908447266,0.07699999958276749,16.128999710083008,0.0860000029206276,16.075000762939453,0.06300000101327896,16.399999618530273,0.18400000035762787,99.9990005493164,9.99899959564209,-0.026179992164543364,0.011120004091935698,0.00460000810562633,0.00460000810562633,16.54400062561035,0.1420000046491623,16.35700035095215,,15.852999687194824,,16.5344543457031,0.0360706113278866,16.3383712768555,0.0150718428194523,16.58799934387207,0.11900000274181366,16.35700035095215,0.328000009059906,12.678999900817871,,9.083000183105469,
HE_1045-0908,APASSJ104736.22-092433.2,161.900936,-9.409238,16.611000061035156,0.14000000059604645,16.344999313354492,0.12999999523162842,16.479000091552734,-0.0,16.636999130249023,-0.0,99.9990005493164,9.99899959564209,0.053729999854112975,-0.018789984096656553,0.005000004148314474,0.005000004148314474,16.23900032043457,0.07999999821186066,16.229000091552734,0.16300000250339508,15.664999961853027,,20.0143547058105,0.210325390100479,17.309720993042,0.0233788900077343,16.451000213623047,0.09600000083446503,16.920000076293945,0.4620000123977661,12.060999870300293,0.2720000147819519,8.52400016784668,
GD 124; GR 387,APASSJ104832.64-020112.4,162.136021,-2.020123,15.79800033569336,0.07500000298023224,15.765000343322754,0.027000000700354576,15.720000267028809,0.05999999865889549,15.940999984741211,0.06700000166893005,99.9990005493164,9.99899959564209,-0.018810000801749993,-0.11950992193305865,0.004499999886320438,0.004499999886320438,16.030000686645508,0.09000000357627869,15.480999946594238,,15.239999771118164,,16.6508369445801,0.0386704169213772,15.8189105987549,0.00853127148002386,15.836000442504883,0.07000000029802322,15.402000427246094,0.12300000339746475,12.208000183105469,,8.753000259399414,
Ton 547,APASSJ104928.85+275422.2,162.370243,27.906187,15.27299976348877,0.04500000178813934,15.322999954223633,0.07599999755620956,15.14799976348877,0.07199999690055847,15.46399974822998,0.04600000008940697,15.798999786376953,-0.0,-0.04686011998273898,-0.05016996001359075,0.005299991971696727,0.005299991971696727,15.515000343322754,0.052000001072883606,15.526000022888184,0.11500000208616257,15.619999885559082,0.20800000429153442,,,15.7555904388428,0.00326040084473789,15.772000312805176,0.05900000035762787,16.450000762939453,0.33000001311302185,12.79800033569336,,9.128999710083008,
EC 10481-1503,APASSJ105040.31-151857.0,162.66797,-15.31584,16.525999069213867,0.07199999690055847,16.756999969482422,0.03700000047683716,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.021330000345187727,-0.02294999958394328,0.006400007896445459,0.006400007896445459,,,,,,,15.0137729644775,0.0215948093682528,15.5142059326172,0.0101594710722566,,,,,,,,
SDSS_J105100.24+034120.4,APASSJ105100.37+034121.8,162.751549,3.6894,16.013999938964844,0.06700000166893005,15.479000091552734,0.07199999690055847,15.70199966430664,0.04600000008940697,15.39900016784668,0.09600000083446503,15.10200023651123,0.014999999664723873,,,,,,,,,,,,,,,,,,,,,,
PG 1047+694,APASSJ105109.72+691045.5,162.790519,69.17931,15.937000274658203,-0.02800000086426735,16.322999954223633,0.0430000014603138,16.040000915527344,0.1459999978542328,16.660999298095703,0.017000000923871994,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
GD465,APASSJ105215.26+711538.2,163.063617,71.260612,16.035999298095703,0.01600000075995922,16.000999450683594,0.03700000047683716,15.895999908447266,0.10199999809265137,16.316999435424805,0.04500000178813934,,,-0.12516984133981168,-0.1009299601719249,0.004299983856981271,0.004299983856981271,16.520999908447266,0.10599999874830246,16.332000732421875,,15.562000274658203,,,,15.9434499740601,0.016860568895936,16.4950008392334,0.07699999958276749,16.559999465942383,0.2750000059604645,12.960000038146973,,9.295000076293945,
EC 10498-1552,APASSJ105220.39-160803.8,163.084993,-16.134413,14.32800006866455,0.027000000700354576,14.345000267028809,0.020999999716877937,14.237000465393066,0.041999999433755875,14.571000099182129,0.061000000685453415,14.940999984741211,0.11299999803304672,-0.15926003688946366,0.031659983869758435,0.004499999886320438,0.004499999886320438,14.788999557495117,0.04699999839067459,14.817999839782715,0.05999999865889549,15.116000175476074,0.164000004529953,13.5721759796143,0.00936042983084917,14.2068147659302,0.00530725577846169,15.104999542236328,0.041999999433755875,15.272000312805176,0.10599999874830246,12.732000350952148,,8.628000259399414,
PG 1049+103,APASSJ105227.70+100337.3,163.115445,10.060371,15.831000328063965,0.017000000923871994,15.807999610900879,0.12099999934434891,15.692000389099121,0.0,15.845999717712402,0.0820000022649765,15.342000007629395,0.2070000022649765,-0.0422301596699981,-0.10029996192315593,0.0038999878142931266,0.0038999878142931266,13.265999794006348,0.028999999165534973,12.829999923706055,0.03500000014901161,12.482999801635742,0.032999999821186066,14.9925298690796,0.00521934451535344,15.3329267501831,0.0035213038790971,12.288999557495117,0.023000000044703484,12.081000328063965,0.02500000037252903,12.057999610900879,0.33500000834465027,8.595000267028809,
EC 10514-1447,APASSJ105354.56-150355.7,163.477344,-15.065496,16.422000885009766,-0.0,16.298999786376953,-0.0,16.305999755859375,0.07999999821186066,16.444000244140625,0.07100000232458115,99.9990005493164,9.99899959564209,0.021269987882988062,-0.02131999281118624,0.006400007896445459,0.006400007896445459,,,,,,,,,,,,,,,,,,
SDSSJ105421.97+512254.2,APASSJ105421.89+512253.6,163.591238,51.38157,16.97100067138672,0.08299999684095383,16.58799934387207,0.18000000715255737,16.708999633789062,0.0989999994635582,16.124000549316406,0.05299999937415123,15.211000442504883,0.02800000086426735,-0.02118999636877561,-0.006270011863307445,0.004100003843632294,0.004100003843632294,13.454999923706055,0.02199999988079071,12.812999725341797,0.02199999988079071,12.574999809265137,0.026000000536441803,16.5602722167969,0.0412042364478111,16.8502235412598,0.0295149516314268,12.449999809265137,0.024000000208616257,12.380000114440918,0.02500000037252903,12.159000396728516,,9.312999725341797,
Ton 556,APASSJ105443.18+270656.6,163.679946,27.115749,13.913000106811523,0.07599999755620956,14.067999839782715,0.017000000923871994,13.847999572753906,0.22200000286102295,14.248000144958496,0.03700000047683716,14.621000289916992,0.09700000286102295,-0.14847983547952026,-0.032889995418372564,0.004299983856981271,0.004299983856981271,14.619000434875488,0.028999999165534973,14.673999786376953,0.04800000041723251,14.784000396728516,0.07599999755620956,,,,,14.880000114440918,0.03500000014901161,15.038000106811523,0.09000000357627869,12.699000358581543,,8.925000190734863,
L 250-52; BPM 20383,APASSJ105512.94-551902.3,163.803943,-55.317314,14.1899995803833,0.010999999940395355,14.036999702453613,0.02500000037252903,14.027000427246094,0.03799999877810478,14.217000007629395,0.03700000047683716,14.423999786376953,0.09099999815225601,,,,,,,,,,,,,,,,,,,,,,
J105538.26+183413.3,APASSJ105538.22+183413.2,163.909261,18.570339,16.30299949645996,-0.05000000074505806,16.327999114990234,-0.0,16.18899917602539,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.018339983944315463,-0.014960015869291965,0.0043999920762871625,0.0043999920762871625,17.108999252319336,0.21899999678134918,16.506999969482422,0.2750000059604645,16.076000213623047,0.3009999990463257,,,,,,,,,,,,
EC 10532-2903,APASSJ105540.08-291953.6,163.917023,-29.331567,15.520000457763672,0.032999999821186066,15.324999809265137,0.054999999701976776,15.3149995803833,0.03099999949336052,15.420000076293945,0.04600000008940697,15.527000427246094,0.2029999941587448,0.13772015663562343,-0.07959996146382764,0.004799988118975307,0.004799988118975307,15.229999542236328,0.04600000008940697,15.164999961853027,0.09000000357627869,15.199999809265137,0.1770000010728836,18.1014652252197,0.0462055690586567,16.0772151947021,0.0103333508595824,15.338000297546387,0.04500000178813934,15.503000259399414,0.1340000033378601,12.204999923706055,,8.664999961853027,
SDSSJ105549.16+540946.7,APASSJ105549.19+540946.7,163.954974,54.162998,16.82699966430664,0.10599999874830246,16.15399932861328,0.08799999952316284,16.500999450683594,0.0560000017285347,15.72700023651123,0.13199999928474426,15.307000160217285,0.05999999865889549,0.02454998375469586,-0.013910004054196179,0.003999996033599018,0.003999996033599018,13.59000015258789,0.02800000086426735,12.92199993133545,0.03500000014901161,12.769000053405762,0.024000000208616257,,,16.4477195739746,0.00592400971800089,12.78600025177002,0.024000000208616257,12.753000259399414,0.027000000700354576,12.319999694824219,0.31299999356269836,9.319999694824219,
HS 1053+0844,APASSJ105551.34+082846.3,163.963929,8.479538,17.073999404907227,0.00800000037997961,16.801000595092773,0.12099999934434891,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.04011012097180355,-0.016620012502244208,0.005000004148314474,0.005000004148314474,,,,,,,16.7861442565918,0.0448445044457912,16.8973979949951,0.013888998888433,,,,,,,,
LP 849-31,APASSJ105638.56-225252.2,164.160687,-22.88119,16.316999435424805,0.04500000178813934,16.003999710083008,0.08500000089406967,16.07699966430664,0.05299999937415123,16.014999389648438,0.029999999329447746,16.072999954223633,0.11599999666213989,-0.07899011907284148,0.29788993124384433,0.005299991971696727,0.005299991971696727,15.520999908447266,0.05000000074505806,15.401000022888184,0.11100000143051147,15.942999839782715,0.2549999952316284,,,17.7779064178467,0.0313551276922226,15.267999649047852,0.04600000008940697,15.050999641418457,0.10300000011920929,12.800999641418457,,8.668999671936035,
WD 1055-072,APASSJ105734.53-073121.9,164.393911,-7.522771,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J105807.87+020648.8,APASSJ105807.84+020648.4,164.532686,2.113449,16.902000427246094,-0.0,16.635000228881836,-0.0,16.6560001373291,0.13300000131130219,16.910999298095703,0.03700000047683716,99.9990005493164,9.99899959564209,-0.06690996306133457,-0.04057992009620648,0.006599987909794436,0.006599987909794436,,,,,,,16.2188301086426,0.0293719004839659,16.4942092895508,0.0113652134314179,,,,,,,,
RE 1058-384; EUVE J1058-387,APASSJ105819.84-384425.7,164.582683,-38.740497,13.84000015258789,0.02500000037252903,13.925999641418457,0.017000000923871994,13.788000106811523,0.02199999988079071,14.086000442504883,0.02199999988079071,14.343999862670898,0.0989999994635582,,,,,,,,,,,,,,,,,,,,,,
LB 1919,APASSJ105916.43+512443.1,164.818466,51.411989,16.354000091552734,0.06599999964237213,16.673999786376953,0.04800000041723251,16.40399932861328,-0.0,17.365999221801758,-0.0,99.9990005493164,9.99899959564209,0.003510000124151702,-0.0038400121866288828,0.00510001195834775,0.00510001195834775,,,,,,,,,15.2246675491333,0.00319229788146913,,,,,,,,
G119-47,APASSJ105925.36+341450.3,164.855671,34.247309,15.78499984741211,-0.052000001072883606,15.39799976348877,-0.0,15.663000106811523,0.1509999930858612,15.51099967956543,0.006000000052154064,15.842000007629395,-0.0,-0.18950004450744018,-0.22205987479537725,0.004499999886320438,0.004499999886320438,15.67300033569336,0.05299999937415123,15.541000366210938,0.09099999815225601,15.756999969482422,0.21699999272823334,17.1669082641602,0.0314106419682503,15.902738571167,0.0108392983675003,15.727999687194824,0.05400000140070915,15.741999626159668,0.15000000596046448,12.345000267028809,,8.788999557495117,
PG 1057+719,APASSJ110034.17+713802.7,165.142415,71.634095,14.368000030517578,0.1770000010728836,14.744999885559082,0.07400000095367432,14.513999938964844,0.03700000047683716,15.043999671936035,0.06599999964237213,15.409000396728516,0.09099999815225601,-0.046910159289836884,-0.01917000026878668,0.004299983856981271,0.004299983856981271,15.472000122070312,0.0560000017285347,15.585000038146973,0.12399999797344208,15.468000411987305,0.21799999475479126,12.8902053833008,0.00621914584189653,13.5322017669678,0.00535696605220437,15.836999893188477,0.050999999046325684,15.744000434875488,0.12999999523162842,12.857000350952148,,9.352999687194824,
EC 10587-1258; PG 1058-129,APASSJ110112.24-131442.1,165.301008,-13.245037,14.847999572753906,0.041999999433755875,14.911999702453613,0.010999999940395355,14.784000396728516,0.012000000104308128,15.180999755859375,0.05000000074505806,15.454000473022461,0.026000000536441803,0.0046800000291113975,-0.0015000012240307115,0.004899995929008583,0.004899995929008583,15.520000457763672,0.05400000140070915,15.689000129699707,0.11800000071525574,15.437000274658203,0.21899999678134918,13.971061706543,0.0135735366493464,14.2280311584473,0.00331603805534542,15.86400032043457,0.06499999761581421,16.023000717163086,0.23999999463558197,12.67199993133545,,8.503000259399414,
11036+1555,APASSJ110338.67+155515.0,165.911141,15.920849,15.317999839782715,0.050999999046325684,14.520999908447266,0.01899999938905239,14.939000129699707,0.061000000685453415,14.098999977111816,0.006000000052154064,13.142999649047852,0.024000000208616257,-0.0870001211296767,0.011930003711313475,0.0037000078009441495,0.0037000078009441495,11.565999984741211,0.032999999821186066,11.164999961853027,0.04699999839067459,10.763999938964844,0.03099999949336052,15.3128643035889,0.0051293820142746,15.4786071777344,0.00391463655978441,10.348999977111816,0.02199999988079071,10.269000053405762,0.019999999552965164,10.199000358581543,0.06199999898672104,9.053999900817871,
PG 1101+364,APASSJ110432.56+361049.0,166.135683,36.180302,14.666999816894531,0.09799999743700027,14.543999671936035,0.02199999988079071,14.479000091552734,0.023000000044703484,14.765999794006348,0.006000000052154064,14.958999633789062,0.11800000071525574,-0.013960007345303893,0.01625000386411557,0.0038999878142931266,0.0038999878142931266,14.831999778747559,0.03799999877810478,14.961999893188477,0.07000000029802322,14.71399974822998,0.0949999988079071,14.8360424041748,0.0150671796873212,14.8463678359985,0.00879213213920593,14.810999870300293,0.03500000014901161,14.880999565124512,0.07199999690055847,12.692000389099121,,9.29800033569336,
BGK; SDSS,APASSJ110436.71+091822.1,166.15299,9.306162,16.889999389648438,0.05400000140070915,16.860000610351562,0.06300000101327896,16.73900032043457,0.06499999761581421,16.739999771118164,-0.0,99.9990005493164,9.99899959564209,-0.05362992123991717,-0.06837011678726412,0.005000004148314474,0.005000004148314474,,,,,,,16.7169456481934,0.0378107354044914,16.7807636260986,0.0266778524965048,,,,,,,,
Ton 53,APASSJ110437.94+235640.8,166.158107,23.944691,16.323999404907227,0.06499999761581421,16.62700080871582,0.01600000075995922,16.281999588012695,0.12399999797344208,16.790000915527344,0.050999999046325684,99.9990005493164,9.99899959564209,-0.09422999719390646,-0.0433699184213765,0.005199984161663451,0.005199984161663451,,,,,,,14.8229484558105,0.0177107956260443,15.383264541626,0.0135126737877727,16.552000045776367,0.1080000028014183,15.98799991607666,0.22499999403953552,12.734999656677246,,8.501999855041504,
EC 11023-2810,APASSJ110444.12-282615.6,166.18387,-28.437685,16.457000732421875,0.0860000029206276,16.288999557495117,0.02800000086426735,16.320999145507812,0.06199999898672104,16.43899917602539,0.10700000077486038,16.888999938964844,-0.0,-0.03798000107053667,-0.023050007803249173,0.007400015601888299,0.007400015601888299,,,,,,,,,,,,,,,,,,
EC 11023-1821,APASSJ110447.01-183713.9,166.195877,-18.620539,16.290000915527344,-0.0,15.984999656677246,-0.0,16.07200050354004,0.06800000369548798,15.970999717712402,0.11100000143051147,99.9990005493164,9.99899959564209,0.12618000473594293,-0.05141987858223729,0.00460000810562633,0.00460000810562633,15.49899959564209,0.04899999871850014,15.288000106811523,0.10499999672174454,15.383000373840332,0.1979999989271164,,,17.5238151550293,0.0453745238482952,15.140999794006348,0.04500000178813934,15.074999809265137,0.09700000286102295,12.236000061035156,0.33500000834465027,9.227999687194824,
(SDSS; GD 127),APASSJ110515.15+001626.5,166.31315,0.274049,15.387999534606934,0.03099999949336052,15.295000076293945,0.1120000034570694,15.255000114440918,0.04100000113248825,15.45300006866455,0.04600000008940697,15.607999801635742,0.028999999165534973,-0.2067001158138737,0.02566000803199131,0.004200012062938185,0.004200012062938185,15.454999923706055,0.07000000029802322,15.282999992370605,0.09399999678134918,15.041000366210938,0.16500000655651093,15.8532428741455,0.00493508856743574,15.5310306549072,0.00285185920074582,15.753000259399414,0.06199999898672104,15.789999961853027,0.19200000166893005,12.460000038146973,,8.848999977111816,
SDSS_J110539.76+250628.6,APASSJ110539.75+250628.4,166.415632,25.107897,16.832000732421875,0.08900000154972076,16.52400016784668,0.6460000276565552,16.801000595092773,0.08699999749660492,15.967000007629395,0.6949999928474426,99.9990005493164,9.99899959564209,0.002930000459855364,-0.0397299590986222,0.003999996033599018,0.003999996033599018,13.510000228881836,0.02800000086426735,13.093999862670898,0.03700000047683716,12.906999588012695,0.03200000151991844,16.5879039764404,0.0381985120475292,16.5890407562256,0.0233309008181095,13.505000114440918,0.027000000700354576,13.246000289916992,0.032999999821186066,11.880999565124512,0.2199999988079071,9.270999908447266,0.5059999823570251
GD 466,APASSJ110555.82+743639.4,166.482588,74.610948,14.967000007629395,0.11900000274181366,15.04699993133545,0.028999999165534973,14.928000450134277,0.04800000041723251,15.300000190734863,0.019999999552965164,15.385000228881836,0.16899999976158142,-0.12310992315178737,-0.022809995607531164,0.0043999920762871625,0.0043999920762871625,15.555999755859375,0.05900000035762787,15.487000465393066,0.11599999666213989,15.552000045776367,0.2280000001192093,14.3647871017456,0.0129884062334895,14.5068588256836,0.00863701477646828,15.76099967956543,0.04699999839067459,15.98799991607666,0.15000000596046448,12.725000381469727,0.35600000619888306,9.416000366210938,
SDSSJ110634.39+073712.2,APASSJ110634.38+073712.3,166.643273,7.620086,16.965999603271484,0.09700000286102295,17.084999084472656,0.14100000262260437,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.0014699987787025748,-0.024530004702683073,0.0038999878142931266,0.0038999878142931266,16.200000762939453,0.125,15.845999717712402,0.15700000524520874,14.973999977111816,0.14100000262260437,,,,,15.1899995803833,0.04899999871850014,15.048999786376953,0.11900000274181366,12.538000106811523,,8.994000434875488,
J110651.78+625023.9,APASSJ110651.76+625023.8,166.71567,62.839964,17.128000259399414,0.0989999994635582,16.990999221801758,0.11100000143051147,16.989999771118164,0.054999999701976776,17.19700050354004,0.20999999344348907,99.9990005493164,9.99899959564209,-0.018690011893340852,-0.003959999867220176,0.005000004148314474,0.005000004148314474,,,,,,,18.1422348022461,0.0669021084904671,17.4086723327637,0.0305658429861069,17.132999420166016,0.125,17.368000030517578,,13.126999855041504,,9.420000076293945,
J110659.34+613925.6,APASSJ110659.33+613924.8,166.747237,61.656915,16.399999618530273,0.07800000160932541,16.545000076293945,0.11599999666213989,16.283000946044922,0.050999999046325684,16.648000717163086,0.19300000369548798,99.9990005493164,9.99899959564209,0.00906998375285184,-0.05891003893339075,0.004799988118975307,0.004799988118975307,16.67300033569336,0.14900000393390656,16.56100082397461,,16.069000244140625,,,,,,16.93000030517578,0.12099999934434891,16.900999069213867,0.3840000033378601,13.085000038146973,,9.298999786376953,
LP 551-66,APASSJ110704.69+040908.3,166.769576,4.152325,16.93199920654297,0.010999999940395355,16.788000106811523,0.07000000029802322,16.80500030517578,-0.0,16.836999893188477,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
11071+1446,APASSJ110709.47+144655.7,166.789462,14.782148,16.964000701904297,0.08100000023841858,16.509000778198242,0.12200000137090683,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.26678015710785985,0.11287007946521044,0.004499999886320438,0.004499999886320438,15.753000259399414,0.05000000074505806,15.470000267028809,0.1080000028014183,15.423999786376953,0.14300000667572021,,,19.4288463592529,0.0993410125374794,15.46399974822998,0.05400000140070915,15.182000160217285,0.10899999737739563,12.739999771118164,,8.800000190734863,
G197-4,APASSJ110742.54+595827.9,166.927276,59.974439,13.776000022888184,0.07500000298023224,13.746999740600586,0.10700000077486038,13.699000358581543,0.06300000101327896,13.961999893188477,0.10000000149011612,14.255999565124512,0.10999999940395355,,,,,,,,,,,,,,,,,,,,,,
SCR J1107-3420A,APASSJ110747.94-342054.8,166.949772,-34.34856,13.788000106811523,0.024000000208616257,13.633000373840332,0.02800000086426735,13.626999855041504,0.017999999225139618,13.817999839782715,0.03500000014901161,14.288000106811523,0.20200000703334808,0.0428198396548396,-0.2741698786849156,0.014799995187786408,0.014799995187786408,13.954000473022461,0.02800000086426735,13.982000350952148,0.039000000804662704,14.053999900817871,0.06599999964237213,14.0604219436646,0.0115454075857997,13.9366760253906,0.00757765956223011,13.939000129699707,0.02500000037252903,13.934000015258789,0.041999999433755875,11.824000358581543,,8.937000274658203,
LP 672-001; G 163-050,APASSJ110759.90-050931.0,166.999587,-5.15863,13.144000053405762,-0.0,13.119999885559082,-0.0,13.0,-0.0,13.23799991607666,-0.0,13.472999572753906,-0.0,-0.05528988185687922,-0.4376987926661968,0.0020999988691983162,0.0021999995169608155,13.404999732971191,0.026000000536441803,13.444999694824219,0.029999999329447746,13.543999671936035,0.0560000017285347,,,,,13.555999755859375,0.026000000536441803,13.581999778747559,0.03799999877810478,12.104000091552734,,9.081999778747559,
110844.14+080139.3,APASSJ110844.24+080137.7,167.184361,8.02714,16.496999740600586,0.039000000804662704,16.117000579833984,0.07500000298023224,16.179000854492188,0.013000000268220901,16.09600067138672,0.05900000035762787,15.98799991607666,0.052000001072883606,,,,,,,,,,,,,,,,,,,,,,
J110845.04-152414.6,APASSJ110845.02-152415.1,167.187599,-15.404204,16.388999938964844,0.06599999964237213,16.562999725341797,0.1459999978542328,16.207000732421875,-0.09399999678134918,16.69499969482422,-0.0,99.9990005493164,9.99899959564209,0.009010008125187596,-0.022569983411813155,0.00650001611575135,0.00650001611575135,,,,,,,,,15.2758703231812,0.00334309181198478,,,,,,,,
GD 128,APASSJ110959.97+261845.4,167.499893,26.312635,15.836999893188477,0.0430000014603138,15.779000282287598,0.06199999898672104,15.744999885559082,0.11599999666213989,15.994999885559082,0.17100000381469727,99.9990005493164,9.99899959564209,0.06684984255116433,-0.13699007977265865,0.004899995929008583,0.004899995929008583,16.191999435424805,0.08500000089406967,15.937999725341797,0.12600000202655792,16.048999786376953,0.25,16.4535694122314,0.0387387722730637,15.7977256774902,0.0149524211883545,16.597000122070312,0.11100000143051147,16.22100067138672,,12.74899959564209,,8.354999542236328,
GD 305,APASSJ111107.62+560435.7,167.781757,56.076585,16.822999954223633,-0.0,16.902999877929688,-0.0,16.80699920654297,-0.03999999910593033,17.013999938964844,-0.0,99.9990005493164,9.99899959564209,0.12071015808032826,-0.16166015557246283,0.004899995929008583,0.004899995929008583,16.454999923706055,0.11699999868869781,15.954999923706055,0.22200000286102295,15.859000205993652,,,,,,16.577999114990234,0.09300000220537186,17.017000198364258,0.4339999854564667,13.039999961853027,,9.361000061035156,
GD 129,APASSJ111120.62+471825.6,167.835946,47.307117,15.607999801635742,0.026000000536441803,15.390999794006348,0.0,15.378999710083008,-0.0,15.550999641418457,-0.0,99.9990005493164,9.99899959564209,-0.11267999361734837,-0.08862983813742176,0.004499999886320438,0.004499999886320438,15.656999588012695,0.05400000140070915,15.350000381469727,0.09200000017881393,15.618000030517578,0.22200000286102295,,,15.741171836853,0.00400231173262,15.805000305175781,0.0560000017285347,15.718999862670898,0.15399999916553497,12.251999855041504,,9.336000442504883,
J1112+1117,APASSJ111215.77+111745.4,168.065739,11.295962,16.541000366210938,0.14100000262260437,16.312000274658203,0.03500000014901161,16.367000579833984,0.0,16.493999481201172,0.07000000029802322,99.9990005493164,9.99899959564209,-0.05090004015073646,-0.01773000076354947,0.0038999878142931266,0.0038999878142931266,16.05900001525879,0.10499999672174454,16.145000457763672,0.2409999966621399,15.07699966430664,,19.4872226715088,0.0418067574501038,17.7560729980469,0.010737419128418,16.27400016784668,0.10100000351667404,15.934000015258789,0.2540000081062317,12.293000221252441,,8.944000244140625,
Ton 61,APASSJ111238.86+240901.1,168.161953,24.150327,15.496999740600586,0.017000000923871994,15.791000366210938,0.08299999684095383,15.494000434875488,0.024000000208616257,16.0049991607666,0.08900000154972076,16.229999542236328,-0.0,-0.0510501613462111,-0.003449998712312663,0.004799988118975307,0.004799988118975307,16.209999084472656,0.0860000029206276,16.44700050354004,0.22300000488758087,15.868000030517578,,,,,,16.422000885009766,0.10000000149011612,16.62299919128418,0.40400001406669617,12.723999977111816,,9.105999946594238,
J111304.30+112336.5,APASSJ111304.33+112336.7,168.268043,11.393536,16.506999969482422,0.1379999965429306,16.672000885009766,0.0430000014603138,16.503000259399414,-0.0,16.6299991607666,-0.0,99.9990005493164,9.99899959564209,-0.003530001686158357,0.004799988118975307,0.00460000810562633,0.00460000810562633,,,,,,,16.0732688903809,0.0207673776894808,16.2657108306885,0.0127529995515943,17.239999771118164,0.18299999833106995,17.066999435424805,,12.730999946594238,,9.04699993133545,
J111310.23+202916.3,APASSJ111310.14+202915.9,168.292264,20.487751,17.02899932861328,0.07599999755620956,17.16200065612793,0.15000000596046448,16.72800064086914,-0.04699999839067459,17.148000717163086,-0.0,99.9990005493164,9.99899959564209,-0.06351983683998697,-0.031659983869758435,0.00560001581106917,0.00560001581106917,,,,,,,,,,,,,,,,,,
J111425.31+380821.0,APASSJ111425.28+380821.9,168.605373,38.13944,16.56399917602539,-0.06400000303983688,16.33300018310547,-0.0,16.50200080871582,-0.0,16.739999771118164,-0.0,16.375999450683594,-0.0,-0.12801996344933286,-0.02130001212208299,0.005299991971696727,0.005299991971696727,16.691999435424805,0.15700000524520874,16.577999114990234,0.2840000092983246,16.763999938964844,,,,,,17.048999786376953,0.15299999713897705,16.476999282836914,,12.286999702453613,,9.111000061035156,
J111542.84+111651.9,APASSJ111542.83+111650.7,168.928492,11.280776,17.062999725341797,-0.08500000089406967,16.832000732421875,0.10599999874830246,16.86400032043457,-0.0,17.26799964904785,-0.0,99.9990005493164,9.99899959564209,0.03228998539270833,-0.08493984278175049,0.004100003843632294,0.004100003843632294,,,,,,,16.8668365478516,0.0479185432195663,16.8750019073486,0.0301614087074995,,,,,,,,
LTT 13038,APASSJ111640.12+062702.4,169.16717,6.45068,17.423999786376953,-0.0,16.250999450683594,-0.0,17.048999786376953,-0.06300000101327896,16.530000686645508,-0.0,16.46500015258789,-0.0,,,,,,,,,,,,,,,,,,,,,,
J111703.54+182558.1,APASSJ111703.54+182558.3,169.264755,18.432863,14.663999557495117,0.03500000014901161,14.855999946594238,0.017000000923871994,14.616000175476074,0.050999999046325684,14.944999694824219,0.017999999225139618,15.062999725341797,0.057999998331069946,0.029220011856523342,-0.030089987922110595,0.003800016020250041,0.003800016020250041,13.97700023651123,0.02800000086426735,13.463000297546387,0.02800000086426735,13.343000411987305,0.03400000184774399,12.8719005584717,0.00131058855913579,13.5543642044067,0.00117266830056906,13.119999885559082,0.026000000536441803,12.994999885559082,0.03200000151991844,12.097000122070312,,9.121000289916992,
PG 1114+224,APASSJ111703.56+220630.8,169.264849,22.10856,16.1299991607666,0.05999999865889549,16.322999954223633,0.11400000005960464,16.072999954223633,0.05900000035762787,16.62700080871582,0.1469999998807907,99.9990005493164,9.99899959564209,0.01513000806880882,-0.07260984057211317,0.005199984161663451,0.005199984161663451,,,,,,,,,,,,,,,,,,
BGK; SDSS; GD 131,APASSJ111745.76+030453.1,169.440681,3.081432,15.48799991607666,0.029999999329447746,15.402999877929688,0.0949999988079071,15.310999870300293,0.035999998450279236,15.527000427246094,0.024000000208616257,15.75100040435791,0.00800000037997961,-0.08773992230999283,0.03483000000414904,0.0043999920762871625,0.0043999920762871625,15.560999870300293,0.06499999761581421,15.753000259399414,0.13099999725818634,15.246000289916992,,,,15.5228309631348,0.00313967769034207,15.819999694824219,0.06700000166893005,16.582000732421875,0.414000004529953,12.45199966430664,,8.781999588012695,
PG 1115+166,APASSJ111755.07+162128.9,169.479461,16.358034,15.062999725341797,0.03500000014901161,15.031999588012695,0.07199999690055847,14.954000473022461,0.041999999433755875,15.321000099182129,0.12200000137090683,15.550999641418457,0.03700000047683716,-0.024750000193307642,-0.0023900004407551023,0.003999996033599018,0.003999996033599018,15.465999603271484,0.054999999701976776,15.656999588012695,0.1589999943971634,15.463000297546387,0.20800000429153442,14.4094409942627,0.0125047639012337,14.6895980834961,0.00950139109045267,15.805000305175781,0.06199999898672104,15.723999977111816,0.16099999845027924,12.812000274658203,,8.98799991607666,
LHS_2392,APASSJ111814.62-031403.0,169.560954,-3.234169,15.465999603271484,0.029999999329447746,15.343000411987305,0.04899999871850014,15.289999961853027,0.014999999664723873,15.387999534606934,0.05700000002980232,15.555000305175781,0.14100000262260437,-0.537181191612035,0.219319922325667,0.005199984161663451,0.005199984161663451,15.303999900817871,0.050999999046325684,15.246000289916992,0.08399999886751175,15.734000205993652,0.24199999868869781,,,,,14.753000259399414,0.035999998450279236,14.826000213623047,0.08500000089406967,12.741000175476074,,9.175999641418457,
J111857.93+283657.8,APASSJ111857.83+283657.8,169.740997,28.616062,16.950000762939453,0.23999999463558197,16.604000091552734,0.01899999938905239,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.25830000231508166,0.033189982423209585,0.004799988118975307,0.004799988118975307,16.285999298095703,0.10999999940395355,16.12299919128418,0.2150000035762787,16.174999237060547,,22.0961074829102,0.315010607242584,17.9511966705322,0.0265553798526526,16.139999389648438,0.0820000022649765,16.81100082397461,0.5180000066757202,12.649999618530273,,9.109999656677246,
GD 133; PG 1116+026,APASSJ111912.31+022033.4,169.801322,2.34262,14.741999626159668,0.03099999949336052,14.59000015258789,0.0560000017285347,14.571999549865723,0.02800000086426735,14.723999977111816,0.04100000113248825,14.956999778747559,0.041999999433755875,-0.09920015800162219,0.0256700155659928,0.004100003843632294,0.004100003843632294,14.751999855041504,0.039000000804662704,14.729999542236328,0.050999999046325684,14.611000061035156,0.10499999672174454,15.6661968231201,0.00682433228939772,15.0776386260986,0.00218391325324774,14.21500015258789,0.03099999949336052,13.788000106811523,0.04600000008940697,12.416999816894531,0.5410000085830688,8.82699966430664,
SDSS_J111930.84-103812.9,APASSJ111930.75-103812.3,169.878132,-10.636768,16.895999908447266,0.02500000037252903,16.667999267578125,0.27799999713897705,16.725000381469727,-0.0,16.621999740600586,-0.0,99.9990005493164,9.99899959564209,-0.06938999795238487,0.13777991698589176,0.00460000810562633,0.00460000810562633,15.902999877929688,0.08299999684095383,15.76200008392334,0.14000000059604645,15.414999961853027,0.2160000056028366,,,,,15.817999839782715,0.06700000166893005,15.75,0.19300000369548798,12.619000434875488,,9.067000389099121,
(GD 135),APASSJ111934.48-023903.3,169.893708,-2.650918,14.557000160217285,0.02199999988079071,14.482000350952148,0.028999999165534973,14.404000282287598,0.0430000014603138,14.677000045776367,0.014000000432133675,14.920000076293945,0.07500000298023224,-0.13739004061790183,-0.014739984362677205,0.004499999886320438,0.004499999886320438,14.838000297546387,0.03799999877810478,14.937999725341797,0.06700000166893005,15.128999710083008,0.14499999582767487,,,,,14.946999549865723,0.039000000804662704,14.916000366210938,0.08399999886751175,12.795000076293945,,9.192000389099121,
J112035.20+525754.2,APASSJ112035.47+525753.9,170.147814,52.964975,17.010000228881836,0.14100000262260437,17.020000457763672,0.40400001406669617,16.85099983215332,-0.04500000178813934,17.170000076293945,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J112215.98+671145.9,APASSJ112215.95+671145.6,170.566463,67.196011,16.099000930786133,0.04100000113248825,16.533000946044922,0.0,16.111000061035156,-0.0,16.81599998474121,-0.0,99.9990005493164,9.99899959564209,9.600012049304496E-4,0.015969995911291335,0.004799988118975307,0.004799988118975307,,,,,,,14.547664642334,0.0165505409240723,15.0497064590454,0.0116818333044648,16.996999740600586,0.11500000208616257,16.367000579833984,0.21299999952316284,12.963000297546387,,9.064000129699707,
PG 1120+439,APASSJ112254.96+434257.6,170.729021,43.716005,15.244000434875488,0.07699999958276749,15.371999740600586,0.11100000143051147,15.168999671936035,0.07199999690055847,15.539999961853027,0.06800000369548798,99.9990005493164,9.99899959564209,-0.06222996016731486,-0.02823001086653676,0.004799988118975307,0.004799988118975307,16.05299949645996,0.07699999958276749,15.97700023651123,0.15800000727176666,16.200000762939453,0.3619999885559082,13.8589744567871,0.0112841529771686,14.4012174606323,0.00850897282361984,16.52199935913086,0.09399999678134918,16.44499969482422,,12.52400016784668,0.36399999260902405,9.300999641418457,
BPM 20912,APASSJ112401.44-505939.0,171.006011,-50.994174,14.857000350952148,0.050999999046325684,14.756999969482422,0.023000000044703484,14.722000122070312,0.04100000113248825,14.90999984741211,0.028999999165534973,15.057999610900879,0.16200000047683716,0.09996012158808298,-0.04698000084317755,0.010800000382005237,0.010800000382005237,15.187000274658203,0.05999999865889549,15.288000106811523,0.1120000034570694,15.317999839782715,,,,,,15.307000160217285,0.04399999976158142,15.67199993133545,0.12399999797344208,12.565999984741211,0.2770000100135803,9.548999786376953,
Ross 627,APASSJ112412.23+212137.3,171.050987,21.360383,14.293999671936035,0.24500000476837158,13.519000053405762,0.07699999958276749,14.03600025177002,0.20600000023841858,13.366000175476074,0.09000000357627869,13.300999641418457,0.13699999451637268,,,,,,,,,,,,,,,,,,,,,,
GD306,APASSJ112431.29+503332.6,171.130408,50.559064,15.449999809265137,0.24199999868869781,15.442000389099121,0.08299999684095383,15.17300033569336,0.0560000017285347,15.550000190734863,0.03700000047683716,15.555999755859375,,-0.10127987843588926,0.044079839426558465,0.004299983856981271,0.004299983856981271,15.670000076293945,0.0689999982714653,15.581999778747559,0.13600000739097595,15.831000328063965,0.22100000083446503,15.4702301025391,0.0145483864471316,15.4835863113403,0.00755930365994573,15.774999618530273,0.05400000140070915,15.611000061035156,0.13199999928474426,12.904999732971191,,9.017999649047852,
EC 11221-3229,APASSJ112435.50-324624.7,171.147941,-32.773553,15.838000297546387,0.06300000101327896,15.892999649047852,0.1080000028014183,15.711000442504883,-0.0,16.190000534057617,-0.0,99.9990005493164,9.99899959564209,-0.07874999719206244,0.02432998826407129,0.01299999621551251,0.01299999621551251,16.341999053955078,0.10599999874830246,16.405000686645508,0.21799999475479126,16.698999404907227,,14.8508968353271,0.0163180697709322,15.2304000854492,0.00738531677052379,16.878999710083008,0.12300000339746475,16.722000122070312,0.38199999928474426,12.798999786376953,,9.225000381469727,
LB 2012,APASSJ112518.70+541935.0,171.327956,54.326405,15.406000137329102,0.0729999989271164,15.37399959564209,0.01600000075995922,15.218999862670898,0.1080000028014183,15.557999610900879,0.050999999046325684,15.788000106811523,-0.0,-0.13962996017653495,-0.10996991477441043,0.004200012062938185,0.004200012062938185,15.765000343322754,0.057999998331069946,15.857999801635742,0.1420000046491623,15.708999633789062,0.18700000643730164,,,15.4011259078979,0.00265253661200404,15.90999984741211,0.05700000002980232,15.975000381469727,0.1809999942779541,12.692000389099121,,9.333000183105469,
PG 1123+189; RE J1126+183,APASSJ112619.08+183916.2,171.579503,18.654525,13.91100025177002,0.09399999678134918,14.097999572753906,0.0430000014603138,13.885000228881836,0.04500000178813934,14.241000175476074,0.06199999898672104,14.156000137329102,0.09399999678134918,-0.0342100076522911,-0.034279993269592524,0.0021999995169608155,0.0021999995169608155,12.753999710083008,0.023000000044703484,12.217000007629395,0.01899999938905239,11.989999771118164,0.019999999552965164,12.4675607681274,0.00519093032926321,13.4632291793823,0.00526583194732666,11.824000358581543,0.02500000037252903,11.706999778747559,0.024000000208616257,11.6899995803833,0.20499999821186066,8.862000465393066,
BGK; SDSS,APASSJ112649.44+012758.1,171.706027,1.466147,16.42099952697754,0.08100000023841858,16.26799964904785,0.10400000214576721,16.22100067138672,0.0949999988079071,16.451000213623047,0.04100000113248825,16.638999938964844,-0.0,-0.1709499629214406,0.04728996100311633,0.005000004148314474,0.005000004148314474,16.500999450683594,0.12300000339746475,16.093000411987305,0.18700000643730164,15.592000007629395,,16.021484375,0.00553893065080047,16.1711902618408,0.00363694177940488,17.086999893188477,0.19300000369548798,16.841999053955078,,12.385000228881836,0.4339999854564667,8.354999542236328,
GD 309,APASSJ112652.63+591916.2,171.719308,59.321168,15.243000030517578,0.06499999761581421,15.065999984741211,0.10999999940395355,15.100000381469727,0.03500000014901161,15.178000450134277,0.10199999809265137,15.3149995803833,0.16300000250339508,0.15338015800807625,-0.051519960470614024,0.004100003843632294,0.004100003843632294,15.04800033569336,0.04399999976158142,15.175999641418457,0.08500000089406967,15.095999717712402,0.11100000143051147,18.4513530731201,0.0877329781651497,15.9151048660278,0.0194553770124912,15.166000366210938,0.039000000804662704,15.258000373840332,0.09600000083446503,12.666000366210938,,9.324999809265137,
EC 11246-2923; ESO 0439-080,APASSJ112709.43-294014.2,171.789323,-29.670635,15.265999794006348,0.04800000041723251,15.057000160217285,0.06400000303983688,15.057000160217285,0.014000000432133675,15.062999725341797,0.04500000178813934,15.239999771118164,0.25600001215934753,0.20960999827366322,-0.2719598327530548,0.004299983856981271,0.004299983856981271,14.781999588012695,0.03400000184774399,14.710000038146973,0.04399999976158142,14.60200023651123,0.09099999815225601,19.4274978637695,0.154453054070473,16.1310577392578,0.0191779416054487,14.809000015258789,0.035999998450279236,15.067999839782715,0.10000000149011612,12.66100025177002,0.4569999873638153,9.159000396728516,
PG 1124-019; SDSS,APASSJ112721.31-020837.5,171.8388,-2.143766,16.400999069213867,0.05999999865889549,16.37299919128418,0.08699999749660492,16.333999633789062,0.10899999737739563,16.56100082397461,0.06599999964237213,99.9990005493164,9.99899959564209,-0.040259878733195364,0.014199983525031712,0.00510001195834775,0.00510001195834775,16.600000381469727,0.17100000381469727,17.344999313354492,,15.588000297546387,,,,15.6840848922729,0.00440892484039068,17.062999725341797,0.18700000643730164,16.145000457763672,,12.442000389099121,,8.97599983215332,
PG 1125-026; RE J1128-025,APASSJ112814.44-025023.6,172.060177,-2.839894,15.350000381469727,0.035999998450279236,15.451000213623047,0.0430000014603138,15.315999984741211,0.06300000101327896,15.748000144958496,0.05400000140070915,16.21299934387207,-0.0,-0.0623901592916809,-0.01031000365401269,0.005299991971696727,0.005299991971696727,16.152000427246094,0.10300000011920929,16.3700008392334,0.28200000524520874,15.586999893188477,,13.7203912734985,0.00186943297740072,14.4351568222046,0.00164664746262133,,,,,,,,
PG 1125+175,APASSJ112815.65+171408.5,172.065238,17.235713,16.44700050354004,0.2280000001192093,16.625999450683594,0.19900000095367432,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.0010299996120011201,-0.0020000017002530512,0.004899995929008583,0.004899995929008583,,,,,,,,,15.2434310913086,0.00311209773644805,,,,,,,,
Feige 43,APASSJ112910.82+380851.7,172.29512,38.147722,14.706000328063965,0.1289999932050705,14.913000106811523,0.07000000029802322,14.65999984741211,0.11599999666213989,15.093999862670898,0.04600000008940697,15.482000350952148,0.06400000303983688,-0.10376999780419283,-0.006909983676450793,0.021899987768847495,0.021899987768847495,15.468000411987305,0.05000000074505806,15.734000205993652,0.1459999978542328,15.465999603271484,0.15399999916553497,13.6352491378784,0.0110907536000013,14.1278505325317,0.00804256368428469,15.743000030517578,0.054999999701976776,16.131999969482422,0.23499999940395355,12.517999649047852,,8.994000434875488,
EC 11266-2217,APASSJ112911.25-223344.8,172.296882,-22.562449,16.541000366210938,-0.0,16.351999282836914,0.035999998450279236,16.41900062561035,0.01600000075995922,16.31599998474121,-0.0,99.9990005493164,9.99899959564209,-0.17381015641149133,-0.03875003931170795,0.00560001581106917,0.00560001581106917,16.490999221801758,0.1120000034570694,16.009000778198242,0.14800000190734863,16.30299949645996,,,,,,,,,,,,,
BPM 21021,APASSJ113141.53-540150.0,172.923075,-54.030563,15.562999725341797,0.05700000002980232,15.70199966430664,0.0430000014603138,15.553000450134277,0.054999999701976776,15.975000381469727,0.09799999743700027,99.9990005493164,9.99899959564209,-0.15992999979062006,0.0017200007050632848,0.011999987691524439,0.011999987691524439,16.1200008392334,0.08500000089406967,15.99899959564209,0.17299999296665192,15.706000328063965,,,,,,,,,,,,,
PG 1129+072,APASSJ113203.46+065510.2,173.014456,6.919522,15.102999687194824,0.041999999433755875,14.942999839782715,0.04500000178813934,14.9399995803833,0.03200000151991844,15.10099983215332,0.04699999839067459,15.260000228881836,0.07400000095367432,0.01279000825888943,0.0808099219284486,0.013399992258200655,0.013399992258200655,15.168999671936035,0.04500000178813934,15.333999633789062,0.0860000029206276,15.324999809265137,0.18400000035762787,,,,,15.357000350952148,0.04699999839067459,15.682999610900879,0.1599999964237213,11.890999794006348,,8.722999572753906,0.4059999883174896
PG 1129+156,APASSJ113227.41+151730.2,173.114219,15.291737,14.13700008392334,0.0689999982714653,14.090999603271484,0.04699999839067459,14.00100040435791,0.06499999761581421,14.314000129699707,0.035999998450279236,14.642000198364258,0.054999999701976776,0.052260118536651134,-0.047030040150275454,0.0011000016002071789,0.0011000016002071789,14.442999839782715,0.03400000184774399,14.493000030517578,0.052000001072883606,14.5649995803833,0.09399999678134918,13.680477142334,0.0106176631525159,13.9250736236572,0.0068923057988286,14.677000045776367,0.035999998450279236,14.835000038146973,0.07900000363588333,12.805000305175781,,8.84000015258789,
EC 11307-1232,APASSJ113319.30-124901.3,173.330427,-12.817051,15.552000045776367,0.024000000208616257,15.618000030517578,0.2160000056028366,15.423999786376953,0.0,15.666000366210938,0.09700000286102295,99.9990005493164,9.99899959564209,-0.09383004289702512,-0.05622984026558697,0.0054000001910026185,0.0054000001910026185,15.741999626159668,0.09200000017881393,15.857000350952148,0.15199999511241913,15.680000305175781,0.296999990940094,15.7097015380859,0.0203234385699034,15.5891447067261,0.0116862878203392,15.892000198364258,0.06300000101327896,16.2450008392334,0.25999999046325684,12.447999954223633,0.39500001072883606,9.04699993133545,
11337+6243,APASSJ113347.70+624314.3,173.448774,62.720642,16.773000717163086,0.10899999737739563,16.32699966430664,0.1379999965429306,16.54599952697754,0.07800000160932541,16.209999084472656,0.09300000220537186,16.06999969482422,0.061000000685453415,-0.059760003205155954,0.09929988300427794,0.005799995824418147,0.0043999920762871625,15.571999549865723,0.06199999898672104,15.387999534606934,0.1420000046491623,15.560999870300293,0.22699999809265137,,,19.5456695556641,0.0999578237533569,15.204999923706055,0.03799999877810478,15.189000129699707,0.08500000089406967,13.043999671936035,,9.413999557495117,
SDSS_J113404.24+051234.4,APASSJ113404.22+051233.0,173.517613,5.209173,15.647000312805176,0.08100000023841858,15.032999992370605,0.039000000804662704,15.317000389099121,0.04699999839067459,14.932999610900879,0.01600000075995922,14.83899974822998,0.09300000220537186,,,,,,,,,,,,,,,,,,,,,,
PB 2947,APASSJ113423.39+314605.8,173.597486,31.768302,15.300000190734863,0.15299999713897705,15.095000267028809,0.03200000151991844,15.109999656677246,0.06199999898672104,15.170999526977539,0.09700000286102295,15.29699993133545,0.18700000643730164,-0.00861998360051075,-0.007379999715340091,0.00460000810562633,0.004200012062938185,15.656000137329102,0.06800000369548798,15.574000358581543,0.16099999845027924,15.61299991607666,,15.4425430297852,0.0243709944188595,15.3956813812256,0.014524987898767,,,,,,,,
SDSS_J113458.27+025400.7,APASSJ113458.46+025402.1,173.743621,2.900599,16.420000076293945,0.04899999871850014,15.567000389099121,0.010999999940395355,16.009000778198242,0.06700000166893005,15.279000282287598,0.09600000083446503,15.053999900817871,-0.0,-0.0035899990052712383,-0.009280007725465111,0.00560001581106917,0.00560001581106917,,,,,,,,,22.1098613739014,0.164759039878845,13.92300033569336,0.032999999821186066,13.890000343322754,0.04800000041723251,12.13599967956543,,8.366000175476074,
SDSSJ113511.34+601356.8,APASSJ113511.35+601357.0,173.797302,60.232504,99.9990005493164,9.99899959564209,17.03499984741211,-0.0860000029206276,16.961000442504883,0.028999999165534973,17.047000885009766,0.14800000190734863,99.9990005493164,9.99899959564209,0.02131999281118624,-0.013520016364054754,0.004200012062938185,0.004200012062938185,16.236000061035156,0.10899999737739563,15.654999732971191,0.164000004529953,15.229999542236328,0.1720000058412552,17.0770740509033,0.0494532845914364,17.0207271575928,0.0284977219998837,15.373000144958496,0.041999999433755875,15.164999961853027,0.08699999749660492,13.029000282287598,,9.42300033569336,
J113528.68+445811.3,APASSJ113528.68+445810.9,173.869512,44.969717,16.19499969482422,0.01899999938905239,16.214000701904297,0.00800000037997961,16.082000732421875,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.015659999735362362,-0.052610040074796416,0.004499999886320438,0.004499999886320438,16.718000411987305,0.14800000190734863,16.020999908447266,,15.557999610900879,,16.0035266876221,0.00794599018990994,16.0820388793945,0.00354026793502271,16.125999450683594,0.06300000101327896,16.163000106811523,0.20800000429153442,13.067999839782715,,9.303999900817871,
GD311,APASSJ113534.45+572450.3,173.893552,57.413995,16.76099967956543,,16.445999145507812,,16.531999588012695,0.04500000178813934,16.365999221801758,0.07500000298023224,16.1560001373291,,-0.19163987890351564,-0.10986011839122511,0.00460000810562633,0.00460000810562633,16.01799964904785,0.08799999952316284,15.895000457763672,0.1420000046491623,15.892999649047852,0.24699999392032623,,,,,16.016000747680664,0.06199999898672104,16.01799964904785,0.17900000512599945,12.885000228881836,,9.211000442504883,
Feige 45,APASSJ113614.07+290129.8,174.058649,29.024965,14.829999923706055,0.15600000321865082,14.871000289916992,0.017000000923871994,14.76200008392334,0.4180000126361847,15.027000427246094,0.03400000184774399,15.265999794006348,-0.0,-0.037500120743061416,-0.04695012066804338,0.004200012062938185,0.004200012062938185,15.472999572753906,0.04500000178813934,15.60200023651123,0.09799999743700027,15.39900016784668,0.14800000190734863,13.7052345275879,0.00982066337019205,14.3023195266724,0.00755329104140401,,,,,,,,
LB 10276,APASSJ113704.98+294758.1,174.270751,29.799497,12.616000175476074,0.32199999690055847,12.473999977111816,0.027000000700354576,12.23900032043457,0.17499999701976776,12.673999786376953,0.03200000151991844,13.854999542236328,1.2339999675750732,-0.14645987539552152,-0.008489987976645352,0.0020000017002530512,0.0020000017002530512,12.993000030517578,0.024000000208616257,13.104999542236328,0.03099999949336052,13.182999610900879,0.02800000086426735,11.9999418258667,0.00470533547922969,12.3729038238525,0.00340155232697725,13.230999946594238,0.02500000037252903,13.281000137329102,0.032999999821186066,12.74899959564209,0.4740000069141388,9.116000175476074,
SDSS_J113715.31+120810.00,APASSJ113715.33+120809.9,174.313909,12.1361,16.023000717163086,0.08299999684095383,16.18899917602539,0.10300000011920929,16.058000564575195,0.0689999982714653,16.45599937438965,0.19099999964237213,99.9990005493164,9.99899959564209,0.006000011853757314,0.0032799995551613392,0.00460000810562633,0.00460000810562633,,,,,,,,,,,16.986000061035156,0.15600000321865082,17.030000686645508,0.5389999747276306,12.427000045776367,0.4180000126361847,9.11299991607666,
J113756.50+574022.4,APASSJ113756.45+574021.6,174.485234,57.672685,17.191999435424805,0.04800000041723251,16.756999969482422,0.050999999046325684,16.944000244140625,-0.0,16.667999267578125,-0.0,99.9990005493164,9.99899959564209,-0.019209996025892906,-0.081820078776218,0.004499999886320438,0.004499999886320438,16.35300064086914,0.09200000017881393,15.805000305175781,0.11100000143051147,15.71500015258789,0.20800000429153442,,,,,16.113000869750977,0.061000000685453415,16.058000564575195,0.17800000309944153,13.065999984741211,,8.822999954223633,
J113826.82+032207.1,APASSJ113826.74+032206.3,174.611455,3.368423,16.06599998474121,0.2619999945163727,16.097999572753906,0.375,15.982999801635742,0.1940000057220459,15.843999862670898,0.32600000500679016,15.729999542236328,0.33500000834465027,-0.10020996123785153,-0.07025004015304148,0.003800016020250041,0.003800016020250041,14.770999908447266,0.0430000014603138,14.335000038146973,0.057999998331069946,13.826000213623047,0.05299999937415123,,,15.4861183166504,0.00336330197751522,13.364999771118164,0.026000000536441803,12.97700023651123,0.029999999329447746,12.604999542236328,0.4950000047683716,8.914999961853027,
HS 1136+6646,APASSJ113905.72+663017.6,174.77386,66.504908,13.661999702453613,0.11599999666213989,13.583000183105469,0.10499999672174454,13.652000427246094,0.10100000351667404,13.53600025177002,0.10999999940395355,13.298999786376953,0.11699999868869781,-0.06024995818734169,-0.025239996102754958,0.002499998390703695,0.002499998390703695,12.314000129699707,0.02500000037252903,11.694999694824219,0.026000000536441803,11.543000221252441,0.023000000044703484,,,,,11.331000328063965,0.02199999988079071,11.310999870300293,0.020999999716877937,11.10099983215332,0.09099999815225601,8.932000160217285,
HS 1136+0326,APASSJ113926.59+031020.7,174.86083,3.172423,16.5,0.08299999684095383,16.343000411987305,0.07999999821186066,16.347999572753906,0.029999999329447746,16.584999084472656,0.1599999964237213,99.9990005493164,9.99899959564209,-0.04622004053089768,0.027550009326660074,0.007300008201127639,0.007300008201127639,,,,,,,,,16.6636390686035,0.00578719470649958,16.917999267578125,0.1509999930858612,16.7189998626709,0.42100000381469727,12.711999893188477,,9.031999588012695,
EC 11394-2304,APASSJ114156.71-232057.4,175.4863,-23.349302,16.607999801635742,0.06499999761581421,16.360000610351562,0.08900000154972076,16.354000091552734,0.010999999940395355,16.547000885009766,0.0860000029206276,99.9990005493164,9.99899959564209,0.006239988033485133,-0.002289999588356295,0.005500008001035894,0.005500008001035894,16.625999450683594,0.11400000005960464,16.809999465942383,,16.121000289916992,,16.7977771759033,0.0432703942060471,16.6596431732178,0.0164422392845154,,,,,,,,
LB 2094,APASSJ114350.08+501020.5,175.958691,50.172385,16.639999389648438,0.0560000017285347,16.735000610351562,0.054999999701976776,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.008920008258428425,-0.03150000084133353,0.0035999999909108737,0.0035999999909108737,14.779000282287598,0.03999999910593033,14.21500015258789,0.0430000014603138,13.98900032043457,0.04800000041723251,15.8037490844727,0.0281036328524351,16.0759677886963,0.01946453563869,13.767000198364258,0.027000000700354576,13.633000373840332,0.032999999821186066,12.824000358581543,0.42800000309944153,8.98799991607666,
PG 1141+078,APASSJ114359.32+072905.3,175.997197,7.484821,14.0600004196167,0.0,14.29699993133545,0.02199999988079071,14.095000267028809,0.07000000029802322,14.54800033569336,0.05400000140070915,14.902999877929688,0.06599999964237213,-0.04313015997468028,-0.03740003885468468,0.0038999878142931266,0.0038999878142931266,15.118000030517578,0.04800000041723251,15.151000022888184,0.09300000220537186,14.812999725341797,,12.4058666229248,0.00593916280195117,13.0048780441284,0.00329922651872039,14.968999862670898,0.04100000113248825,15.039999961853027,0.11400000005960464,11.913999557495117,,8.222999572753906,
CBS 144,APASSJ114446.21+364149.7,176.192562,36.697166,15.102999687194824,0.24199999868869781,15.034000396728516,0.061000000685453415,14.930000305175781,0.16699999570846558,15.130999565124512,0.0949999988079071,15.423999786376953,0.10199999809265137,0.03467998685664497,-0.10599983943393454,0.004200012062938185,0.004200012062938185,15.340999603271484,0.04899999871850014,15.368000030517578,0.10199999809265137,15.486000061035156,0.17299999296665192,15.5065889358521,0.0237609073519707,15.3178586959839,0.0135753536596894,15.239999771118164,0.04500000178813934,15.467000007629395,0.1420000046491623,12.430000305175781,,9.156999588012695,
11457+6305,APASSJ114544.26+630555.8,176.434435,63.098859,17.072999954223633,0.12200000137090683,16.327999114990234,0.08399999886751175,16.770000457763672,0.09099999815225601,16.118000030517578,0.05299999937415123,15.90999984741211,0.07400000095367432,-0.20081016555195674,-0.33999010920524597,0.003999996033599018,0.003999996033599018,15.119000434875488,0.03999999910593033,14.845000267028809,0.06599999964237213,14.675999641418457,0.10499999672174454,,,22.5737590789795,0.544514358043671,14.670999526977539,0.03200000151991844,14.656999588012695,0.05700000002980232,12.64900016784668,,9.41100025177002,
WD 1142-645,APASSJ114547.83-645033.6,176.449333,-64.842689,11.723999977111816,0.03099999949336052,11.505999565124512,0.03099999949336052,11.545000076293945,0.0,11.534000396728516,0.05900000035762787,11.565999984741211,0.06700000166893005,,,,,,,,,,,,,,,,,,,,,,
CBS 48,APASSJ114556.35+314927.6,176.484833,31.824347,13.739999771118164,-0.008999999612569809,13.439000129699707,-0.0,13.526000022888184,0.026000000536441803,13.241000175476074,0.19200000166893005,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
LHS_2455,APASSJ114626.01-013641.2,176.608386,-1.61146,16.85300064086914,0.013000000268220901,16.319000244140625,0.08699999749660492,16.570999145507812,0.08299999684095383,16.22100067138672,0.09300000220537186,16.084999084472656,-0.0,0.35340013273525983,-0.4300200002035126,0.004100003843632294,0.004100003843632294,15.543000221252441,0.05999999865889549,15.37600040435791,0.08399999886751175,15.184000015258789,0.164000004529953,,,19.2511463165283,0.0295233521610498,15.217000007629395,0.04600000008940697,15.142000198364258,0.10700000077486038,12.571999549865723,,8.95199966430664,
PG_1144+005,APASSJ114635.19+001233.3,176.646653,0.209252,14.906000137329102,0.01899999938905239,15.234999656677246,0.06800000369548798,14.913000106811523,0.020999999716877937,15.45300006866455,0.16200000047683716,15.885000228881836,0.07199999690055847,-0.016620012502244208,-0.004140000010011136,0.004499999886320438,0.004499999886320438,15.979000091552734,0.0949999988079071,16.132999420166016,0.2280000001192093,15.975000381469727,,13.0346870422363,0.0017352654831484,13.7832517623901,0.00112755282316357,16.52400016784668,0.11100000143051147,16.483999252319336,,12.581999778747559,0.5070000290870667,8.41100025177002,
PG 1144-085,APASSJ114653.94-084545.5,176.724768,-8.762666,16.009000778198242,0.02500000037252903,16.131999969482422,0.020999999716877937,15.986000061035156,0.03400000184774399,16.180999755859375,0.03400000184774399,99.9990005493164,9.99899959564209,-0.02691000026970869,0.12465000618249178,0.005500008001035894,0.005500008001035894,16.426000595092773,0.11100000143051147,16.489999771118164,0.23199999332427979,16.03700065612793,,16.5450496673584,0.0345086045563221,15.9650087356567,0.0167632922530174,16.856000900268555,0.14399999380111694,16.474000930786133,,12.33899974822998,0.39899998903274536,8.685999870300293,
J114757.92+074741.3,APASSJ114757.76+074739.8,176.990676,7.794416,16.077999114990234,0.04399999976158142,15.89900016784668,0.010999999940395355,15.902999877929688,0.009999999776482582,15.968000411987305,0.05700000002980232,15.795999526977539,-0.0,-0.3105000068899244,-0.17366004176437855,0.0043999920762871625,0.0043999920762871625,15.696000099182129,0.07900000363588333,15.777999877929688,0.1420000046491623,15.51200008392334,,21.7841339111328,0.464600503444672,17.0735340118408,0.0221399813890457,15.859999656677246,0.06300000101327896,16.093000411987305,0.23999999463558197,12.654000282287598,,9.237000465393066,
PG 1145+188; RE J1148+183,APASSJ114803.17+183047.4,177.013228,18.513167,14.067999839782715,0.04600000008940697,14.237000465393066,0.06199999898672104,14.029999732971191,0.052000001072883606,14.460000038146973,0.061000000685453415,14.815999984741211,0.035999998450279236,0.01600999166839756,0.06585011724382639,0.0043999920762871625,0.0043999920762871625,14.881999969482422,0.032999999821186066,14.939000129699707,0.06499999761581421,15.112000465393066,0.1080000028014183,13.0713443756104,0.00811310112476349,13.5455055236816,0.00280989822931588,15.236000061035156,0.0430000014603138,15.258999824523926,0.11699999868869781,12.807000160217285,,9.23900032043457,
SDSSJ114832.45+034934.3,APASSJ114832.49+034934.2,177.135396,3.826182,16.983999252319336,0.19099999964237213,16.858999252319336,0.07000000029802322,16.785999298095703,0.041999999433755875,16.711000442504883,0.1289999932050705,16.108999252319336,0.12999999523162842,0.0043899841330130585,-0.016850015526870266,0.003800016020250041,0.003800016020250041,14.494999885559082,0.032999999821186066,13.91100025177002,0.04600000008940697,13.706000328063965,0.05900000035762787,,,16.5758476257324,0.00637551723048091,13.484999656677246,0.026000000536441803,13.281999588012695,0.035999998450279236,12.199999809265137,0.36500000953674316,9.027000427246094,
2MASS J11505233+6831161,APASSJ115052.37+683115.4,177.718227,68.520945,15.678000450134277,0.08699999749660492,15.22700023651123,0.06800000369548798,15.456999778747559,0.06400000303983688,15.14799976348877,0.0729999989271164,15.062000274658203,0.11500000208616257,0.015429996710736305,-0.03668003992061131,0.005299991971696727,0.005299991971696727,14.461999893188477,0.03400000184774399,14.220000267028809,0.03999999910593033,14.218000411987305,0.0560000017285347,,,17.9732151031494,0.0460454188287258,14.147000312805176,0.027000000700354576,14.118000030517578,0.03999999910593033,13.157999992370605,,9.468999862670898,
LP 129-587,APASSJ115123.10+541112.8,177.846263,54.186898,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,17.142000198364258,-0.05299999937415123,15.805999755859375,-0.0,14.506999969482422,0.020999999716877937,-0.28842982719652355,-0.02931998242274858,0.0038999878142931266,0.0038999878142931266,12.541999816894531,0.02199999988079071,11.963000297546387,0.01899999938905239,11.708000183105469,0.017999999225139618,,,,,11.54699993133545,0.023000000044703484,11.394000053405762,0.02199999988079071,11.35200023651123,0.1340000033378601,9.244000434875488,
WD 1149-272,APASSJ115135.90-273220.4,177.899605,-27.539026,16.32699966430664,-0.0,15.925000190734863,-0.0,16.01799964904785,0.041999999433755875,15.800999641418457,0.0989999994635582,15.82699966430664,-0.0,-0.21926016197539866,0.04499999886320438,0.004100003843632294,0.004100003843632294,15.168999671936035,0.04600000008940697,14.920999526977539,0.06499999761581421,14.769000053405762,0.10999999940395355,,,,,,,,,,,,
GD 312,APASSJ115141.98+404714.7,177.924954,40.787435,16.308000564575195,-0.061000000685453415,16.351999282836914,-0.0,16.075000762939453,0.27799999713897705,16.354999542236328,-0.0,99.9990005493164,9.99899959564209,-0.16503984370501712,0.046730161193409,0.004899995929008583,0.004899995929008583,16.440000534057617,0.11599999666213989,16.09600067138672,,17.347000122070312,,,,16.1538925170898,0.00521310558542609,16.535999298095703,0.09200000017881393,16.60300064086914,0.335999995470047,12.690999984741211,,9.368000030517578,
EC 11492-1320; PG,APASSJ115150.60-133717.2,177.960845,-13.621452,16.200000762939453,0.01899999938905239,16.257999420166016,0.08399999886751175,16.17300033569336,0.06800000369548798,16.507999420166016,0.21699999272823334,99.9990005493164,9.99899959564209,0.029340000764932483,-0.10203984202235006,0.005900004043724039,0.005900004043724039,16.518999099731445,0.1340000033378601,15.979000091552734,,16.923999786376953,,15.8871164321899,0.0266381334513426,15.7796659469604,0.0160589721053839,17.086000442504883,0.16300000250339508,15.777000427246094,,12.057999610900879,0.4410000145435333,8.581000328063965,0.39100000262260437
PG 1149+058; SDSS,APASSJ115154.24+052837.1,177.976006,5.476974,15.13599967956543,0.03799999877810478,14.928000450134277,0.054999999701976776,14.946000099182129,0.03999999910593033,15.024999618530273,0.03500000014901161,15.20300006866455,0.164000004529953,0.025809983526414726,-0.22208004374988377,0.003800016020250041,0.003800016020250041,15.02400016784668,0.050999999046325684,14.845000267028809,0.07100000232458115,14.918999671936035,0.1459999978542328,,,15.6773414611816,0.00398162193596363,15.067000389099121,0.04500000178813934,15.263999938964844,0.12200000137090683,12.206000328063965,,8.545000076293945,0.3700000047683716
EC 11507-1519,APASSJ115315.25-153637.2,178.31358,-15.61035,16.110000610351562,0.05900000035762787,15.963000297546387,0.06599999964237213,15.829999923706055,-0.0,16.089000701904297,-0.0,99.9990005493164,9.99899959564209,-0.0409500007663155,-0.057610077783465385,0.00560001581106917,0.00560001581106917,16.038000106811523,0.11900000274181366,15.925999641418457,0.17299999296665192,16.118999481201172,,17.3322467803955,0.056362047791481,16.5239086151123,0.0239122789353132,14.680999755859375,0.035999998450279236,13.736000061035156,0.04399999976158142,12.128000259399414,0.38600000739097595,8.645000457763672,
J115317.33+191152.7,APASSJ115317.31+191153.2,178.322152,19.198118,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.797000885009766,0.02199999988079071,17.054000854492188,-0.0,99.9990005493164,9.99899959564209,-0.025059996369236615,8.799984357210633E-4,0.005299991971696727,0.005299991971696727,,,,,,,15.0077743530273,0.0177147854119539,15.6084728240967,0.0145904952660203,,,,,,,,
PG_1151-029,APASSJ115415.10-031204.6,178.562952,-3.201281,15.810999870300293,0.039000000804662704,16.104000091552734,0.07199999690055847,15.843999862670898,0.028999999165534973,16.361000061035156,0.050999999046325684,99.9990005493164,9.99899959564209,0.008150004396156874,0.0029900016670580953,0.005000004148314474,0.005000004148314474,16.625999450683594,0.1550000011920929,17.65399932861328,,16.326000213623047,,13.856746673584,0.010316495783627,14.6017465591431,0.00608047610148788,,,,,,,,
SDSS_J115433.70+094048.7,APASSJ115433.85+094049.6,178.641044,9.680454,15.62399959564209,0.04800000041723251,14.927000045776367,0.08900000154972076,15.282999992370605,0.15199999511241913,14.720000267028809,0.1459999978542328,14.477999687194824,0.035999998450279236,,,,,,,,,,,,,,,,,,,,,,
J115434.57+242239.0,APASSJ115434.59+242238.1,178.644144,24.37726,15.699000358581543,0.16300000250339508,15.571000099182129,0.07400000095367432,15.467000007629395,0.24199999868869781,15.545999526977539,0.10400000214576721,99.9990005493164,9.99899959564209,-0.0012700007573585026,-0.12211991561343893,0.004100003843632294,0.004100003843632294,15.236000061035156,0.03700000047683716,15.109000205993652,0.06700000166893005,15.404999732971191,0.1509999930858612,21.2249164581299,0.404401749372482,16.9828205108643,0.031229155138135,15.043000221252441,0.03999999910593033,14.972000122070312,0.09099999815225601,12.720999717712402,,8.529999732971191,
HE 1152-1244,APASSJ115434.77-130116.7,178.644912,-13.021333,15.729000091552734,0.029999999329447746,15.512999534606934,0.08699999749660492,15.520000457763672,0.03500000014901161,15.690999984741211,0.039000000804662704,15.720999717712402,-0.0,-0.03330000145069789,-0.01938999575941125,0.005299991971696727,0.005299991971696727,15.791999816894531,0.06800000369548798,15.692999839782715,0.11599999666213989,15.571999549865723,0.2290000021457672,16.3714618682861,0.0332292020320892,15.977858543396,0.0126489857211709,15.57699966430664,0.0560000017285347,15.321000099182129,0.17900000512599945,12.401000022888184,,8.720999717712402,
WD_1151+795,APASSJ115443.14+791430.0,178.679756,79.241692,15.907999992370605,0.14300000667572021,15.812999725341797,0.11599999666213989,15.845999717712402,0.03099999949336052,15.97700023651123,0.014999999664723873,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
EC 11522-2843,APASSJ115445.65-290040.6,178.690214,-29.011283,16.36199951171875,0.04399999976158142,16.284000396728516,0.04500000178813934,16.179000854492188,0.05999999865889549,16.496999740600586,0.11900000274181366,99.9990005493164,9.99899959564209,-0.06280992238316685,-0.006289992143138079,0.005699988014384871,0.005699988014384871,16.52199935913086,0.15600000321865082,16.05699920654297,,16.077999114990234,,15.7314863204956,0.0259944070130587,15.9309368133545,0.0180198773741722,16.990999221801758,0.14900000393390656,16.358999252319336,,12.359999656677246,,8.770999908447266,
EC 11550-2422,APASSJ115733.44-243930.1,179.389366,-24.658375,16.351999282836914,0.03200000151991844,16.31399917602539,0.00800000037997961,16.216999053955078,-0.0,16.39299964904785,-0.0,99.9990005493164,9.99899959564209,-0.09087011785595678,-0.053880121049587615,0.006800003939133603,0.006800003939133603,16.5049991607666,0.1420000046491623,15.74899959564209,,16.152000427246094,,16.6306705474854,0.0352978855371475,16.567476272583,0.0173736289143562,,,,,,,,
J115737.94+185503.5,APASSJ115737.90+185504.2,179.407922,18.917856,16.698999404907227,0.03999999910593033,16.700000762939453,0.20800000429153442,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.017790011588658672,0.005829984047522885,0.0047000159156596055,0.0047000159156596055,,,,,,,15.7300844192505,0.0251976940780878,16.0383739471436,0.0126560153439641,,,,,,,,
115744.83+485618.19,APASSJ115744.79+485618.4,179.436663,48.938467,15.437000274658203,0.39800000190734863,15.373000144958496,0.5130000114440918,15.34000015258789,0.30799999833106995,15.309000015258789,0.37599998712539673,15.034000396728516,0.2280000001192093,0.013169987596484134,-0.00862999195305747,0.004100003843632294,0.004100003843632294,13.960000038146973,0.032999999821186066,13.711999893188477,0.03700000047683716,13.633999824523926,0.03700000047683716,,,14.7498035430908,0.00261778105050325,13.602999687194824,0.02500000037252903,13.461000442504883,0.02800000086426735,13.163000106811523,0.4490000009536743,9.475000381469727,
J120003.28+433541.5,APASSJ120003.04+433541.3,180.012705,43.59481,16.07200050354004,0.0,15.788999557495117,0.03500000014901161,15.873000144958496,0.052000001072883606,15.656999588012695,-0.0,99.9990005493164,9.99899959564209,-0.2983201324241236,-0.0319700160616776,0.0061999918671062915,0.0061999918671062915,15.20300006866455,0.04100000113248825,15.20199966430664,0.07100000232458115,15.317000389099121,0.1420000046491623,22.7323513031006,0.214862242341042,17.4300346374512,0.00903324037790298,15.15999984741211,0.04100000113248825,15.21399974822998,0.09099999815225601,12.836999893188477,,8.72700023651123,
PG 1158+433,APASSJ120109.52+425947.7,180.289674,42.99659,16.268999099731445,0.18299999833106995,16.118000030517578,0.014000000432133675,16.062000274658203,0.12999999523162842,16.132999420166016,-0.0,99.9990005493164,9.99899959564209,-0.04488983904593624,0.006930000381544232,0.00510001195834775,0.00510001195834775,16.128999710083008,0.07800000160932541,16.149999618530273,0.16699999570846558,15.89900016784668,,,,,,16.566999435424805,0.09099999815225601,16.481000900268555,,12.675000190734863,,9.326000213623047,
G255-2,APASSJ120143.84+800459.0,180.432688,80.083078,16.128000259399414,0.10700000077486038,15.942000389099121,0.08100000023841858,15.904999732971191,0.16699999570846558,16.12299919128418,0.0989999994635582,16.215999603271484,-0.0,-0.1985299211810343,-0.05133995910000522,0.0047000159156596055,0.0047000159156596055,16.003999710083008,0.09200000017881393,15.878000259399414,0.17900000512599945,16.281999588012695,,17.830867767334,0.0544353611767292,16.6141796112061,0.0172511283308268,,,,,,,,
PG_1159-035,APASSJ120145.93-034540.5,180.441403,-3.761272,14.406000137329102,0.012000000104308128,14.78499984741211,0.04899999871850014,14.446999549865723,0.02800000086426735,15.105999946594238,0.07800000160932541,15.513999938964844,0.0729999989271164,-0.019350000002305023,-0.008380008239328163,0.005199984161663451,0.005199984161663451,15.619999885559082,0.05900000035762787,15.871999740600586,0.13500000536441803,15.732999801635742,0.2290000021457672,13.1961765289307,0.0074002742767334,13.2026462554932,0.00504899304360151,16.058000564575195,0.07900000363588333,16.150999069213867,0.2809999883174896,12.567999839782715,,9.031000137329102,
HE 1159-0947; LP734-006,APASSJ120207.47-100441.1,180.53116,-10.078093,16.179000854492188,0.006000000052154064,15.864999771118164,0.07000000029802322,15.904000282287598,0.054999999701976776,15.95199966430664,0.05900000035762787,99.9990005493164,9.99899959564209,-0.18196992605226114,-0.1045799974235706,0.004799988118975307,0.004799988118975307,15.555000305175781,0.0560000017285347,15.479999542236328,0.09099999815225601,15.383999824523926,0.1860000044107437,20.2666835784912,0.212541148066521,16.9157295227051,0.0294631626456976,15.609000205993652,0.061000000685453415,15.487000465393066,0.18199999630451202,12.217000007629395,,8.074999809265137,
LB 2181,APASSJ120253.92+543709.2,180.724684,54.619245,16.266000747680664,0.061000000685453415,16.413999557495117,0.010999999940395355,16.139999389648438,0.07699999958276749,16.634000778198242,0.12999999523162842,99.9990005493164,9.99899959564209,-0.08233992048189975,-0.007390008067886811,0.005299991971696727,0.005299991971696727,,,,,,,,,,,,,,,,,,
J120319.77+243955.7,APASSJ120319.72+243955.6,180.832183,24.66546,16.777000427246094,0.19099999964237213,16.65399932861328,0.2460000067949295,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J120332.32+474206.7,APASSJ120332.37+474206.6,180.884881,47.701839,17.025999069213867,0.13500000536441803,17.150999069213867,0.041999999433755875,16.77400016784668,-0.0,17.45400047302246,-0.0,99.9990005493164,9.99899959564209,-0.03886992017214652,-0.005010012091588578,0.00510001195834775,0.00510001195834775,,,,,,,16.7273635864258,0.0127190174534917,16.8323516845703,0.00673882430419326,,,,,,,,
HE 1201-006; SDSS,APASSJ120347.34-002311.0,180.94726,-0.386394,15.126999855041504,0.03400000184774399,15.135000228881836,0.05400000140070915,15.057000160217285,0.01600000075995922,15.375,0.026000000536441803,15.718000411987305,0.057999998331069946,-0.10540008152020164,-0.03224998799851164,0.004799988118975307,0.004799988118975307,15.680000305175781,0.05700000002980232,15.845999717712402,0.09799999743700027,15.706000328063965,0.23100000619888306,14.5138740539551,0.00305936299264431,14.6039037704468,0.00243880786001682,15.810999870300293,0.06199999898672104,15.892999649047852,0.19200000166893005,12.517000198364258,,9.210000038146973,
SDSS_J120405.26+042145.3,APASSJ120405.23+042145.1,181.021799,4.362551,15.019000053405762,0.023000000044703484,14.571000099182129,0.03099999949336052,14.720999717712402,0.009999999776482582,14.475000381469727,0.023000000044703484,14.36299991607666,0.0820000022649765,,,,,,,,,,,,,,,,,,,,,,
Feige 55,APASSJ120438.47+603207.6,181.160323,60.535462,13.293999671936035,0.06800000369548798,13.463000297546387,0.03200000151991844,13.33899974822998,0.08299999684095383,13.756999969482422,0.04500000178813934,14.137999534606934,0.027000000700354576,-0.04610015967045911,-0.0331700033711968,0.0028000007432638085,0.0028000007432638085,14.359000205993652,0.03400000184774399,14.595000267028809,0.07100000232458115,14.579999923706055,0.11900000274181366,,,12.4907445907593,9.66754218097776E-4,14.572999954223633,0.03099999949336052,14.682999610900879,0.06800000369548798,13.005999565124512,,9.33899974822998,
Ton 75,APASSJ120525.04+303444.2,181.354352,30.578971,16.08799934387207,0.12800000607967377,16.290000915527344,0.03999999910593033,16.07699966430664,0.1420000046491623,16.36199951171875,0.2160000056028366,99.9990005493164,9.99899959564209,-0.004520016182141262,-0.05050007930549327,0.005199984161663451,0.005199984161663451,16.70599937438965,0.1420000046491623,16.274999618530273,,17.25,,14.5285701751709,0.00419161468744278,15.0084104537964,0.00295133702456951,17.020999908447266,0.1469999998807907,16.599000930786133,0.33899998664855957,12.579000473022461,,8.774999618530273,
EC 12028-2316,APASSJ120526.71-233309.4,181.361304,-23.552629,13.069000244140625,0.028999999165534973,12.781999588012695,0.027000000700354576,12.861000061035156,0.01600000075995922,12.803999900817871,0.05400000140070915,12.821999549865723,0.03999999910593033,0.0378100809030002,0.2254600723972544,0.002499998390703695,0.0028000007432638085,12.402000427246094,0.024000000208616257,12.300999641418457,0.027000000700354576,12.342000007629395,0.026000000536441803,18.3270301818848,0.0803258642554283,14.1811151504517,0.00545299192890525,12.258999824523926,0.026000000536441803,12.32800006866455,0.027000000700354576,11.776000022888184,0.2150000035762787,8.62600040435791,0.32199999690055847
SDSS_J120626.54+663352.4,APASSJ120626.58+663352.4,181.610785,66.564575,15.847000122070312,0.07999999821186066,16.018999099731445,0.10000000149011612,15.892999649047852,0.07999999821186066,16.31999969482422,0.0860000029206276,16.39699935913086,-0.0,-0.006729983942932449,0.0018699983002079534,0.00510001195834775,0.00510001195834775,,,,,,,14.5951375961304,0.0142234722152352,14.7909536361694,0.00682530086487532,,,,,,,,
SDSS_J120635.92+082309.7,APASSJ120635.79+082310.7,181.649147,8.38633,17.322999954223633,-0.0,16.847000122070312,-0.0,16.891000747680664,-0.050999999046325684,17.099000930786133,-0.0,99.9990005493164,9.99899959564209,-0.2113498849212192,0.09272016104659997,0.0047000159156596055,0.0047000159156596055,16.584999084472656,0.15399999916553497,15.876999855041504,0.15700000524520874,16.107999801635742,,,,18.5361938476563,0.0653607249259949,16.410999298095703,0.10100000351667404,16.393999099731445,,12.692999839782715,,8.86299991607666,
EC 12042-3217; HE 1204-3217,APASSJ120647.55-323433.5,181.698127,-32.575993,15.560999870300293,0.05999999865889549,15.621000289916992,0.050999999046325684,15.4350004196167,0.027000000700354576,15.736000061035156,0.13300000131130219,99.9990005493164,9.99899959564209,-0.05969988269498572,-0.03444001231400762,0.006999984361755196,0.006999984361755196,16.030000686645508,0.09200000017881393,16.180999755859375,0.17900000512599945,17.167999267578125,,14.6062812805176,0.0159924514591694,15.1236343383789,0.0075399330817163,,,,,,,,
PG 1204+451,APASSJ120647.64+444955.2,181.69854,44.832027,14.675000190734863,0.14300000667572021,14.375,0.07500000298023224,14.487000465393066,0.1379999965429306,14.39799976348877,0.07999999821186066,14.305999755859375,0.061000000685453415,,,,,,,,,,,,,,,,,,,,,,
EC 12043-1337,APASSJ120656.02-135353.8,181.733451,-13.898296,15.73799991607666,0.07199999690055847,15.562000274658203,0.10400000214576721,15.534000396728516,0.03400000184774399,15.614999771118164,0.06599999964237213,15.680999755859375,-0.0,-0.30318011704366654,-0.04326983980718069,0.004799988118975307,0.004799988118975307,15.657999992370605,0.06300000101327896,15.579999923706055,0.11599999666213989,15.437000274658203,0.19300000369548798,17.9692115783691,0.0574357211589813,16.3025169372559,0.0136252921074629,15.619000434875488,0.05700000002980232,15.784000396728516,0.1889999955892563,12.541000366210938,,9.059000015258789,
J120924.22+163024.5,APASSJ120924.26+163023.3,182.351088,16.506482,17.0310001373291,-0.0,17.013999938964844,-0.0,16.926000595092773,-0.05700000002980232,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,6.99998395248258E-5,6.199992071742599E-4,0.00510001195834775,0.00510001195834775,,,,,,,,,,,,,,,,,,
J120927.93-030206.2,APASSJ120928.03-030206.0,182.366833,-3.035025,16.804000854492188,0.05700000002980232,17.141000747680664,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
HE_1207-2349,APASSJ120936.75-240620.9,182.403165,-24.105813,16.37700080871582,0.023000000044703484,15.991999626159668,0.08100000023841858,16.131999969482422,-0.0,15.781999588012695,-0.0,99.9990005493164,9.99899959564209,-0.007650000134162838,-0.007800011644576443,0.005799995824418147,0.005799995824418147,,,,,,,,,,,,,,,,,,
EC 12075-1543; HE 1207-1543,APASSJ121009.13-160039.0,182.538081,-16.010858,16.308000564575195,0.028999999165534973,16.341999053955078,0.019999999552965164,16.18199920654297,0.010999999940395355,16.50200080871582,0.026000000536441803,99.9990005493164,9.99899959564209,-0.08423999970545992,0.019479996444715653,0.022600007650908083,0.022600007650908083,16.648000717163086,0.1379999965429306,16.80900001525879,,16.78700065612793,,15.9127054214478,0.0263499952852726,16.1195335388184,0.0135472705587745,,,,,,,,
SDSSJ121010.13+334722.9,APASSJ121009.93+334719.8,182.541409,33.788855,17.48699951171875,-0.18799999356269836,16.61400032043457,-0.0,16.969999313354492,-0.0,16.232999801635742,0.03700000047683716,14.935999870300293,0.07800000160932541,-0.33594013075344265,-0.28445004718378186,0.004100003843632294,0.004100003843632294,12.458000183105469,0.023000000044703484,11.892000198364258,0.02800000086426735,11.5600004196167,0.019999999552965164,,,,,11.380999565124512,0.024000000208616257,11.182000160217285,0.02199999988079071,10.970999717712402,0.0949999988079071,9.291000366210938,
HE 1208-0736,APASSJ121100.91-075241.6,182.753821,-7.878242,15.972999572753906,0.10400000214576721,15.961999893188477,0.024000000208616257,15.829000473022461,0.017000000923871994,15.96399974822998,-0.0,99.9990005493164,9.99899959564209,-0.1512500413809903,0.027429984402260743,0.003999996033599018,0.0054000001910026185,14.612000465393066,0.03799999877810478,14.288000106811523,0.03500000014901161,14.024999618530273,0.0689999982714653,14.7378702163696,0.0169005077332258,15.2035436630249,0.0125282378867269,13.70199966430664,0.029999999329447746,13.51200008392334,0.039000000804662704,12.128999710083008,,9.128000259399414,
G197-47,APASSJ121129.89+572413.1,182.874554,57.403653,16.483999252319336,0.00800000037997961,15.850000381469727,0.03400000184774399,16.04199981689453,0.0430000014603138,15.619000434875488,0.04899999871850014,15.619000434875488,0.25,0.4106015927391127,-0.36495000240392983,0.003999996033599018,0.003999996033599018,14.678999900817871,0.03400000184774399,14.362000465393066,0.052000001072883606,14.458000183105469,0.0949999988079071,,,,,14.26200008392334,0.028999999165534973,14.279999732971191,0.04500000178813934,13.302000045776367,,9.218000411987305,
WD 1210+140,APASSJ121233.83+134624.5,183.140988,13.773494,14.522000312805176,0.04699999839067459,14.6850004196167,0.04399999976158142,14.510000228881836,0.0820000022649765,14.946999549865723,0.028999999165534973,15.251999855041504,0.11599999666213989,-0.06454007816500962,-0.016109999887703452,0.0017999999954554369,0.0017999999954554369,15.315999984741211,0.03700000047683716,15.437000274658203,0.10300000011920929,15.604000091552734,0.19200000166893005,13.0322713851929,0.00667590089142323,14.1613798141479,0.00753325410187244,15.687999725341797,0.05400000140070915,15.513999938964844,0.1379999965429306,12.687000274658203,0.47699999809265137,8.711999893188477,
PG 1210+464,APASSJ121259.69+460946.1,183.248709,46.162809,15.651000022888184,0.04500000178813934,14.88599967956543,0.07199999690055847,15.34000015258789,0.05400000140070915,14.463000297546387,0.08699999749660492,13.753000259399414,0.10400000214576721,0.009879984190774849,-0.051140158757334575,0.004100003843632294,0.004100003843632294,12.03499984741211,0.023000000044703484,11.395999908447266,0.020999999716877937,11.16100025177002,0.019999999552965164,,,,,11.006999969482422,0.02199999988079071,10.944000244140625,0.02199999988079071,11.020000457763672,0.09399999678134918,9.329000473022461,
PG 1210+533,APASSJ121324.65+530356.7,183.352726,53.065766,13.82800006866455,0.03500000014901161,14.097999572753906,0.03799999877810478,13.79800033569336,0.03099999949336052,14.404999732971191,0.04699999839067459,14.715999603271484,0.06300000101327896,0.005339988138075569,-0.03744000023289118,0.004200012062938185,0.004200012062938185,14.864999771118164,0.03700000047683716,14.987000465393066,0.07199999690055847,15.00100040435791,0.11299999803304672,,,,,15.177000045776367,0.035999998450279236,15.38599967956543,0.08500000089406967,13.314000129699707,,9.586999893188477,
G198-B6A,APASSJ121333.97+390101.1,183.391576,39.016985,17.511999130249023,-0.13699999451637268,17.163000106811523,-0.0,17.243000030517578,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
CBS 54,APASSJ121336.42+314806.6,183.401784,31.801856,15.97599983215332,-0.0,15.791999816894531,-0.0,15.729000091552734,-0.0,15.868000030517578,-0.0,99.9990005493164,9.99899959564209,0.07657992246095091,-0.14162003353703767,0.004799988118975307,0.004799988118975307,16.05299949645996,0.0820000022649765,15.850000381469727,0.14900000393390656,15.829000473022461,0.21299999952316284,,,,,16.180999755859375,0.07599999755620956,16.52899932861328,,12.727999687194824,,9.192000389099121,
HZ_21,APASSJ121356.14+325631.8,183.483957,32.942191,14.67300033569336,0.6050000190734863,14.645000457763672,0.07599999755620956,14.39900016784668,0.11800000071525574,14.928999900817871,0.08900000154972076,15.13700008392334,0.13899999856948853,-0.10914011945715174,0.029049983641016297,0.005000004148314474,0.005000004148314474,15.35099983215332,0.05299999937415123,15.564000129699707,0.11699999868869781,15.565999984741211,0.17299999296665192,13.1050262451172,0.00348699698224664,13.3279838562012,0.00266455207020044,15.753000259399414,0.05700000002980232,16.006999969482422,0.20499999821186066,12.746000289916992,,9.147000312805176,
LP_434-97,APASSJ121404.27+152623.7,183.517801,15.439921,15.359999656677246,0.05900000035762787,13.984999656677246,0.009999999776482582,14.664999961853027,0.024000000208616257,13.378000259399414,0.04100000113248825,12.413999557495117,0.07800000160932541,-0.15656004252377898,0.08126999673550017,0.00460000810562633,0.00460000810562633,10.729000091552734,0.028999999165534973,10.04699993133545,0.028999999165534973,9.859000205993652,0.019999999552965164,,,,,9.774999618530273,0.024000000208616257,9.71399974822998,0.019999999552965164,9.64799976348877,0.039000000804662704,8.696999549865723,
J121423.05+484316.2,APASSJ121423.08+484315.7,183.596175,48.721055,16.746999740600586,0.12099999934434891,17.011999130249023,0.00800000037997961,16.525999069213867,-0.0,17.04400062561035,-0.0,99.9990005493164,9.99899959564209,-0.030690001221955754,0.013179995949030854,0.0054000001910026185,0.0054000001910026185,,,,,,,16.1503372192383,0.0376352332532406,16.4670810699463,0.0163747556507587,,,,,,,,
SDSSJ121440.01+153721.0,APASSJ121440.02+153721.3,183.666761,15.622596,16.691999435424805,0.06300000101327896,16.072999954223633,0.052000001072883606,16.413999557495117,0.020999999716877937,15.654000282287598,0.01600000075995922,15.255999565124512,0.1770000010728836,-0.025120007194345817,-0.024080004550341982,0.0035999999909108737,0.0035999999909108737,13.744999885559082,0.03099999949336052,13.052000045776367,0.03700000047683716,12.887999534606934,0.026000000536441803,,,16.3760719299316,0.00569045264273882,12.866999626159668,0.027000000700354576,12.824000358581543,0.02800000086426735,12.687999725341797,0.4860000014305115,9.163000106811523,
Case 1,APASSJ121544.00+523100.0,183.933341,52.516675,13.836999893188477,0.035999998450279236,13.229999542236328,0.05299999937415123,13.536999702453613,0.02500000037252903,12.982000350952148,0.057999998331069946,12.008999824523926,0.07999999821186066,-0.09060984011739492,-0.13132007588865235,0.004899995929008583,0.004899995929008583,9.979000091552734,0.02199999988079071,9.34000015258789,0.027000000700354576,9.032999992370605,0.020999999716877937,14.5111045837402,0.00394058180972934,14.2219142913818,0.00204612384550273,8.831999778747559,0.023000000044703484,8.762999534606934,0.020999999716877937,8.597999572753906,0.01899999938905239,8.897000312805176,0.2590000033378601
LP 544-063; SDSS,APASSJ121651.34+025807.8,184.213945,2.968837,14.536999702453613,0.04100000113248825,13.182999610900879,0.020999999716877937,13.847999572753906,0.035999998450279236,12.675999641418457,0.012000000104308128,11.324000358581543,0.032999999821186066,-0.6470315856859088,0.27218988980166614,0.00510001195834775,0.00510001195834775,9.234000205993652,0.017999999225139618,8.670999526977539,0.023000000044703484,8.42199993133545,0.017999999225139618,,,,,,,,,,,,
12175+3205N,APASSJ121732.89+320507.0,184.387069,32.085305,16.343000411987305,0.028999999165534973,15.024999618530273,0.02800000086426735,15.682999610900879,0.10700000077486038,14.456000328063965,0.035999998450279236,12.982000350952148,0.09600000083446503,-0.2566598472185433,-0.16298999689752236,0.020099988796573598,0.020099988796573598,11.0,0.020999999716877937,10.413999557495117,0.017999999225139618,10.140000343322754,0.017999999225139618,,,,,9.944999694824219,0.023000000044703484,9.814000129699707,0.019999999552965164,9.656000137329102,0.03700000047683716,8.904999732971191,
J121735.25+082810.0,APASSJ121735.19+082809.9,184.396628,8.469418,16.63800048828125,0.0430000014603138,16.490999221801758,0.06499999761581421,16.594999313354492,-0.0,16.80500030517578,-0.0,99.9990005493164,9.99899959564209,-0.06395003802026622,0.005249987862043781,0.007800011644576443,0.007800011644576443,,,,,,,,,16.1212902069092,0.003614746266976,,,,,,,,
PG 1216+036; SDSS,APASSJ121841.15+032021.3,184.671462,3.339277,16.134000778198242,-0.04500000178813934,15.954999923706055,-0.0,15.954000473022461,0.006000000052154064,16.211999893188477,0.20900000631809235,99.9990005493164,9.99899959564209,-0.0011499984452711942,-0.08196983981179073,0.004799988118975307,0.004799988118975307,16.284000396728516,0.10100000351667404,16.197999954223633,0.18700000643730164,15.513999938964844,,16.185977935791,0.0334761664271355,16.1350536346436,0.0207812562584877,16.56999969482422,0.09600000083446503,16.017000198364258,,12.064000129699707,,8.961000442504883,
LB 2318,APASSJ122105.32+492719.9,185.272195,49.455535,16.518999099731445,0.4009999930858612,16.30500030517578,0.06199999898672104,16.33799934387207,0.26100000739097595,16.458999633789062,0.12200000137090683,99.9990005493164,9.99899959564209,-0.06362999993143603,-0.0024099983193082153,0.004100003843632294,0.004100003843632294,14.588000297546387,0.03799999877810478,14.001999855041504,0.035999998450279236,13.836999893188477,0.05999999865889549,14.769287109375,0.0172663684934378,15.123984336853,0.00856669247150421,13.71399974822998,0.026000000536441803,13.553999900817871,0.032999999821186066,12.795999526977539,,9.09000015258789,
EC 12185-1950,APASSJ122107.22-200703.6,185.280111,-20.11769,16.326000213623047,0.03999999910593033,16.52199935913086,0.2370000034570694,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.035740009479923174,4.299983856981271E-4,0.005699988014384871,0.005699988014384871,,,,,,,14.9086408615112,0.0178409889340401,15.3048686981201,0.00929597113281488,,,,,,,,
SDSS_J122216.21+222739.0,APASSJ122216.23+222739.5,185.567628,22.460996,17.315000534057617,0.15000000596046448,16.542999267578125,0.11900000274181366,16.8799991607666,-0.0,16.319000244140625,-0.0,99.9990005493164,9.99899959564209,0.010180008030147292,-0.020360016060294583,0.0038999878142931266,0.0038999878142931266,15.159000396728516,0.03999999910593033,14.619999885559082,0.0560000017285347,14.664999961853027,0.07999999821186066,,,,,14.475000381469727,0.03200000151991844,14.600000381469727,0.06700000166893005,12.645999908447266,,9.210000038146973,
EC 12204-2915,APASSJ122305.11-293229.2,185.771329,-29.541452,15.800000190734863,0.03400000184774399,15.786999702453613,0.07699999958276749,15.680999755859375,0.02199999988079071,15.96500015258789,0.09099999815225601,16.448999404907227,-0.0,0.03870000000461005,-0.048570119906798936,0.0071999999818217475,0.0071999999818217475,15.96500015258789,0.09099999815225601,15.961999893188477,,16.437000274658203,,,,15.5644083023071,0.00357518857344985,16.198999404907227,0.07699999958276749,15.963000297546387,0.2029999941587448,12.696000099182129,,8.532999992370605,
Ton 610,APASSJ122314.50+230750.1,185.810423,23.130598,15.52400016784668,0.17900000512599945,15.630999565124512,-0.0,15.486000061035156,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.0723999590263702,-0.013650011987920152,0.0047000159156596055,0.0047000159156596055,16.191999435424805,0.08399999886751175,16.31399917602539,0.23600000143051147,16.374000549316406,,,,,,16.788999557495117,0.12300000339746475,16.9950008392334,0.4869999885559082,12.871999740600586,,9.289999961853027,
BPM 7543,APASSJ122641.99-661220.4,186.674966,-66.205671,14.241000175476074,0.06400000303983688,13.845999717712402,0.02500000037252903,14.012999534606934,0.04699999839067459,13.79699993133545,0.028999999165534973,13.755000114440918,0.054999999701976776,-0.02903000458900351,-0.14581008144887164,0.007400015601888299,0.007400015601888299,13.333999633789062,0.04100000113248825,13.256999969482422,0.05700000002980232,13.29699993133545,0.0560000017285347,,,,,12.859999656677246,0.03200000151991844,12.918999671936035,0.032999999821186066,12.406999588012695,,9.307000160217285,
J122723.06+083653.4,APASSJ122723.01+083652.8,186.845898,8.614676,16.558000564575195,0.04699999839067459,16.413999557495117,0.0689999982714653,16.437999725341797,0.020999999716877937,16.64299964904785,0.1809999942779541,99.9990005493164,9.99899959564209,-0.11004012631019577,-0.11454012128524482,0.005699988014384871,0.005699988014384871,,,,,,,16.4145774841309,0.00682698749005795,16.4563770294189,0.00420582108199596,17.06999969482422,0.13699999451637268,16.410999298095703,,12.135000228881836,,8.439000129699707,
PG_1225-079,APASSJ122747.24-081438.4,186.946863,-8.244003,14.862000465393066,0.03400000184774399,14.744999885559082,0.012000000104308128,14.699000358581543,0.014999999664723873,14.840999603271484,0.032999999821186066,15.003999710083008,0.11500000208616257,-0.12404015724314377,-0.041010121276485734,0.004100003843632294,0.004100003843632294,14.881999969482422,0.0430000014603138,14.918000221252441,0.07500000298023224,14.848999977111816,0.11699999868869781,17.4039516448975,0.0359111875295639,15.6419878005981,0.00886637717485428,14.857999801635742,0.03999999910593033,14.710000038146973,0.08299999684095383,12.11400032043457,,9.003999710083008,
EC 12252-1628,APASSJ122749.95-164502.9,186.958147,-16.75082,16.357999801635742,0.12999999523162842,16.270999908447266,0.11500000208616257,16.250999450683594,0.057999998331069946,16.420000076293945,0.014000000432133675,99.9990005493164,9.99899959564209,0.05897987721255049,0.008679996062710416,0.005199984161663451,0.005199984161663451,16.525999069213867,0.14000000059604645,16.202999114990234,0.16500000655651093,16.14900016784668,,,,,,,,,,,,,
(SDSS),APASSJ122807.67+002220.7,187.031963,0.372442,15.189000129699707,0.05400000140070915,15.097000122070312,0.1459999978542328,15.024999618530273,0.01899999938905239,15.086999893188477,0.1550000011920929,15.119999885559082,0.09600000083446503,-0.06116004296927713,0.09254987744498067,0.004100003843632294,0.004100003843632294,14.777999877929688,0.041999999433755875,14.65999984741211,0.057999998331069946,14.583999633789062,0.1120000034570694,,,16.0566825866699,0.00481403153389692,14.722999572753906,0.035999998450279236,14.732000350952148,0.07699999958276749,11.975000381469727,,8.946999549865723,0.5109999775886536
J122859.92+104033.0,APASSJ122859.89+104033.0,187.249561,10.675858,16.45800018310547,0.13300000131130219,16.36400032043457,0.08500000089406967,16.284000396728516,0.04399999976158142,16.666000366210938,0.1120000034570694,99.9990005493164,9.99899959564209,-0.03673007922770921,-0.026709983831096906,0.006099984057073016,0.006099984057073016,,,,,,,,,15.7501344680786,0.00431084027513862,15.5649995803833,0.04800000041723251,14.914999961853027,0.09799999743700027,12.048999786376953,,9.057000160217285,
HE 1229-0115; SDSS,APASSJ123134.33-013208.6,187.893054,-1.535738,14.343000411987305,0.007000000216066837,14.460000038146973,0.06300000101327896,14.293999671936035,0.03200000151991844,14.664999961853027,0.08500000089406967,15.116999626159668,0.1889999955892563,-0.20198016136419028,0.0012499991953518474,0.004799988118975307,0.004799988118975307,14.925000190734863,0.03200000151991844,15.043999671936035,0.07000000029802322,15.348999977111816,0.2290000021457672,13.6127424240112,0.0095045268535614,14.4211339950562,0.00872838497161865,15.088000297546387,0.04600000008940697,15.241000175476074,0.12099999934434891,12.673999786376953,,9.029999732971191,
HZ 28,APASSJ123226.08+412919.4,188.108678,41.48874,15.788999557495117,0.16599999368190765,15.810999870300293,0.13600000739097595,15.71399974822998,0.09399999678134918,15.939000129699707,0.08799999952316284,16.077999114990234,-0.0,-0.10756007832242176,0.014969987387303263,0.005199984161663451,0.005199984161663451,16.32699966430664,0.10700000077486038,16.215999603271484,0.18799999356269836,16.10300064086914,0.23399999737739563,14.9489545822144,0.00324973720125854,15.2493295669556,0.00194516568444669,16.44499969482422,0.08699999749660492,16.31399917602539,0.2630000114440918,12.767000198364258,,9.26099967956543,
EC 12303-3052,APASSJ123300.62-310836.1,188.252588,-31.143374,15.680999755859375,0.07800000160932541,15.72599983215332,0.03099999949336052,15.710000038146973,-0.0,15.916000366210938,-0.0,99.9990005493164,9.99899959564209,0.02667999560799217,-0.02351001548959175,0.0054000001910026185,0.0054000001910026185,16.554000854492188,0.125,16.174999237060547,0.1899999976158142,15.949000358581543,0.30799999833106995,14.5847120285034,0.0159380938857794,15.1254959106445,0.00889274943619967,16.658000946044922,0.08900000154972076,16.27400016784668,0.19699999690055847,13.154999732971191,,9.442999839782715,
EC 12310-1408,APASSJ123336.76-142508.1,188.403171,-14.418924,16.12299919128418,0.07000000029802322,16.136999130249023,0.08100000023841858,16.033000946044922,0.05299999937415123,16.341999053955078,0.05700000002980232,16.198999404907227,-0.0,-0.09354996291222051,-0.0194699872736237,0.006900012158439495,0.006900012158439495,16.54400062561035,0.11999999731779099,16.71299934387207,0.22599999606609344,16.37299919128418,,15.7889680862427,0.0249803140759468,15.9385166168213,0.0124586224555969,,,,,,,,
J123454.62+373744.1,APASSJ123454.64+373744.3,188.727682,37.628975,13.913000106811523,0.1459999978542328,14.083999633789062,0.06599999964237213,13.845999717712402,0.2150000035762787,14.225000381469727,0.1720000058412552,14.574999809265137,0.1459999978542328,0.02868998417397961,0.007719984114373801,0.0037000078009441495,0.0037000078009441495,14.482000350952148,0.032999999821186066,14.442999839782715,0.04699999839067459,14.645999908447266,0.0689999982714653,13.5017776489258,0.00264942413195968,13.8348302841187,0.00161741441115737,14.616999626159668,0.032999999821186066,14.72599983215332,0.07199999690055847,12.835000038146973,,8.536999702453613,
GD 148,APASSJ123456.29+473731.9,188.734573,47.625547,14.494000434875488,0.006000000052154064,14.503000259399414,0.023000000044703484,14.336999893188477,0.04600000008940697,14.708000183105469,0.0729999989271164,15.013999938964844,0.05299999937415123,0.09237996055162512,-0.13375008129514754,0.004299983856981271,0.004299983856981271,14.866000175476074,0.04100000113248825,14.878999710083008,0.08100000023841858,14.960000038146973,0.1509999930858612,14.4223937988281,0.0142514808103442,14.5829000473022,0.00682296464219689,15.04800033569336,0.035999998450279236,15.039999961853027,0.07699999958276749,13.097999572753906,,9.442999839782715,
123459.31+131902.35,APASSJ123459.27+131902.8,188.746986,13.317469,16.988000869750977,0.09300000220537186,16.743000030517578,0.1770000010728836,16.892000198364258,0.0,16.398000717163086,0.08799999952316284,15.751999855041504,-0.0,0.020379996749397833,-0.006829992162238341,0.004299983856981271,0.004299983856981271,14.196000099182129,0.029999999329447746,13.503000259399414,0.03099999949336052,13.312999725341797,0.02800000086426735,15.6799516677856,0.0156160732731223,16.1078586578369,0.0017489823512733,13.178999900817871,0.02500000037252903,13.130999565124512,0.03099999949336052,12.053999900817871,,8.85200023651123,
HE 1233-0519,APASSJ123537.60-053537.9,188.906694,-5.593863,16.51300048828125,0.0,16.29400062561035,0.06400000303983688,16.62700080871582,0.25099998712539673,16.59000015258789,0.05400000140070915,16.743999481201172,-0.0,0.02477001526131062,-0.0219899884541519,0.004499999886320438,0.004499999886320438,16.722999572753906,0.1509999930858612,16.785999298095703,,15.215999603271484,,,,,,,,,,,,,
J123541.61+520611.8,APASSJ123541.63+520611.5,188.923468,52.103198,17.195999145507812,0.10899999737739563,17.077999114990234,0.14100000262260437,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.0017499995692560333,0.027309995493851602,0.005000004148314474,0.005000004148314474,,,,,,,17.7665958404541,0.0409408584237099,17.3857097625732,0.0206162389367819,17.459999084472656,0.17299999296665192,16.80500030517578,,13.07800006866455,,9.241999626159668,
PG 1233+338,APASSJ123611.32+333050.3,189.047184,33.513999,15.65999984741211,0.024000000208616257,15.72700023651123,0.09799999743700027,15.621000289916992,0.014999999664723873,15.852999687194824,0.13899999856948853,99.9990005493164,9.99899959564209,-0.03287998952146154,0.02801998853101395,0.004499999886320438,0.004499999886320438,16.106000900268555,0.0860000029206276,16.163999557495117,0.20399999618530273,15.845999717712402,,,,,,16.496999740600586,0.09600000083446503,16.643999099731445,,12.906999588012695,,9.295000076293945,
EC 12336-1625,APASSJ123613.83-164152.9,189.057656,-16.698037,15.027000427246094,0.08299999684095383,15.10099983215332,0.0729999989271164,14.982999801635742,0.04600000008940697,15.314000129699707,0.029999999329447746,15.732000350952148,-0.0,,,,,,,,,,,,,,,,,,,,,,
PG 1234+482,APASSJ123645.05+475521.4,189.187727,47.922636,14.043999671936035,0.02500000037252903,14.40999984741211,0.026000000536441803,14.038999557495117,0.03500000014901161,14.666000366210938,0.006000000052154064,15.083000183105469,0.0820000022649765,-0.08156987896654755,-0.05955983942840248,0.004200012062938185,0.004200012062938185,14.97700023651123,0.0430000014603138,14.954999923706055,0.0729999989271164,14.937000274658203,0.10599999874830246,,,,,14.87600040435791,0.03400000184774399,14.956000328063965,0.07000000029802322,13.119999885559082,,9.182000160217285,
GD266,APASSJ123752.76+373030.4,189.469863,37.508468,16.297000885009766,0.05700000002980232,15.692999839782715,0.05000000074505806,15.979000091552734,0.04699999839067459,15.489999771118164,0.07199999690055847,15.506999969482422,0.12200000137090683,-0.06126983935246244,-0.12080015876563266,0.0037000078009441495,0.0037000078009441495,14.406000137329102,0.028999999165534973,14.043000221252441,0.032999999821186066,13.998000144958496,0.05400000140070915,,,19.5576705932617,0.0726911202073097,13.925999641418457,0.027000000700354576,13.88700008392334,0.03999999910593033,12.789999961853027,,9.357999801635742,
J123819.28+080309.7,APASSJ123819.26+080309.0,189.580271,8.052526,16.573999404907227,0.023000000044703484,16.652999877929688,0.02800000086426735,16.527999877929688,0.057999998331069946,16.77199935913086,0.09099999815225601,99.9990005493164,9.99899959564209,-0.032109984022099525,0.016260011398117058,0.00560001581106917,0.00560001581106917,16.44499969482422,0.12200000137090683,17.520000457763672,,16.805999755859375,,17.4334754943848,0.0149765117093921,16.6122722625732,0.00599546637386084,,,,,,,,
L 327-186; LTT 4816,APASSJ123849.09-494801.0,189.704561,-49.800284,13.98900032043457,0.004999999888241291,13.77400016784668,0.012000000104308128,13.819000244140625,0.014999999664723873,13.923999786376953,0.014000000432133675,14.079999923706055,0.023000000044703484,,,,,,,,,,,,,,,,,,,,,,
PG 1237-029; SDSS,APASSJ124009.37-031013.6,190.039052,-3.170456,16.291000366210938,0.09700000286102295,15.88599967956543,0.04899999871850014,15.96500015258789,0.03200000151991844,15.982999801635742,0.050999999046325684,99.9990005493164,9.99899959564209,-0.2140498792869039,0.04872995887126308,0.005000004148314474,0.005000004148314474,15.970999717712402,0.06800000369548798,15.92199993133545,0.1379999965429306,15.753999710083008,0.25,19.8560829162598,0.183076649904251,16.8358173370361,0.0296612996608019,15.96399974822998,0.07400000095367432,16.38800048828125,0.32199999690055847,12.621000289916992,,9.029000282287598,
J124026.16+095912.1,APASSJ124026.18+095912.4,190.109086,9.986804,16.69499969482422,0.0560000017285347,16.860000610351562,0.16599999368190765,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.05565996252698824,0.0017300016907029203,0.00560001581106917,0.00560001581106917,,,,,,,15.4761199951172,0.00599275203421712,15.9231224060059,0.00438081147149205,,,,,,,,
J124140.03-073305.7,APASSJ124139.98-073305.7,190.416607,-7.55159,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.884000778198242,0.054999999701976776,16.982999801635742,0.08500000089406967,99.9990005493164,9.99899959564209,-0.1750100389472209,0.02789999962260481,0.006099984057073016,0.006099984057073016,16.631999969482422,0.1289999932050705,17.658000946044922,,16.284000396728516,,20.4381256103516,0.167978137731552,17.7055282592773,0.0278629753738642,16.604999542236328,0.11699999868869781,16.179000854492188,,12.241000175476074,,8.692000389099121,
LB 261,APASSJ124201.93+750844.2,190.508064,75.145612,14.961999893188477,0.032999999821186066,14.845000267028809,0.02800000086426735,14.845000267028809,0.125,14.744000434875488,0.04100000113248825,99.9990005493164,9.99899959564209,-0.19007999362656847,-0.031179995494312607,0.005000004148314474,0.005000004148314474,,,,,,,,,,,10.810999870300293,0.023000000044703484,10.654999732971191,0.019999999552965164,10.607000350952148,0.0430000014603138,9.781999588012695,0.48100000619888306
GD479,APASSJ124320.65+645254.9,190.836051,64.881936,16.618000030517578,0.07900000363588333,16.836999893188477,0.00800000037997961,16.354000091552734,,16.81800079345703,,,,-0.11188008502358571,-0.10704996093409136,0.00510001195834775,0.00510001195834775,,,,,,,17.7826633453369,0.0655312612652779,16.7923831939697,0.0269039999693632,,,,,,,,
J124341.71+480534.6,APASSJ124341.71+480534.1,190.923792,48.092827,16.979000091552734,-0.0,16.820999145507812,-0.0,16.82699966430664,0.00800000037997961,17.316999435424805,0.08699999749660492,99.9990005493164,9.99899959564209,-0.09011016081785783,0.03105000068899244,0.005500008001035894,0.005500008001035894,,,,,,,17.3649196624756,0.0339326523244381,17.1076431274414,0.0127926776185632,17.075000762939453,0.12700000405311584,17.20199966430664,0.49900001287460327,12.78600025177002,,9.423999786376953,
J124407.66+582351.8,APASSJ124407.55+582351.5,191.031496,58.397663,17.049999237060547,0.16099999845027924,17.253000259399414,0.25099998712539673,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.013719995968131116,-0.010900007782765897,0.0054000001910026185,0.0054000001910026185,,,,,,,15.4346475601196,0.0202675685286522,15.9613771438599,0.00969940330833197,,,,,,,,
PG 1241+235; LB 16,APASSJ124416.56+231410.0,191.069015,23.236138,15.473999977111816,0.03700000047683716,15.666999816894531,0.15399999916553497,15.397000312805176,0.03700000047683716,15.782999992370605,0.032999999821186066,99.9990005493164,9.99899959564209,0.012300012349442113,-0.011520000134623842,0.00510001195834775,0.00510001195834775,16.208999633789062,0.08500000089406967,16.54800033569336,0.24500000476837158,16.89299964904785,,14.1066980361938,0.00709309428930283,14.695011138916,0.00468120351433754,16.51799964904785,0.09399999678134918,16.71299934387207,0.3659999966621399,12.932999610900879,,8.916999816894531,
PG 1241-010; SDSS,APASSJ124428.55-011900.3,191.118973,-1.316761,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.06018011990818195,-0.17517995584057644,0.004200012062938185,0.004200012062938185,14.418999671936035,0.04500000178813934,14.536999702453613,0.09799999743700027,13.918999671936035,,12.8381910324097,0.0068960259668529,13.5197887420654,0.00534999743103981,13.751999855041504,0.028999999165534973,13.57699966430664,0.039000000804662704,12.024999618530273,,8.722000122070312,0.4449999928474426
WD 1241-798,APASSJ124450.89-800923.5,191.212043,-80.15654,16.857999801635742,0.061000000685453415,16.084999084472656,0.0430000014603138,16.461000442504883,0.00800000037997961,16.0310001373291,0.020999999716877937,16.13599967956543,-0.0,-0.4345596127677709,0.36415078793652356,0.015099983829713892,0.015099983829713892,15.034000396728516,0.04800000041723251,14.833999633789062,0.06800000369548798,14.602999687194824,0.11999999731779099,,,,,,,,,,,,
WD 1242-105,APASSJ124452.37-105109.6,191.218213,-10.852669,15.027999877929688,0.027000000700354576,14.71399974822998,0.028999999165534973,14.812999725341797,0.02800000086426735,14.762999534606934,0.04100000113248825,14.781999588012695,0.05299999937415123,-0.34494012070354074,-0.07092000305419788,0.004200012062938185,0.004200012062938185,14.229999542236328,0.03200000151991844,14.065999984741211,0.029999999329447746,14.083000183105469,0.05999999865889549,,,,,,,,,,,,
(UM 517;LEDA 43016),APASSJ124538.54+011617.9,191.410622,1.271663,16.503000259399414,0.09099999815225601,16.461000442504883,0.14100000262260437,16.44300079345703,0.05299999937415123,16.673999786376953,0.0989999994635582,99.9990005493164,9.99899959564209,-0.03463999273662921,0.004179996176389977,0.005699988014384871,0.005699988014384871,,,,,,,,,15.8884162902832,0.00463299080729485,,,,,,,,
EC 12431-1929,APASSJ124548.90-194601.8,191.453758,-19.767174,16.53700065612793,0.13699999451637268,16.361000061035156,0.03999999910593033,16.386999130249023,0.026000000536441803,16.51300048828125,0.020999999716877937,99.9990005493164,9.99899959564209,-0.05612003733403981,-0.04368995978438761,0.005199984161663451,0.005199984161663451,16.395000457763672,0.10199999809265137,15.947999954223633,,15.680999755859375,,19.6207237243652,0.16480864584446,17.0759868621826,0.020152835175395,16.566999435424805,0.11599999666213989,16.39699935913086,0.3089999854564667,12.682999610900879,,9.003999710083008,
SCR_1246-1236,APASSJ124600.51-123616.5,191.502163,-12.604595,15.75,0.009999999776482582,15.618000030517578,0.032999999821186066,15.534000396728516,0.017999999225139618,15.717000007629395,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
EC_12438-1346,APASSJ124630.34-140240.3,191.626422,-14.044541,16.35700035095215,0.19200000166893005,16.266000747680664,0.10999999940395355,16.22599983215332,0.06800000369548798,16.483999252319336,0.10700000077486038,99.9990005493164,9.99899959564209,-0.0219899884541519,0.00896000401553465,0.006300000086412183,0.006300000086412183,16.523000717163086,0.11999999731779099,15.781000137329102,,16.81399917602539,,16.4827117919922,0.0333484038710594,16.1115112304688,0.0110426917672157,16.56800079345703,0.10300000011920929,16.31599998474121,0.2709999978542328,12.809000015258789,,8.484999656677246,
J124703.27+493423.6,APASSJ124703.31+493424.0,191.763829,49.573343,16.579999923706055,0.02800000086426735,16.46299934387207,0.22599999606609344,16.65999984741211,0.3059999942779541,16.524999618530273,0.2619999945163727,99.9990005493164,9.99899959564209,0.006389999953171355,0.046109880713629536,0.00560001581106917,0.00560001581106917,,,,,,,16.9835262298584,0.0281238239258528,16.4969692230225,0.0148125104606152,17.350000381469727,0.1809999942779541,16.613000869750977,,12.97700023651123,,9.376999855041504,
G61-17,APASSJ124714.40+144231.7,191.810026,14.708829,16.104999542236328,0.08399999886751175,15.833000183105469,0.013000000268220901,15.907999992370605,0.04100000113248825,15.892999649047852,0.032999999821186066,99.9990005493164,9.99899959564209,-0.35742996842600405,0.14972004282753915,0.004899995929008583,0.004899995929008583,15.802000045776367,0.06700000166893005,15.626999855041504,0.13600000739097595,15.720999717712402,0.21699999272823334,,,,,15.88700008392334,0.06400000303983688,16.382999420166016,0.2930000126361847,12.845999717712402,,9.232999801635742,
EC 12448-1232,APASSJ124726.43-124838.2,191.86015,-12.810614,14.838000297546387,0.035999998450279236,14.692999839782715,0.05900000035762787,14.682999610900879,0.014000000432133675,14.678000450134277,-0.0,14.885000228881836,-0.0,-0.19684007711475715,0.023159987540566362,0.01670000401645666,0.01670000401645666,15.017999649047852,0.03700000047683716,15.008000373840332,0.06499999761581421,14.793000221252441,0.12300000339746475,15.2127523422241,0.01962068118155,15.0190582275391,0.0070296018384397,,,,,,,,
J124847.59+415308.6,APASSJ124847.62+415307.9,192.198425,41.885549,16.562000274658203,0.1459999978542328,16.393999099731445,0.0949999988079071,16.27199935913086,-0.0,16.63800048828125,-0.0,99.9990005493164,9.99899959564209,-0.014240015298128128,-0.07142004251363687,0.0054000001910026185,0.0054000001910026185,16.378000259399414,0.11900000274181366,16.172000885009766,0.23800000548362732,16.06100082397461,,17.2279472351074,0.0554216057062149,16.7689666748047,0.0149096762761474,16.990999221801758,0.11999999731779099,16.684999465942383,0.31200000643730164,12.496000289916992,,9.437000274658203,
124901.91+121613.01,APASSJ124901.93+121612.2,192.258042,12.270076,16.909000396728516,0.1379999965429306,16.677000045776367,0.13899999856948853,16.82699966430664,-0.0,16.658000946044922,-0.0,99.9990005493164,9.99899959564209,-0.06271992169786245,-0.023220000002766028,0.006800003939133603,0.006800003939133603,,,,,,,16.9483833312988,0.0442699044942856,16.9166469573975,0.0307413376867771,,,,,,,,
LB 244,APASSJ124916.40+571801.0,192.318352,57.300285,16.573999404907227,0.13300000131130219,16.5,0.11999999731779099,16.27400016784668,-0.0,16.750999450683594,-0.0,99.9990005493164,9.99899959564209,-0.04493016058404464,-0.014860007649986073,0.00560001581106917,0.00560001581106917,16.70800018310547,0.13699999451637268,16.422000885009766,,16.941999435424805,,,,,,17.711000442504883,0.19599999487400055,17.398000717163086,,13.243000030517578,,9.538000106811523,
SDSS_J124930.69+030600.1,APASSJ124930.67+030600.0,192.377822,3.100023,16.642000198364258,0.02500000037252903,16.141000747680664,0.09000000357627869,16.141000747680664,0.16500000655651093,15.859000205993652,0.020999999716877937,15.824999809265137,-0.0,,,,,,,,,,,,,,,,,,,,,,
HE 1247-1130,APASSJ124954.17-114659.8,192.475709,-11.783287,15.244000434875488,0.06700000166893005,15.331999778747559,0.03200000151991844,15.189000129699707,0.04899999871850014,15.583999633789062,0.05900000035762787,15.954000473022461,0.10400000214576721,-0.009050003882293822,-0.042879960165009834,0.00560001581106917,0.00560001581106917,16.062000274658203,0.08100000023841858,15.911999702453613,0.16500000655651093,15.967000007629395,,14.0316276550293,0.0109872249886394,14.3995237350464,0.00443511409685016,16.38599967956543,0.08500000089406967,16.270000457763672,0.24300000071525574,12.835000038146973,,9.1899995803833,
GD319,APASSJ125004.36+550602.0,192.518195,55.100556,12.39799976348877,0.04100000113248825,12.258999824523926,0.013000000268220901,12.260000228881836,0.035999998450279236,12.282999992370605,0.04600000008940697,12.28499984741211,0.026000000536441803,-0.0846298826218117,-0.013190004301577574,0.0023000003693596227,0.002499998390703695,11.54800033569336,0.02199999988079071,11.086999893188477,0.017000000923871994,11.055999755859375,0.023000000044703484,,,,,10.994999885559082,0.023000000044703484,11.062999725341797,0.020999999716877937,10.982999801635742,0.08500000089406967,9.053999900817871,
EC 12477-1738; HE 1247-1738,APASSJ125021.99-175446.4,192.591631,-17.912895,16.191999435424805,0.2840000092983246,16.08799934387207,0.296999990940094,16.027000427246094,0.3230000138282776,15.692000389099121,-0.0,15.272000312805176,0.4519999921321869,-0.06126012158347294,-0.013309992391441483,0.004200012062938185,0.004200012062938185,13.501999855041504,0.024000000208616257,12.86299991607666,0.023000000044703484,12.60099983215332,0.03099999949336052,15.6916627883911,0.0278162080794573,15.9357748031616,0.0104952100664377,12.434000015258789,0.024000000208616257,12.220999717712402,0.02500000037252903,11.944000244140625,0.23800000548362732,9.170000076293945,
J125035.99+103509.7,APASSJ125036.04+103509.6,192.650202,10.586025,16.39699935913086,0.04899999871850014,16.488000869750977,0.07699999958276749,16.2549991607666,-0.0,16.79800033569336,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
SDSS_J125129.17+062152.13,APASSJ125129.15+062152.2,192.871483,6.364506,15.920000076293945,0.03700000047683716,16.222000122070312,0.14300000667572021,15.876999855041504,0.03500000014901161,16.422000885009766,0.10199999809265137,99.9990005493164,9.99899959564209,-0.006400007896445459,-0.007430003824993037,0.0043999920762871625,0.0043999920762871625,16.65999984741211,0.15000000596046448,17.489999771118164,,16.856000900268555,,14.4823055267334,0.0132489986717701,14.8313751220703,0.00618988601490855,,,,,,,,
EC 12489-2750,APASSJ125141.02-280647.3,192.920956,-28.113156,15.923999786376953,0.03700000047683716,16.23200035095215,0.02500000037252903,15.923999786376953,-0.0,16.350000381469727,-0.0,99.9990005493164,9.99899959564209,-0.01009000816338812,-0.019929996597056743,0.006400007896445459,0.006400007896445459,,,,,,,14.1871709823608,0.0132472943514585,14.7920484542847,0.00582657149061561,,,,,,,,
BPM 7755,APASSJ125148.62-611838.9,192.952621,-61.310817,15.763999938964844,0.08500000089406967,15.932000160217285,0.10400000214576721,15.677000045776367,0.10599999874830246,16.10700035095215,0.11699999868869781,99.9990005493164,9.99899959564209,-0.07400988033623435,-0.039809878580854274,0.019800000154646114,0.019800000154646114,,,,,,,,,,,,,,,,,,
(PB 4304),APASSJ125215.24+041043.6,193.063502,4.178784,16.14900016784668,0.07400000095367432,16.03700065612793,0.023000000044703484,15.973999977111816,-0.0,16.29800033569336,-0.0,99.9990005493164,9.99899959564209,0.011589984114834806,0.006800003939133603,0.0043999920762871625,0.0043999920762871625,16.024999618530273,0.09700000286102295,15.960000038146973,,16.878000259399414,,,,16.5391445159912,0.0045443968847394,15.845999717712402,0.06400000303983688,15.442000389099121,0.14900000393390656,12.303000450134277,,8.678000450134277,
GD 150; SDSS,APASSJ125217.20+154442.3,193.071667,15.745105,14.503000259399414,0.028999999165534973,14.656000137329102,0.03700000047683716,14.4350004196167,0.01899999938905239,14.932999610900879,0.0820000022649765,15.270999908447266,0.1080000028014183,-0.011159999849041924,-0.023140008488553576,0.0061999918671062915,0.0061999918671062915,15.218999862670898,0.04500000178813934,15.236000061035156,0.08299999684095383,15.395999908447266,0.13699999451637268,,,13.7842807769775,0.00107371911872178,15.520999908447266,0.05000000074505806,15.434000015258789,0.125,12.807000160217285,,9.116000175476074,
GD 151,APASSJ125223.27+175653.4,193.096987,17.948182,15.211999893188477,0.03099999949336052,15.159000396728516,0.0989999994635582,15.076000213623047,0.01899999938905239,15.26200008392334,0.09000000357627869,15.505999565124512,0.05000000074505806,-0.07216992162284441,0.0466401605081046,0.00460000810562633,0.005199984161663451,15.64900016784668,0.0729999989271164,15.85200023651123,0.17000000178813934,15.262999534606934,,14.7222127914429,0.0163821708410978,14.9314098358154,0.011512110941112,,,,,,,,
J125241.93+191527.2,APASSJ125241.99+191527.0,193.174966,19.257523,16.731000900268555,0.12399999797344208,16.591999053955078,0.11100000143051147,16.527999877929688,-0.0,16.82699966430664,-0.0,99.9990005493164,9.99899959564209,0.01725998390611494,-0.01600999166839756,0.005500008001035894,0.005500008001035894,,,,,,,16.1268558502197,0.032777726650238,16.4096565246582,0.0217994805425406,,,,,,,,
J125434.64+371000.1,APASSJ125434.65+370959.8,193.644398,37.166635,16.316999435424805,0.15000000596046448,16.075000762939453,0.164000004529953,16.134000778198242,-0.0,16.47599983215332,-0.0,99.9990005493164,9.99899959564209,0.0027799991812571534,-0.006840000105512445,0.0047000159156596055,0.0047000159156596055,16.909000396728516,0.15399999916553497,16.458999633789062,0.23499999940395355,16.81100082397461,,,,,,17.395999908447266,0.19200000166893005,16.472999572753906,,12.97599983215332,,9.362000465393066,
EC 12522-2855,APASSJ125455.09-291152.4,193.729559,-29.197914,15.850000381469727,0.029999999329447746,15.843999862670898,0.03099999949336052,15.72599983215332,0.010999999940395355,16.073999404907227,0.050999999046325684,16.054000854492188,-0.0,-0.13299011770868674,0.033559991061338224,0.034199998481199145,0.034199998481199145,16.4060001373291,0.12099999934434891,16.222000122070312,0.20900000631809235,16.56999969482422,,,,15.3387308120728,0.00344555638730526,16.63599967956543,0.09099999815225601,16.819000244140625,,13.133000373840332,,9.439000129699707,
(BGK; SDSS),APASSJ125458.06-021838.2,193.741953,-2.310617,16.68199920654297,0.00800000037997961,16.611000061035156,0.050999999046325684,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.015549983982054982,-0.05750999916926958,0.005699988014384871,0.005699988014384871,16.908000946044922,0.15600000321865082,16.722999572753906,,16.200000762939453,,16.3744926452637,0.0335310027003288,16.5213050842285,0.0154625065624714,17.235000610351562,0.16099999845027924,17.045000076293945,0.5410000085830688,12.593000411987305,,9.189000129699707,
HZ 34,APASSJ125514.72+373228.5,193.811372,37.541269,15.501999855041504,0.014000000432133675,15.668000221252441,0.03200000151991844,15.543000221252441,0.035999998450279236,15.76099967956543,0.11900000274181366,15.897000312805176,-0.0,-0.02454998375469586,-0.011940012063860195,0.0043999920762871625,0.0043999920762871625,15.833000183105469,0.08399999886751175,15.520999908447266,0.10599999874830246,15.449999809265137,0.13899999856948853,,,,,,,,,,,,
J125516.04+161346.0,APASSJ125515.98+161346.3,193.816611,16.229541,16.378000259399414,0.05999999865889549,16.43899917602539,0.07800000160932541,16.277000427246094,0.03400000184774399,16.726999282836914,0.12300000339746475,16.624000549316406,-0.0,-0.0635698794212658,0.012939983753312845,0.005500008001035894,0.005500008001035894,,,,,,,15.2977056503296,0.0195952486246824,15.6700286865234,0.0120726767927408,,,,,,,,
GD 320,APASSJ125526.26+475719.5,193.859425,47.955429,16.469999313354492,-0.04699999839067459,16.572999954223633,-0.0,16.32699966430664,0.0729999989271164,16.656999588012695,0.0,16.554000854492188,-0.0,-0.09942011747625656,-0.04325004083511885,0.00560001581106917,0.00560001581106917,,,,,,,,,16.5834445953369,0.00596281653270125,,,,,,,,
HS 1253+1033,APASSJ125627.93+101713.4,194.116401,10.287071,16.045000076293945,0.05000000074505806,15.732999801635742,0.06300000101327896,15.833000183105469,0.041999999433755875,15.795000076293945,0.020999999716877937,99.9990005493164,9.99899959564209,0.02441998731228523,-0.036219958565197885,0.006000011853757314,0.006000011853757314,,,,,,,16.819450378418,0.030403696000576,16.5636157989502,0.014211542904377,,,,,,,,
EC 12540-1318,APASSJ125639.51-133441.7,194.164664,-13.578268,15.987000465393066,0.054999999701976776,16.020999908447266,0.05999999865889549,15.934000015258789,0.0430000014603138,16.176000595092773,0.0860000029206276,15.859000205993652,0.0689999982714653,-0.009539999791741138,0.031590001526637934,0.004200012062938185,0.004200012062938185,14.49899959564209,0.032999999821186066,13.972999572753906,0.050999999046325684,13.706000328063965,0.050999999046325684,15.0247507095337,0.0298335552215576,15.4105567932129,0.00788779370486736,13.531999588012695,0.02500000037252903,13.366000175476074,0.03500000014901161,12.614999771118164,,8.98900032043457,
GD 153; BPM 88611; SDSS,APASSJ125702.30+220150.2,194.259596,22.030625,13.111000061035156,0.12999999523162842,13.321999549865723,0.04800000041723251,13.164999961853027,0.09700000286102295,13.571000099182129,0.07000000029802322,14.206000328063965,0.5619999766349792,-0.03696984094858635,-0.201099956757389,0.001299999621551251,0.001299999621551251,14.01200008392334,0.02500000037252903,14.208999633789062,0.03700000047683716,14.307999610900879,0.06199999898672104,,,13.4444379806519,0.00537468446418643,14.376999855041504,0.028999999165534973,14.49899959564209,0.05900000035762787,12.817999839782715,,9.279999732971191,
GD321,APASSJ125804.28+501445.1,194.51784,50.245888,16.823999404907227,0.00800000037997961,16.666000366210938,0.14100000262260437,16.655000686645508,0.010999999940395355,16.562999725341797,0.02800000086426735,,,-0.19157003407599404,-0.007779995758028235,0.0047000159156596055,0.0047000159156596055,16.365999221801758,0.11900000274181366,16.124000549316406,0.23499999940395355,15.619999885559082,0.20200000703334808,,,18.0434303283691,0.034829244017601,15.890999794006348,0.05400000140070915,16.628999710083008,0.2919999957084656,13.062999725341797,,9.392000198364258,
SDSS_J125941.88-003928.8,APASSJ125941.85-003929.4,194.924394,-0.658179,16.91900062561035,0.050999999046325684,16.854999542236328,0.22300000488758087,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.009569988014845876,-0.004079987957084086,0.00510001195834775,0.00510001195834775,16.343000411987305,0.09200000017881393,16.134000778198242,0.164000004529953,15.64900016784668,,15.9554767608643,0.0321427136659622,16.384464263916,0.0213542878627777,16.413999557495117,0.07599999755620956,16.97800064086914,0.5120000243186951,12.262999534606934,,9.194999694824219,
LTT 13742,APASSJ125946.36+273405.0,194.943193,27.568079,15.704000473022461,-0.028999999165534973,15.470000267028809,-0.0,15.479000091552734,-0.0,15.470000267028809,-0.0,15.310999870300293,0.13099999725818634,-0.32545007416047156,0.07022987774689682,0.004200012062938185,0.004200012062938185,15.131999969482422,0.04699999839067459,14.97700023651123,0.07599999755620956,14.986000061035156,0.08900000154972076,20.7646961212158,0.103007599711418,16.7398662567139,0.00471798097714782,15.005999565124512,0.03799999877810478,15.3100004196167,0.1080000028014183,12.835000038146973,,9.248000144958496,
PG 1257+032; PB 4421; SDSS,APASSJ125956.64+025556.2,194.986011,2.932294,15.663000106811523,0.04600000008940697,15.633999824523926,0.024000000208616257,15.557000160217285,0.014000000432133675,15.821000099182129,0.041999999433755875,16.19300079345703,0.1509999930858612,-0.09479015716351569,0.029790000917273574,0.0038999878142931266,0.0038999878142931266,16.09000015258789,0.09200000017881393,15.956000328063965,0.1589999943971634,15.199999809265137,,15.2397232055664,0.0175228957086802,15.3706188201904,0.00779320066794753,16.29800033569336,0.08399999886751175,16.31599998474121,0.29499998688697815,12.706999778747559,,8.706999778747559,
WD 1257+037,APASSJ130008.75+032831.1,195.036471,3.475316,16.489999771118164,0.035999998450279236,15.819999694824219,0.032999999821186066,16.12700080871582,0.035999998450279236,15.630000114440918,0.00800000037997961,15.409000396728516,0.014999999664723873,,,,,,,,,,,,,,,,,,,,,,
J130014.77+181734.4,APASSJ130014.73+181733.9,195.061412,18.292776,16.711000442504883,0.13899999856948853,16.378000259399414,0.032999999821186066,16.52899932861328,-0.0,16.336000442504883,-0.0,99.9990005493164,9.99899959564209,-0.09725004274514504,0.016949987730185967,0.005199984161663451,0.005199984161663451,16.27400016784668,0.0989999994635582,16.011999130249023,0.1469999998807907,16.107999801635742,0.27300000190734863,20.319299697876,0.203264892101288,17.5702610015869,0.0377482511103153,16.534000396728516,0.10499999672174454,16.231000900268555,0.2669999897480011,12.79699993133545,,8.892000198364258,
LB 2520,APASSJ130035.17+590415.7,195.146569,59.07105,15.281999588012695,0.04800000041723251,15.310999870300293,0.028999999165534973,15.156999588012695,0.05000000074505806,15.498000144958496,0.013000000268220901,15.630999565124512,0.07000000029802322,0.03767004091059789,0.0730900777853094,0.004799988118975307,0.004799988118975307,,,,,,,15.3123550415039,0.00241417647339404,15.3300466537476,0.00172919628676027,15.748000144958496,0.04699999839067459,15.829000473022461,0.12300000339746475,12.803999900817871,,9.508999824523926,
(SDSS; 2MASS),APASSJ130110.51+010739.5,195.293821,1.12766,16.503999710083008,0.06800000369548798,16.315000534057617,0.10100000351667404,16.302000045776367,-0.0,16.488000869750977,-0.0,99.9990005493164,9.99899959564209,0.031240007956512272,0.008859995796228759,0.0054000001910026185,0.0054000001910026185,16.285999298095703,0.12099999934434891,16.084999084472656,,16.13800048828125,,,,17.025110244751,0.0076345163397491,16.74799919128418,0.10400000214576721,16.475000381469727,,12.82800006866455,,9.244999885559082,
GD484,APASSJ130121.32+671307.8,195.338849,67.218834,16.854000091552734,0.09300000220537186,16.513999938964844,0.05900000035762787,16.6560001373291,,16.344999313354492,,,,,,,,,,,,,,,,,,,,,,,,,
BPM 7961,APASSJ130131.04-723447.1,195.379341,-72.579776,15.239999771118164,0.054999999701976776,15.229000091552734,0.027000000700354576,15.116000175476074,0.054999999701976776,15.414999961853027,0.03700000047683716,15.791000366210938,0.04800000041723251,0.08543015792383812,-0.009150012101599714,0.017999999545281753,0.017999999545281753,,,,,,,,,,,,,,,,,,
J130247.97-005002.7,APASSJ130247.79-005002.9,195.699152,-0.834146,16.801000595092773,0.02800000086426735,16.534000396728516,0.05000000074505806,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.1904900389490649,0.005309999914970831,0.0054000001910026185,0.0054000001910026185,16.445999145507812,0.11599999666213989,16.049999237060547,,16.073999404907227,,19.5483837127686,0.147956371307373,17.3766746520996,0.0324499532580376,16.347999572753906,0.0860000029206276,16.593000411987305,0.3310000002384186,12.267999649047852,,8.911999702453613,
PG 1300-099,APASSJ130316.60-100911.3,195.819182,-10.153146,16.235000610351562,0.04100000113248825,16.1200008392334,0.08699999749660492,16.111000061035156,0.01600000075995922,16.32699966430664,0.10999999940395355,16.371000289916992,-0.0,-0.0718199968105182,-0.013050000325165456,0.006000011853757314,0.006000011853757314,16.448999404907227,0.10499999672174454,16.263999938964844,0.21199999749660492,15.79800033569336,,16.3255939483643,0.00769767910242081,16.2139377593994,0.00312222028151155,16.62299919128418,0.11100000143051147,16.37299919128418,,12.626999855041504,,9.03499984741211,
LB 248,APASSJ130332.00+541224.4,195.883346,54.206794,15.619999885559082,0.00800000037997961,15.732000350952148,0.014000000432133675,15.515000343322754,0.14300000667572021,15.904000282287598,0.017000000923871994,99.9990005493164,9.99899959564209,0.0036399961572897155,0.00707000435795635,0.00510001195834775,0.00510001195834775,16.270999908447266,0.11599999666213989,16.26799964904785,0.23399999737739563,16.944000244140625,,,,14.8417387008667,0.00327350571751595,16.77199935913086,0.0989999994635582,17.017000198364258,0.3930000066757202,13.170000076293945,,8.881999969482422,
GD323,APASSJ130432.09+592733.3,196.133719,59.459273,14.270000457763672,0.03700000047683716,14.432000160217285,0.026000000536441803,14.265000343322754,0.052000001072883606,14.63599967956543,0.023000000044703484,14.954000473022461,0.050999999046325684,-0.08192988170776516,0.06723000115016475,0.013600007878267206,0.013600007878267206,14.97700023651123,0.0430000014603138,15.0600004196167,0.09200000017881393,15.112000465393066,0.13300000131130219,13.4520092010498,0.00938995182514191,14.1881065368652,0.00782017409801483,15.267000198364258,0.035999998450279236,15.64900016784668,0.10199999809265137,13.269000053405762,,9.571999549865723,
PG 1305+018,APASSJ130754.51+013210.6,196.977126,1.536296,15.182000160217285,0.03099999949336052,15.180999755859375,0.06700000166893005,15.072999954223633,0.010999999940395355,15.265000343322754,0.06800000369548798,14.720999717712402,0.07800000160932541,,,,,,,,,,,,,,,,,,,,,,
BGK; SDSS,APASSJ130820.70+001329.4,197.086284,0.224848,16.395999908447266,0.035999998450279236,16.288000106811523,0.11900000274181366,16.285999298095703,0.013000000268220901,16.58099937438965,0.10899999737739563,99.9990005493164,9.99899959564209,-0.0952300826611463,-0.045989999853190966,0.005000004148314474,0.005000004148314474,16.482999801635742,0.16200000047683716,16.405000686645508,0.2680000066757202,15.5649995803833,,,,16.4206523895264,0.00600645830854774,16.97599983215332,0.14300000667572021,16.566999435424805,,12.531999588012695,,8.925999641418457,
WD 1309+853,APASSJ130843.22+850225.4,197.180087,85.040391,16.83300018310547,-0.0,16.023000717163086,-0.0,16.393999099731445,0.01899999938905239,15.770000457763672,0.032999999821186066,99.9990005493164,9.99899959564209,0.205160045879893,-0.24963984615169466,0.004100003843632294,0.004100003843632294,14.685999870300293,0.03400000184774399,14.458999633789062,0.06300000101327896,14.342000007629395,0.09000000357627869,,,,,,,,,,,,
HE 1307-0059,APASSJ130941.71-011506.6,197.423826,-1.251842,16.007999420166016,0.03099999949336052,16.027999877929688,0.10300000011920929,15.920999526977539,0.029999999329447746,16.211000442504883,0.09399999678134918,16.360000610351562,0.07500000298023224,0.021930012007942423,-0.02966000283777248,0.005299991971696727,0.005299991971696727,16.41699981689453,0.10899999737739563,16.44099998474121,0.23800000548362732,15.807999610900879,,15.4669256210327,0.00380641547963023,15.6635551452637,0.00181345455348492,,,,,,,,
GD 154,APASSJ130957.43+350947.4,197.489331,35.163189,15.491999626159668,0.08500000089406967,15.345999717712402,0.07199999690055847,15.390999794006348,0.0989999994635582,15.388999938964844,0.057999998331069946,15.71399974822998,0.03099999949336052,-0.23475995112676173,0.024149988530552946,0.003999996033599018,0.003999996033599018,15.343999862670898,0.050999999046325684,15.39799976348877,0.09600000083446503,14.98900032043457,,,,,,15.175000190734863,0.03999999910593033,15.190999984741211,0.09000000357627869,12.196999549865723,0.25200000405311584,8.9399995803833,
J131023.76+140419.8,APASSJ131023.71+140418.5,197.598809,14.071817,16.659000396728516,-0.0,16.339000701904297,-0.0,16.468000411987305,0.10199999809265137,99.9990005493164,9.99899959564209,16.538999557495117,0.3869999945163727,-0.049240079533774406,-0.14290991675807163,0.004899995929008583,0.004899995929008583,15.836000442504883,0.07599999755620956,15.88700008392334,0.18799999356269836,15.67199993133545,,21.8215007781982,0.483022809028625,17.7617053985596,0.0433499105274677,15.994000434875488,0.06300000101327896,15.925999641418457,0.18400000035762787,12.939000129699707,,9.345000267028809,
HS 1308+1646,APASSJ131106.03+163103.1,197.775165,16.517541,15.883999824523926,0.09600000083446503,15.647000312805176,0.10000000149011612,15.642999649047852,0.0949999988079071,15.881999969482422,0.0949999988079071,99.9990005493164,9.99899959564209,-0.07108991994755343,-0.06360011975630186,0.0038999878142931266,0.0038999878142931266,15.72599983215332,0.06599999964237213,15.956999778747559,0.20600000023841858,15.156999588012695,,,,,,15.942000389099121,0.06599999964237213,16.19499969482422,0.24500000476837158,12.66100025177002,,9.307000160217285,
EC 13085-3010,APASSJ131117.27-302558.6,197.821995,-30.432947,15.208000183105469,0.05299999937415123,15.152999877929688,0.04600000008940697,15.065999984741211,0.04100000113248825,15.331999778747559,0.050999999046325684,15.730999946594238,0.14800000190734863,-0.14186016196617857,-0.07891992063377984,0.005500008001035894,0.005500008001035894,15.484000205993652,0.05700000002980232,15.755000114440918,0.09700000286102295,15.550999641418457,0.19499999284744263,,,,,15.678999900817871,0.04500000178813934,15.968999862670898,0.1550000011920929,13.130000114440918,,9.538000106811523,
PG 1310+583,APASSJ131258.18+580510.4,198.242425,58.086245,14.359999656677246,0.07999999821186066,13.986000061035156,0.07800000160932541,14.144000053405762,0.06499999761581421,14.130000114440918,0.0,14.298999786376953,0.023000000044703484,0.19162007665727288,-0.08184995895135216,0.0038999878142931266,0.0038999878142931266,14.015999794006348,0.02800000086426735,14.003999710083008,0.04500000178813934,14.081000328063965,0.0729999989271164,16.19970703125,0.0165404640138149,14.9478549957275,0.00514890439808369,13.991999626159668,0.027000000700354576,14.118000030517578,0.03999999910593033,12.696999549865723,,9.493000030517578,
HE 1310-0337,APASSJ131328.28-035320.8,198.367839,-3.889117,16.393999099731445,0.010999999940395355,16.356000900268555,0.019999999552965164,16.343000411987305,0.04399999976158142,16.499000549316406,0.05000000074505806,99.9990005493164,9.99899959564209,-0.07412003687932156,-0.025040015680133365,0.0071999999818217475,0.0071999999818217475,16.54400062561035,0.12300000339746475,16.46299934387207,,16.768999099731445,,15.6839542388916,0.00687390845268965,15.9715461730957,0.00459828460589051,17.309999465942383,0.20200000703334808,16.94499969482422,0.5149999856948853,12.631999969482422,,8.774999618530273,
J131336.95+573800.5,APASSJ131336.76+573757.2,198.403196,57.632581,17.100000381469727,-0.06800000369548798,16.815000534057617,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.1991998840821907,-0.33221987541764975,0.004799988118975307,0.004799988118975307,16.604999542236328,0.14900000393390656,16.49799919128418,,15.99899959564209,,21.9666328430176,0.270577102899551,18.4409236907959,0.0292979162186384,16.841999053955078,0.10000000149011612,17.49799919128418,,13.234999656677246,,9.32699966430664,
EC 13109-3035,APASSJ131341.60-305134.6,198.423352,-30.859621,14.45300006866455,0.017999999225139618,14.477999687194824,0.023000000044703484,14.366000175476074,0.032999999821186066,14.687000274658203,0.05999999865889549,14.97700023651123,0.050999999046325684,0.0283499997749459,-0.07656983798369765,0.004499999886320438,0.004499999886320438,14.930999755859375,0.03500000014901161,15.125,0.05299999937415123,14.914999961853027,0.0949999988079071,,,,,15.256999969482422,0.03700000047683716,15.255999565124512,0.09099999815225601,13.104999542236328,,8.892000198364258,
PG 1311+129; LP 497-114; SDSS,APASSJ131351.31+124007.6,198.463795,12.668798,16.26099967956543,0.04600000008940697,16.434999465942383,0.05900000035762787,16.125999450683594,0.04699999839067459,16.468000411987305,0.04500000178813934,99.9990005493164,9.99899959564209,0.051699958567041904,-0.1415800754330121,0.004899995929008583,0.004899995929008583,16.555999755859375,0.12800000607967377,17.523000717163086,,16.5310001373291,,16.0388412475586,0.0327836982905865,15.865834236145,0.0179415941238403,17.18400001525879,0.17100000381469727,16.371999740600586,0.2879999876022339,12.835000038146973,,9.029999732971191,
EC 13123-2523,APASSJ131503.84-253900.2,198.76602,-25.650067,15.496999740600586,0.04399999976158142,15.711999893188477,0.05999999865889549,15.496000289916992,0.03999999910593033,15.909000396728516,0.07800000160932541,15.82800006866455,0.10599999874830246,-0.001569999631101382,-0.01523998780612601,0.004100003843632294,0.004100003843632294,14.97700023651123,0.04699999839067459,14.531000137329102,0.054999999701976776,14.277000427246094,0.06199999898672104,,,,,14.015999794006348,0.027000000700354576,14.012999534606934,0.0430000014603138,13.003000259399414,,9.23900032043457,
HZ 43,APASSJ131621.66+290553.8,199.090258,29.098285,12.71500015258789,0.09000000357627869,12.65999984741211,0.0,12.736000061035156,0.1420000046491623,12.654999732971191,0.0560000017285347,12.086999893188477,0.0820000022649765,,,,,,,,,,,,,,,,,,,,,,
EC 13140-1520; LHS 2712,APASSJ131643.41-153606.0,199.180912,-15.601693,14.831000328063965,0.05900000035762787,14.788999557495117,0.032999999821186066,15.024999618530273,0.5770000219345093,14.987000465393066,0.05900000035762787,15.638999938964844,0.6439999938011169,-0.22634999477304518,-0.6695315998513252,0.004799988118975307,0.004799988118975307,15.17199993133545,0.04899999871850014,15.255999565124512,0.09099999815225601,15.322999954223633,0.20800000429153442,14.5942859649658,0.0140210753306746,14.7909078598022,0.0100663369521499,15.015999794006348,0.035999998450279236,14.946999549865723,0.07400000095367432,12.89900016784668,0.47600001096725464,9.220999717712402,
PG 1314-067,APASSJ131718.45-065928.9,199.326893,-6.99137,16.187000274658203,0.054999999701976776,16.054000854492188,0.01600000075995922,15.970999717712402,0.04899999871850014,16.275999069213867,0.10199999809265137,16.354999542236328,-0.0,-0.023270003293873742,-0.07401995826512575,0.004299983856981271,0.004299983856981271,16.277000427246094,0.12300000339746475,15.805999755859375,,14.98799991607666,,15.7496109008789,0.0250267181545496,15.9091348648071,0.0105876196175814,16.617000579833984,0.09000000357627869,16.635000228881836,0.2930000126361847,12.835000038146973,,9.331000328063965,
J131724.75+000237.3,APASSJ131724.71+000237.7,199.352978,0.043818,15.77299976348877,0.054999999701976776,16.08099937438965,0.057999998331069946,15.821999549865723,0.03700000047683716,16.298999786376953,0.0560000017285347,16.78499984741211,0.1940000057220459,-0.0216399965211167,0.01122001231124159,0.00510001195834775,0.00510001195834775,16.79199981689453,0.15700000524520874,16.389999389648438,,16.35700035095215,,14.0457191467285,0.00748049980029464,14.5008716583252,0.00460638431832194,17.19700050354004,0.17900000512599945,16.729000091552734,,12.729999542236328,,9.119999885559082,0.5080000162124634
HE 1315-1105,APASSJ131747.14-112105.8,199.446423,-11.351637,15.82800006866455,0.09799999743700027,15.576000213623047,0.035999998450279236,15.680999755859375,0.061000000685453415,15.668999671936035,0.08299999684095383,15.600000381469727,-0.0,-0.0402299985580612,0.02521000787965022,0.005699988014384871,0.005699988014384871,15.366000175476074,0.05700000002980232,15.213000297546387,0.10899999737739563,15.185999870300293,0.19099999964237213,,,,,15.24899959564209,0.039000000804662704,15.376999855041504,0.1080000028014183,12.973999977111816,,9.239999771118164,
SDSSJ131751.72+673159.3,APASSJ131751.66+673158.6,199.465268,67.532959,15.737000465393066,0.03500000014901161,16.006999969482422,0.09200000017881393,15.788999557495117,0.02199999988079071,15.979999542236328,0.04600000008940697,99.9990005493164,9.99899959564209,-0.01693000867817318,-2.3000003182005457E-4,0.003999996033599018,0.003999996033599018,15.229999542236328,0.04800000041723251,14.722000122070312,0.06800000369548798,14.661999702453613,0.11800000071525574,,,,,14.54699993133545,0.029999999329447746,14.520000457763672,0.04800000041723251,12.776000022888184,,9.286999702453613,
131757.38+033014.44,APASSJ131757.34+033014.6,199.488948,3.504062,17.257999420166016,0.15299999713897705,16.90399932861328,0.06800000369548798,16.979000091552734,-0.0,16.937000274658203,-0.0,99.9990005493164,9.99899959564209,-0.03710015989781823,0.02801998853101395,0.005500008001035894,0.005500008001035894,13.972999572753906,0.03200000151991844,13.392000198364258,0.039000000804662704,13.111000061035156,0.029999999329447746,,,16.7676601409912,0.00832994095981121,13.01099967956543,0.026000000536441803,12.788999557495117,0.02800000086426735,12.430000305175781,0.3720000088214874,9.071000099182129,
G177-31,APASSJ131913.26+450511.9,199.805273,45.086647,14.062999725341797,0.10999999940395355,14.1899995803833,0.05700000002980232,13.814000129699707,0.11100000143051147,14.38700008392334,0.02800000086426735,14.54699993133545,0.09200000017881393,-0.4537115804851055,0.1109498378355056,0.004100003843632294,0.004100003843632294,14.317000389099121,0.035999998450279236,14.440999984741211,0.05900000035762787,14.38700008392334,0.06599999964237213,,,,,14.33899974822998,0.02800000086426735,14.38700008392334,0.050999999046325684,13.02299976348877,,9.182999610900879,
J131917.40+205715.8,APASSJ131917.39+205715.8,199.822469,20.954409,14.972999572753906,0.07699999958276749,15.16100025177002,0.0689999982714653,14.977999687194824,0.17800000309944153,15.428000450134277,-0.0,15.574999809265137,-0.0,-0.010460015982971527,-0.02073999621643452,0.004899995929008583,0.004899995929008583,15.880000114440918,0.07999999821186066,16.35300064086914,0.2619999945163727,15.991000175476074,,13.4540357589722,0.00924524944275618,14.2680616378784,0.00456126546487212,16.393999099731445,0.08500000089406967,16.285999298095703,0.2669999897480011,12.85099983215332,,9.017999649047852,
NLTT_33669,APASSJ131924.80-214759.9,199.853344,-21.799991,17.29400062561035,-0.0,16.981000900268555,-0.0,16.895000457763672,0.02500000037252903,16.485000610351562,0.20399999618530273,16.16200065612793,0.08900000154972076,-0.005140008124726592,-0.46107000089250505,0.004200012062938185,0.004200012062938185,15.562999725341797,0.050999999046325684,15.333000183105469,0.07800000160932541,15.092000007629395,0.14100000262260437,,,,,15.291999816894531,0.039000000804662704,15.1899995803833,0.09200000017881393,12.927000045776367,,9.005000114440918,
WD 1315-781,APASSJ131926.64-782333.4,199.861008,-78.392623,16.83799934387207,-0.0,16.113000869750977,-0.0,16.437999725341797,0.07000000029802322,15.942999839782715,0.017000000923871994,15.621000289916992,0.27799999713897705,,,,,,,,,,,,,,,,,,,,,,
J131950.98+643309.0,APASSJ131950.97+643309.3,199.962403,64.552602,16.0049991607666,0.050999999046325684,16.149999618530273,0.06400000303983688,16.02199935913086,-0.0,16.518999099731445,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
G177-31,APASSJ132114.88+462324.5,200.312004,46.390142,14.607999801635742,0.009999999776482582,14.529000282287598,0.027000000700354576,14.423999786376953,0.017999999225139618,14.706000328063965,0.05900000035762787,14.907999992370605,0.09300000220537186,-0.2485900913598016,0.08202996032196097,0.004100003843632294,0.004100003843632294,14.866999626159668,0.03500000014901161,14.859000205993652,0.07500000298023224,14.767000198364258,0.08299999684095383,,,,,14.982000350952148,0.03500000014901161,15.0649995803833,0.07900000363588333,12.866000175476074,0.4390000104904175,8.868000030517578,
PG 1320+645,APASSJ132232.16+641544.8,200.634038,64.262445,16.266000747680664,0.26100000739097595,16.516000747680664,0.15700000524520874,16.200000762939453,0.023000000044703484,16.64699935913086,0.07699999958276749,99.9990005493164,9.99899959564209,-0.009389988281327533,0.0010100016311298532,0.004899995929008583,0.004899995929008583,,,,,,,15.0072355270386,0.0107257403433323,15.4691314697266,0.00610883766785264,17.485000610351562,0.1589999943971634,17.20199966430664,,13.244999885559082,,9.359000205993652,
EC 13198-2849,APASSJ132240.59-290536.5,200.669162,-29.093491,16.5310001373291,0.10199999809265137,16.003000259399414,0.08299999684095383,16.29800033569336,0.18000000715255737,15.89799976348877,0.0,14.802000045776367,0.0560000017285347,0.1759500039042905,-0.14579999697161838,0.004200012062938185,0.004200012062938185,12.753999710083008,0.024000000208616257,12.270999908447266,0.023000000044703484,11.986000061035156,0.023000000044703484,,,,,11.842000007629395,0.023000000044703484,11.663000106811523,0.02199999988079071,11.753999710083008,0.1720000058412552,9.413999557495117,
L 258-46; L 257-47,APASSJ132608.91-514136.0,201.537126,-51.693338,14.38700008392334,0.026000000536441803,14.388999938964844,0.03200000151991844,14.298999786376953,0.09099999815225601,14.555999755859375,0.052000001072883606,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PG 1325+279,APASSJ132749.49+274356.0,201.956225,27.732234,15.758999824523926,0.3009999990463257,15.9350004196167,0.04899999871850014,15.661999702453613,0.2840000092983246,16.006999969482422,-0.0,99.9990005493164,9.99899959564209,-0.04079015852767043,0.0025700003789097536,0.004200012062938185,0.004200012062938185,16.391000747680664,0.12300000339746475,17.763999938964844,,15.364999771118164,,15.2028074264526,0.0151951164007187,15.4762306213379,0.0113648427650332,,,,,,,,
PG 1325+168,APASSJ132814.29+163151.1,202.059563,16.530874,16.083999633789062,0.0820000022649765,16.018999099731445,0.03799999877810478,16.031999588012695,0.00800000037997961,16.30699920654297,0.026000000536441803,99.9990005493164,9.99899959564209,-0.08348004266736098,0.01950001151271863,0.004499999886320438,0.004499999886320438,16.607999801635742,0.13600000739097595,16.208999633789062,0.21899999678134918,17.06399917602539,,,,,,16.465999603271484,0.07599999755620956,16.709999084472656,0.3179999887943268,13.053000450134277,,9.260000228881836,
PG 1326-037,APASSJ132916.42-035851.9,202.318429,-3.981088,15.767000198364258,0.08699999749660492,15.798999786376953,0.10899999737739563,15.644000053405762,0.035999998450279236,15.998000144958496,0.06599999964237213,99.9990005493164,9.99899959564209,0.03642011906777043,-0.016769987996667624,0.00460000810562633,0.00460000810562633,16.261999130249023,0.08799999952316284,16.066999435424805,0.14499999582767487,15.255999565124512,,,,,,16.683000564575195,0.09300000220537186,16.820999145507812,0.36000001430511475,12.902000427246094,,9.265999794006348,
HE 1326-0041,APASSJ132924.67-005645.0,202.352828,-0.94584,16.30900001525879,0.06199999898672104,16.33300018310547,0.06300000101327896,16.242000579833984,0.04899999871850014,16.444000244140625,0.03700000047683716,16.461000442504883,-0.0,0.0190599845154793,-0.05460984102683142,0.005199984161663451,0.005199984161663451,16.4689998626709,0.10899999737739563,16.985000610351562,,16.565000534057617,,,,,,16.735000610351562,0.09600000083446503,16.8799991607666,,13.020999908447266,,9.460000038146973,
EC 13266-2336,APASSJ132924.76-235216.8,202.353204,-23.871342,16.08300018310547,0.04100000113248825,15.934000015258789,0.039000000804662704,15.961999893188477,0.03799999877810478,16.165000915527344,0.03099999949336052,16.27899932861328,0.42100000381469727,-0.06896015693200752,-0.023490000421588775,0.0054000001910026185,0.0054000001910026185,16.31800079345703,0.10100000351667404,16.332000732421875,0.2070000022649765,15.746999740600586,,16.2945652008057,0.00509134214371443,16.1932678222656,0.0028047189116478,16.615999221801758,0.10000000149011612,16.465999603271484,0.27000001072883606,12.942000389099121,,9.420000076293945,
G 014-058; BD-07 3632,APASSJ133012.73-083435.1,202.553073,-8.576424,12.425999641418457,0.04500000178813934,12.338000297546387,0.010999999940395355,12.28499984741211,0.024000000208616257,12.5,0.024000000208616257,12.776000022888184,0.0729999989271164,-1.1093003558926284,-0.4731011751573533,0.002499998390703695,0.0027000000955013093,12.621000289916992,0.03700000047683716,12.677000045776367,0.04100000113248825,12.736000061035156,0.04800000041723251,,,,,12.763999938964844,0.024000000208616257,12.803000450134277,0.026000000536441803,12.897000312805176,,9.1899995803833,
G165-7,APASSJ133058.94+302952.3,202.745606,30.497877,16.722000122070312,-0.0729999989271164,16.09000015258789,-0.0,16.347000122070312,0.15199999511241913,15.859999656677246,0.026000000536441803,99.9990005493164,9.99899959564209,-0.47760120942257345,-0.1032901207508985,0.004100003843632294,0.004100003843632294,15.402000427246094,0.04399999976158142,15.281999588012695,0.08699999749660492,15.413000106811523,0.13500000536441803,,,,,15.246000289916992,0.04100000113248825,15.222000122070312,0.09799999743700027,12.621000289916992,0.38999998569488525,9.246000289916992,
PG 1328+344,APASSJ133110.82+340840.6,202.795087,34.144632,15.121999740600586,0.20800000429153442,15.04800033569336,0.009999999776482582,15.076000213623047,0.19599999487400055,15.22700023651123,0.04100000113248825,15.166000366210938,-0.0,-0.035210014539188705,-0.055419840646209195,0.004899995929008583,0.004899995929008583,15.628999710083008,0.06199999898672104,15.583000183105469,0.11900000274181366,15.701000213623047,0.20100000500679016,14.7671546936035,0.0152537850663066,14.9060192108154,0.010358365252614,15.763999938964844,0.05700000002980232,15.592000007629395,0.1420000046491623,12.887999534606934,,9.22599983215332,
EC 13288-1515;HE 1328-1515,APASSJ133134.80-153047.2,202.89504,-15.513131,15.170000076293945,0.0560000017285347,15.45199966430664,0.0689999982714653,15.1899995803833,0.03200000151991844,15.670000076293945,0.06800000369548798,15.906000137329102,0.22300000488758087,-0.007899983847892145,0.0038900158870092127,0.005199984161663451,0.005199984161663451,16.08099937438965,0.09399999678134918,16.1299991607666,0.17599999904632568,15.86299991607666,0.27900001406669617,13.6013889312744,0.00887303333729506,14.0971145629883,0.00749595789238811,16.7450008392334,0.10300000011920929,16.62299919128418,0.30300000309944153,12.940999984741211,,9.059000015258789,
J133137.57+184354.3,APASSJ133137.57+184354.4,202.90657,18.731793,16.924999237060547,0.09799999743700027,16.975000381469727,0.09399999678134918,16.93600082397461,-0.0,17.055999755859375,-0.0,99.9990005493164,9.99899959564209,-0.05037984155933373,6.00001175143916E-4,0.005799995824418147,0.005799995824418147,,,,,,,15.1811876296997,0.0203108116984367,15.7333812713623,0.0157296974211931,,,,,,,,
GD487,APASSJ133146.42+680954.1,202.943433,68.165045,16.214000701904297,0.010999999940395355,16.04400062561035,,16.11199951171875,0.02199999988079071,16.062000274658203,0.09700000286102295,,,-0.10068012052215636,-0.0933800394705031,0.00460000810562633,0.00460000810562633,15.817999839782715,0.07199999690055847,15.67199993133545,0.11800000071525574,16.10300064086914,0.33000001311302185,20.5651817321777,0.234993860125542,17.220458984375,0.0317188501358032,15.92199993133545,0.04899999871850014,15.824000358581543,0.12300000339746475,13.145000457763672,,9.131999969482422,
PG 1330+473,APASSJ133236.03+470410.5,203.150129,47.069607,15.229000091552734,0.024000000208616257,15.232999801635742,0.02500000037252903,15.107999801635742,0.03999999910593033,15.503000259399414,0.1080000028014183,15.76099967956543,-0.0,-0.03032999848073814,0.0011300003620817733,0.005199984161663451,0.005199984161663451,15.965999603271484,0.0860000029206276,15.734000205993652,0.1550000011920929,16.43400001525879,,,,14.6043062210083,0.00205918750725687,16.01099967956543,0.057999998331069946,15.65999984741211,0.12200000137090683,13.071000099182129,,9.329999923706055,
GD 269; BPM 89123; SDSS,APASSJ133317.56+032101.5,203.323184,3.350426,15.850000381469727,0.04699999839067459,15.843000411987305,0.14800000190734863,15.723999977111816,-0.06599999964237213,15.940999984741211,-0.0,99.9990005493164,9.99899959564209,-0.1330300758127123,-0.07603991834912449,0.004200012062938185,0.004200012062938185,16.368999481201172,0.10899999737739563,16.014999389648438,0.16599999368190765,15.741999626159668,,,,,,16.461999893188477,0.07800000160932541,16.72599983215332,0.32499998807907104,13.020000457763672,,8.696999549865723,
EC 13324-2255,APASSJ133510.50-231037.9,203.793766,-23.177221,16.381999969482422,0.03200000151991844,16.448999404907227,0.18000000715255737,16.22100067138672,0.03200000151991844,16.51799964904785,-0.0,99.9990005493164,9.99899959564209,0.03605003839766141,-0.019199988491891418,0.00560001581106917,0.00560001581106917,16.67099952697754,0.14399999380111694,16.349000930786133,0.1940000057220459,17.05299949645996,,15.584566116333,0.0257902927696705,15.9249706268311,0.0178848616778851,15.795999526977539,0.05000000074505806,15.501999855041504,0.12700000405311584,12.774999618530273,,9.187999725341797,
PG 1333+498,APASSJ133520.92+493106.4,203.837199,49.518445,15.62600040435791,0.041999999433755875,15.647000312805176,0.05999999865889549,15.468000411987305,0.07400000095367432,15.855999946594238,0.03799999877810478,16.173999786376953,0.00800000037997961,-0.04983984072168823,0.025610004740883596,0.00560001581106917,0.00560001581106917,16.457000732421875,0.11800000071525574,16.381000518798828,,15.925999641418457,,,,,,,,,,,,,
LB 2694,APASSJ133546.82+521255.0,203.945104,52.215287,16.430999755859375,0.11299999803304672,16.226999282836914,0.07199999690055847,16.23699951171875,0.09099999815225601,16.42099952697754,0.14100000262260437,99.9990005493164,9.99899959564209,-0.023019983564154245,4.499999988638592E-4,0.005299991971696727,0.005299991971696727,,,,,,,15.9672374725342,0.00913506746292114,16.0828342437744,0.00478360010311008,17.006999969482422,0.11400000005960464,16.930999755859375,,13.192999839782715,,9.494000434875488,
SDSS_J133551.61+624109.5,APASSJ133551.59+624109.0,203.964993,62.685841,15.515000343322754,0.04800000041723251,15.14900016784668,0.017999999225139618,15.265000343322754,-0.0,15.095999717712402,-0.0,15.053000450134277,-0.0,-2.3000003182005457E-4,-0.0054000001910026185,0.003999996033599018,0.003999996033599018,14.204000473022461,0.03400000184774399,13.795000076293945,0.03999999910593033,13.727999687194824,0.04100000113248825,14.4047346115112,0.00897171907126904,14.7960157394409,0.00653259828686714,13.718999862670898,0.02500000037252903,13.751999855041504,0.03200000151991844,13.369999885559082,,9.765000343322754,
GD 325,APASSJ133601.74+482845.8,204.007256,48.479405,13.906000137329102,0.04500000178813934,13.97599983215332,0.03500000014901161,13.753000259399414,0.07699999958276749,13.973999977111816,0.02800000086426735,13.562000274658203,0.03200000151991844,-0.08606016272096895,-0.027820008108392358,0.004200012062938185,0.004200012062938185,11.793999671936035,0.023000000044703484,11.199999809265137,0.017000000923871994,10.927000045776367,0.023000000044703484,,,,,10.725000381469727,0.023000000044703484,10.555000305175781,0.020999999716877937,10.357999801635742,0.050999999046325684,9.265000343322754,
WD 1333-063,APASSJ133619.57-063758.2,204.081583,-6.632853,16.131999969482422,0.05999999865889549,16.190000534057617,0.10599999874830246,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.0354300133039942,0.0030499991908072843,0.003800016020250041,0.003800016020250041,14.388999938964844,0.032999999821186066,13.843000411987305,0.035999998450279236,13.644000053405762,0.04100000113248825,15.2145233154297,0.0196118913590908,15.6438236236572,0.0144414864480495,13.425999641418457,0.02500000037252903,13.291000366210938,0.028999999165534973,12.196000099182129,,9.175000190734863,0.4740000069141388
WD 1334+039,APASSJ133628.79+034032.2,204.119971,3.675612,15.663000106811523,0.10499999672174454,14.633999824523926,0.01600000075995922,15.112000465393066,0.026000000536441803,14.376999855041504,0.06199999898672104,13.940999984741211,0.004999999888241291,,,,,,,,,,,,,,,,,,,,,,
HS 1334+0701,APASSJ133633.69+064626.3,204.14039,6.773993,15.451000213623047,0.052000001072883606,15.413999557495117,0.04800000041723251,15.317000389099121,0.006000000052154064,15.569000244140625,0.06499999761581421,15.793999671936035,0.20200000703334808,0.0328299829561729,-0.04271003999747336,0.004200012062938185,0.004200012062938185,15.5600004196167,0.06199999898672104,15.536999702453613,0.09799999743700027,15.522000312805176,0.2409999966621399,15.345630645752,0.0243498235940933,15.5128946304321,0.0138078145682812,15.588000297546387,0.04500000178813934,15.673999786376953,0.12399999797344208,13.125,,9.458000183105469,
EC 13349-323,APASSJ133750.72-325222.1,204.461374,-32.872831,16.59600067138672,0.11500000208616257,16.384000778198242,0.061000000685453415,16.507999420166016,0.04800000041723251,16.04599952697754,0.06499999761581421,15.527999877929688,-0.0,-0.0035899990052712383,-0.030290004360722378,0.005299991971696727,0.005299991971696727,14.04699993133545,0.028999999165534973,13.378000259399414,0.026000000536441803,13.24899959564209,0.03200000151991844,,,15.9209127426147,0.0129681825637817,13.168000221252441,0.026000000536441803,13.097999572753906,0.028999999165534973,12.777999877929688,,9.11400032043457,
PG 1335+369,APASSJ133752.06+363732.5,204.466928,36.625715,14.788999557495117,0.24199999868869781,14.668000221252441,0.05400000140070915,14.59000015258789,-0.0,14.892000198364258,0.0560000017285347,15.072999954223633,0.125,-0.004160015896559344,-0.0637498807918746,0.003999996033599018,0.003999996033599018,15.13700008392334,0.03500000014901161,15.232000350952148,0.0689999982714653,15.131999969482422,0.10899999737739563,,,,,15.201000213623047,0.04100000113248825,15.093000411987305,0.0949999988079071,12.394000053405762,,8.979999542236328,
L 106-73; LHS 2769,APASSJ133806.51-680434.0,204.527166,-68.076138,15.868000030517578,0.1459999978542328,15.392000198364258,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,2.499998288385541E-4,-0.003909996166839846,0.018899999849963933,0.018899999849963933,,,,,,,19.9605598449707,0.192793250083923,16.9268836975098,0.0203899554908276,,,,,,,,
SDSS_J133810.31+431743.1,APASSJ133810.26+431742.5,204.542766,43.295165,16.886999130249023,0.017000000923871994,16.81999969482422,0.12700000405311584,16.635000228881836,-0.0,16.958999633789062,-0.0,99.9990005493164,9.99899959564209,-0.021049992392363492,-7.999991964879882E-4,0.004100003843632294,0.004100003843632294,16.344999313354492,0.11800000071525574,15.342000007629395,,15.420999526977539,,16.4349536895752,0.01954335719347,16.5729637145996,0.0138066755607724,16.336999893188477,0.06800000369548798,16.422000885009766,0.22699999809265137,12.67300033569336,,8.800999641418457,
HE 1335-0332,APASSJ133822.56-034719.1,204.59404,-3.788658,16.645999908447266,0.10499999672174454,16.64699935913086,0.09300000220537186,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.07043004152365029,0.009669996234151768,0.00839998810988618,0.00839998810988618,,,,,,,15.8638687133789,0.0261437520384789,16.0938892364502,0.013704945333302,16.951000213623047,0.11900000274181366,16.517000198364258,0.2680000066757202,12.930999755859375,,9.404000282287598,
LP 498-26,APASSJ133913.64+120829.7,204.806862,12.141595,14.70199966430664,0.019999999552965164,14.739999771118164,0.05400000140070915,14.607000350952148,0.020999999716877937,14.880999565124512,0.07199999690055847,14.895999908447266,-0.0,0.12413987569743767,-0.13407012593233958,0.004299983856981271,0.004299983856981271,15.00100040435791,0.04100000113248825,15.019000053405762,0.07699999958276749,15.107999801635742,0.13899999856948853,15.1343479156494,0.0209975391626358,14.5661153793335,0.00705681275576353,15.23900032043457,0.0430000014603138,15.66100025177002,0.1550000011920929,12.819000244140625,,8.708000183105469,
HS 1338+0807,APASSJ134127.67+075229.0,205.365299,7.874741,16.309999465942383,-0.0,16.437999725341797,-0.0,16.41699981689453,-0.0,16.70800018310547,-0.0,16.860000610351562,-0.2529999911785126,0.013029983620072016,-0.09408996047568507,0.0047000159156596055,0.0047000159156596055,,,,,,,15.1849460601807,0.0183315575122833,15.6855564117432,0.0147890876978636,17.461999893188477,0.17499999701976776,16.868000030517578,,13.069000244140625,,9.378000259399414,
SDSS_J134131.48+045446.69,APASSJ134131.49+045446.6,205.381236,4.912962,15.913000106811523,0.11800000071525574,16.152000427246094,0.02199999988079071,15.973999977111816,0.08900000154972076,16.44700050354004,-0.0,99.9990005493164,9.99899959564209,-0.005370011967897881,-0.007390008067886811,0.004799988118975307,0.004799988118975307,16.569000244140625,0.1379999965429306,16.476999282836914,,16.930999755859375,,,,14.7020826339722,0.00252515892498195,17.21299934387207,0.14800000190734863,17.195999145507812,0.4970000088214874,13.045000076293945,,9.23799991607666,
PG 1342+444,APASSJ134426.89+440833.5,206.112072,44.142651,16.41900062561035,0.04100000113248825,16.642000198364258,0.017000000923871994,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.00862999195305747,-0.002360001576562354,0.004899995929008583,0.004899995929008583,,,,,,,14.659686088562,0.0097029646858573,15.2253179550171,0.00824267137795687,,,,,,,,
EC 13429-2342,APASSJ134546.25-235710.4,206.442733,-23.952901,16.285999298095703,0.06499999761581421,15.961999893188477,-0.0,16.02400016784668,0.08399999886751175,16.273000717163086,-0.0,99.9990005493164,9.99899959564209,-0.13745015457971022,-0.02925000007962808,0.005500008001035894,0.005500008001035894,16.010000228881836,0.08500000089406967,15.798999786376953,0.1379999965429306,16.459999084472656,,,,16.8575115203857,0.0147631410509348,16.113000869750977,0.06300000101327896,16.077999114990234,0.20800000429153442,12.22599983215332,,9.38700008392334,
G223-24,APASSJ134601.80+570034.9,206.507512,57.009696,13.512999534606934,0.057999998331069946,13.434000015258789,0.006000000052154064,13.406000137329102,0.11299999803304672,13.588000297546387,0.017999999225139618,13.824999809265137,0.00800000037997961,-0.19815983396256343,0.19096991600235924,0.0038999878142931266,0.0038999878142931266,13.704000473022461,0.02199999988079071,13.821000099182129,0.03500000014901161,13.756999969482422,0.04100000113248825,13.712833404541,0.00590000674128532,13.7260551452637,0.00381497130729258,13.848999977111816,0.027000000700354576,13.90999984741211,0.03700000047683716,13.14799976348877,,9.161999702453613,
EC 13436-1335,APASSJ134619.04-135027.6,206.579338,-13.841011,16.09600067138672,0.0689999982714653,15.807000160217285,0.0560000017285347,15.869999885559082,0.06499999761581421,15.95300006866455,0.050999999046325684,16.020000457763672,-0.0,-0.07535987751907669,-0.07831007824279368,0.004899995929008583,0.004899995929008583,15.722999572753906,0.06199999898672104,15.623000144958496,0.1509999930858612,15.35099983215332,0.2240000069141388,20.1285915374756,0.188928008079529,17.067699432373,0.0296024978160858,15.687999725341797,0.05000000074505806,15.85200023651123,0.16500000655651093,12.440999984741211,,9.04699993133545,
PG 1344+509,APASSJ134624.30+504101.5,206.601288,50.683771,15.517999649047852,0.06800000369548798,16.01099967956543,0.052000001072883606,15.496000289916992,0.13600000739097595,16.14699935913086,0.14900000393390656,99.9990005493164,9.99899959564209,0.006789995995859499,0.00939999581532902,0.004899995929008583,0.004899995929008583,16.30699920654297,0.10599999874830246,16.39299964904785,0.27300000190734863,15.762999534606934,,,,,,16.68600082397461,0.09000000357627869,16.31999969482422,0.2070000022649765,12.833000183105469,,9.442999839782715,
G 063-054; LHS 2800,APASSJ134723.76+102138.1,206.849036,10.360599,15.520000457763672,0.02800000086426735,15.02299976348877,0.02500000037252903,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 1345+238,APASSJ134801.73+233448.3,207.00721,23.580107,16.808000564575195,0.10300000011920929,15.640000343322754,0.019999999552965164,16.16900062561035,0.061000000685453415,15.236000061035156,0.03799999877810478,14.847999572753906,-0.0,,,,,,,,,,,,,,,,,,,,,,
HE 1346-0632,APASSJ134848.36-064721.1,207.201511,-6.789213,16.448999404907227,0.02199999988079071,16.510000228881836,0.00800000037997961,16.368999481201172,-0.0,16.910999298095703,-0.0,99.9990005493164,9.99899959564209,-0.0061599961100000655,-0.005130000181452488,0.0038999878142931266,0.0038999878142931266,15.473999977111816,0.05999999865889549,14.791999816894531,0.0729999989271164,14.461000442504883,0.0949999988079071,15.4811487197876,0.0260091666132212,15.8832902908325,0.0162809360772371,14.369999885559082,0.028999999165534973,14.210000038146973,0.04899999871850014,12.491999626159668,,8.842000007629395,
G150-43,APASSJ134944.31+275521.9,207.434663,27.92276,16.68899917602539,0.3070000112056732,16.395999908447266,0.20399999618530273,16.482999801635742,0.11400000005960464,16.292999267578125,0.17800000309944153,16.459999084472656,-0.0,-0.25548983830958605,0.06870995712233707,0.004200012062938185,0.004200012062938185,15.743000030517578,0.06800000369548798,15.675000190734863,0.10300000011920929,15.595999717712402,0.1509999930858612,,,18.5182838439941,0.0331054776906967,15.562999725341797,0.041999999433755875,15.423999786376953,0.09600000083446503,13.175999641418457,,9.496999740600586,
WD 1347-129; RXS,APASSJ134952.03-131336.8,207.46681,-13.226891,14.984000205993652,0.08500000089406967,14.399999618530273,0.09000000357627869,14.663999557495117,0.023000000044703484,14.10099983215332,0.08299999684095383,12.904999732971191,0.10400000214576721,0.04166999970038887,0.019419983982515987,0.005199984161663451,0.005199984161663451,10.829000473022461,0.024000000208616257,10.270999908447266,0.024000000208616257,9.982999801635742,0.020999999716877937,15.2075605392456,0.0197373572736979,15.1819925308228,0.0127671994268894,9.925000190734863,0.023000000044703484,9.746000289916992,0.01899999938905239,9.630999565124512,0.035999998450279236,8.609000205993652,
PB 772,APASSJ135020.09+435750.1,207.583741,43.963938,16.61199951171875,0.05000000074505806,16.624000549316406,0.11100000143051147,16.5939998626709,-0.0,16.55900001525879,-0.0,99.9990005493164,9.99899959564209,0.027110016708320472,-0.011739995625248412,0.004299983856981271,0.004299983856981271,16.804000854492188,0.14800000190734863,16.27400016784668,,15.720999717712402,,15.9698734283447,0.0351223722100258,16.1575260162354,0.0190153401345015,17.79199981689453,0.1770000010728836,16.915000915527344,,13.420000076293945,,9.399999618530273,
LP 133-144,APASSJ135120.35+545742.1,207.834794,54.961717,16.042999267578125,0.04800000041723251,15.732000350952148,0.050999999046325684,15.805000305175781,0.07100000232458115,15.902000427246094,0.07100000232458115,16.091999053955078,0.1340000033378601,0.07412003687932156,-0.00896000401553465,0.005299991971696727,0.005299991971696727,15.838000297546387,0.06599999964237213,16.30900001525879,0.22300000488758087,16.551000595092773,,17.2531585693359,0.0395052395761013,16.4077320098877,0.0165185406804085,16.202999114990234,0.06300000101327896,16.725000381469727,0.3230000138282776,12.895999908447266,,8.706999778747559,
LP 846-53; LTT 5382,APASSJ135123.23-273355.1,207.846819,-27.565325,13.89799976348877,0.0,12.531000137329102,0.052000001072883606,13.208000183105469,0.0,11.89900016784668,0.017000000923871994,11.053000450134277,0.14300000667572021,0.07628004022990353,-0.18713016615947708,0.006099984057073016,0.006099984057073016,9.25,0.01899999938905239,8.60099983215332,0.032999999821186066,8.406999588012695,0.027000000700354576,,,,,8.258999824523926,0.023000000044703484,8.227999687194824,0.019999999552965164,8.126999855041504,0.017999999225139618,8.550000190734863,0.29499998688697815
135141.13+541947.3,APASSJ135141.06+541947.6,207.921112,54.329901,16.600000381469727,0.07400000095367432,16.393999099731445,0.04800000041723251,16.336000442504883,0.13199999928474426,16.572999954223633,0.16500000655651093,16.486000061035156,-0.0,,,,,,,,,,,,,,,,,,,,,,
PG 1349+114; PB 4117,APASSJ135153.79+140945.2,207.974149,14.162556,15.237000465393066,0.03400000184774399,15.244000434875488,0.023000000044703484,15.097000122070312,0.024000000208616257,15.425000190734863,0.06199999898672104,15.869999885559082,0.20499999821186066,-0.10055016173282638,-0.012970007992407773,0.00460000810562633,0.00460000810562633,15.50100040435791,0.05299999937415123,15.723999977111816,0.13899999856948853,15.520000457763672,0.21199999749660492,14.8502130508423,0.017638823017478,15.0375509262085,0.00873278081417084,15.663000106811523,0.04500000178813934,15.77400016784668,0.1289999932050705,13.13599967956543,,9.291999816894531,
G238-53,APASSJ135210.58+652458.5,208.044122,65.416269,15.79699993133545,-0.0,15.38700008392334,-0.0,15.6850004196167,0.04699999839067459,15.472000122070312,0.06499999761581421,99.9990005493164,9.99899959564209,-0.25597006897442043,0.1382799629936926,0.004499999886320438,0.004499999886320438,15.687999725341797,0.06800000369548798,15.418999671936035,0.13600000739097595,15.303999900817871,0.17499999701976776,,,,,,,,,,,,
13521+1053,APASSJ135211.62+105350.8,208.04845,10.897456,17.604999542236328,-0.11699999868869781,16.985000610351562,0.00800000037997961,17.19099998474121,-0.0,16.732999801635742,-0.0,99.9990005493164,9.99899959564209,-0.24090011429507285,-0.1895500739919953,0.004200012062938185,0.004200012062938185,15.736000061035156,0.06700000166893005,15.586000442504883,0.0989999994635582,15.0600004196167,,,,20.6090030670166,0.204800084233284,15.364999771118164,0.03999999910593033,15.505999565124512,0.11299999803304672,12.868000030517578,,9.15999984741211,
HE_1349-2305,APASSJ135244.13-232004.6,208.183882,-23.334636,16.52899932861328,0.07900000363588333,16.378000259399414,0.2800000011920929,16.40999984741211,-0.0,16.84600067138672,-0.0,99.9990005493164,9.99899959564209,0.0013600008287539822,-0.014299991744337603,0.00560001581106917,0.00560001581106917,,,,,,,16.4685459136963,0.0353498049080372,16.2407264709473,0.0175873562693596,15.767000198364258,0.05299999937415123,15.253000259399414,0.10100000351667404,12.91100025177002,,9.375,
PG 1351+489,APASSJ135310.02+484020.1,208.291763,48.672258,16.5310001373291,0.08100000023841858,16.582000732421875,0.027000000700354576,16.451000213623047,-0.0,16.836999893188477,-0.0,99.9990005493164,9.99899959564209,0.030769992736168206,-0.02756998837867286,0.005500008001035894,0.005500008001035894,,,,,,,,,,,17.190000534057617,0.13099999725818634,16.881000518798828,,13.213000297546387,,9.380000114440918,
LP 907-37,APASSJ135315.82-091637.5,208.315934,-9.277096,14.821999549865723,0.05700000002980232,14.579999923706055,0.039000000804662704,14.614999771118164,0.06499999761581421,14.633999824523926,0.029999999329447746,14.62399959564209,0.09600000083446503,0.3594499285100028,-0.34985016100108624,0.022600007650908083,0.022600007650908083,14.208000183105469,,14.145000457763672,0.05400000140070915,14.138999938964844,0.0,,,,,14.038999557495117,0.027000000700354576,14.069999694824219,0.04399999976158142,12.85099983215332,,9.33899974822998,
J135459.81+010819.1,APASSJ135459.81+010819.1,208.749223,1.138644,16.625999450683594,-0.05400000140070915,16.263999938964844,-0.0,16.399999618530273,0.03799999877810478,16.298999786376953,0.02500000037252903,16.334999084472656,-0.0,-0.1375801264657639,-0.02441998731228523,0.004899995929008583,0.004899995929008583,16.37299919128418,0.13199999928474426,16.235000610351562,0.21899999678134918,16.493000030517578,,,,16.9356918334961,0.00758125074207783,16.261999130249023,0.06800000369548798,15.812000274658203,0.14800000190734863,13.008000373840332,,8.958000183105469,
PG 1352+004; SDSS,APASSJ135532.36+001123.2,208.884874,0.189795,15.885000228881836,0.017999999225139618,15.85200023651123,0.017000000923871994,15.809000015258789,0.04500000178813934,16.010000228881836,0.09399999678134918,16.229000091552734,0.07500000298023224,-0.04745988117065281,-0.04424003855092451,0.005000004148314474,0.005000004148314474,16.02400016784668,0.09399999678134918,16.18600082397461,0.1979999989271164,16.118000030517578,,,,15.9124355316162,0.00396588072180748,16.381999969482422,0.07400000095367432,16.50200080871582,0.27399998903274536,12.968999862670898,0.5120000243186951,9.35200023651123,
PB 999,APASSJ135556.73+404054.4,208.986382,40.681796,15.37399959564209,0.01899999938905239,15.487000465393066,0.017000000923871994,15.312999725341797,0.01600000075995922,15.776000022888184,0.11699999868869781,16.121999740600586,-0.0,0.03035998670384288,-0.03521998769429047,0.005299991971696727,0.005299991971696727,16.017000198364258,0.0689999982714653,16.033000946044922,0.15199999511241913,16.04599952697754,,14.5280685424805,0.0142625002190471,14.7505931854248,0.00998055562376976,16.363000869750977,0.07800000160932541,16.07900047302246,0.19599999487400055,12.493000030517578,,9.347999572753906,
BD+34 2473,APASSJ135709.23+334802.9,209.288484,33.800811,16.371999740600586,0.1289999932050705,16.125999450683594,0.05999999865889549,16.19700050354004,-0.0,16.39699935913086,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J135738.68-025819.3,APASSJ135738.67-025820.4,209.411135,-2.972337,16.19099998474121,0.07000000029802322,16.0310001373291,0.054999999701976776,16.05299949645996,0.026000000536441803,16.110000610351562,0.04399999976158142,99.9990005493164,9.99899959564209,-0.06490008090622723,-0.0256700155659928,0.0054000001910026185,0.0054000001910026185,16.35099983215332,0.10400000214576721,16.270000457763672,0.24500000476837158,16.777999877929688,,16.1400165557861,0.0250102281570435,16.2442665100098,0.0155425779521465,,,,,,,,
EC 13563-2318,APASSJ135907.52-233327.8,209.781341,-23.55774,15.23900032043457,0.006000000052154064,15.017999649047852,0.023000000044703484,15.043999671936035,0.00800000037997961,15.086999893188477,0.05900000035762787,15.241000175476074,0.17399999499320984,-0.33972010714933276,-0.05153003839950543,0.004299983856981271,0.004299983856981271,14.817999839782715,0.035999998450279236,14.71500015258789,0.0729999989271164,15.09000015258789,0.19099999964237213,19.3479824066162,0.18093253672123,16.0564193725586,0.02168401889503,14.793000221252441,0.03200000151991844,15.093999862670898,0.08699999749660492,12.664999961853027,,9.28600025177002,
SDSSJ135931.90+054420.6,APASSJ135931.90+054420.2,209.882958,5.73895,16.233999252319336,0.08100000023841858,16.17300033569336,0.12999999523162842,16.059999465942383,0.07900000363588333,16.257999420166016,0.054999999701976776,15.878000259399414,-0.0,0.00965001636359375,-0.046540078619727865,0.0035999999909108737,0.0035999999909108737,13.873000144958496,0.028999999165534973,13.369000434875488,0.029999999329447746,13.095000267028809,0.03700000047683716,16.2082748413086,0.00676306523382664,16.2650890350342,0.00512799667194486,12.895999908447266,0.024000000208616257,12.720000267028809,0.026000000536441803,12.234999656677246,,9.142999649047852,
140118.80-081722.60,APASSJ140118.82-081723.9,210.328451,-8.289976,16.89299964904785,0.06199999898672104,16.740999221801758,0.16200000047683716,16.388999938964844,-0.0,16.610000610351562,-0.0,99.9990005493164,9.99899959564209,3.099999617006688E-4,-0.08174988033715636,0.006000011853757314,0.006000011853757314,16.34000015258789,0.1120000034570694,16.590999603271484,,15.78499984741211,,20.532735824585,0.261482864618301,18.5885467529297,0.0666297674179077,16.392000198364258,0.06800000369548798,16.690000534057617,0.42800000309944153,12.600000381469727,0.45399999618530273,8.74899959564209,
J140327.75+002119.5,APASSJ140327.80+002119.0,210.865865,0.355297,16.80299949645996,-0.0,16.91900062561035,-0.0,16.892000198364258,-0.0430000014603138,17.375,-0.0,99.9990005493164,9.99899959564209,0.013870008297089953,0.018119988453690894,0.005699988014384871,0.005699988014384871,,,,,,,15.1652688980103,0.0242048967629671,15.6803207397461,0.00886867288500071,,,,,,,,
GD 330,APASSJ140343.53+520649.3,210.931412,52.113697,16.875999450683594,0.05700000002980232,16.583999633789062,0.09799999743700027,16.62299919128418,0.09600000083446503,16.44099998474121,0.07699999958276749,99.9990005493164,9.99899959564209,-0.18136007711291313,-0.07472987927030772,0.0043999920762871625,0.0043999920762871625,15.710000038146973,0.07000000029802322,15.67300033569336,0.1379999965429306,15.059000015258789,,,,,,15.65999984741211,0.04399999976158142,15.74899959564209,0.12200000137090683,12.96500015258789,,9.425999641418457,
PG 1401+006,APASSJ140345.32+002135.4,210.938846,0.359848,16.360000610351562,0.08799999952316284,15.340999603271484,0.024000000208616257,15.885000228881836,0.07000000029802322,14.961999893188477,0.052000001072883606,14.597000122070312,0.11400000005960464,0.005649983904731926,-0.0680601631756872,0.003999996033599018,0.003999996033599018,13.442999839782715,0.023000000044703484,12.85099983215332,0.026000000536441803,12.770999908447266,0.029999999329447746,,,,,12.753000259399414,0.023000000044703484,12.782999992370605,0.026000000536441803,12.270000457763672,,9.059000015258789,
EC 14012-1446,APASSJ140356.97-150114.1,210.9874,-15.020601,15.857999801635742,0.10999999940395355,15.670999526977539,0.05000000074505806,15.706999778747559,0.026000000536441803,15.772000312805176,0.15600000321865082,99.9990005493164,9.99899959564209,-0.16142004024004564,-0.13493987935362384,0.005199984161663451,0.005199984161663451,15.758999824523926,0.06800000369548798,16.000999450683594,0.15299999713897705,15.670999526977539,,17.3619804382324,0.0145659418776631,16.2713565826416,0.0053770006634295,,,,,,,,
SDSS_J140432.14+061916.0,APASSJ140432.17+061915.3,211.134081,6.320944,15.489999771118164,0.04899999871850014,15.607000350952148,0.054999999701976776,15.437000274658203,0.05299999937415123,15.854000091552734,0.08799999952316284,16.295000076293945,-0.0,,,,,,,,,,,,,,,,,,,,,,
GD491,APASSJ140540.59+743859.6,211.419162,74.649905,15.6899995803833,0.06599999964237213,15.489999771118164,0.03700000047683716,15.571999549865723,0.19099999964237213,15.630000114440918,0.009999999776482582,15.588000297546387,,-0.09948996230377816,-0.030099997093202546,0.012800015792890918,0.012800015792890918,14.194000244140625,0.03200000151991844,13.680000305175781,0.035999998450279236,13.373000144958496,0.03700000047683716,17.1486549377441,0.0466547533869743,16.186351776123,0.0168717913329601,13.130999565124512,0.024000000208616257,12.904999732971191,0.023000000044703484,13.097999572753906,0.4059999883174896,9.680999755859375,
PG 1403-077;EUVE J1406-07.9,APASSJ140604.89-075831.2,211.520407,-7.975351,15.406999588012695,0.032999999821186066,15.717000007629395,0.06400000303983688,15.451000213623047,0.020999999716877937,15.91100025177002,0.03099999949336052,16.332000732421875,-0.0,0.049050000234274194,-0.04331016134528909,0.006900012158439495,0.006900012158439495,16.281999588012695,0.10100000351667404,15.850000381469727,,16.535999298095703,,,,,,16.725000381469727,0.10199999809265137,16.582000732421875,,12.685999870300293,,8.5649995803833,0.34200000762939453
G 064-043; GR 272; SDSS,APASSJ140619.79-011933.5,211.582494,-1.325979,15.609000205993652,0.08100000023841858,15.729000091552734,0.08100000023841858,15.616000175476074,0.03099999949336052,15.847000122070312,0.02199999988079071,15.829000473022461,-0.0,-0.25139017088804394,-0.08224991979659535,0.00510001195834775,0.00510001195834775,16.027000427246094,0.0949999988079071,16.35700035095215,0.2240000069141388,15.887999534606934,,16.2925987243652,0.0085139898583293,15.6329851150513,0.00376235437579453,16.37700080871582,0.07100000232458115,16.615999221801758,0.27799999713897705,13.097999572753906,,9.479000091552734,
GD492,APASSJ140635.33+741859.5,211.647229,74.316548,15.800000190734863,0.12200000137090683,15.505999565124512,0.09300000220537186,15.611000061035156,0.017000000923871994,15.581000328063965,0.0430000014603138,,,0.046890000157873146,0.028659995950874873,0.005699988014384871,0.005699988014384871,15.338000297546387,0.05700000002980232,15.472000122070312,0.15399999916553497,15.121000289916992,0.17599999904632568,21.1079444885254,0.270880818367004,18.6478824615479,0.0573217272758484,15.234999656677246,0.03400000184774399,15.444999694824219,0.07999999821186066,12.663999557495117,,9.61299991607666,
SDSSJ140923.26+371048.5,APASSJ140923.29+371048.3,212.347067,37.180105,16.222000122070312,-0.052000001072883606,15.343999862670898,-0.0,15.70300006866455,0.09600000083446503,14.795999526977539,0.0860000029206276,14.210000038146973,0.11299999803304672,0.0035700011267181253,-7.599996024509892E-4,0.003800016020250041,0.003800016020250041,12.781000137329102,0.01899999938905239,12.104999542236328,0.017999999225139618,11.9399995803833,0.020999999716877937,15.4898271560669,0.0216689500957727,15.9512548446655,0.0133562348783016,11.852999687194824,0.024000000208616257,11.843999862670898,0.02199999988079071,11.96399974822998,0.1770000010728836,9.545999526977539,
PB 1549,APASSJ140945.24+421600.5,212.438516,42.26683,15.199000358581543,0.07699999958276749,15.079000473022461,0.04500000178813934,14.991000175476074,0.09700000286102295,15.17300033569336,0.057999998331069946,15.342000007629395,0.06700000166893005,-0.010879991896217689,-0.005209992104937555,0.004100003843632294,0.004100003843632294,14.998000144958496,0.04399999976158142,14.869999885559082,0.06400000303983688,14.892000198364258,0.0949999988079071,18.8034934997559,0.0701505988836288,16.0146579742432,0.0129199987277389,14.765000343322754,0.032999999821186066,14.782999992370605,0.06300000101327896,12.531000137329102,,9.41100025177002,
14106+0245,APASSJ141040.01+024511.3,212.666718,2.753162,17.388999938964844,0.20000000298023224,16.743999481201172,0.07500000298023224,16.871000289916992,-0.0,16.628000259399414,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PB 1665,APASSJ141207.61+421626.4,213.031739,42.274012,15.918000221252441,0.07100000232458115,15.968999862670898,0.0820000022649765,15.732000350952148,0.06800000369548798,16.219999313354492,0.07599999755620956,17.048999786376953,-0.0,-0.08277012166217901,-0.05577011907007545,0.0047000159156596055,0.0047000159156596055,16.395000457763672,0.09099999815225601,16.29199981689453,0.2240000069141388,15.656999588012695,,15.8559703826904,0.0286846980452538,15.9307594299316,0.0169864110648632,16.788999557495117,0.10100000351667404,16.496999740600586,0.23800000548362732,13.121000289916992,,9.361000061035156,
LSPM_J1412+0439,APASSJ141228.94+043838.0,213.120603,4.643904,16.371999740600586,0.07500000298023224,15.640999794006348,0.06499999761581421,15.956999778747559,0.032999999821186066,15.496999740600586,0.014999999664723873,15.199000358581543,0.057999998331069946,-0.09696996276034042,-0.1575201633386314,0.004899995929008583,0.0035999999909108737,14.305999755859375,0.026000000536441803,14.001999855041504,0.05000000074505806,13.906000137329102,0.06599999964237213,,,19.5475215911865,0.0295051541179419,13.809000015258789,0.02500000037252903,13.84000015258789,0.035999998450279236,13.088000297546387,,9.265000343322754,
HS 1410+0809,APASSJ141306.53+075523.0,213.277219,7.923065,15.710000038146973,0.10199999809265137,15.633000373840332,0.03999999910593033,15.586999893188477,0.028999999165534973,15.762999534606934,0.04899999871850014,15.951000213623047,0.03799999877810478,0.007819992333679693,-0.005150016068000696,0.004299983856981271,0.004299983856981271,16.101999282836914,0.10999999940395355,15.744999885559082,0.14300000667572021,15.704999923706055,,15.4181175231934,0.0202444847673178,15.5506296157837,0.00836517103016377,15.795000076293945,0.04899999871850014,15.925000190734863,0.15199999511241913,13.104999542236328,,9.274999618530273,0.44600000977516174
US 3969,APASSJ141358.19+131918.9,213.492461,13.321929,16.551000595092773,0.0989999994635582,16.52400016784668,0.04800000041723251,16.496000289916992,-0.0,17.02400016784668,-0.0,16.81999969482422,-0.2770000100135803,0.033239988988498226,-0.006760008182027377,0.005299991971696727,0.005299991971696727,,,,,,,15.909029006958,0.0268448889255524,16.1430397033691,0.0191207248717546,17.611000061035156,0.19099999964237213,16.985000610351562,,12.902999877929688,,9.494999885559082,
US 3971,APASSJ141458.69+154622.0,213.74457,15.77279,16.488000869750977,0.15800000727176666,16.507999420166016,0.04100000113248825,16.45599937438965,0.054999999701976776,16.597000122070312,0.16099999845027924,99.9990005493164,9.99899959564209,-0.06674003961961716,-0.04691988033300731,0.027200015756534413,0.027200015756534413,16.746999740600586,0.16099999845027924,15.902000427246094,,16.200000762939453,,16.7832679748535,0.0447719730436802,16.7384033203125,0.0192633513361216,,,,,,,,
WD 1412-109,APASSJ141507.67-110924.4,213.781982,-11.15678,15.807999610900879,0.03500000014901161,15.902999877929688,0.029999999329447746,15.708999633789062,0.03099999949336052,16.031999588012695,0.10000000149011612,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J141508.10-025430.7,APASSJ141508.18-025431.4,213.784113,-2.908733,16.874000549316406,0.00800000037997961,16.944000244140625,0.01899999938905239,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.012020004396617878,-0.03306999678898137,0.007700004243815783,0.007700004243815783,,,,,,,15.6366596221924,0.00535674812272191,16.1501960754395,0.00302234408445656,,,,,,,,
J141513.32+630412.9,APASSJ141513.09+630413.4,213.804551,63.070414,16.85099983215332,0.010999999940395355,16.70800018310547,0.14800000190734863,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
CBS 173,APASSJ141549.05+425848.6,213.9544,42.980177,16.30299949645996,0.0560000017285347,16.26099967956543,0.026000000536441803,16.163000106811523,0.01600000075995922,16.35700035095215,0.027000000700354576,99.9990005493164,9.99899959564209,-0.025239996102754958,0.042289920020266436,0.005000004148314474,0.005000004148314474,16.66200065612793,0.1379999965429306,15.852999687194824,,17.090999603271484,,16.5933074951172,0.0465889237821102,16.4337635040283,0.0220412518829107,16.822999954223633,0.10400000214576721,16.89699935913086,0.3569999933242798,13.102999687194824,,9.515000343322754,
HE 1413+0021,APASSJ141600.17+000801.1,214.000738,0.133664,16.14699935913086,0.04399999976158142,16.05900001525879,0.10599999874830246,16.02400016784668,0.035999998450279236,16.207000732421875,0.06700000166893005,16.257999420166016,0.21699999272823334,0.03674016043078154,0.01895000477816211,0.00510001195834775,0.00510001195834775,16.56100082397461,0.1420000046491623,16.19099998474121,0.20999999344348907,16.025999069213867,,16.1829433441162,0.0088369520381093,16.0916194915771,0.0034958643373102,16.516000747680664,0.0689999982714653,16.176000595092773,0.1940000057220459,13.024999618530273,,9.435999870300293,
HE 1414-0848,APASSJ141651.93-090202.5,214.216411,-9.034034,16.152999877929688,0.05999999865889549,15.901000022888184,0.03999999910593033,15.934000015258789,0.026000000536441803,15.986000061035156,0.013000000268220901,99.9990005493164,9.99899959564209,-0.028890000612591393,0.003719988080774783,0.0054000001910026185,0.0054000001910026185,15.741999626159668,0.07900000363588333,15.701000213623047,0.16099999845027924,15.458000183105469,,19.1240425109863,0.127524793148041,16.8987407684326,0.0199677031487226,15.739999771118164,0.05000000074505806,15.729999542236328,0.13600000739097595,12.89799976348877,,9.031000137329102,
LP 66-586,APASSJ141722.83+630347.0,214.34514,63.063067,17.09000015258789,0.03700000047683716,15.729000091552734,0.05299999937415123,16.408000946044922,0.03500000014901161,15.11400032043457,0.05900000035762787,14.156000137329102,0.09099999815225601,,,,,,,,,,,,,,,,,,,,,,
J141842.32+104908.2,APASSJ141842.30+104908.4,214.676271,10.81902,16.260000228881836,0.008999999612569809,16.5939998626709,0.07800000160932541,16.288000106811523,0.032999999821186066,16.82900047302246,0.07599999755620956,99.9990005493164,9.99899959564209,-0.004740012082038447,3.6000000420699507E-4,0.005199984161663451,0.005199984161663451,,,,,,,14.2449817657471,0.0117646185681224,14.9015855789185,0.0113669941201806,16.908000946044922,0.10599999874830246,17.06399917602539,0.421999990940094,12.92300033569336,,8.98900032043457,
G 124-026,APASSJ142054.44-090509.0,215.226837,-9.085856,15.729000091552734,0.027000000700354576,15.378999710083008,0.03400000184774399,15.460000038146973,0.035999998450279236,15.38700008392334,0.02199999988079071,15.432000160217285,0.09000000357627869,-0.4717295814771205,-0.04386996115499642,0.004200012062938185,0.004200012062938185,14.763999938964844,0.03700000047683716,14.730999946594238,0.05700000002980232,14.755999565124512,0.10300000011920929,,,17.076229095459,0.0209320187568665,14.720999717712402,0.032999999821186066,14.63599967956543,0.06300000101327896,12.40999984741211,,9.251999855041504,
J142120.94-010054.7,APASSJ142120.94-010053.9,215.33727,-1.014979,16.84000015258789,-0.0,16.83300018310547,-0.0,16.858999252319336,0.04899999871850014,17.187000274658203,-0.0,99.9990005493164,9.99899959564209,0.011930003711313475,-0.015029999849502929,0.00560001581106917,0.00560001581106917,,,,,,,15.2816562652588,0.00394016969949007,15.7860660552979,0.00322789885103703,,,,,,,,
PG 1418-005,APASSJ142131.24-004423.1,215.380194,-0.739757,16.613000869750977,0.04699999839067459,16.58300018310547,0.125,16.503999710083008,0.035999998450279236,16.631999969482422,0.08500000089406967,99.9990005493164,9.99899959564209,-0.012449987843865529,0.05158008098078426,0.004799988118975307,0.004799988118975307,16.715999603271484,0.1340000033378601,17.010000228881836,,15.54800033569336,,16.5853748321533,0.00668413517996669,16.6140117645264,0.00449071498587728,17.030000686645508,0.12300000339746475,16.889999389648438,,13.095000267028809,,9.269000053405762,
SDSS_J142218.81+060038.3,APASSJ142218.79+060038.1,215.578311,6.010585,16.547000885009766,0.08900000154972076,16.2189998626709,0.04800000041723251,16.35300064086914,0.05900000035762787,16.386999130249023,0.07999999821186066,99.9990005493164,9.99899959564209,0.006819983809691621,-0.10697003817767836,0.005199984161663451,0.005199984161663451,16.235000610351562,0.11599999666213989,16.48699951171875,0.2409999966621399,15.871000289916992,,,,,,16.457000732421875,0.06599999964237213,16.06100082397461,0.16699999570846558,12.550000190734863,,9.642999649047852,
SDSSJ142241.90+513537.9,APASSJ142241.88+513538.0,215.674509,51.593896,15.786999702453613,0.05299999937415123,15.845999717712402,0.014000000432133675,15.645000457763672,0.13300000131130219,15.649999618530273,0.1289999932050705,15.321000099182129,-0.0,-0.0029699999004151323,-1.1000016257867173E-4,0.0038999878142931266,0.0038999878142931266,14.37600040435791,0.03200000151991844,13.763999938964844,0.032999999821186066,13.704999923706055,0.05400000140070915,,,,,13.53600025177002,0.02500000037252903,13.598999977111816,0.028999999165534973,12.835000038146973,,9.548999786376953,
J142249.57+590836.3,APASSJ142249.49+590836.0,215.706236,59.143356,16.655000686645508,0.054999999701976776,16.569000244140625,0.06700000166893005,16.413999557495117,0.0560000017285347,16.643999099731445,0.09099999815225601,99.9990005493164,9.99899959564209,-0.04803984011232387,0.005190011825106922,0.006300000086412183,0.006300000086412183,16.652999877929688,0.15600000321865082,15.657999992370605,,15.92199993133545,,,,17.2707176208496,0.0125407334417105,16.645999908447266,0.07699999958276749,16.739999771118164,0.2590000033378601,13.295999526977539,,9.534000396728516,
EC 14205-2429,APASSJ142326.15-244329.2,215.858973,-24.724802,16.270000457763672,0.03500000014901161,16.242000579833984,0.020999999716877937,16.163999557495117,0.026000000536441803,16.5,0.03400000184774399,99.9990005493164,9.99899959564209,-0.0033400007623640704,-0.019659996178233996,0.005299991971696727,0.005299991971696727,16.61199951171875,0.13199999928474426,16.625,0.25200000405311584,16.61400032043457,,15.3344354629517,0.0209850408136845,15.745343208313,0.0172166619449854,,,,,,,,
Ton 197,APASSJ142340.68+313459.6,215.919528,31.583249,15.265000343322754,0.04600000008940697,15.387999534606934,0.03400000184774399,15.267999649047852,0.10700000077486038,15.612000465393066,0.11299999803304672,99.9990005493164,9.99899959564209,-0.041320081436424516,-0.02118999636877561,0.0047000159156596055,0.0047000159156596055,15.97700023651123,0.08699999749660492,15.939000129699707,0.1850000023841858,16.334999084472656,,13.9399633407593,0.0124391354620457,14.3796110153198,0.00618206476792693,16.3439998626709,0.061000000685453415,16.7189998626709,0.2540000081062317,13.340999603271484,,9.593000411987305,
PG 1422+028,APASSJ142437.35+023419.5,216.155661,2.572109,16.70199966430664,-0.05400000140070915,16.704999923706055,-0.0,16.593000411987305,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.004489991943046334,-0.0034200000527562224,0.005900004043724039,0.005900004043724039,,,,,,,15.737774848938,0.0068802353926003,16.097713470459,0.00473250448703766,,,,,,,,
GD 165; L 1124-010,APASSJ142438.97+091712.3,216.162384,9.286777,14.473999977111816,0.017000000923871994,14.347000122070312,0.041999999433755875,14.307000160217285,0.017000000923871994,14.470999717712402,0.032999999821186066,14.63700008392334,0.1469999998807907,-0.21611016418319196,-0.15451991348527372,0.0037000078009441495,0.0037000078009441495,14.531999588012695,0.05900000035762787,14.49899959564209,0.0989999994635582,14.609999656677246,0.0989999994635582,,,14.783881187439,0.00268714572302997,,,,,,,,
SDSSJ142440.50+492957.9,APASSJ142440.42+492957.8,216.16843,49.499407,16.47599983215332,0.10000000149011612,16.09000015258789,0.04500000178813934,16.29599952697754,0.050999999046325684,15.812000274658203,0.15399999916553497,15.432000160217285,-0.0,-0.06158987744129263,-0.012830004015995655,0.0037000078009441495,0.0037000078009441495,14.083999633789062,0.027000000700354576,13.541999816894531,0.03099999949336052,13.45300006866455,0.04399999976158142,15.2713832855225,0.0193530600517988,15.7638692855835,0.015403974801302,13.267999649047852,0.024000000208616257,13.20199966430664,0.02800000086426735,12.951000213623047,0.4269999861717224,9.065999984741211,
J142528.79+142059.2,APASSJ142528.73+142059.6,216.369717,14.34991,16.655000686645508,0.017999999225139618,16.66200065612793,0.0,16.51300048828125,0.06400000303983688,16.861000061035156,0.06800000369548798,99.9990005493164,9.99899959564209,-0.030639994656667113,-0.036410041138879023,0.005299991971696727,0.005299991971696727,16.91200065612793,0.15299999713897705,17.211999893188477,,17.268999099731445,,16.1199817657471,0.0291923396289349,16.3585796356201,0.0136620178818703,17.645999908447266,0.1850000023841858,16.90399932861328,,13.241000175476074,,9.015999794006348,
J142555.46+531525.2,APASSJ142555.50+531525.2,216.481265,53.257011,15.411999702453613,0.23600000143051147,15.963000297546387,0.0560000017285347,15.430000305175781,0.20100000500679016,16.204999923706055,0.09000000357627869,99.9990005493164,9.99899959564209,-0.003510000124151702,0.017139996634796262,0.004899995929008583,0.004899995929008583,,,,,,,,,14.2291374206543,0.00218860036693513,17.415000915527344,0.15000000596046448,17.070999145507812,0.3709999918937683,13.279000282287598,,9.520999908447266,
CBS 268,APASSJ142644.11+500626.4,216.683832,50.107338,13.918000221252441,0.08799999952316284,13.359999656677246,0.03700000047683716,13.675000190734863,0.027000000700354576,13.012999534606934,0.014999999664723873,12.1899995803833,0.006000000052154064,0.003510000124151702,-0.073000077100005,0.013700016097573098,0.021600000764010474,10.62600040435791,0.019999999552965164,10.008000373840332,0.014999999664723873,9.821999549865723,0.02199999988079071,,,,,9.64799976348877,0.024000000208616257,9.5649995803833,0.02199999988079071,9.508000373840332,0.029999999329447746,8.637999534606934,
ESO_385-268,APASSJ142700.39+234800.0,216.751629,23.800013,14.557999610900879,0.2460000067949295,14.199000358581543,0.2280000001192093,14.187999725341797,0.33500000834465027,13.989999771118164,0.2409999966621399,13.711999893188477,0.17399999499320984,-0.001919998726407357,-0.0030399984098039567,0.0035999999909108737,0.0035999999909108737,12.680000305175781,0.02500000037252903,11.965999603271484,0.03200000151991844,11.276000022888184,0.019999999552965164,16.2586402893066,0.0335050113499165,15.6578922271729,0.0158491544425488,10.11299991607666,0.02199999988079071,9.28499984741211,0.019999999552965164,7.031000137329102,0.014999999664723873,5.13100004196167,0.027000000700354576
G200-39,APASSJ142735.79+534829.3,216.899144,53.808166,14.86299991607666,0.07199999690055847,14.994999885559082,0.05299999937415123,14.723999977111816,0.09700000286102295,15.144000053405762,0.03500000014901161,15.361000061035156,0.06300000101327896,-0.3473200835287571,0.14096988597884774,0.0043999920762871625,0.0043999920762871625,15.354000091552734,0.054999999701976776,15.51099967956543,0.10899999737739563,15.657999992370605,0.20399999618530273,,,,,,,,,,,,
G200-39,APASSJ142736.65+534750.6,216.902745,53.797391,13.189000129699707,0.05900000035762787,11.901000022888184,0.04399999976158142,12.496999740600586,0.052000001072883606,11.277000427246094,0.06499999761581421,10.70300006866455,0.03099999949336052,-0.34318007819820195,0.14123015716904774,0.004499999886320438,0.004499999886320438,9.28600025177002,0.024000000208616257,8.621000289916992,0.03099999949336052,8.482000350952148,0.024000000208616257,,,,,8.357000350952148,0.024000000208616257,8.392999649047852,0.020999999716877937,8.312999725341797,0.017999999225139618,8.008000373840332,0.12600000202655792
SDSS_J142833.78+440346.2,APASSJ142833.84+440344.1,217.141001,44.062266,17.29800033569336,0.08100000023841858,16.788999557495117,-0.0,17.079999923706055,-0.0,16.690000534057617,-0.0,99.9990005493164,9.99899959564209,0.13473000435624272,-0.24596998700872064,0.004299983856981271,0.004299983856981271,16.320999145507812,0.10899999737739563,15.956999778747559,0.20200000703334808,16.014999389648438,,,,20.631908416748,0.141063988208771,15.944999694824219,0.05299999937415123,15.236000061035156,0.0820000022649765,12.253000259399414,0.23899999260902405,8.958999633789062,
EC 14265-2737,APASSJ142927.28-275102.1,217.363677,-27.850593,15.935999870300293,0.07500000298023224,15.892999649047852,0.06700000166893005,15.842000007629395,0.057999998331069946,16.04199981689453,0.06400000303983688,16.448999404907227,-0.0,0.006909983676450793,-0.20792988507309929,0.005699988014384871,0.005699988014384871,16.299999237060547,0.09799999743700027,16.51300048828125,0.3490000069141388,16.950000762939453,,15.5882911682129,0.0270830318331718,15.7368183135986,0.0202744975686073,16.027999877929688,0.0560000017285347,16.190000534057617,0.2070000022649765,12.772000312805176,,9.428999900817871,
CBS 187,APASSJ142946.96+404906.1,217.445668,40.818367,17.382999420166016,0.14399999380111694,17.545000076293945,0.014000000432133675,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.020360016060294583,0.013200011835579062,0.0047000159156596055,0.0047000159156596055,,,,,,,15.8349323272705,0.0280178114771843,16.2486381530762,0.021365825086832,,,,,,,,
PG 1428+102,APASSJ143059.86+100142.8,217.749427,10.028561,16.711999893188477,0.06800000369548798,16.934999465942383,0.0560000017285347,16.777000427246094,0.16500000655651093,16.892000198364258,0.052000001072883606,99.9990005493164,9.99899959564209,0.003369999626556819,0.007329995605687145,0.004899995929008583,0.004899995929008583,,,,,,,,,16.0326919555664,0.0048063388094306,17.709999084472656,0.19499999284744263,16.858999252319336,,13.204999923706055,,9.112000465393066,
J143105.74+042215.6,APASSJ143105.80+042216.5,217.774207,4.371261,16.843000411987305,0.01899999938905239,16.83799934387207,0.0689999982714653,16.798999786376953,-0.0,17.52899932861328,-0.0,99.9990005493164,9.99899959564209,-0.005280012101138709,0.01991998742596479,0.005500008001035894,0.005500008001035894,,,,,,,15.9515151977539,0.0165436211973429,16.3512783050537,0.0129387909546494,,,,,,,,
EC 14289-1235,APASSJ143139.46-124853.2,217.914418,-12.814789,15.928000450134277,0.03500000014901161,15.923999786376953,0.07500000298023224,15.815999984741211,0.04600000008940697,16.128000259399414,0.04899999871850014,16.410999298095703,-0.0,-0.03822984072030522,-0.0328500012983568,0.00560001581106917,0.00560001581106917,16.37700080871582,0.12800000607967377,15.881999969482422,,15.717000007629395,,,,,,16.5939998626709,0.08900000154972076,17.1299991607666,0.5019999742507935,12.944000244140625,,9.052000045776367,
EC 14293-2141,APASSJ143211.40-215458.0,218.047505,-21.916119,16.60300064086914,0.06300000101327896,16.854000091552734,0.21199999749660492,16.68400001525879,0.010999999940395355,17.048999786376953,0.10300000011920929,99.9990005493164,9.99899959564209,0.005559984037972754,-0.016279992087220307,0.005699988014384871,0.005699988014384871,,,,,,,,,16.1417827606201,0.0212467033416033,,,,,,,,
HS 1430+1339,APASSJ143305.37+132631.7,218.272399,13.442147,16.47800064086914,0.024000000208616257,16.2450008392334,0.1120000034570694,16.291000366210938,0.041999999433755875,16.365999221801758,0.05700000002980232,99.9990005493164,9.99899959564209,-0.05138999840710312,-0.014270003521232866,0.00460000810562633,0.00460000810562633,16.3799991607666,0.10300000011920929,15.956999778747559,0.1589999943971634,16.121999740600586,,19.9389171600342,0.211376011371613,17.160572052002,0.031328309327364,16.32699966430664,0.06199999898672104,16.31999969482422,0.20600000023841858,12.807999610900879,,9.274999618530273,
L 19-2; BPM 00784,APASSJ143306.88-812018.6,218.278693,-81.338512,13.489999771118164,0.014000000432133675,13.35099983215332,0.03200000151991844,13.345000267028809,0.041999999433755875,13.505999565124512,0.054999999701976776,13.809000015258789,0.06700000166893005,-0.1551801586174406,-0.394379990757443,0.008700011949258624,0.008700011949258624,13.57699966430664,0.02199999988079071,13.602999687194824,0.02500000037252903,13.645000457763672,0.04699999839067459,,,13.975058555603,0.00699541019275784,13.65999984741211,0.02500000037252903,13.736000061035156,0.03099999949336052,13.034000396728516,,9.484999656677246,
J143350.82+071452.2,APASSJ143350.82+071452.5,218.461777,7.247918,16.94499969482422,0.023000000044703484,16.95599937438965,0.11599999666213989,16.864999771118164,-0.0,17.0310001373291,-0.0,99.9990005493164,9.99899959564209,-0.06685992048005573,-0.01221001166413771,0.0054000001910026185,0.0054000001910026185,,,,,,,18.8143901824951,0.0178189761936665,17.5237846374512,0.00579273048788309,17.42099952697754,0.16099999845027924,16.801000595092773,,13.109000205993652,,9.501999855041504,
HS 1431+1521; PG 1431+153,APASSJ143406.69+150817.4,218.527894,15.138186,16.0939998626709,0.0430000014603138,16.04800033569336,0.06300000101327896,15.892999649047852,0.03400000184774399,16.134000778198242,0.14900000393390656,99.9990005493164,9.99899959564209,-0.04111992093385197,-0.013070016211713664,0.005299991971696727,0.005299991971696727,16.31999969482422,0.10899999737739563,15.644000053405762,0.1379999965429306,16.482999801635742,,,,16.0924167633057,0.00568356923758984,15.946999549865723,0.04500000178813934,15.78600025177002,0.11900000274181366,12.6899995803833,0.36899998784065247,9.482000350952148,
GD 337,APASSJ143443.11+533522.0,218.679635,53.589457,15.928000450134277,0.10300000011920929,16.13800048828125,0.07400000095367432,15.776000022888184,0.23499999940395355,16.24799919128418,0.12399999797344208,99.9990005493164,9.99899959564209,-0.1323399570537731,0.02522998856875347,0.0038999878142931266,0.0038999878142931266,14.666999816894531,0.03500000014901161,14.215999603271484,0.05000000074505806,13.918999671936035,0.04500000178813934,,,15.5625610351563,0.00380771677009761,13.720999717712402,0.024000000208616257,13.534000396728516,0.026000000536441803,13.097999572753906,0.36500000953674316,9.85200023651123,
J143509.39+054631.7,APASSJ143509.43+054630.5,218.78932,5.775161,16.757999420166016,0.03400000184774399,16.847999572753906,0.0560000017285347,16.735000610351562,-0.0,16.68199920654297,-0.0,99.9990005493164,9.99899959564209,0.033350004741805606,-0.043480081512825564,0.006900012158439495,0.006900012158439495,,,,,,,16.2163715362549,0.00850627850741148,16.4559307098389,0.00575867155566812,,,,,,,,
J143514.15+103631.1,APASSJ143514.15+103631.4,218.808966,10.608743,15.968999862670898,0.023000000044703484,16.204999923706055,0.13099999725818634,16.045000076293945,0.09700000286102295,16.51099967956543,0.11599999666213989,16.781999588012695,-0.0,-0.0567900002351962,0.005360004024623777,0.004899995929008583,0.004899995929008583,,,,,,,14.084831237793,0.012854385189712,14.6640253067017,0.00997978169471025,,,,,,,,
BGK; SDSS; GD 167,APASSJ143520.83+142840.4,218.836826,14.477892,16.42300033569336,0.014000000432133675,16.384000778198242,0.05400000140070915,16.288000106811523,0.0,16.5310001373291,0.010999999940395355,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 1432-164; HE 1432-1625,APASSJ143545.64-163817.5,218.940204,-16.638202,15.07800006866455,0.028999999165534973,14.930999755859375,0.11999999731779099,14.911999702453613,0.01600000075995922,14.831000328063965,0.014999999664723873,99.9990005493164,9.99899959564209,-0.10317995765944943,-0.012899987996206619,0.004299983856981271,0.004299983856981271,11.73799991607666,0.024000000208616257,11.157999992370605,0.02800000086426735,10.869999885559082,0.024000000208616257,,,,,10.682000160217285,0.02500000037252903,10.515000343322754,0.020999999716877937,10.35200023651123,0.05999999865889549,9.093999862670898,
Ton 210,APASSJ143641.58+284451.4,219.17325,28.747623,15.685999870300293,-0.0430000014603138,15.684000015258789,-0.0,15.555999755859375,-0.0,15.866999626159668,-0.0,99.9990005493164,9.99899959564209,-0.021470004321599845,0.023600016174896155,0.00460000810562633,0.00460000810562633,16.513999938964844,0.11900000274181366,16.329999923706055,0.2029999941587448,15.923999786376953,0.2930000126361847,,,,,16.683000564575195,0.0820000022649765,16.52199935913086,0.2280000001192093,13.036999702453613,,8.854999542236328,
GD168,APASSJ143645.10+154140.5,219.187952,15.694601,16.509000778198242,0.06800000369548798,16.47599983215332,0.04699999839067459,16.378000259399414,0.10499999672174454,16.652999877929688,0.04800000041723251,,,-0.10865988224395551,-0.04002984132966958,0.005299991971696727,0.005299991971696727,16.88599967956543,0.1589999943971634,15.935999870300293,,16.753000259399414,,,,,,16.913999557495117,0.09099999815225601,16.660999298095703,0.25,12.64900016784668,,9.42300033569336,
SDSSJ143649.61+323734.1,APASSJ143649.60+323734.2,219.206672,32.62619,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.711000442504883,0.039000000804662704,15.986000061035156,0.07800000160932541,99.9990005493164,9.99899959564209,0.01096999176297686,0.003989988090324914,0.0035999999909108737,0.0035999999909108737,13.645000457763672,0.027000000700354576,13.039999961853027,0.03099999949336052,12.831000328063965,0.02500000037252903,16.1982078552246,0.00668526301160455,16.6081790924072,0.00490656914189458,12.687000274658203,0.024000000208616257,12.635000228881836,0.02500000037252903,12.70300006866455,0.3370000123977661,9.555999755859375,
EC 14343-2218,APASSJ143714.59-223115.8,219.310829,-22.521064,16.520000457763672,0.1120000034570694,16.392000198364258,0.01600000075995922,16.415000915527344,0.05999999865889549,16.41200065612793,0.08299999684095383,99.9990005493164,9.99899959564209,0.049830119678517804,0.0249800032179337,0.008100000286503928,0.008100000286503928,,,,,,,15.7452840805054,0.0328983850777149,16.2044773101807,0.0251339748501778,15.354000091552734,0.041999999433755875,15.506999969482422,0.12700000405311584,12.913999557495117,,8.9399995803833,
J143732.93+172556.9,APASSJ143732.92+172556.7,219.387181,17.432424,16.76799964904785,0.1340000033378601,16.792999267578125,0.10199999809265137,16.670000076293945,-0.0,17.035999298095703,-0.0,99.9990005493164,9.99899959564209,-0.012620016059372574,-0.0025899984620991745,0.0054000001910026185,0.0054000001910026185,,,,,,,,,,,17.187000274658203,0.11299999803304672,17.06999969482422,0.3919999897480011,12.675999641418457,,9.38599967956543,0.4050000011920929
EC 14363-2137; HE 1436-2137,APASSJ143912.62-215014.1,219.802608,-21.837264,16.332000732421875,0.057999998331069946,15.984999656677246,0.03999999910593033,16.148000717163086,0.039000000804662704,15.847999572753906,0.06199999898672104,15.07699966430664,0.05999999865889549,0.006320015972960391,-0.020099988796573598,0.004100003843632294,0.004100003843632294,13.312000274658203,0.027000000700354576,12.770000457763672,0.02199999988079071,12.519000053405762,0.028999999165534973,15.4453420639038,0.0295508187264204,15.8483266830444,0.0226424634456635,12.378999710083008,0.024000000208616257,12.21399974822998,0.024000000208616257,12.317000389099121,0.3370000123977661,8.758999824523926,
SDSSJ143947.62-010606.7,APASSJ143947.58-010606.2,219.948264,-1.101741,16.586999893188477,0.0729999989271164,16.777999877929688,0.12700000405311584,16.618999481201172,0.00800000037997961,16.72800064086914,-0.0,16.575000762939453,-0.0,0.0011199995810784458,-0.006130007886895328,0.004100003843632294,0.004100003843632294,15.779999732971191,0.06800000369548798,15.088000297546387,0.08100000023841858,14.972000122070312,0.14000000059604645,14.8638973236084,0.00427658064290881,15.5066013336182,0.00338183459825814,14.85099983215332,0.032999999821186066,14.720999717712402,0.06499999761581421,12.550999641418457,,9.067999839782715,
J143953.63+234453.6,APASSJ143953.59+234453.8,219.973292,23.74828,17.06999969482422,-0.0949999988079071,16.898000717163086,-0.0,17.034000396728516,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.04525991971604526,-0.015779988643771503,0.004899995929008583,0.004899995929008583,,,,,,,,,16.3042774200439,0.00520222773775458,,,,,,,,
EUVE_J1439+750,APASSJ144004.99+750534.0,220.020826,75.092802,14.84000015258789,0.26899999380111694,15.279999732971191,0.08100000023841858,14.857000350952148,0.05000000074505806,15.557000160217285,0.029999999329447746,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
L40-109,APASSJ144249.56-782353.9,220.706527,-78.398326,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.263999938964844,0.09200000017881393,15.986000061035156,0.10599999874830246,15.677000045776367,-0.0,,,,,,,,,,,,,,,,,,,,,,
SDSS_J144321.34+402834.07,APASSJ144321.35+402834.1,220.838998,40.476158,16.0,0.0989999994635582,16.325000762939453,0.028999999165534973,15.97599983215332,0.012000000104308128,16.701000213623047,0.19599999487400055,99.9990005493164,9.99899959564209,-0.004629995919458452,-0.008840015925670741,0.0047000159156596055,0.0047000159156596055,,,,,,,14.528470993042,0.0100039197131991,14.9179334640503,0.0073878257535398,16.88800048828125,0.08799999952316284,16.42799949645996,0.1860000044107437,12.970000267028809,,9.317000389099121,
(SDSS),APASSJ144433.85-005958.6,221.141081,-0.999632,16.450000762939453,0.10199999809265137,16.239999771118164,0.10700000077486038,16.261999130249023,0.03700000047683716,16.417999267578125,0.05400000140070915,99.9990005493164,9.99899959564209,0.03148999167024158,0.026870004512602463,0.0047000159156596055,0.0047000159156596055,16.381000518798828,0.09700000286102295,16.284000396728516,0.16300000250339508,15.137999534606934,,17.2259521484375,0.0682220160961151,16.7135791778564,0.030092628672719,15.293999671936035,0.039000000804662704,15.04699993133545,0.0820000022649765,12.64900016784668,0.4099999964237213,9.480999946594238,
J144510.28+141344.9,APASSJ144510.27+141344.8,221.292803,14.229135,16.17300033569336,0.03799999877810478,16.389999389648438,0.04899999871850014,16.08300018310547,0.0,16.56800079345703,0.07100000232458115,99.9990005493164,9.99899959564209,-0.007110000115062576,-0.005579999924520962,0.0054000001910026185,0.0054000001910026185,,,,,,,14.5348491668701,0.0142179597169161,14.9673414230347,0.0110547905787826,,,,,,,,
HS 1443+2934,APASSJ144528.38+292131.5,221.368275,29.358765,14.687000274658203,0.1459999978542328,14.38700008392334,0.0,14.437999725341797,0.04100000113248825,14.604999542236328,0.00800000037997961,14.670000076293945,-0.0,-0.07070003703120165,0.002229998381153564,0.004299983856981271,0.004299983856981271,14.635000228881836,0.039000000804662704,14.734999656677246,0.07500000298023224,14.904999732971191,0.15600000321865082,15.4709224700928,0.0271864347159863,14.9713573455811,0.0120436912402511,14.72599983215332,0.029999999329447746,14.77299976348877,0.05299999937415123,12.907999992370605,0.375,9.454999923706055,
CBS 202,APASSJ144659.80+345308.2,221.7492,34.885629,16.218000411987305,0.17299999296665192,16.048999786376953,0.05700000002980232,16.108999252319336,-0.0,16.167999267578125,-0.0,99.9990005493164,9.99899959564209,-0.06977988086873665,0.07211987904156558,0.004499999886320438,0.004499999886320438,15.9399995803833,0.06499999761581421,16.26099967956543,0.17599999904632568,15.763999938964844,,19.4581832885742,0.164333149790764,16.916748046875,0.0200634077191353,,,,,,,,
WD 1444-174,APASSJ144724.36-174219.8,221.851509,-17.705515,17.340999603271484,0.017000000923871994,16.3439998626709,0.23800000548362732,16.81800079345703,0.03200000151991844,16.158000946044922,0.02800000086426735,15.897000312805176,-0.0,,,,,,,,,,,,,,,,,,,,,,
Ton 214,APASSJ144814.08+282511.4,222.058684,28.419839,14.446000099182129,0.0820000022649765,14.652000427246094,0.10700000077486038,14.406999588012695,-0.0,14.729999542236328,0.12300000339746475,15.11400032043457,0.27399998903274536,0.0021600000764010474,0.0023000003693596227,0.004899995929008583,0.004899995929008583,15.17199993133545,0.04399999976158142,15.269000053405762,0.11299999803304672,15.536999702453613,0.25099998712539673,,,,,15.359000205993652,0.035999998450279236,15.416000366210938,0.08299999684095383,13.001999855041504,,9.64900016784668,
PG 1445+153,APASSJ144814.24+150449.6,222.059354,15.080471,15.914999961853027,0.061000000685453415,15.954999923706055,0.06499999761581421,15.79800033569336,0.06199999898672104,16.143999099731445,0.09399999678134918,16.614999771118164,0.3009999990463257,-0.01625000386411557,0.020559996482916176,0.00560001581106917,0.00560001581106917,16.349000930786133,0.09300000220537186,17.204999923706055,,15.626999855041504,,15.5279912948608,0.0267955213785172,15.405689239502,0.0166123304516077,17.06999969482422,0.14100000262260437,16.642000198364258,,12.9350004196167,,9.309000015258789,
J144843.57+083522.3,APASSJ144843.57+083522.0,222.181567,8.589451,15.963000297546387,0.04600000008940697,16.253000259399414,0.05900000035762787,15.920999526977539,0.0989999994635582,16.517000198364258,0.00800000037997961,16.516000747680664,-0.0,-0.052009918726980686,-0.0026600004503052332,0.0054000001910026185,0.0054000001910026185,,,,,,,,,14.6779766082764,0.00263625336810946,,,,,,,,
J144859.18-023230.1,APASSJ144859.13-023231.2,222.246409,-2.542026,17.173999786376953,0.17800000309944153,16.999000549316406,0.07599999755620956,17.027999877929688,0.11599999666213989,16.900999069213867,0.0689999982714653,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
CBS 204,APASSJ145006.63+405534.5,222.527642,40.926266,16.072999954223633,0.032999999821186066,15.930999755859375,0.024000000208616257,15.902999877929688,0.020999999716877937,15.973999977111816,0.1469999998807907,16.47100067138672,-0.0,-0.047599921163055114,-0.11198987485840917,0.004499999886320438,0.004499999886320438,16.33300018310547,0.11100000143051147,16.091999053955078,,16.270999908447266,,16.220703125,0.0314353816211224,16.143217086792,0.0189136993139982,15.890000343322754,0.04399999976158142,15.496999740600586,0.0820000022649765,12.739999771118164,0.3019999861717224,9.027000427246094,
HS 1447+0454,APASSJ145009.76+044145.4,222.540708,4.695961,15.567999839782715,0.04800000041723251,15.487000465393066,0.012000000104308128,15.418000221252441,0.05299999937415123,15.637999534606934,0.05700000002980232,15.916000366210938,-0.0,-0.08015003695618361,-0.002170000857404375,0.0054000001910026185,0.0054000001910026185,15.86299991607666,0.06499999761581421,15.793999671936035,0.1340000033378601,15.628999710083008,0.24300000071525574,15.8689222335815,0.0204442255198956,15.7358922958374,0.0115249985828996,,,,,,,,
NLTT_38499,APASSJ145011.67-191407.7,222.54866,-19.235493,16.16699981689453,0.07100000232458115,15.762999534606934,0.03500000014901161,15.961000442504883,0.026000000536441803,15.720000267028809,0.1509999930858612,15.503000259399414,0.10499999672174454,-0.2564099879236892,0.08272007908090018,0.004100003843632294,0.004100003843632294,15.055999755859375,0.035999998450279236,14.869000434875488,0.06599999964237213,14.776000022888184,0.11299999803304672,,,17.7158222198486,0.0478314869105816,14.956999778747559,0.035999998450279236,14.883999824523926,0.08799999952316284,12.515999794006348,,9.133000373840332,
G 136-022; LP 561-013,APASSJ145048.72+073328.4,222.703008,7.557911,15.583000183105469,0.09600000083446503,15.486000061035156,0.06800000369548798,15.41100025177002,0.03400000184774399,15.697999954223633,0.03700000047683716,15.934000015258789,0.21400000154972076,,,,,,,,,,,,,,,,,,,,,,
CBS 206,APASSJ145156.16+422141.6,222.984038,42.361566,16.14699935913086,0.014000000432133675,15.857000350952148,0.006000000052154064,15.840999603271484,-0.0,15.595999717712402,-0.0,99.9990005493164,9.99899959564209,-0.002440000866954506,-0.07557011922472157,0.0047000159156596055,0.004200012062938185,15.95199966430664,0.10000000149011612,15.824000358581543,0.2160000056028366,15.586000442504883,0.20000000298023224,,,,,,,,,,,,
PG 1449+168,APASSJ145211.37+163804.3,223.047383,16.634541,15.243000030517578,0.02199999988079071,15.395000457763672,0.05999999865889549,15.187999725341797,0.032999999821186066,15.682000160217285,-0.0,16.045000076293945,-0.0,-0.0014799995597059024,0.05932007770752534,0.005699988014384871,0.005699988014384871,16.0049991607666,0.08500000089406967,15.875,0.19599999487400055,16.030000686645508,,14.3876714706421,0.0148164369165897,14.8183851242065,0.0109313046559691,16.275999069213867,0.06300000101327896,16.381000518798828,0.2070000022649765,13.175000190734863,,9.54800033569336,
SDSS_J145322.70+392947.47,APASSJ145322.72+392947.5,223.344677,39.49653,15.819999694824219,0.08799999952316284,16.179000854492188,0.03700000047683716,15.848999977111816,0.11599999666213989,16.46500015258789,0.08699999749660492,99.9990005493164,9.99899959564209,-0.007750008353468729,-6.59998801211259E-4,0.005199984161663451,0.005199984161663451,,,,,,,14.8300256729126,0.0118653401732445,15.073335647583,0.00763851124793291,17.687000274658203,0.17599999904632568,16.80900001525879,0.25200000405311584,13.413000106811523,,9.331999778747559,
GD 173; GR 297; SDSS,APASSJ145350.24+002530.6,223.459342,0.425192,15.137999534606934,0.010999999940395355,15.22599983215332,0.0,15.07800006866455,0.010999999940395355,15.420000076293945,0.006000000052154064,15.708999633789062,0.0860000029206276,-0.1852898407378234,-0.034369990680716,0.004899995929008583,0.004899995929008583,15.734999656677246,0.07999999821186066,15.914999961853027,0.15600000321865082,15.38599967956543,,13.8480348587036,0.00228334730491042,14.3504590988159,0.00166011729743332,16.139999389648438,0.061000000685453415,16.18400001525879,0.1940000057220459,13.076000213623047,,9.520999908447266,
CBS 295,APASSJ145415.73+551152.0,223.565574,55.197784,16.069000244140625,0.03400000184774399,16.06599998474121,0.04100000113248825,16.051000595092773,-0.0,16.367000579833984,-0.0,99.9990005493164,9.99899959564209,-0.05222988147579599,0.016109999887703452,0.005900004043724039,0.005900004043724039,16.642000198364258,0.11800000071525574,16.606000900268555,0.23499999940395355,16.719999313354492,,14.540002822876,0.0166058503091335,14.9583797454834,0.0115772373974323,17.19099998474121,0.10999999940395355,17.04199981689453,,13.42199993133545,,9.637999534606934,
J145437.97+184725.6,APASSJ145437.94+184725.7,223.658115,18.790473,16.847000122070312,0.017000000923871994,16.753000259399414,0.09600000083446503,16.680999755859375,-0.0,17.016000747680664,-0.0,99.9990005493164,9.99899959564209,-0.02117001567967236,-0.01523998780612601,0.00510001195834775,0.00510001195834775,,,,,,,,,16.6818656921387,0.0084790950641036,17.375999450683594,0.1379999965429306,17.097999572753906,0.40299999713897705,13.130000114440918,,9.553000450134277,
PG 1452-043,APASSJ145453.67-042750.3,223.723653,-4.463977,16.166000366210938,0.0430000014603138,16.288999557495117,0.07900000363588333,16.118999481201172,-0.0,16.41699981689453,-0.0,99.9990005493164,9.99899959564209,-0.0039200041101139504,-0.008309988243127009,0.006000011853757314,0.006000011853757314,16.764999389648438,0.14900000393390656,15.82800006866455,,17.006000518798828,,,,,,15.192999839782715,0.03799999877810478,14.958999633789062,0.0729999989271164,12.800000190734863,,9.430000305175781,
14553+5655,APASSJ145521.26+565544.3,223.838599,56.928987,14.873000144958496,0.0430000014603138,14.774999618530273,0.05900000035762787,14.73900032043457,0.07999999821186066,14.95199966430664,0.07900000363588333,15.295000076293945,0.09300000220537186,-0.08088012036751024,0.0268999927357072,0.00460000810562633,0.00460000810562633,15.130999565124512,0.03200000151991844,15.147000312805176,0.06800000369548798,15.397000312805176,0.12600000202655792,14.7349014282227,0.0164933372288942,14.8894338607788,0.0102120172232389,15.319000244140625,0.032999999821186066,15.265999794006348,0.06400000303983688,13.531000137329102,,9.279999732971191,
LEHPM 2-4029,APASSJ145523.47-311708.6,223.847817,-31.285732,16.150999069213867,0.029999999329447746,15.857999801635742,0.07699999958276749,15.9350004196167,0.03799999877810478,15.925000190734863,0.06400000303983688,99.9990005493164,9.99899959564209,0.01368000021102489,-0.16845984355313703,0.00510001195834775,0.00510001195834775,15.581999778747559,0.06400000303983688,15.539999961853027,0.09200000017881393,15.5,0.21799999475479126,,,16.9580478668213,0.0255525633692741,15.706999778747559,0.06599999964237213,16.27400016784668,0.34700000286102295,12.218999862670898,,8.336000442504883,
J145600.81+574150.6,APASSJ145600.76+574150.7,224.003194,57.697429,16.51300048828125,0.03400000184774399,16.511999130249023,0.01600000075995922,16.27899932861328,-0.02500000037252903,16.64299964904785,-0.0,99.9990005493164,9.99899959564209,0.029120005274307914,-0.013169987596484134,0.005299991971696727,0.005299991971696727,,,,,,,14.7492361068726,0.015451212413609,15.3139610290527,0.0123540619388223,17.701000213623047,0.17100000381469727,17.02899932861328,,13.35099983215332,,9.684000015258789,
G256-18,APASSJ145630.15+815654.5,224.125626,81.948488,14.855999946594238,0.14900000393390656,14.765999794006348,0.0729999989271164,14.85099983215332,0.16500000655651093,14.871999740600586,0.13099999725818634,15.289999961853027,0.017000000923871994,-0.32644008169882,0.16926983662415296,0.0043999920762871625,0.0043999920762871625,15.149999618530273,0.054999999701976776,15.35200023651123,0.12999999523162842,15.244999885559082,0.2199999988079071,,,,,,,,,,,,
J145633.67-022546.3,APASSJ145633.76-022545.8,224.140681,-2.429407,17.108999252319336,0.07699999958276749,17.058000564575195,0.014000000432133675,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
G166-58,APASSJ145806.63+293721.6,224.527652,29.622688,15.996999740600586,0.12300000339746475,15.628000259399414,0.14800000190734863,15.800000190734863,0.20600000023841858,15.47599983215332,0.09799999743700027,15.77299976348877,0.12999999523162842,0.14244984195102006,-0.6023195805028081,0.004200012062938185,0.004200012062938185,14.972000122070312,0.04699999839067459,14.605999946594238,0.07500000298023224,14.73900032043457,0.12800000607967377,,,17.6368751525879,0.0218491908162832,14.432999610900879,0.027000000700354576,14.21399974822998,0.03500000014901161,11.73799991607666,0.10700000077486038,9.362000465393066,
L151-81B,APASSJ145811.39-631732.5,224.547469,-63.292378,16.593000411987305,0.017000000923871994,16.486000061035156,0.23800000548362732,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PG 1456+103; CW Boo,APASSJ145832.61+100817.8,224.635912,10.138288,16.360000610351562,0.07000000029802322,16.434999465942383,0.16099999845027924,16.402000427246094,0.00800000037997961,16.566999435424805,0.06599999964237213,99.9990005493164,9.99899959564209,-0.031659983869758435,-0.01445000325475121,0.00560001581106917,0.00560001581106917,,,,,,,15.8632926940918,0.0215220525860786,15.8710527420044,0.0141998529434204,,,,,,,,
J145940.78+244554.1,APASSJ145940.70+244552.7,224.919607,24.764664,16.31599998474121,-0.05000000074505806,16.35700035095215,-0.0,16.437999725341797,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.060800040228059515,-0.09730007877806202,0.004799988118975307,0.004799988118975307,16.481000900268555,0.14300000667572021,16.38599967956543,0.29100000858306885,16.270000457763672,,17.5548343658447,0.0599372908473015,16.6183319091797,0.0251185558736324,17.240999221801758,0.1289999932050705,16.881999969482422,,13.152000427246094,,9.520000457763672,
EC 14572-0837; PG 1457-086,APASSJ145953.00-084929.8,224.970834,-8.82495,15.791999816894531,0.019999999552965164,15.758999824523926,0.07699999958276749,15.670000076293945,0.06400000303983688,15.968999862670898,0.07999999821186066,99.9990005493164,9.99899959564209,0.00240000122175843,-0.03876984155795071,0.005000004148314474,0.005000004148314474,16.041000366210938,0.09799999743700027,16.211999893188477,0.2329999953508377,15.61400032043457,0.2280000001192093,,,,,16.06399917602539,0.05999999865889549,16.048999786376953,0.19099999964237213,12.600000381469727,,8.758000373840332,
PG 1458+172,APASSJ150019.39+165914.4,225.080819,16.987354,16.200000762939453,0.09700000286102295,16.261999130249023,0.16300000250339508,16.011999130249023,-0.0,16.070999145507812,-0.0,99.9990005493164,9.99899959564209,-0.007750008353468729,-0.01872000011644559,0.0037000078009441495,0.0037000078009441495,14.701000213623047,0.03099999949336052,14.208999633789062,0.04600000008940697,13.847000122070312,0.04699999839067459,15.5137701034546,0.0316893830895424,15.8789501190186,0.0223708041012287,13.71500015258789,0.026000000536441803,13.505999565124512,0.03099999949336052,12.697999954223633,,9.204999923706055,
J150045.01+621107.2,APASSJ150044.81+621106.9,225.18671,62.18525,16.948999404907227,0.07199999690055847,17.118000030517578,0.027000000700354576,16.8700008392334,-0.04800000041723251,17.143999099731445,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PG 1459+219,APASSJ150132.30+214810.3,225.38461,21.80287,15.96500015258789,0.07900000363588333,15.906000137329102,0.07400000095367432,15.920999526977539,0.01899999938905239,16.136999130249023,0.06800000369548798,16.047000885009766,-0.0,-0.03422001682338305,-0.020220012083882466,0.0047000159156596055,0.0047000159156596055,16.5,0.10700000077486038,16.670000076293945,0.26899999380111694,16.041000366210938,0.2460000067949295,15.4557752609253,0.0248429086059332,15.649676322937,0.0152669306844473,16.636999130249023,0.07900000363588333,16.33099937438965,0.1940000057220459,12.998000144958496,,9.604999542236328,
PG 1459+347,APASSJ150141.09+343159.2,225.421239,34.53312,15.718000411987305,0.08500000089406967,15.793999671936035,0.014999999664723873,15.725000381469727,0.06300000101327896,16.0,0.03799999877810478,16.68400001525879,-0.0,-0.08431992246187292,0.040600079228170216,0.00510001195834775,0.00510001195834775,16.402000427246094,0.10100000351667404,16.32699966430664,0.2070000022649765,15.645000457763672,,,,,,16.94499969482422,0.09000000357627869,17.136999130249023,,13.13599967956543,,9.668000221252441,
PG 1459+306,APASSJ150156.35+302300.8,225.484832,30.38356,14.03499984741211,0.09700000286102295,13.85200023651123,0.061000000685453415,13.934000015258789,0.041999999433755875,13.638999938964844,0.03099999949336052,12.875,0.020999999716877937,-0.050400000691297464,0.01884999655885622,0.008499996329192072,0.008499996329192072,,,,,,,,,,,,,,,,,,
H_1504+65,APASSJ150209.65+661219.2,225.540229,66.205345,16.058000564575195,0.06300000101327896,16.368000030517578,0.05999999865889549,16.121000289916992,0.05400000140070915,16.642000198364258,0.04399999976158142,99.9990005493164,9.99899959564209,9.299987596023129E-4,0.016300008792313747,0.005699988014384871,0.005699988014384871,,,,,,,13.8582391738892,0.0125737171620131,14.7126264572144,0.0108636431396008,17.39699935913086,0.16699999570846558,16.660999298095703,,12.534000396728516,,9.364999771118164,
EC 15004-1700,APASSJ150314.41-171156.0,225.810044,-17.198911,15.133999824523926,0.04800000041723251,15.288000106811523,0.04899999871850014,15.12399959564209,0.0430000014603138,15.493000030517578,0.05900000035762787,15.701000213623047,0.2770000100135803,-0.010379987634223653,-0.04272012120054569,0.00510001195834775,0.00510001195834775,15.795000076293945,0.07400000095367432,15.86299991607666,0.16300000250339508,16.152000427246094,,13.7254066467285,0.0139752365648746,14.4046430587769,0.0067378687672317,16.27199935913086,0.07100000232458115,16.211000442504883,0.21699999272823334,12.956999778747559,,9.348999977111816,
PG 1502+351,APASSJ150402.89+345441.7,226.012072,34.911606,15.805999755859375,0.06599999964237213,15.781000137329102,0.010999999940395355,15.74899959564209,0.06199999898672104,16.062000274658203,0.07999999821186066,99.9990005493164,9.99899959564209,-0.09629999985918403,0.07867008098401129,0.00560001581106917,0.00560001581106917,16.229999542236328,0.08900000154972076,16.084999084472656,0.19200000166893005,16.965999603271484,,,,15.555362701416,0.00310985278338194,16.35700035095215,0.057999998331069946,16.854999542236328,0.2590000033378601,12.890999794006348,,9.37399959564209,
J150422.28+621718.5,APASSJ150422.32+621718.3,226.093021,62.288429,16.7549991607666,0.008999999612569809,17.023000717163086,0.026000000536441803,16.77199935913086,0.01600000075995922,17.343000411987305,0.23399999737739563,99.9990005493164,9.99899959564209,-0.0021800016384077026,0.0030300011076178635,0.005500008001035894,0.005500008001035894,,,,,,,15.0274257659912,0.0221825148910284,15.5871000289917,0.0164982341229916,,,,,,,,
PG 1501+032,APASSJ150423.76+030233.1,226.09902,3.042532,15.569000244140625,0.09600000083446503,15.479000091552734,0.02800000086426735,15.416000366210938,0.08500000089406967,15.689000129699707,0.0689999982714653,15.940999984741211,-0.0,-0.04314995894674212,0.038469959326903336,0.0043999920762871625,0.0043999920762871625,,,,,,,15.5433197021484,0.00575875723734498,15.5324907302856,0.00339444633573294,16.107999801635742,0.061000000685453415,16.42799949645996,0.2590000033378601,13.088000297546387,,9.071999549865723,
J150547.50+024839.6,APASSJ150547.43+024840.9,226.447666,2.811381,16.549999237060547,-0.0430000014603138,16.44300079345703,0.09200000017881393,16.461000442504883,0.07999999821186066,16.639999389648438,0.17599999904632568,16.832000732421875,-0.0,,,,,,,,,,,,,,,,,,,,,,
GD 175,APASSJ150549.12-071440.7,226.454678,-7.24464,16.33799934387207,0.0,15.866999626159668,0.017999999225139618,16.093000411987305,0.04100000113248825,15.777999877929688,0.07000000029802322,15.5649995803833,0.03700000047683716,-0.20562012068694457,-0.0179200080310693,0.004100003843632294,0.004100003843632294,15.079000473022461,0.052000001072883606,14.98799991607666,0.10000000149011612,14.847000122070312,0.10400000214576721,,,,,14.848999977111816,0.032999999821186066,14.786999702453613,0.08299999684095383,12.744999885559082,,9.258000373840332,
CBS 301,APASSJ150605.45+542818.8,226.522741,54.471904,16.575000762939453,0.10499999672174454,16.368999481201172,0.07699999958276749,16.34600067138672,0.12700000405311584,16.21500015258789,0.0729999989271164,15.670999526977539,-0.0,-0.015950015222188085,0.007679988357267575,0.003999996033599018,0.003999996033599018,13.847000122070312,0.02500000037252903,13.260000228881836,0.026000000536441803,13.00100040435791,0.027000000700354576,15.5778512954712,0.0126003436744213,15.9591283798218,0.0111517179757357,12.83899974822998,0.023000000044703484,12.659000396728516,0.023000000044703484,12.760000228881836,0.3230000138282776,9.383999824523926,
EC 15036-0918,APASSJ150619.35-093021.7,226.580627,-9.506045,15.336000442504883,0.04899999871850014,15.185999870300293,0.05700000002980232,15.140000343322754,0.028999999165534973,15.317000389099121,0.03200000151991844,15.640999794006348,0.22200000286102295,-0.08277983943116851,-0.057830037258099765,0.00510001195834775,0.00510001195834775,15.343000411987305,0.05000000074505806,15.479999542236328,0.1120000034570694,15.725000381469727,0.25699999928474426,16.1130104064941,0.0314181745052338,15.5572156906128,0.0100160436704755,15.434000015258789,0.03999999910593033,15.59000015258789,0.13899999856948853,12.470000267028809,,9.270999908447266,
SDSS_J1506,APASSJ150626.33+063843.8,226.609738,6.645523,17.07200050354004,0.06800000369548798,16.69700050354004,0.13099999725818634,16.711999893188477,-0.0,16.733999252319336,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
CBS 395,APASSJ150748.51+293128.9,226.952157,29.524702,16.68600082397461,-0.0,16.652999877929688,-0.0,16.617000579833984,0.15000000596046448,16.621999740600586,-0.0,99.9990005493164,9.99899959564209,-0.12016008258797228,0.057949918118538335,0.006099984057073016,0.006099984057073016,,,,,,,16.9253406524658,0.0467914640903473,16.8610858917236,0.0283517092466354,17.07200050354004,0.10499999672174454,16.625999450683594,0.24300000071525574,13.321999549865723,,9.638999938964844,
GD 340,APASSJ150938.74+633224.4,227.411433,63.540133,14.961999893188477,0.032999999821186066,14.640999794006348,0.03999999910593033,14.791000366210938,0.04500000178813934,14.755999565124512,0.035999998450279236,14.885000228881836,0.09099999815225601,-0.08865000054356642,-0.09973007763619535,0.004299983856981271,0.004299983856981271,14.720000267028809,0.03799999877810478,14.572999954223633,0.06300000101327896,14.807000160217285,0.11699999868869781,17.9763660430908,0.0770803168416023,15.6198997497559,0.0157765708863735,14.647000312805176,0.029999999329447746,14.654000282287598,0.050999999046325684,12.64799976348877,,9.300000190734863,
PG 1507+220,APASSJ150939.92+215014.9,227.416345,21.837492,14.937000274658203,0.05900000035762787,14.984000205993652,0.08100000023841858,14.817999839782715,0.06599999964237213,15.14799976348877,0.03700000047683716,15.413999557495117,-0.0,-0.07530011716880836,-0.029909986551501788,0.003999996033599018,0.003999996033599018,15.467000007629395,0.05400000140070915,15.736000061035156,0.15800000727176666,14.881999969482422,,14.2271223068237,0.01348917465657,14.4826059341431,0.00944569986313581,15.670999526977539,0.04500000178813934,15.670999526977539,0.1120000034570694,13.071000099182129,,9.574999809265137,
PG 1508+549,APASSJ150953.73+543944.5,227.473912,54.662364,15.720000267028809,0.0430000014603138,15.65999984741211,0.0560000017285347,15.607000350952148,0.1459999978542328,15.845999717712402,0.07999999821186066,99.9990005493164,9.99899959564209,-0.01963000795512926,-0.05330987987690605,0.005500008001035894,0.005500008001035894,16.011999130249023,0.07100000232458115,16.024999618530273,0.1459999978542328,16.091999053955078,,15.3417510986328,0.0174988489598036,15.5108823776245,0.00982323847711086,16.341999053955078,0.061000000685453415,16.35300064086914,0.17499999701976776,13.324999809265137,,9.588000297546387,
PG 1507+021; SDSS,APASSJ150956.87+015606.9,227.486986,1.935258,16.486000061035156,0.09700000286102295,16.547000885009766,0.0820000022649765,16.41900062561035,0.010999999940395355,16.667999267578125,0.00800000037997961,99.9990005493164,9.99899959564209,-0.049799879343481734,-0.06018011990818195,0.004899995929008583,0.004899995929008583,16.60099983215332,0.11500000208616257,16.451000213623047,0.20900000631809235,15.347000122070312,,,,,,17.159000396728516,0.13300000131130219,16.902000427246094,0.38199999928474426,12.640999794006348,,9.42300033569336,
J151000.36+440803.9,APASSJ151000.35+440803.7,227.501472,44.13438,14.741000175476074,0.00800000037997961,14.98799991607666,0.023000000044703484,14.737000465393066,0.004999999888241291,15.211000442504883,0.013000000268220901,15.524999618530273,0.020999999716877937,-0.02306001533725066,-0.012980016344954493,0.004499999886320438,0.004499999886320438,15.682999610900879,0.07599999755620956,15.82800006866455,0.18299999833106995,15.199999809265137,,13.3567314147949,0.00723875965923071,13.7300252914429,0.00420509930700064,15.67300033569336,0.039000000804662704,15.618000030517578,0.09200000017881393,13.055000305175781,,9.645000457763672,
J151026.48+610656.9,APASSJ151026.40+610656.0,227.610022,61.11557,17.079999923706055,0.00800000037997961,17.38599967956543,0.2150000035762787,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.0032799995551613392,8.300015906570479E-4,0.00510001195834775,0.00510001195834775,,,,,,,15.1229629516602,0.013525914400816,15.7038974761963,0.012051303870976,,,,,,,,
GD 176,APASSJ151028.81-104521.1,227.620082,-10.755866,15.625,0.06599999964237213,15.454999923706055,0.06400000303983688,15.487000465393066,0.06599999964237213,15.645999908447266,0.07800000160932541,15.64799976348877,-0.0,-0.15188004617812112,0.01995001166505972,0.004899995929008583,0.004899995929008583,15.293999671936035,0.054999999701976776,15.222000122070312,0.0689999982714653,15.456000328063965,0.19200000166893005,18.4872455596924,0.104358926415443,16.413990020752,0.023960042744875,15.227999687194824,0.03700000047683716,15.241000175476074,0.09700000286102295,12.39900016784668,,9.326000213623047,
SDSS_J151030.68-014345.9,APASSJ151030.65-014345.9,227.627724,-1.72943,16.378999710083008,0.06199999898672104,16.485000610351562,0.13500000536441803,16.341999053955078,0.020999999716877937,16.656999588012695,0.05700000002980232,99.9990005493164,9.99899959564209,5.900003941405885E-4,-0.0031100003980100155,0.005299991971696727,0.005299991971696727,16.77199935913086,0.17299999296665192,17.174999237060547,,16.420000076293945,,,,,,16.927000045776367,0.10499999672174454,16.732999801635742,0.3790000081062317,12.694000244140625,,9.20199966430664,
SDSSJ151045.70+404827.0,APASSJ151045.59+404828.0,227.689999,40.807779,16.472000122070312,0.0560000017285347,15.451000213623047,0.07000000029802322,15.965999603271484,0.02500000037252903,14.956000328063965,0.04699999839067459,13.972999572753906,0.06599999964237213,-0.06195995811140165,0.08474003916489892,0.004200012062938185,0.004200012062938185,11.937999725341797,0.020999999716877937,11.37399959564209,0.01899999938905239,11.142000198364258,0.01899999938905239,21.6489028930664,0.357014983892441,17.8768367767334,0.027283564209938,10.991999626159668,0.02199999988079071,10.833000183105469,0.019999999552965164,10.678999900817871,0.050999999046325684,9.07800006866455,
GD341,APASSJ151109.75+404800.6,227.790652,40.800176,15.98799991607666,0.026000000536441803,15.72599983215332,0.08500000089406967,15.779000282287598,0.03400000184774399,15.772000312805176,0.06700000166893005,15.824999809265137,0.00800000037997961,-0.16296984103973955,-0.0592401614994742,0.004299983856981271,0.004299983856981271,15.232000350952148,0.050999999046325684,15.133999824523926,0.08699999749660492,14.845000267028809,0.13300000131130219,20.3204040527344,0.172519460320473,17.2131977081299,0.0201234612613916,15.163000106811523,0.032999999821186066,15.17199993133545,0.06400000303983688,13.35200023651123,0.5149999856948853,9.645999908447266,
BPM 9323,APASSJ151110.08-771118.1,227.792023,-77.188373,15.628999710083008,0.009999999776482582,15.685999870300293,0.032999999821186066,15.562999725341797,-0.0,15.91100025177002,-0.0,99.9990005493164,9.99899959564209,0.0840398424770683,0.029630014614667743,0.014500008182949387,0.014500008182949387,15.918999671936035,0.08100000023841858,15.954999923706055,0.17399999499320984,16.73699951171875,,,,15.5285835266113,0.0130066480487585,16.770000457763672,0.1420000046491623,16.62299919128418,,12.920999526977539,,9.357999801635742,
GD 178,APASSJ151127.44+320418.7,227.864355,32.071871,14.149999618530273,0.023000000044703484,14.050999641418457,0.041999999433755875,14.050000190734863,0.03200000151991844,14.274999618530273,0.03799999877810478,14.392000198364258,0.00800000037997961,-0.16781003650976345,0.061750083114020526,0.0038999878142931266,0.0035999999909108737,14.435999870300293,0.029999999329447746,14.574000358581543,0.054999999701976776,14.571999549865723,0.08900000154972076,,,,,14.531999588012695,0.028999999165534973,14.588000297546387,0.04899999871850014,12.857999801635742,,9.6850004196167,
J151302.29+231508.4,APASSJ151302.30+231509.2,228.25962,23.252562,15.64799976348877,-0.0,15.699000358581543,0.34299999475479126,15.692999839782715,0.3790000081062317,15.723999977111816,0.33000001311302185,16.117000579833984,-0.2460000067949295,0.0,0.011239992181799607,0.00510001195834775,0.00510001195834775,,,,,,,,,,,14.741000175476074,0.029999999329447746,14.642999649047852,0.05400000140070915,12.659000396728516,,9.234999656677246,
(PG 1511-048),APASSJ151412.95-045933.4,228.55396,-4.992627,15.208999633789062,0.03999999910593033,15.395999908447266,0.017999999225139618,15.180999755859375,0.03400000184774399,15.588000297546387,0.0729999989271164,16.218000411987305,-0.0,0.015009984781499952,-0.01244001632585423,0.006699996129100327,0.006699996129100327,16.011999130249023,0.0820000022649765,16.158000946044922,0.14800000190734863,16.85099983215332,,,,,,16.326000213623047,0.06800000369548798,15.918999671936035,0.15800000727176666,12.829999923706055,,9.35200023651123,
PG 1511+009; LB 769,APASSJ151421.26+004752.3,228.588585,0.797878,15.784000396728516,0.11900000274181366,15.937999725341797,0.11400000005960464,15.769000053405762,0.02500000037252903,16.159000396728516,0.03700000047683716,16.05500030517578,-0.0,0.0027399995360610774,-0.02432998826407129,0.005299991971696727,0.005299991971696727,16.5310001373291,0.0949999988079071,17.525999069213867,,16.639999389648438,,,,,,17.207000732421875,0.1340000033378601,16.96299934387207,,12.82800006866455,,9.486000061035156,
PG 1513+442,APASSJ151447.12+440136.8,228.696354,44.026901,15.215999603271484,0.019999999552965164,15.321000099182129,0.006000000052154064,15.173999786376953,0.03400000184774399,15.579000473022461,0.027000000700354576,15.946000099182129,0.08500000089406967,-0.05945004304521717,0.004140000010011136,0.00510001195834775,0.00510001195834775,16.110000610351562,0.10199999809265137,16.14900016784668,,16.35700035095215,,13.9301595687866,0.00703709153458476,14.3612089157104,0.00450565945357084,16.283000946044922,0.052000001072883606,16.64299964904785,0.20999999344348907,13.270000457763672,,9.755999565124512,
PG 1515+669,APASSJ151552.94+664243.6,228.970598,66.712122,15.675000190734863,0.006000000052154064,15.451000213623047,0.028999999165534973,15.473999977111816,0.024000000208616257,15.560999870300293,0.0860000029206276,15.611000061035156,0.20800000429153442,,,,,,,,,,,,,,,,,,,,,,
EC 15157-1626,APASSJ151835.18-163728.0,229.646621,-16.624456,16.07699966430664,0.05400000140070915,15.968999862670898,0.10199999809265137,15.934000015258789,0.019999999552965164,16.118999481201172,0.04100000113248825,16.027000427246094,-0.0,0.08498987881466746,-0.028530001145554706,0.00510001195834775,0.00510001195834775,16.283000946044922,0.08900000154972076,16.37299919128418,0.2240000069141388,15.866999626159668,,16.262674331665,0.0318891257047653,16.1978931427002,0.0211325064301491,,,,,,,,
CBS 239,APASSJ151918.24+370848.7,229.826021,37.146885,16.1200008392334,0.07999999821186066,16.32699966430664,0.10899999737739563,16.099000930786133,-0.0,16.503000259399414,-0.0,99.9990005493164,9.99899959564209,-0.03336001063871663,-6.099983750118554E-4,0.0043999920762871625,0.0043999920762871625,16.698999404907227,0.14000000059604645,16.21299934387207,,15.958000183105469,,15.1224155426025,0.0187693070620298,15.4257116317749,0.00910498946905136,17.503000259399414,0.12300000339746475,17.275999069213867,,13.569000244140625,,9.866999626159668,
BGK; SDSS,APASSJ152006.04+080326.4,230.02518,8.057351,16.149999618530273,-0.0,16.016000747680664,-0.0,16.04400062561035,0.017000000923871994,16.177000045776367,0.09000000357627869,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PG 1519+500,APASSJ152041.99+495141.4,230.17496,49.861506,16.493999481201172,0.020999999716877937,16.54400062561035,0.12099999934434891,16.35099983215332,-0.0,16.783000946044922,-0.0,99.9990005493164,9.99899959564209,-0.018889992315962445,0.0029900016670580953,0.005199984161663451,0.005199984161663451,,,,,,,,,,,17.88599967956543,0.1679999977350235,17.18000030517578,,13.531000137329102,,9.657999992370605,
HE 1518-0344,APASSJ152045.93-035452.2,230.191413,-3.914501,16.41900062561035,0.07100000232458115,16.493999481201172,0.0430000014603138,16.35300064086914,0.026000000536441803,16.531999588012695,0.054999999701976776,99.9990005493164,9.99899959564209,-0.02084000443574041,-0.03787991918215994,0.007400015601888299,0.007400015601888299,,,,,,,15.1861944198608,0.0150127224624157,15.8409624099731,0.0126807186752558,17.00200080871582,0.11999999731779099,16.452999114990234,0.2619999945163727,12.887999534606934,,9.29800033569336,
J152057.22+144101.3,APASSJ152057.19+144101.3,230.238318,14.683718,16.63599967956543,0.02500000037252903,16.525999069213867,0.15399999916553497,16.424999237060547,0.0,16.746000289916992,0.027000000700354576,99.9990005493164,9.99899959564209,-0.04335984049248509,-0.004020011920147226,0.004799988118975307,0.004799988118975307,,,,,,,,,16.5166759490967,0.00585092417895794,17.158000946044922,0.11599999666213989,17.275999069213867,0.44200000166893005,12.817999839782715,0.36399999260902405,9.607999801635742,
HE 1518-0020,APASSJ152130.75-003059.0,230.378159,-0.516403,15.37600040435791,0.01600000075995922,15.244000434875488,0.032999999821186066,15.244999885559082,0.023000000044703484,15.392000198364258,0.027000000700354576,15.53600025177002,0.05999999865889549,-0.09672984087956138,-0.1021201183903031,0.01580000371177448,0.01580000371177448,15.725000381469727,0.061000000685453415,15.682999610900879,0.12700000405311584,15.347999572753906,0.0,15.300106048584,0.0321561060845852,15.3086614608765,0.0147015461698174,15.944999694824219,0.050999999046325684,16.316999435424805,0.2150000035762787,13.029999732971191,,9.487000465393066,
PG 1519+384,APASSJ152131.89+381245.7,230.382914,38.212696,15.696000099182129,0.09000000357627869,15.777000427246094,0.15299999713897705,15.682000160217285,0.12099999934434891,15.96399974822998,0.0,99.9990005493164,9.99899959564209,0.026100000650330912,-0.044639999396167696,0.00560001581106917,0.00560001581106917,16.121000289916992,0.09200000017881393,16.382999420166016,0.31299999356269836,15.774999618530273,,14.9755296707153,0.0189766362309456,15.2793312072754,0.00818631891161203,,,,,,,,
J152138.99+103015.7,APASSJ152138.99+103016.4,230.412461,10.504561,16.43400001525879,0.017000000923871994,16.486000061035156,0.17800000309944153,16.459999084472656,-0.0,16.594999313354492,-0.0,99.9990005493164,9.99899959564209,-0.012759984019794501,-0.020339999355201144,0.0054000001910026185,0.0054000001910026185,,,,,,,14.7560262680054,0.0117716547101736,15.2368421554565,0.00983699411153793,,,,,,,,
PG_1520+525,APASSJ152146.59+522203.9,230.444133,52.367755,15.37399959564209,0.07000000029802322,15.609999656677246,0.11800000071525574,15.395000457763672,0.09000000357627869,15.86299991607666,0.09799999743700027,99.9990005493164,9.99899959564209,-0.008380008239328163,0.01805000447347993,0.00510001195834775,0.00510001195834775,16.381000518798828,0.12099999934434891,16.33099937438965,,16.091999053955078,,,,,,17.2189998626709,0.11100000143051147,17.492000579833984,0.4399999976158142,13.416999816894531,,9.329999923706055,0.3619999885559082
Ton 229,APASSJ152310.62+305343.6,230.794285,30.895446,15.024999618530273,0.11599999666213989,15.1850004196167,0.04800000041723251,15.008999824523926,0.0689999982714653,15.401000022888184,0.039000000804662704,15.48900032043457,-0.0,0.03728987903741654,-0.038729880179744214,0.004799988118975307,0.004799988118975307,15.819999694824219,0.08399999886751175,15.963000297546387,0.18799999356269836,15.66100025177002,0.1809999942779541,,,,,,,,,,,,
SDSS_J152403.25-003022.9,APASSJ152403.29-003022.9,231.01371,-0.506383,15.831000328063965,0.0430000014603138,15.222000122070312,0.09399999678134918,15.45199966430664,0.07000000029802322,14.96399974822998,0.023000000044703484,14.055999755859375,0.041999999433755875,-0.027500002761371434,-0.003179998702762532,0.007400015601888299,0.007400015601888299,,,,,,,,,,,11.187000274658203,0.023000000044703484,11.027000427246094,0.020999999716877937,10.913000106811523,0.08500000089406967,9.404000282287598,
HE 1522-0410,APASSJ152512.17-042129.6,231.300738,-4.358248,16.700000762939453,-0.0,99.9990005493164,9.99899959564209,16.53700065612793,-0.03200000151991844,16.540000915527344,-0.0,99.9990005493164,9.99899959564209,-0.008820000039122533,-0.003620015877459082,0.005799995824418147,0.005799995824418147,16.319000244140625,0.10100000351667404,16.518999099731445,0.23800000548362732,15.92199993133545,0.33500000834465027,19.8870983123779,0.228065192699432,17.3394393920898,0.0285847876220942,,,,,,,,
LB 9733,APASSJ152736.68+253502.8,231.902847,25.584134,15.689000129699707,0.027000000700354576,15.729999542236328,0.10899999737739563,15.583999633789062,0.02800000086426735,15.930000305175781,0.03799999877810478,99.9990005493164,9.99899959564209,0.012769992372341221,-0.056570040760561824,0.00460000810562633,0.00460000810562633,16.257999420166016,0.09799999743700027,16.10099983215332,0.1770000010728836,16.02199935913086,,,,,,16.66200065612793,0.07599999755620956,16.724000930786133,0.2409999966621399,13.102999687194824,0.4180000126361847,9.133999824523926,
SDSSJ152744.11+100722.4,APASSJ152744.09+100721.8,231.933718,10.12274,15.848999977111816,0.00800000037997961,16.048999786376953,0.0,15.890000343322754,0.1379999965429306,16.113000869750977,-0.0,99.9990005493164,9.99899959564209,-0.027929987845709547,0.007020000248303404,0.003999996033599018,0.003999996033599018,13.878999710083008,0.02800000086426735,13.342000007629395,0.03099999949336052,13.140999794006348,0.03700000047683716,14.5494012832642,0.00276796263642609,15.0338325500488,0.00245714769698679,13.008999824523926,0.023000000044703484,12.835000038146973,0.027000000700354576,12.75100040435791,0.5180000066757202,9.265999794006348,
HS 1527+0614,APASSJ152941.47+060400.6,232.422826,6.066845,16.09000015258789,0.03700000047683716,15.946000099182129,0.03400000184774399,15.928000450134277,0.039000000804662704,16.177000045776367,0.06499999761581421,16.445999145507812,0.8220000267028809,,,,,,,,,,,,,,,,,,,,,,
PG 1527+091,APASSJ152950.45+085546.4,232.460244,8.929557,14.208000183105469,0.04500000178813934,14.295000076293945,0.024000000208616257,14.14799976348877,0.04899999871850014,14.503999710083008,0.04100000113248825,14.786999702453613,0.210999995470047,0.054479878963320516,0.02151000007870607,0.005699988014384871,0.005699988014384871,14.829999923706055,0.04699999839067459,14.817999839782715,0.061000000685453415,15.11400032043457,0.18199999630451202,,,,,15.067999839782715,0.032999999821186066,15.064000129699707,0.07699999958276749,12.640999794006348,,8.937999725341797,
L 72-91; BPM 9518,APASSJ153034.55-750527.3,232.643998,-75.090941,15.690999984741211,0.02500000037252903,15.994999885559082,0.11699999868869781,15.58899974822998,-0.0,15.87399959564209,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J153035.38+023537.9,APASSJ153035.38+023535.9,232.647427,2.593329,17.194000244140625,0.07500000298023224,16.759000778198242,0.07699999958276749,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.019460015755612403,-0.05248008128546644,0.004799988118975307,0.004799988118975307,16.11199951171875,0.08500000089406967,16.033000946044922,0.18199999630451202,15.515999794006348,,,,18.662561416626,0.0699585303664207,16.17300033569336,0.07800000160932541,16.167999267578125,0.26499998569488525,12.574999809265137,,9.154999732971191,
J153133.12+343327.5,APASSJ153133.16+343326.2,232.888171,34.557278,15.887999534606934,0.035999998450279236,16.14699935913086,0.0820000022649765,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.012380003863654565,-0.004830011948797619,0.00460000810562633,0.00460000810562633,,,,,,,,,,,,,,,,,,
GD184,APASSJ153210.01+135612.9,233.041729,13.936917,16.797000885009766,,16.483999252319336,0.09200000017881393,16.614999771118164,,16.55500030517578,0.08900000154972076,,,0.014150016249914188,-0.18298007635166869,0.00460000810562633,0.00460000810562633,16.121000289916992,0.09600000083446503,15.92199993133545,0.15199999511241913,16.437000274658203,,,,17.9285793304443,0.0482585094869137,16.06999969482422,0.04899999871850014,16.049999237060547,0.14000000059604645,13.152000427246094,,9.508999824523926,
J153332.96-020655.8,APASSJ153332.88-020657.1,233.387006,-2.115871,16.6560001373291,0.04899999871850014,16.601999282836914,0.07800000160932541,16.4689998626709,-0.0,16.767000198364258,-0.0,99.9990005493164,9.99899959564209,-0.06940008242963813,-0.09734003688208759,0.00460000810562633,0.00460000810562633,16.523000717163086,0.14900000393390656,17.56999969482422,,15.765000343322754,,,,17.0653514862061,0.00779484119266272,,,,,,,,
GD 186,APASSJ153349.30+181853.1,233.455431,18.314753,16.490999221801758,0.02500000037252903,16.19499969482422,0.04800000041723251,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.0510501613462111,-0.17853012395789847,0.004499999886320438,0.004499999886320438,16.503999710083008,0.11100000143051147,16.50200080871582,0.21400000154972076,15.560999870300293,,17.012716293335,0.0499711520969868,16.7224788665771,0.0267358534038067,16.882999420166016,0.09399999678134918,17.170000076293945,0.4350000023841858,13.218000411987305,,9.560999870300293,
GD 185; BPM 77964,APASSJ153405.93-022710.8,233.524747,-2.453013,13.956000328063965,0.01899999938905239,13.972999572753906,0.03400000184774399,13.836999893188477,0.017000000923871994,14.218000411987305,0.028999999165534973,14.442999839782715,-0.0,-0.05882003824808635,-0.1109401200665161,0.010800000382005237,0.010800000382005237,14.395000457763672,0.03999999910593033,14.484000205993652,0.05400000140070915,14.618000030517578,0.10100000351667404,,,,,14.581999778747559,0.03500000014901161,14.741000175476074,0.08399999886751175,12.359000205993652,0.43299999833106995,8.968999862670898,
J153417.49+021848.0,APASSJ153417.40+021846.8,233.57251,2.313002,16.558000564575195,0.023000000044703484,16.261999130249023,0.06199999898672104,16.38599967956543,0.026000000536441803,16.236000061035156,0.08699999749660492,99.9990005493164,9.99899959564209,-0.1179100785520859,-0.08384003886021674,0.0043999920762871625,0.0043999920762871625,15.781999588012695,0.06700000166893005,15.791999816894531,0.12600000202655792,15.555000305175781,,,,17.7829856872559,0.00752624543383718,15.663999557495117,0.05700000002980232,16.152999877929688,0.26899999380111694,12.711999893188477,,8.821000099182129,
WD 1532+129,APASSJ153505.68+124743.3,233.773699,12.795386,16.468000411987305,0.04899999871850014,15.680000305175781,0.08699999749660492,16.038000106811523,0.029999999329447746,15.534000396728516,0.017000000923871994,15.359000205993652,0.05999999865889549,-0.16597007779637352,-0.18660996429389343,0.003800016020250041,0.003800016020250041,14.939000129699707,0.03700000047683716,14.727999687194824,0.04500000178813934,14.706000328063965,0.07999999821186066,,,,,,,,,,,,
PG 1532+034,APASSJ153509.85+031115.1,233.791068,3.187528,15.729999542236328,0.03700000047683716,15.982000350952148,0.03799999877810478,15.73799991607666,0.019999999552965164,16.115999221801758,0.03799999877810478,16.349000930786133,-0.0,0.019100016288575716,-0.01851001215982251,0.0054000001910026185,0.0054000001910026185,16.485000610351562,0.12600000202655792,16.41699981689453,0.2529999911785126,17.158000946044922,,,,14.7112741470337,0.00248528085649014,17.138999938964844,0.18400000035762787,16.292999267578125,,12.670999526977539,,9.17300033569336,
SDSS_J153526.07+211440.96,APASSJ153526.14+211440.8,233.858921,21.244688,16.822999954223633,0.06599999964237213,16.87299919128418,-0.0,16.777999877929688,-0.0,17.04800033569336,0.0,99.9990005493164,9.99899959564209,-0.0033099984193540877,-0.004470012072488316,0.005000004148314474,0.005000004148314474,16.295000076293945,0.09200000017881393,15.656999588012695,0.11900000274181366,16.402000427246094,,16.0696678161621,0.0209883730858564,16.2028903961182,0.015999523922801,15.77400016784668,0.04500000178813934,15.809000015258789,0.11999999731779099,13.032999992370605,,9.619000434875488,
GD 347,APASSJ153615.96+501349.2,234.06652,50.230359,16.309999465942383,0.07999999821186066,15.904000282287598,0.06700000166893005,16.059999465942383,0.1979999989271164,15.993000030517578,0.029999999329447746,99.9990005493164,9.99899959564209,0.07948008060338907,-0.17299007886322215,0.004200012062938185,0.004200012062938185,15.420999526977539,0.05900000035762787,15.272000312805176,0.10199999809265137,15.109999656677246,0.15800000727176666,21.3249263763428,0.353799164295197,17.077995300293,0.0321765206754208,15.576000213623047,0.03500000014901161,15.729999542236328,0.07999999821186066,13.682000160217285,,9.892000198364258,
PG_1533-057,APASSJ153634.92-055239.7,234.145506,-5.877708,15.371000289916992,0.035999998450279236,15.376999855041504,0.10700000077486038,15.27400016784668,0.032999999821186066,15.616999626159668,0.04500000178813934,15.875,0.1720000058412552,-0.006069995833968278,0.015729983715573326,0.005000004148314474,0.005000004148314474,15.989999771118164,0.10100000351667404,15.85200023651123,0.13099999725818634,15.52400016784668,0.2199999988079071,14.9566459655762,0.0138341328129172,14.9068088531494,0.00811349134892225,16.257999420166016,0.08500000089406967,16.325000762939453,,12.644000053405762,,8.586000442504883,
GD 348,APASSJ153744.23+650150.4,234.43432,65.030694,14.786999702453613,0.07699999958276749,14.529000282287598,0.06199999898672104,14.612000465393066,0.04800000041723251,14.630999565124512,0.0949999988079071,14.654000282287598,0.12800000607967377,-0.12011004000669345,0.16977995401248336,0.004200012062938185,0.004200012062938185,14.461000442504883,0.028999999165534973,14.449000358581543,0.04800000041723251,14.468000411987305,0.09399999678134918,,,,,14.454999923706055,0.027000000700354576,14.569000244140625,0.041999999433755875,13.57800006866455,,9.852999687194824,
SDSSJ153938.10+270605.8,APASSJ153938.14+270605.4,234.908939,27.101508,16.371999740600586,0.03500000014901161,16.511999130249023,0.09300000220537186,16.45400047302246,0.03700000047683716,16.982999801635742,-0.0,99.9990005493164,9.99899959564209,-0.026169984630541876,-0.0067200120156485355,0.004899995929008583,0.004899995929008583,,,,,,,,,,,16.538000106811523,0.07000000029802322,16.277999877929688,0.17100000381469727,12.77299976348877,,9.70199966430664,
EC 15375-1514,APASSJ154023.59-152340.6,235.098306,-15.394624,15.984000205993652,0.03099999949336052,15.973999977111816,0.05299999937415123,15.87399959564209,0.026000000536441803,16.089000701904297,0.1509999930858612,99.9990005493164,9.99899959564209,-0.0907401590666268,0.03040999326913152,0.005000004148314474,0.005000004148314474,16.354999542236328,0.10700000077486038,16.461999893188477,0.2280000001192093,15.529999732971191,,15.6649208068848,0.0221620611846447,15.8512887954712,0.0164901148527861,16.714000701904297,0.12700000405311584,16.9060001373291,,12.550999641418457,,8.772000312805176,
WD 1538+333,APASSJ154033.19+330853.3,235.138312,33.148163,15.350000381469727,0.04399999976158142,15.118000030517578,0.006000000052154064,15.161999702453613,0.03400000184774399,15.137999534606934,0.017000000923871994,15.329000473022461,0.11500000208616257,,,,,,,,,,,,,,,,,,,,,,
PG 1540+681,APASSJ154038.17+675614.1,235.159057,67.937257,16.170000076293945,0.05400000140070915,16.270999908447266,0.125,16.128000259399414,-0.0,16.434999465942383,-0.0,99.9990005493164,9.99899959564209,-0.03733992161869537,0.034840009175240993,0.005799995824418147,0.005799995824418147,,,,,,,16.0267333984375,0.0262862090021372,15.8462791442871,0.0167216546833515,17.156999588012695,0.0860000029206276,17.058000564575195,0.2759999930858612,13.121999740600586,,9.873000144958496,
PG 1539+530,APASSJ154054.33+525243.4,235.226392,52.878733,16.273000717163086,0.07000000029802322,15.604000091552734,0.07000000029802322,15.935999870300293,0.03700000047683716,15.237000465393066,0.023000000044703484,14.517999649047852,0.03799999877810478,0.037609920400427654,0.012409992086759303,0.00560001581106917,0.00560001581106917,12.876999855041504,0.020999999716877937,12.20199966430664,0.020999999716877937,12.017000198364258,0.01899999938905239,15.0946311950684,0.0192607808858156,15.6001739501953,0.0161133725196123,11.878999710083008,0.023000000044703484,11.793000221252441,0.020999999716877937,11.621999740600586,0.08799999952316284,9.755999565124512,0.4699999988079071
J154130.75+032313.0,APASSJ154130.71+032313.3,235.377968,3.387052,16.909000396728516,0.0729999989271164,16.77199935913086,0.12099999934434891,16.709999084472656,-0.0,16.934999465942383,-0.0,99.9990005493164,9.99899959564209,-0.04200984003546182,-0.01635001208342146,0.00560001581106917,0.00560001581106917,,,,,,,,,,,,,,,,,,
PG 1541+651,APASSJ154144.92+645352.5,235.437182,64.897929,15.562000274658203,0.01600000075995922,15.52299976348877,0.006000000052154064,15.411999702453613,0.09000000357627869,15.621000289916992,0.03500000014901161,99.9990005493164,9.99899959564209,0.007880003977334127,-0.0609400769462809,0.0047000159156596055,0.0047000159156596055,15.604000091552734,0.06199999898672104,15.911999702453613,0.17100000381469727,15.428999900817871,0.17499999701976776,17.0019969940186,0.0478747971355915,16.0901145935059,0.0209858324378729,14.637999534606934,0.027000000700354576,13.803000450134277,0.029999999329447746,12.928000450134277,0.3059999942779541,9.37399959564209,
GD 189; PG1539-035,APASSJ154214.29-034130.8,235.559559,-3.691901,15.40999984741211,0.08100000023841858,15.184000015258789,0.12300000339746475,15.187000274658203,0.023000000044703484,15.256999969482422,0.06700000166893005,99.9990005493164,9.99899959564209,0.09729000084917061,-0.033019993497873656,0.004200012062938185,0.004200012062938185,15.010000228881836,0.04500000178813934,15.027000427246094,0.07199999690055847,14.940999984741211,0.11500000208616257,18.2008018493652,0.104129686951637,16.0892276763916,0.010960248298943,,,,,,,,
GD 190; EG 193,APASSJ154419.45+180642.4,236.081059,18.111793,14.595999717712402,0.039000000804662704,14.663999557495117,0.035999998450279236,14.491999626159668,0.06499999761581421,14.871000289916992,0.03999999910593033,15.204000473022461,0.05000000074505806,-6.99998395248258E-4,-0.1227398359333165,0.0038999878142931266,0.0038999878142931266,15.180999755859375,0.041999999433755875,15.251999855041504,0.08100000023841858,14.968999862670898,0.1289999932050705,,,,,15.394000053405762,0.03799999877810478,15.60200023651123,0.10899999737739563,12.984999656677246,,9.503999710083008,
SDSSJ154452.48-005731.1,APASSJ154452.41-005730.8,236.218395,-0.958574,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.92799949645996,0.07699999958276749,16.15999984741211,0.02500000037252903,99.9990005493164,9.99899959564209,-0.00962999965850031,-7.200000084139901E-4,0.0037000078009441495,0.0037000078009441495,14.111000061035156,0.03200000151991844,13.498000144958496,0.029999999329447746,13.352999687194824,0.0430000014603138,16.9176502227783,0.0343906991183758,17.4710235595703,0.0219608619809151,13.194000244140625,0.026000000536441803,13.151000022888184,0.032999999821186066,12.241000175476074,,8.977999687194824,
LDS 539B; L 480-085,APASSJ154511.48-381850.4,236.297864,-38.314014,14.79800033569336,0.041999999433755875,13.920999526977539,0.017999999225139618,14.486000061035156,0.0560000017285347,13.270999908447266,-0.0,12.378000259399414,0.04699999839067459,0.12477996497182176,-0.049950000538956374,0.0268999927357072,0.0268999927357072,,,,,,,16.6798210144043,0.0292864143848419,16.350269317627,0.0164554752409458,10.98900032043457,0.023000000044703484,10.84000015258789,0.02199999988079071,11.12600040435791,0.21400000154972076,8.770000457763672,
LP 916-027,APASSJ154522.12-274006.6,236.342194,-27.668501,15.470000267028809,0.05400000140070915,15.402999877929688,0.039000000804662704,15.333999633789062,0.006000000052154064,15.515000343322754,0.01899999938905239,99.9990005493164,9.99899959564209,-0.2052298776106909,-0.1414000740624033,0.004899995929008583,0.004899995929008583,15.277000427246094,0.04899999871850014,15.321999549865723,0.07999999821186066,15.319999694824219,0.16099999845027924,,,,,,,,,,,,
J154539.08+142231.6,APASSJ154539.09+142231.2,236.412888,14.375342,16.77199935913086,0.1080000028014183,16.530000686645508,0.05900000035762787,16.60300064086914,0.024000000208616257,16.655000686645508,0.0689999982714653,99.9990005493164,9.99899959564209,2.9000016468216927E-4,-0.022139999964565504,0.004299983856981271,0.004299983856981271,16.040000915527344,0.0729999989271164,15.60200023651123,0.11500000208616257,15.359999656677246,,,,,,15.654000282287598,0.05299999937415123,15.769000053405762,0.1679999977350235,12.822999954223633,,9.071999549865723,0.4830000102519989
HS 1544+3800,APASSJ154605.35+375127.6,236.5223,37.857675,14.574999809265137,0.0820000022649765,14.454999923706055,0.10300000011920929,14.428000450134277,0.06499999761581421,14.597999572753906,0.04899999871850014,14.812000274658203,0.17800000309944153,-0.07905995735200122,0.008650007839605678,0.0037000078009441495,0.0037000078009441495,14.619999885559082,0.027000000700354576,14.699000358581543,0.05900000035762787,14.906000137329102,0.10499999672174454,15.0308218002319,0.00394467636942863,14.789210319519,0.00136772892437875,14.821999549865723,0.028999999165534973,14.869999885559082,0.050999999046325684,13.369999885559082,,9.678000450134277,
J154633.47+004655.9,APASSJ154633.48+004654.9,236.639537,0.781925,16.66200065612793,0.03400000184774399,16.59000015258789,0.10300000011920929,16.506000518798828,0.06599999964237213,16.840999603271484,0.01899999938905239,99.9990005493164,9.99899959564209,-0.02197000776504865,-0.049910039160749875,0.0047000159156596055,0.0047000159156596055,16.854000091552734,0.14900000393390656,16.6560001373291,,16.231000900268555,,16.1583385467529,0.0258116256445646,16.5019035339355,0.0185749661177397,17.086000442504883,0.17100000381469727,16.733999252319336,0.42800000309944153,12.645000457763672,,9.17300033569336,
J154717.12+232111.1,APASSJ154716.95+232111.1,236.820648,23.353093,16.43899917602539,0.28700000047683716,16.579999923706055,0.12399999797344208,16.194000244140625,0.0430000014603138,16.70599937438965,0.0729999989271164,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
Ton 249,APASSJ154754.33+242047.7,236.976397,24.346611,99.9990005493164,9.99899959564209,14.600000381469727,-0.0,14.720000267028809,0.10999999940395355,14.409000396728516,0.039000000804662704,14.513999938964844,0.6029999852180481,-0.020940012655046303,0.0014900004430273839,0.003999996033599018,0.003999996033599018,13.428000450134277,0.027000000700354576,13.109999656677246,0.03500000014901161,12.996999740600586,0.028999999165534973,,,,,12.947999954223633,0.024000000208616257,12.97599983215332,0.02500000037252903,12.73799991607666,0.257999986410141,9.166999816894531,
PG 1547+057,APASSJ154934.77+053517.0,237.394911,5.588068,15.859000205993652,0.02500000037252903,15.9399995803833,0.05299999937415123,15.793000221252441,0.01899999938905239,16.132999420166016,0.010999999940395355,16.065000534057617,-0.0,-0.048049921315396205,-0.007650000134162838,0.00460000810562633,0.00460000810562633,16.33799934387207,0.09099999815225601,16.79800033569336,,15.364999771118164,,14.6272001266479,0.0109275626018643,15.1255445480347,0.00937543716281652,17.24799919128418,0.18700000643730164,16.30500030517578,,12.666000366210938,,9.215999603271484,
J154943.01+231916.6,APASSJ154943.11+231917.4,237.429637,23.321503,16.709999084472656,0.20499999821186066,16.895999908447266,0.057999998331069946,16.329999923706055,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PG 1547+016,APASSJ154944.93+012553.8,237.437222,1.431612,15.741000175476074,0.0560000017285347,15.883999824523926,0.04899999871850014,15.711999893188477,0.019999999552965164,16.100000381469727,0.13899999856948853,16.11199951171875,-0.0,-0.03183998524036724,-0.09041004304890521,0.004899995929008583,0.004899995929008583,16.430999755859375,0.11699999868869781,16.091999053955078,,16.961000442504883,,14.1694965362549,0.0124372290447354,14.7715768814087,0.0107623720541596,17.159000396728516,0.19499999284744263,16.604000091552734,,12.666000366210938,,9.086999893188477,
J155004.48+220034.8,APASSJ155004.49+220033.7,237.518725,22.009386,16.965999603271484,0.15399999916553497,16.597999572753906,0.03700000047683716,16.58799934387207,0.0430000014603138,16.790000915527344,0.07199999690055847,16.732999801635742,-0.0,-0.07408007877529599,-0.05972003855276853,0.005000004148314474,0.005000004148314474,16.70599937438965,0.12800000607967377,16.326000213623047,0.21299999952316284,15.875,,,,17.4413909912109,0.00698524480685592,,,,,,,,
PG 1548+406,APASSJ155035.18+402558.6,237.646604,40.432952,15.552000045776367,0.03400000184774399,15.932999610900879,0.12700000405311584,15.5649995803833,0.03500000014901161,16.174999237060547,0.0729999989271164,99.9990005493164,9.99899959564209,-0.04380984064482618,0.011670011645037448,0.005199984161663451,0.005199984161663451,16.37700080871582,0.11100000143051147,16.106000900268555,,16.009000778198242,,14.0158863067627,0.0106026381254196,14.4539623260498,0.00815928634256125,16.827999114990234,0.07400000095367432,16.45199966430664,0.1679999977350235,13.244999885559082,0.4180000126361847,9.241999626159668,
PG 1548+149,APASSJ155115.40+144658.6,237.814168,14.782967,15.095999717712402,0.02500000037252903,15.156000137329102,0.028999999165534973,14.939000129699707,0.07400000095367432,15.333999633789062,0.03200000151991844,15.505000114440918,0.010999999940395355,-0.00807001206339919,-0.06245999757084064,0.0043999920762871625,0.0043999920762871625,15.510000228881836,0.06199999898672104,15.494000434875488,0.12800000607967377,15.82800006866455,,14.1651201248169,0.00956455245614052,14.5809364318848,0.00734560564160347,15.819000244140625,0.05900000035762787,16.32900047302246,0.2840000092983246,12.892000198364258,,8.881999969482422,
J155214.46+185226.8,APASSJ155214.42+185227.2,238.060085,18.874243,16.850000381469727,0.04899999871850014,16.45400047302246,0.03200000151991844,16.575000762939453,-0.0,16.329999923706055,-0.0,99.9990005493164,9.99899959564209,-0.027269999736745376,-0.007829999867681181,0.004100003843632294,0.004100003843632294,15.876999855041504,0.0860000029206276,15.725000381469727,0.14100000262260437,15.446000099182129,0.1599999964237213,,,,,15.72599983215332,0.054999999701976776,16.02899932861328,0.1979999989271164,12.90999984741211,,9.32699966430664,
GD 194; LTT 14705,APASSJ155226.25+181020.3,238.109408,18.172324,14.880999565124512,0.026000000536441803,14.821999549865723,0.0729999989271164,14.720000267028809,0.0430000014603138,14.98799991607666,0.029999999329447746,15.383000373840332,0.21400000154972076,-0.15905016189208254,0.11230991949560121,0.003999996033599018,0.003999996033599018,15.170000076293945,0.05000000074505806,15.310999870300293,0.10700000077486038,15.277999877929688,0.13099999725818634,14.9310741424561,0.0123179526999593,14.8150777816772,0.00783281959593296,15.28600025177002,0.04100000113248825,15.253000259399414,0.10000000149011612,12.883000373840332,,9.343999862670898,
SDSS_J155332.95+034434.38,APASSJ155332.95+034434.9,238.387316,3.743036,16.892000198364258,0.15299999713897705,16.722999572753906,0.04100000113248825,16.733999252319336,0.08900000154972076,16.930999755859375,0.2669999897480011,99.9990005493164,9.99899959564209,-0.0057300118442071835,-0.012710015926131746,0.00460000810562633,0.00460000810562633,16.288999557495117,0.0860000029206276,16.033000946044922,0.1589999943971634,15.53600025177002,0.20200000703334808,16.533374786377,0.0416256561875343,16.7848892211914,0.02764692902565,15.87399959564209,0.0689999982714653,16.371999740600586,0.32199999690055847,12.675000190734863,0.4869999885559082,8.651000022888184,
J155450.28+325413.3,APASSJ155450.37+325412.9,238.709898,32.903585,16.516000747680664,0.125,16.465999603271484,0.01600000075995922,16.42799949645996,-0.0,16.6560001373291,-0.0,99.9990005493164,9.99899959564209,0.11657988361548632,-0.12314016348682344,0.0043999920762871625,0.0043999920762871625,16.466999053955078,0.11299999803304672,16.535999298095703,0.2800000011920929,16.111000061035156,0.28200000524520874,18.5651512145996,0.0701746493577957,17.0946006774902,0.0254924558103085,16.542999267578125,0.06199999898672104,16.649999618530273,0.20900000631809235,13.470999717712402,,9.607000350952148,
PG 1553+354,APASSJ155502.01+351328.4,238.758388,35.224556,14.711000442504883,0.06700000166893005,14.795000076293945,0.03099999949336052,14.692000389099121,0.04699999839067459,15.032999992370605,0.03799999877810478,99.9990005493164,9.99899959564209,0.0220499992792611,-0.041460121428826824,0.004100003843632294,0.004100003843632294,15.293999671936035,0.04399999976158142,15.27400016784668,0.09000000357627869,15.324000358581543,0.12999999523162842,13.7111415863037,0.00765136582776904,14.0783634185791,0.00622066436335444,15.550000190734863,0.035999998450279236,15.697999954223633,0.09300000220537186,13.347999572753906,,9.663000106811523,
GD353,APASSJ155534.00+502547.9,238.891681,50.429983,17.14699935913086,0.06300000101327896,16.523000717163086,0.09300000220537186,16.881999969482422,0.04600000008940697,16.507999420166016,0.1379999965429306,,,-0.23488992301281542,-0.004340016039350303,0.004200012062938185,0.004200012062938185,15.505999565124512,0.06199999898672104,15.041000366210938,0.09399999678134918,15.031999588012695,0.12399999797344208,,,20.419864654541,0.14235021173954,,,,,,,,
CBS 413,APASSJ155605.26+320506.8,239.021942,32.085249,15.883999824523926,0.08799999952316284,16.138999938964844,0.017000000923871994,15.890999794006348,0.04899999871850014,16.20199966430664,-0.0,99.9990005493164,9.99899959564209,-0.012489983600971755,0.009219996081810677,0.0043999920762871625,0.0043999920762871625,16.56100082397461,0.11500000208616257,17.617000579833984,,16.016000747680664,0.2409999966621399,14.530403137207,0.0154510084539652,14.9448041915894,0.00757262809202075,17.260000228881836,0.10000000149011612,17.496999740600586,0.4320000112056732,13.131999969482422,,9.795999526977539,
J155617.79+171801.9,APASSJ155617.79+171801.4,239.074153,17.300408,16.84000015258789,0.017000000923871994,16.783000946044922,0.05700000002980232,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.021470004321599845,-0.02873001758416649,0.004799988118975307,0.004799988118975307,,,,,,,15.7747564315796,0.016686238348484,16.2374038696289,0.0146350404247642,,,,,,,,
PG 1554+215,APASSJ155618.82+212354.6,239.078447,21.398519,15.03499984741211,0.028999999165534973,15.260000228881836,0.012000000104308128,14.970999717712402,0.028999999165534973,15.402999877929688,0.028999999165534973,15.583000183105469,0.08299999684095383,0.017979984477278776,-0.06081011815695092,0.0047000159156596055,0.0047000159156596055,15.821999549865723,0.07000000029802322,15.868000030517578,0.16500000655651093,16.038000106811523,,,,,,16.125,0.07000000029802322,16.500999450683594,0.30000001192092896,12.95300006866455,,9.329999923706055,
J155642.03+350506.9,APASSJ155642.00+350506.3,239.175029,35.08511,15.954999923706055,0.05700000002980232,16.12299919128418,0.028999999165534973,15.928999900817871,0.0820000022649765,16.326000213623047,0.0,99.9990005493164,9.99899959564209,-0.008480015640088823,0.002369998878748447,0.005799995824418147,0.005799995824418147,16.559999465942383,0.11999999731779099,16.83099937438965,,17.246999740600586,,15.0352249145508,0.0139274913817644,15.4336366653442,0.0118350507691503,16.882999420166016,0.0860000029206276,16.7189998626709,0.23800000548362732,13.357000350952148,,9.36400032043457,
HS 1556+1634,APASSJ155840.19+162556.3,239.667474,16.432328,16.17799949645996,0.0820000022649765,16.0,0.11299999803304672,15.95199966430664,0.017000000923871994,16.132999420166016,0.06800000369548798,99.9990005493164,9.99899959564209,-0.023600016174896155,0.040290119068231434,0.0047000159156596055,0.0047000159156596055,16.207000732421875,0.10499999672174454,16.288999557495117,0.2150000035762787,16.736000061035156,,17.0966911315918,0.0339792035520077,16.6667747497559,0.0145840579643846,16.406999588012695,0.08500000089406967,16.523000717163086,0.31200000643730164,12.937999725341797,,9.03499984741211,
SDSSJ155853.21+023138.3,APASSJ155853.09+023136.6,239.721243,2.526834,16.48200035095215,0.027000000700354576,15.843999862670898,0.010999999940395355,16.113000869750977,0.03099999949336052,15.536999702453613,0.10899999737739563,14.479000091552734,0.0,-0.1330300758127123,-0.08762004144955426,0.0038999878142931266,0.0038999878142931266,12.407999992370605,0.024000000208616257,11.789999961853027,0.02500000037252903,11.567000389099121,0.023000000044703484,,,16.7041034698486,0.00661340914666653,11.430000305175781,0.02199999988079071,11.28499984741211,0.019999999552965164,11.532999992370605,0.21899999678134918,9.12399959564209,
J155857.68+041704.8,APASSJ155857.68+041704.4,239.740347,4.284567,16.530000686645508,0.07000000029802322,16.111000061035156,0.12800000607967377,16.291000366210938,0.05000000074505806,16.04800033569336,0.04699999839067459,15.947999954223633,0.12800000607967377,-0.035660014691529796,-0.0713901623385027,0.004100003843632294,0.004100003843632294,15.460000038146973,0.04899999871850014,15.269000053405762,0.09700000286102295,14.817999839782715,0.10199999809265137,22.9387607574463,0.281061738729477,18.8279819488525,0.0161762647330761,15.109999656677246,0.041999999433755875,15.074999809265137,0.09799999743700027,12.399999618530273,,8.75,
KUV 15571+1913,APASSJ155920.94+190409.6,239.837289,19.069352,16.479000091552734,0.061000000685453415,16.631999969482422,0.07000000029802322,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.014410007497644983,-0.034459991366020404,0.005199984161663451,0.005199984161663451,,,,,,,,,,,17.059999465942383,0.15399999916553497,16.56599998474121,0.35199999809265137,12.640000343322754,0.4650000035762787,8.916000366210938,
J155955.27+263519.3,APASSJ155955.23+263519.3,239.98016,26.588721,16.516000747680664,0.17399999499320984,16.277000427246094,0.06800000369548798,16.361000061035156,0.23600000143051147,16.243000030517578,-0.0,99.9990005493164,9.99899959564209,-0.03853007983707357,-0.02432998826407129,0.004499999886320438,0.004499999886320438,16.429000854492188,0.12099999934434891,16.114999771118164,0.1720000058412552,17.302000045776367,,17.6437892913818,0.0680828988552094,16.7822113037109,0.022931395098567,16.2450008392334,0.0729999989271164,15.659000396728516,0.14499999582767487,12.968999862670898,0.5189999938011169,9.300000190734863,
J160112.70+531659.9,APASSJ160112.50+531704.1,240.302118,53.284496,16.85300064086914,0.14900000393390656,16.562999725341797,0.06400000303983688,16.618999481201172,0.06599999964237213,16.364999771118164,0.11999999731779099,16.20800018310547,-0.0,-0.15820991538930684,0.2732299268245697,0.00460000810562633,0.00460000810562633,15.66100025177002,0.0560000017285347,15.585000038146973,0.12600000202655792,15.350000381469727,0.20000000298023224,,,19.2585868835449,0.00510583678260446,,,,,,,,
Ross 808,APASSJ160123.29+364827.4,240.347064,36.807618,14.583000183105469,0.050999999046325684,14.418000221252441,0.03200000151991844,14.427000045776367,0.06499999761581421,14.541000366210938,0.014000000432133675,14.708000183105469,0.02199999988079071,0.09650015708757564,-0.5470704229082912,0.003800016020250041,0.003800016020250041,14.425999641418457,0.029999999329447746,14.319999694824219,0.04500000178813934,14.390000343322754,0.0820000022649765,16.3684883117676,0.0334095992147923,15.0767440795898,0.0113629521802068,14.531999588012695,0.02800000086426735,14.600000381469727,0.04399999976158142,13.4399995803833,,9.805000305175781,
PG 1559+129,APASSJ160142.34+124447.8,240.426445,12.746612,16.606000900268555,-0.0,16.621999740600586,0.08500000089406967,16.683000564575195,-0.0,17.04800033569336,-0.0,99.9990005493164,9.99899959564209,-0.04017995925096329,-0.04372992116259411,0.0054000001910026185,0.0054000001910026185,,,,,,,,,,,,,,,,,,
J160157.29+125133.6,APASSJ160157.32+125133.2,240.488871,12.859239,17.031999588012695,0.10000000149011612,17.29599952697754,0.2639999985694885,17.0,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.07977996283443645,-0.03579001277103089,0.004899995929008583,0.004899995929008583,,,,,,,18.0665817260742,0.0644868239760399,17.1949348449707,0.0263095088303089,,,,,,,,
J160205.62+320419.6,APASSJ160205.61+320419.7,240.523416,32.072162,16.53499984741211,0.04600000008940697,16.66699981689453,0.10499999672174454,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.044110079761594534,-0.011949984400416724,0.004899995929008583,0.004899995929008583,16.74799919128418,0.14300000667572021,16.79199981689453,0.3799999952316284,16.28700065612793,,17.022102355957,0.0457497648894787,16.4688739776611,0.0159425288438797,,,,,,,,
PG 1601+581,APASSJ160241.97+575815.9,240.674897,57.971104,13.984999656677246,0.0989999994635582,13.748000144958496,0.02199999988079071,13.779999732971191,0.08500000089406967,13.951000213623047,0.006000000052154064,14.163999557495117,0.02800000086426735,-0.015170003825915046,0.05866991705261171,0.003999996033599018,0.003999996033599018,14.128999710083008,0.03400000184774399,14.298999786376953,0.05299999937415123,14.220999717712402,0.06400000303983688,,,,,14.26200008392334,0.02500000037252903,14.29699993133545,0.03400000184774399,13.086000442504883,,9.600000381469727,
Ton 252,APASSJ160246.44+303914.3,240.69352,30.653984,16.110000610351562,0.09099999815225601,16.35300064086914,0.21699999272823334,16.277999877929688,-0.0,16.55299949645996,-0.0,99.9990005493164,9.99899959564209,0.015750000420666765,-0.009979991591535509,0.004499999886320438,0.004499999886320438,16.636999130249023,0.1379999965429306,15.89900016784668,0.17000000178813934,15.593999862670898,,,,,,16.44700050354004,0.06800000369548798,17.187999725341797,0.41499999165534973,12.711999893188477,,9.61400032043457,
PG 1603+432,APASSJ160521.15+430434.9,241.338126,43.076364,14.545999526977539,0.006000000052154064,14.890999794006348,0.006000000052154064,14.5,0.0,15.145000457763672,0.04399999976158142,15.387999534606934,0.07199999690055847,0.022349987921188585,0.039489840492024086,0.006599987909794436,0.006599987909794436,15.59000015258789,0.05900000035762787,15.538999557495117,0.11999999731779099,17.00200080871582,,13.023136138916,0.00894748233258724,13.651346206665,0.00740208011120558,16.011999130249023,0.0430000014603138,16.055999755859375,0.10999999940395355,13.623000144958496,,9.640999794006348,
PG 1605+684,APASSJ160536.35+681405.9,241.401479,68.234996,15.925999641418457,0.1589999943971634,15.845999717712402,0.09399999678134918,15.803999900817871,0.07999999821186066,16.084999084472656,0.12200000137090683,99.9990005493164,9.99899959564209,0.004439987833393388,-0.013700016097573098,0.0054000001910026185,0.0054000001910026185,16.461999893188477,0.1379999965429306,17.46299934387207,,16.945999145507812,,,,,,16.711999893188477,0.06599999964237213,16.743000030517578,0.21699999272823334,13.557000160217285,,9.854999542236328,
J160550.54+060738.0,APASSJ160550.62+060733.9,241.460935,6.126096,16.253999710083008,0.07000000029802322,15.954999923706055,0.06400000303983688,16.11199951171875,0.0729999989271164,15.984999656677246,0.13199999928474426,15.642000198364258,-0.0,,,,,,,,,,,,,,,,,,,,,,
J160554.49-002810.4,APASSJ160554.42-002809.8,241.476778,-0.469407,16.621000289916992,-0.12800000607967377,16.589000701904297,-0.0,16.670000076293945,0.050999999046325684,16.575000762939453,-0.0,17.007999420166016,-0.0,-0.09554004282108508,0.11089007748523727,0.004499999886320438,0.004499999886320438,16.062999725341797,0.09399999678134918,16.392000198364258,0.2280000001192093,15.522000312805176,,21.2170486450195,0.41661348938942,17.7359142303467,0.0412860810756683,16.513999938964844,0.10599999874830246,16.63800048828125,,12.74899959564209,,9.116000175476074,
KUV 16055+1745,APASSJ160746.17+173721.8,241.942416,17.622728,16.7810001373291,-0.0,99.9990005493164,9.99899959564209,16.67300033569336,-0.05900000035762787,16.743000030517578,-0.0,99.9990005493164,9.99899959564209,0.022600007650908083,-0.1259798344108276,0.004899995929008583,0.004899995929008583,16.7450008392334,0.13199999928474426,16.614999771118164,0.2770000100135803,16.492000579833984,,,,,,16.60099983215332,0.10199999809265137,16.94700050354004,0.45399999618530273,12.920000076293945,,9.348999977111816,
J160839.06+074542.5,APASSJ160839.10+074542.6,242.162941,7.76184,16.851999282836914,0.02199999988079071,16.8700008392334,0.23999999463558197,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.011999987691524439,-0.007790004110574955,0.005799995824418147,0.005799995824418147,,,,,,,15.7956304550171,0.019354036077857,16.2507648468018,0.0155357588082552,,,,,,,,
HS 1606+0153,APASSJ160855.32+014547.1,242.230521,1.763095,15.0,0.017000000923871994,14.6899995803833,0.032999999821186066,14.781000137329102,0.05400000140070915,14.63599967956543,0.04500000178813934,14.140000343322754,0.05400000140070915,0.0509698784298962,-0.1072101600584574,0.003800016020250041,0.003800016020250041,11.791999816894531,0.024000000208616257,11.206999778747559,0.026000000536441803,10.937000274658203,0.026000000536441803,18.2748069763184,0.0798192098736763,15.853401184082,0.0163023062050343,10.748000144958496,0.023000000044703484,10.550000190734863,0.020999999716877937,10.36299991607666,0.06199999898672104,8.503000259399414,
KUV 16069+1810,APASSJ160906.74+180219.1,242.278117,18.038655,17.145000457763672,-0.0,17.16200065612793,-0.0,17.016000747680664,-0.054999999701976776,17.134000778198242,-0.0,99.9990005493164,9.99899959564209,-0.01222999235324096,-0.014820011892879847,0.006599987909794436,0.006599987909794436,,,,,,,16.1639308929443,0.02411799877882,16.5321655273438,0.0182638056576252,,,,,,,,
16096+4735,APASSJ160939.86+473509.1,242.41612,47.58587,16.569000244140625,0.05900000035762787,16.534000396728516,0.12700000405311584,16.351999282836914,-0.0,16.548999786376953,-0.0,99.9990005493164,9.99899959564209,0.03030001353181433,-0.04398983874125406,0.006800003939133603,0.006800003939133603,,,,,,,,,,,,,,,,,,
PG 1609+631,APASSJ161023.20+630052.4,242.5967,63.014559,16.628999710083008,0.04800000041723251,16.7810001373291,0.1379999965429306,16.56599998474121,-0.0,16.920000076293945,-0.0,99.9990005493164,9.99899959564209,-0.008280000020022271,0.007970003844093299,0.00560001581106917,0.00560001581106917,,,,,,,14.9969596862793,0.01290671993047,15.5500802993774,0.0108725260943174,,,,,,,,
NLTT_42153,APASSJ161050.02-251314.8,242.708432,-25.220788,15.378999710083008,0.012000000104308128,15.112000465393066,0.017000000923871994,15.204000473022461,-0.0,15.218000411987305,-0.0,15.277000427246094,0.46799999475479126,,,,,,,,,,,,,,,,,,,,,,
PG 1608+119,APASSJ161053.34+114353.2,242.722288,11.731463,15.09000015258789,0.026000000536441803,14.74899959564209,0.03700000047683716,14.883999824523926,0.03400000184774399,14.590999603271484,0.10300000011920929,13.925999641418457,0.2680000066757202,-0.01546999246784253,0.005529995814868016,0.004799988118975307,0.004799988118975307,12.059000015258789,0.02199999988079071,11.482000350952148,0.023000000044703484,11.260000228881836,0.01899999938905239,,,,,11.08899974822998,0.023000000044703484,10.937999725341797,0.020999999716877937,11.237000465393066,0.12999999523162842,9.206000328063965,
G 138-008; LHS 3163,APASSJ161125.62+132211.2,242.856764,13.369778,15.322999954223633,0.07400000095367432,15.093000411987305,0.04100000113248825,15.15999984741211,0.03099999949336052,15.187999725341797,0.02500000037252903,15.41100025177002,0.09099999815225601,0.014479991477855947,-0.5448311974760145,0.0038999878142931266,0.0038999878142931266,14.861000061035156,0.035999998450279236,14.779000282287598,0.0560000017285347,14.857000350952148,0.10899999737739563,,,16.2145328521729,0.00780751649290323,14.92199993133545,0.03700000047683716,14.991000175476074,0.08500000089406967,12.82800006866455,,9.229000091552734,
PG 1609+045,APASSJ161148.99+041937.5,242.954129,4.327104,15.128000259399414,-0.0,15.166999816894531,0.019999999552965164,15.036999702453613,-0.0,15.446000099182129,-0.0,15.673999786376953,-0.11400000005960464,-0.02688001204660395,-0.0182699999641045,0.0047000159156596055,0.0047000159156596055,15.737000465393066,0.07999999821186066,16.111000061035156,0.19499999284744263,15.708000183105469,0.24300000071525574,13.5528573989868,0.00723312934860587,14.283127784729,0.00450780708342791,16.349000930786133,0.09000000357627869,16.481000900268555,0.3370000123977661,12.758000373840332,,9.17199993133545,
HS 1609+1426,APASSJ161206.49+141905.9,243.027073,14.318333,16.347999572753906,0.035999998450279236,16.231000900268555,0.0860000029206276,16.070999145507812,0.1720000058412552,16.2549991607666,0.0560000017285347,99.9990005493164,9.99899959564209,0.02431000757496804,-0.01009000816338812,0.0061999918671062915,0.0061999918671062915,16.465999603271484,0.12399999797344208,16.260000228881836,0.24500000476837158,16.44300079345703,,16.5074558258057,0.0288315806537867,16.4401397705078,0.0166199412196875,16.243000030517578,0.07900000363588333,16.972999572753906,0.48100000619888306,12.812999725341797,,9.21500015258789,
KUV 16106+3820,APASSJ161221.35+381226.6,243.088998,38.207393,16.784000396728516,0.03799999877810478,16.715999603271484,0.0430000014603138,16.68400001525879,0.03099999949336052,16.636999130249023,0.01600000075995922,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
SDSS_J161245.11+041241.54,APASSJ161245.12+041241.8,243.188032,4.211623,15.894000053405762,0.07599999755620956,16.177000045776367,0.27399998903274536,15.875,0.03200000151991844,16.19700050354004,0.04800000041723251,16.409000396728516,-0.0,-0.007400015601888299,-0.0032799995551613392,0.005299991971696727,0.005299991971696727,,,,,,,14.6783208847046,0.00430316058918834,14.9452753067017,0.00289710867218673,17.263999938964844,0.19900000095367432,16.5,,12.692999839782715,,9.043999671936035,
PG 1610+239,APASSJ161301.57+234830.6,243.256556,23.808509,15.831000328063965,0.07400000095367432,15.565999984741211,0.16699999570846558,15.553999900817871,-0.0,15.508000373840332,0.023000000044703484,99.9990005493164,9.99899959564209,0.07351991880568676,-0.026390016137156636,0.004100003843632294,0.004100003843632294,15.751999855041504,0.06400000303983688,15.616999626159668,0.1459999978542328,15.470999717712402,0.17100000381469727,16.6882057189941,0.0310234967619181,15.6950330734253,0.00856400653719902,15.934000015258789,0.06199999898672104,16.43000030517578,0.3009999990463257,12.656000137329102,0.44600000977516174,9.222000122070312,
BPM 91358,APASSJ161302.13+163153.1,243.2589,16.531442,15.800000190734863,0.10000000149011612,15.734999656677246,0.06499999761581421,15.666000366210938,0.057999998331069946,15.85200023651123,0.07000000029802322,15.866000175476074,-0.0,-0.1375199994072318,-0.17281007749261335,0.0043999920762871625,0.0043999920762871625,16.02899932861328,0.07900000363588333,16.18899917602539,0.21199999749660492,15.5649995803833,,,,,,16.176000595092773,0.07800000160932541,16.533000946044922,0.3370000123977661,12.508000373840332,,9.17300033569336,
HS 1612+5528,APASSJ161316.59+552125.9,243.319159,55.357195,16.231000900268555,0.014000000432133675,15.859999656677246,0.07400000095367432,15.949000358581543,0.05700000002980232,16.08099937438965,0.04899999871850014,99.9990005493164,9.99899959564209,-0.031140001374296844,-0.0064299961195501965,0.004799988118975307,0.004799988118975307,16.08099937438965,0.08699999749660492,16.20199966430664,0.2070000022649765,15.52299976348877,,17.33669090271,0.00645212503150105,16.4383106231689,0.0011439835652709,15.61400032043457,0.032999999821186066,15.302000045776367,0.0560000017285347,12.352999687194824,0.14399999380111694,9.597000122070312,
SDSS_J161345.81+384950.77,APASSJ161345.82+384950.8,243.440945,38.830796,16.763999938964844,-0.07699999958276749,17.062999725341797,-0.0,16.854000091552734,0.09200000017881393,17.344999313354492,0.07500000298023224,99.9990005493164,9.99899959564209,0.004380011796456529,-0.0126600118164788,0.00560001581106917,0.00560001581106917,,,,,,,,,,,,,,,,,,
RE J1614-083,APASSJ161419.09-083327.0,243.579556,-8.557524,13.753999710083008,0.014999999664723873,13.972999572753906,0.013000000268220901,13.755999565124512,0.023000000044703484,14.210000038146973,0.020999999716877937,14.380000114440918,0.16599999368190765,-0.010440000096423319,-0.040309921314474195,0.004100003843632294,0.004100003843632294,14.621999740600586,0.0430000014603138,14.835000038146973,0.054999999701976776,14.880000114440918,0.10700000077486038,,,,,14.9350004196167,0.04100000113248825,15.026000022888184,0.10999999940395355,11.916999816894531,0.2770000100135803,8.767999649047852,0.41100001335144043
J161442.79+104619.3,APASSJ161442.78+104618.1,243.678291,10.771707,15.996000289916992,0.032999999821186066,15.902000427246094,0.05700000002980232,15.88700008392334,0.06300000101327896,16.18199920654297,0.06300000101327896,16.30500030517578,0.9129999876022339,0.01734001143631758,-0.11059991957154125,0.004799988118975307,0.004799988118975307,16.466999053955078,0.1120000034570694,16.500999450683594,,16.707000732421875,,15.5826292037964,0.017799923196435,15.7485389709473,0.012621364556253,16.915000915527344,0.14499999582767487,16.607999801635742,,12.741000175476074,,8.807999610900879,
GD 198; EG 194,APASSJ161524.02-111831.2,243.850092,-11.308692,15.401000022888184,0.04699999839067459,15.456999778747559,0.09099999815225601,15.333999633789062,0.02800000086426735,15.645999908447266,0.09600000083446503,15.836000442504883,-0.0,0.03422998670430388,-0.10244016302749515,0.005500008001035894,0.005500008001035894,15.904999732971191,0.07500000298023224,15.937000274658203,0.13699999451637268,15.87600040435791,,,,15.0566215515137,0.00628769025206566,16.31100082397461,0.10400000214576721,16.552000045776367,0.43700000643730164,12.14799976348877,,8.467000007629395,
PG 1614+137,APASSJ161652.27+133420.8,244.217832,13.572456,15.15999984741211,0.04800000041723251,15.234999656677246,0.03799999877810478,15.100000381469727,0.01899999938905239,15.479000091552734,0.04500000178813934,15.92300033569336,0.006000000052154064,-0.007009991895756684,-0.043899841330130585,0.0047000159156596055,0.0047000159156596055,15.704000473022461,0.05900000035762787,15.895999908447266,0.14100000262260437,16.048999786376953,,14.2124185562134,0.00293552619405091,14.6193857192993,0.00230647949501872,16.246999740600586,0.07999999821186066,16.051000595092773,0.2150000035762787,12.866000175476074,,9.017999649047852,
PG 1614+160,APASSJ161708.67+155439.4,244.28616,15.910951,15.532999992370605,0.032999999821186066,15.53600025177002,0.010999999940395355,15.401000022888184,0.006000000052154064,15.744000434875488,0.050999999046325684,99.9990005493164,9.99899959564209,-0.0397299590986222,0.04317012135288678,0.0047000159156596055,0.0047000159156596055,15.916999816894531,0.07800000160932541,16.041000366210938,0.1720000058412552,16.16699981689453,,15.0729570388794,0.0155372321605682,15.2832345962524,0.00720802508294582,16.111000061035156,0.07199999690055847,16.52400016784668,0.3499999940395355,12.291000366210938,,9.25100040435791,
16171+0530,APASSJ161710.56+053036.9,244.294034,5.510266,14.878999710083008,0.07500000298023224,14.625,0.06800000369548798,14.725000381469727,0.0820000022649765,14.62399959564209,0.08100000023841858,13.869000434875488,0.11400000005960464,-0.0024699995265109465,-0.09905003680614755,0.0038999878142931266,0.0038999878142931266,11.529000282287598,0.020999999716877937,10.961000442504883,0.03099999949336052,10.666999816894531,0.023000000044703484,15.0940732955933,0.0048899338580668,15.0252294540405,0.00294468482024968,10.503000259399414,0.023000000044703484,10.333000183105469,0.020999999716877937,10.184000015258789,0.0560000017285347,8.618000030517578,
G 153-040; LTT 6494,APASSJ161727.91-125747.9,244.366328,-12.963333,15.059000015258789,0.027000000700354576,15.038000106811523,0.04600000008940697,14.942999839782715,0.07000000029802322,15.267999649047852,0.04699999839067459,15.437000274658203,0.11699999868869781,-0.10324007816961966,-0.2532898768549785,0.004499999886320438,0.004499999886320438,15.371000289916992,0.050999999046325684,15.538999557495117,0.10700000077486038,15.156999588012695,,14.8006858825684,0.0187550392001867,14.9613790512085,0.0130109982565045,15.795999526977539,0.07000000029802322,16.14699935913086,,12.121999740600586,,8.571999549865723,
G 153-041; LP 744-040,APASSJ161755.09-153553.9,244.479579,-15.598328,13.251999855041504,0.03200000151991844,13.440999984741211,0.02800000086426735,13.244999885559082,0.041999999433755875,13.70199966430664,0.07999999821186066,14.045000076293945,0.041999999433755875,-0.17092007619794458,-0.16403003392042592,0.0029000015956626157,0.0029000015956626157,14.038999557495117,0.03200000151991844,14.210000038146973,0.03700000047683716,14.317999839782715,0.07599999755620956,,,12.6551904678345,0.00209861947223544,14.371000289916992,0.03400000184774399,14.491000175476074,0.07199999690055847,12.642000198364258,,9.029999732971191,
HS 1616+0247,APASSJ161918.85+024014.3,244.828552,2.670653,16.18899917602539,0.00800000037997961,16.27400016784668,0.010999999940395355,16.097000122070312,0.017000000923871994,16.371999740600586,0.0430000014603138,99.9990005493164,9.99899959564209,-0.03680999870994128,-0.00896000401553465,0.005299991971696727,0.005299991971696727,16.60099983215332,0.15299999713897705,16.350000381469727,0.23600000143051147,16.715999603271484,,15.580493927002,0.0259809754788876,15.8330059051514,0.0173431765288115,,,,,,,,
J161940.02+222958.3,APASSJ161940.05+222957.7,244.916888,22.499381,16.57200050354004,0.06599999964237213,16.756000518798828,0.12200000137090683,16.459999084472656,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.00996998405753402,-0.033909984631463885,0.00460000810562633,0.00460000810562633,,,,,,,15.2384223937988,0.020521629601717,15.7642669677734,0.0159891936928034,,,,,,,,
SDSS_J161945.15+073156.64,APASSJ161945.11+073155.9,244.937999,7.532216,16.32200050354004,0.08399999886751175,16.44099998474121,0.057999998331069946,16.29599952697754,0.010999999940395355,16.742000579833984,0.1979999989271164,99.9990005493164,9.99899959564209,-0.0023799996597517747,-0.00403999219997786,0.005299991971696727,0.005299991971696727,,,,,,,15.134446144104,0.0050025312229991,15.4133052825928,0.00372961582615972,,,,,,,,
PG 1620+648,APASSJ162021.46+643600.7,245.089432,64.600195,15.357000350952148,0.06499999761581421,15.590999603271484,0.02800000086426735,15.32699966430664,0.04100000113248825,15.885000228881836,0.028999999165534973,15.888999938964844,-0.0,-0.023029992735246196,0.03754007884708699,0.005299991971696727,0.005299991971696727,16.235000610351562,0.10700000077486038,15.883000373840332,,16.256000518798828,,13.975489616394,0.00910784676671028,14.4760599136353,0.0080721341073513,16.81399917602539,0.08500000089406967,16.525999069213867,0.20200000703334808,13.411999702453613,,9.71399974822998,
PG 1619+525,APASSJ162024.48+522321.0,245.102035,52.389187,15.642999649047852,0.08399999886751175,15.324999809265137,0.03500000014901161,15.46500015258789,0.09000000357627869,15.291999816894531,0.05700000002980232,15.130999565124512,0.06499999761581421,0.013280004168336745,-0.009830016097112093,0.004100003843632294,0.004100003843632294,14.168000221252441,0.03200000151991844,13.545000076293945,0.03500000014901161,13.425000190734863,0.041999999433755875,,,,,13.255999565124512,0.023000000044703484,13.321000099182129,0.02500000037252903,12.736000061035156,0.2150000035762787,9.237000465393066,
J162027.70+204453.9,APASSJ162027.67+204451.0,245.115302,20.747517,16.864999771118164,-0.09099999815225601,16.836999893188477,-0.0,16.98699951171875,0.24899999797344208,16.86199951171875,-0.0,99.9990005493164,9.99899959564209,0.010800000382005237,-0.29849004931747913,0.004899995929008583,0.004899995929008583,16.084999084472656,0.12099999934434891,15.984000205993652,0.23000000417232513,16.888999938964844,,21.5020046234131,0.384792864322662,18.032657623291,0.0310656931251287,16.31800079345703,0.08100000023841858,16.77199935913086,0.4269999861717224,12.958999633789062,,9.270999908447266,
BPM 24047,APASSJ162034.40-591618.4,245.143341,-59.271785,15.029000282287598,0.05299999937415123,14.934000015258789,0.026000000536441803,14.866000175476074,0.0,14.892000198364258,0.0,99.9990005493164,9.99899959564209,-0.09407988254679367,-0.19051992567256093,0.008600003729952732,0.008600003729952732,15.223999977111816,0.05999999865889549,14.557999610900879,,14.871999740600586,,,,,,,,,,,,,
PG 1620+513,APASSJ162123.98+511137.7,245.349927,51.193831,15.552000045776367,0.10599999874830246,15.812999725341797,0.03099999949336052,15.545000076293945,-0.0,16.006999969482422,-0.0,99.9990005493164,9.99899959564209,3.4999991385120666E-4,0.05122008151374757,0.005000004148314474,0.005000004148314474,16.250999450683594,0.09300000220537186,16.180999755859375,0.21299999952316284,16.209999084472656,,14.8710775375366,0.0125799002125859,15.2937660217285,0.0106947477906942,16.881000518798828,0.06499999761581421,17.406999588012695,0.335999995470047,13.784000396728516,,9.666000366210938,
PG 1619+123,APASSJ162204.01+121332.3,245.516714,12.225657,14.598999977111816,0.014000000432133675,14.583000183105469,0.05000000074505806,14.447999954223633,0.01600000075995922,14.704000473022461,0.026000000536441803,15.097999572753906,0.17900000512599945,0.06605999878956936,-0.06658991842414252,0.0015999983929759765,0.0015999983929759765,14.994999885559082,0.04100000113248825,14.993000030517578,0.08100000023841858,15.01099967956543,0.12200000137090683,14.3405961990356,0.00368607533164322,14.5007658004761,0.0022899154573679,15.092000007629395,0.04100000113248825,15.07800006866455,0.0989999994635582,12.777999877929688,,9.225000381469727,
Ton 816,APASSJ162234.47+255515.9,245.643653,25.921103,15.295999526977539,0.16300000250339508,15.5649995803833,0.0820000022649765,15.291000366210938,0.06700000166893005,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.06311015822575428,-0.11022011458408087,0.0054000001910026185,0.0054000001910026185,16.167999267578125,0.09300000220537186,16.4689998626709,,16.91200065612793,,14.1192846298218,0.00956261437386274,14.5449104309082,0.00424247933551669,16.570999145507812,0.10000000149011612,16.922000885009766,,12.890999794006348,,9.253000259399414,
CD-38 10980,APASSJ162333.91-391346.1,245.891331,-39.229485,10.854000091552734,0.012000000104308128,11.003999710083008,0.028999999165534973,10.843000411987305,0.03400000184774399,11.225000381469727,0.03700000047683716,11.682000160217285,0.0729999989271164,0.0762199197197333,0.0036600120438379236,0.0015999983929759765,0.0016999992453747836,11.57699966430664,0.020999999716877937,11.708000183105469,0.023000000044703484,11.767999649047852,0.02199999988079071,,,,,11.843000411987305,0.023000000044703484,11.967000007629395,0.024000000208616257,11.746999740600586,,8.935999870300293,
J162436.83+321252.4,APASSJ162436.82+321252.1,246.153438,32.214495,16.82699966430664,0.04699999839067459,16.558000564575195,0.01899999938905239,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.07468992116628215,-0.08852004175423644,0.004799988118975307,0.004799988118975307,16.950000762939453,0.1589999943971634,16.014999389648438,,15.840999603271484,,18.4594421386719,0.11548825353384,17.3413982391357,0.0391480065882206,17.072999954223633,0.14300000667572021,16.763999938964844,,12.677000045776367,,9.361000061035156,
PG 1622+324,APASSJ162448.97+321701.7,246.204042,32.28382,16.263999938964844,0.07199999690055847,16.323999404907227,0.01899999938905239,16.2189998626709,0.07900000363588333,16.38800048828125,0.03099999949336052,99.9990005493164,9.99899959564209,-0.0050399999054207,-0.0050399999054207,0.004100003843632294,0.004100003843632294,14.633000373840332,0.028999999165534973,13.963000297546387,0.03099999949336052,13.77299976348877,0.039000000804662704,14.3831443786621,0.0176765564829111,15.0985422134399,0.0137667050585151,13.71500015258789,0.026000000536441803,13.684000015258789,0.03700000047683716,12.954999923706055,,9.362000465393066,
GD510,APASSJ162639.23+743019.1,246.663482,74.505318,15.710000038146973,0.20200000703334808,15.458999633789062,0.07500000298023224,15.744999885559082,,15.720999717712402,,,,-0.01481000435887836,0.17651016387389973,0.004499999886320438,0.004499999886320438,15.927000045776367,0.0860000029206276,15.734999656677246,0.16200000047683716,15.668999671936035,0.2709999978542328,15.8307218551636,0.0277843102812767,15.7479419708252,0.0094842566177249,16.024999618530273,0.041999999433755875,15.996000289916992,0.0989999994635582,13.369000434875488,,9.637999534606934,
G 138-031;GR 327,APASSJ162753.47+091211.2,246.972815,9.203112,16.573999404907227,-0.0,16.13800048828125,-0.0,16.30299949645996,0.0,16.01099967956543,0.00800000037997961,99.9990005493164,9.99899959564209,-0.11969999468419701,-0.4676111857406795,0.015599987273162697,0.015599987273162697,15.25,0.06199999898672104,15.187000274658203,0.10300000011920929,15.03600025177002,0.1420000046491623,,,,,15.145000457763672,0.041999999433755875,15.270000457763672,0.11800000071525574,12.784000396728516,,9.194999694824219,
HS 1625+1231,APASSJ162813.23+122451.6,247.055156,12.414355,16.29199981689453,0.09000000357627869,16.204999923706055,0.10599999874830246,16.264999389648438,0.05299999937415123,16.358999252319336,0.18299999833106995,99.9990005493164,9.99899959564209,-0.10640016043907963,-0.09144000214291736,0.005000004148314474,0.005000004148314474,16.34000015258789,0.11500000208616257,16.26099967956543,0.23199999332427979,15.628999710083008,,17.8009605407715,0.0155643168836832,16.8086681365967,0.00688070710748434,16.65999984741211,0.12300000339746475,16.391000747680664,,12.6850004196167,,8.89900016784668,
WD 1626+368,APASSJ162824.50+364624.9,247.102108,36.773605,14.01099967956543,0.006000000052154064,13.857999801635742,0.03700000047683716,13.859999656677246,0.01600000075995922,13.895000457763672,0.029999999329447746,14.225000381469727,0.5659999847412109,-0.4971815971657634,0.7454483828041703,0.003999996033599018,0.003999996033599018,13.63700008392334,0.024000000208616257,13.652000427246094,0.03400000184774399,13.574999809265137,0.041999999433755875,,,,,,,,,,,,
RE J1629+780,APASSJ162910.08+780439.4,247.292033,78.077625,12.739999771118164,0.010999999940395355,12.946000099182129,0.006000000052154064,12.753999710083008,0.10000000149011612,12.875,0.0860000029206276,12.553000450134277,0.02199999988079071,-0.06388991751009598,-0.03742991902981885,0.0017999999954554369,0.0017999999954554369,10.975000381469727,0.020999999716877937,10.39799976348877,0.020999999716877937,10.163999557495117,0.014000000432133675,,,,,9.996000289916992,0.023000000044703484,9.913000106811523,0.020999999716877937,9.793999671936035,0.02800000086426735,8.949999809265137,0.2329999953508377
KUV 16288+3904,APASSJ163034.23+385735.3,247.642656,38.959832,16.7549991607666,0.0820000022649765,16.698999404907227,0.029999999329447746,16.68199920654297,-0.0,17.18000030517578,-0.0,99.9990005493164,9.99899959564209,0.027950002913712524,-0.0022399991621568915,0.005299991971696727,0.005299991971696727,,,,,,,16.2096767425537,0.00910732988268137,16.3347187042236,0.00555830961093307,,,,,,,,
GD354,APASSJ163102.11+614227.9,247.75881,61.707775,15.368000030517578,0.1080000028014183,15.456000328063965,0.04899999871850014,15.26200008392334,0.024000000208616257,15.609999656677246,0.03700000047683716,,,-0.005829984047522885,-0.008909999905881705,0.00460000810562633,0.00460000810562633,15.645999908447266,0.07599999755620956,15.765999794006348,0.17000000178813934,15.26200008392334,0.1809999942779541,,,,,15.965999603271484,0.04100000113248825,16.06399917602539,0.10999999940395355,13.53499984741211,,9.605999946594238,
WD 1630+089,APASSJ163233.38+085119.6,248.139091,8.85546,15.76200008392334,0.032999999821186066,15.038000106811523,0.05900000035762787,15.326000213623047,0.039000000804662704,14.88700008392334,0.07199999690055847,14.61299991607666,0.08399999886751175,0.2754799177637324,-0.2568801603047177,0.003999996033599018,0.003999996033599018,13.848999977111816,0.026000000536441803,13.611000061035156,0.028999999165534973,13.48799991607666,0.032999999821186066,,,,,,,,,,,,
KUV 16319+3937,APASSJ163339.33+393052.9,248.413896,39.514718,14.413999557495117,0.13199999928474426,14.48799991607666,0.05000000074505806,14.34000015258789,0.14499999582767487,14.708000183105469,0.11999999731779099,15.017999649047852,0.05900000035762787,0.004870008115176461,-0.06201000069268048,0.003999996033599018,0.003999996033599018,14.847000122070312,0.039000000804662704,14.87399959564209,0.07199999690055847,14.890999794006348,0.12999999523162842,,,,,15.083000183105469,0.03700000047683716,15.208000183105469,0.0820000022649765,13.112000465393066,,9.170000076293945,0.3959999978542328
SDSS_J163419.37+344244.82,APASSJ163419.42+344244.8,248.580919,34.712472,16.895999908447266,0.00800000037997961,16.96500015258789,0.09000000357627869,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.007470000400644494,6.59998801211259E-4,0.005199984161663451,0.005199984161663451,,,,,,,15.8078136444092,0.0070041217841208,15.8873748779297,0.00457656336948276,,,,,,,,
WD 1633+572,APASSJ163420.11+571021.1,248.583801,57.17255,15.555000305175781,0.04100000113248825,15.02400016784668,0.0560000017285347,15.289999961853027,-0.0,14.880000114440918,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PG 1632+177,APASSJ163441.91+173633.6,248.674652,17.609353,13.35200023651123,0.02199999988079071,13.149999618530273,0.01899999938905239,13.295999526977539,0.27900001406669617,13.227999687194824,0.05299999937415123,13.401000022888184,0.0729999989271164,0.08103995933197439,-0.03452000382822007,0.0037000078009441495,0.0037000078009441495,13.048999786376953,0.020999999716877937,12.98900032043457,0.027000000700354576,13.076000213623047,0.028999999165534973,,,,,13.022000312805176,0.023000000044703484,13.04699993133545,0.028999999165534973,12.5600004196167,,9.23799991607666,
G180-63,APASSJ163501.63+431733.2,248.756792,43.292575,15.309000015258789,0.03700000047683716,14.878999710083008,0.009999999776482582,15.024999618530273,0.07699999958276749,14.84000015258789,0.014999999664723873,14.677000045776367,-0.0,0.22096009051892906,-0.3051698498893529,0.003999996033599018,0.003999996033599018,13.991000175476074,0.028999999165534973,13.77299976348877,0.03500000014901161,13.607000350952148,0.0430000014603138,,,,,13.645000457763672,0.02500000037252903,13.680999755859375,0.03500000014901161,12.871999740600586,,9.1899995803833,
J163545.72+112458.0,APASSJ163545.71+112458.4,248.940483,11.416227,15.35200023651123,0.1889999955892563,15.27400016784668,0.19099999964237213,15.23900032043457,0.20499999821186066,15.404000282287598,0.16300000250339508,15.506999969482422,0.15600000321865082,0.007400015601888299,-0.006969996138650458,0.004100003843632294,0.004100003843632294,14.951000213623047,0.04500000178813934,14.758999824523926,0.06400000303983688,14.657999992370605,0.09700000286102295,15.6303415298462,0.0207440219819546,15.5347328186035,0.00806709751486778,14.628000259399414,0.03400000184774399,14.557999610900879,0.06599999964237213,12.720999717712402,0.4819999933242798,9.123000144958496,
PG 1635+608,APASSJ163635.65+604200.1,249.148569,60.700047,15.711000442504883,0.0820000022649765,15.895999908447266,0.07800000160932541,15.717000007629395,0.014999999664723873,16.069000244140625,0.08500000089406967,99.9990005493164,9.99899959564209,0.020130011398578063,-0.03894983965437859,0.006000011853757314,0.006000011853757314,16.46299934387207,0.12300000339746475,16.07900047302246,0.18400000035762787,15.49899959564209,,,,,,17.156999588012695,0.0860000029206276,17.299999237060547,0.29100000858306885,12.99899959564209,,9.956999778747559,
G138-47,APASSJ163740.68+134034.4,249.419534,13.676226,17.37299919128418,-0.12200000137090683,16.687999725341797,-0.0,17.201000213623047,0.26499998569488525,16.613000869750977,0.3199999928474426,99.9990005493164,9.99899959564209,-0.041609879190218635,-0.24572015390731394,0.00510001195834775,0.00510001195834775,15.928999900817871,0.07599999755620956,15.67300033569336,0.14399999380111694,15.72700023651123,0.210999995470047,,,,,16.033000946044922,0.06700000166893005,16.240999221801758,0.25600001215934753,12.881999969482422,0.5210000276565552,9.286999702453613,
KUV 16366+3506,APASSJ163826.29+350011.9,249.609564,35.003321,14.651000022888184,0.010999999940395355,14.843000411987305,0.01600000075995922,14.72700023651123,0.04399999976158142,15.081999778747559,0.006000000052154064,15.407999992370605,-0.0,-0.03894011861120816,0.008870004148775479,0.0047000159156596055,0.0047000159156596055,15.517000198364258,0.05400000140070915,15.531999588012695,0.11900000274181366,15.364999771118164,,13.0521354675293,0.00227620895020664,13.9258823394775,0.00167703966144472,15.366999626159668,0.0430000014603138,15.437999725341797,0.11100000143051147,12.357000350952148,,8.944999694824219,
HD_149499_B,APASSJ163831.19-572811.4,249.629997,-57.469836,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.09510011732345447,0.0037000078009441495,0.001900000847854244,0.0017999999954554369,7.119999885559082,0.023000000044703484,6.698999881744385,0.04399999976158142,6.571000099182129,0.028999999165534973,,,,,6.539999961853027,0.032999999821186066,6.539000034332275,0.020999999716877937,6.49399995803833,0.01600000075995922,6.468999862670898,0.06199999898672104
GD 202,APASSJ163840.25+155415.6,249.667735,15.904344,15.791000366210938,0.0820000022649765,15.64900016784668,0.06400000303983688,15.572999954223633,0.009999999776482582,15.82800006866455,0.06400000303983688,99.9990005493164,9.99899959564209,0.024699995265109465,-0.06963983760215342,0.005699988014384871,0.005699988014384871,15.781000137329102,0.07599999755620956,15.946000099182129,0.16200000047683716,15.444000244140625,,16.285306930542,0.0228371247649193,15.989462852478,0.00951058231294155,16.299999237060547,0.07999999821186066,16.67300033569336,0.3529999852180481,12.885000228881836,,8.989999771118164,
LTT 14945,APASSJ163927.80+332516.5,249.865842,33.421252,14.842000007629395,0.06700000166893005,14.633000373840332,0.14100000262260437,14.689000129699707,0.024000000208616257,14.734999656677246,0.06400000303983688,14.920000076293945,-0.0,-0.017589996787137352,-0.4693788243457675,0.003800016020250041,0.003800016020250041,14.550999641418457,0.03099999949336052,14.467000007629395,0.04600000008940697,14.423999786376953,0.08100000023841858,18.1619148254395,0.0913669839501381,15.5503005981445,0.0134197380393744,14.569999694824219,0.029999999329447746,14.623000144958496,0.05700000002980232,12.871999740600586,0.45100000500679016,9.413999557495117,
J164018.14+384220.0,APASSJ164018.15+384220.2,250.075639,38.705634,14.460000038146973,0.017000000923871994,13.911999702453613,0.0430000014603138,13.767999649047852,0.01899999938905239,14.126999855041504,0.04500000178813934,15.12600040435791,0.023000000044703484,-0.007809983981132973,-0.011859983715112321,0.012600000172824366,0.009600012253940804,14.36299991607666,0.028999999165534973,14.343000411987305,0.04899999871850014,13.805000305175781,0.04699999839067459,14.178503036499,0.0115183647722006,14.4387054443359,0.00815288070589304,13.180000305175781,0.02500000037252903,12.359000205993652,0.024000000208616257,7.76200008392334,0.017000000923871994,3.5899999141693115,0.017999999225139618
PG 1640+690,APASSJ164023.71+685423.6,250.098815,68.906562,16.510000228881836,0.0729999989271164,16.23200035095215,0.07199999690055847,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.00986000432021683,-0.02384999988862546,0.005299991971696727,0.005299991971696727,,,,,,,16.033390045166,0.0222362354397774,16.2012023925781,0.016600901260972,17.06100082397461,0.07900000363588333,17.690000534057617,0.44200000166893005,13.623000144958496,,9.74899959564209,
WD 1639+537,APASSJ164056.95+534107.3,250.237319,53.685387,15.281000137329102,0.09000000357627869,15.045000076293945,0.061000000685453415,15.0600004196167,0.0430000014603138,14.961000442504883,0.07500000298023224,15.036999702453613,0.1080000028014183,-0.12345012364676222,-0.18889992643380538,0.004200012062938185,0.004200012062938185,14.493000030517578,0.027000000700354576,14.479000091552734,0.04800000041723251,14.369000434875488,0.08500000089406967,,,,,14.326000213623047,0.026000000536441803,14.333000183105469,0.032999999821186066,13.786999702453613,,9.717000007629395,
G138-56,APASSJ164136.67+151229.9,250.402801,15.208307,16.089000701904297,0.08100000023841858,15.696000099182129,0.0729999989271164,15.815999984741211,0.032999999821186066,15.67199993133545,0.08699999749660492,15.746000289916992,0.4740000069141388,0.016530011816939805,-0.6729407818056643,0.0038999878142931266,0.0038999878142931266,15.072999954223633,0.041999999433755875,14.979000091552734,0.08699999749660492,15.0600004196167,0.12800000607967377,,,17.8283309936523,0.0226514637470245,14.972999572753906,0.03700000047683716,15.032999992370605,0.0820000022649765,12.803000450134277,,9.435999870300293,
SDSS_J164214.21+425233.9,APASSJ164214.17+425233.4,250.559075,42.875951,15.835000038146973,0.09300000220537186,15.743000030517578,0.0949999988079071,15.605999946594238,-0.0,15.730999946594238,-0.0,15.911999702453613,-0.0,-0.018320003255212214,-0.010159992143599084,0.004200012062938185,0.004200012062938185,15.14799976348877,0.041999999433755875,14.961999893188477,0.08699999749660492,14.722999572753906,0.11500000208616257,15.2557516098022,0.00542330835014582,15.4288234710693,0.00335690751671791,14.859999656677246,0.032999999821186066,14.991000175476074,0.07199999690055847,13.159000396728516,,9.255000114440918,
PG 1640+114,APASSJ164254.61+111640.8,250.727564,11.278021,16.04199981689453,0.08799999952316284,16.041000366210938,0.07900000363588333,15.901000022888184,0.10000000149011612,16.173999786376953,0.02500000037252903,99.9990005493164,9.99899959564209,-0.04784003976965323,-0.03156998318445403,0.004799988118975307,0.004799988118975307,16.618999481201172,0.13899999856948853,15.765999794006348,,15.805999755859375,,,,,,15.616000175476074,0.0560000017285347,15.616000175476074,0.16200000047683716,12.670999526977539,,9.088000297546387,
BPM 91679,APASSJ164302.28+384119.5,250.759523,38.688764,14.605999946594238,0.027000000700354576,14.598999977111816,0.06800000369548798,14.526000022888184,0.020999999716877937,14.803999900817871,0.014000000432133675,15.114999771118164,-0.0,0.026979984249919653,0.16193015762837604,0.0043999920762871625,0.0043999920762871625,14.918999671936035,0.03799999877810478,15.11299991607666,0.07400000095367432,15.180000305175781,0.15299999713897705,14.5267457962036,0.0128647293895483,14.5740947723389,0.00891959015280008,15.147000312805176,0.03700000047683716,15.142999649047852,0.08299999684095383,13.039999961853027,,9.482999801635742,
PG 1642+414,APASSJ164341.78+411659.4,250.924092,41.283177,16.170000076293945,0.0,16.256999969482422,0.00800000037997961,16.18400001525879,-0.0,16.538000106811523,-0.0,99.9990005493164,9.99899959564209,-0.03128000535070896,0.027299987959850114,0.00510001195834775,0.00510001195834775,16.715999603271484,0.14399999380111694,16.034000396728516,,17.106000900268555,,,,15.0789089202881,0.00294217467308044,17.334999084472656,0.14800000190734863,17.073999404907227,,13.194000244140625,,9.034000396728516,
HS 1641+1124,APASSJ164354.06+111849.7,250.975282,11.313827,16.433000564575195,0.06400000303983688,16.393999099731445,0.03099999949336052,16.29599952697754,-0.0,16.552000045776367,-0.0,99.9990005493164,9.99899959564209,-0.03594999579945579,-0.035359991670702584,0.004499999886320438,0.004499999886320438,16.56800079345703,0.13099999725818634,17.358999252319336,,16.12700080871582,,17.3307514190674,0.0406874343752861,16.8266696929932,0.0156082659959793,16.941999435424805,0.1420000046491623,16.638999938964844,,12.699000358581543,,8.817000389099121,
164451.48+464236.60,APASSJ164450.34+464327.0,251.209779,46.724183,16.799999237060547,-0.0,16.0,-0.0,16.47599983215332,-0.0,15.690999984741211,-0.0,15.557000160217285,0.1289999932050705,-0.0074400121775397565,0.009320004301116569,0.004200012062938185,0.004200012062938185,14.366999626159668,0.028999999165534973,13.819999694824219,0.032999999821186066,13.741000175476074,0.05299999937415123,,,,,13.664999961853027,0.026000000536441803,13.642000198364258,0.03200000151991844,13.006999969482422,,9.142000198364258,
PG 1643+144,APASSJ164539.17+141746.7,251.41322,14.29632,15.817999839782715,0.04600000008940697,15.373000144958496,0.06499999761581421,15.583999633789062,0.04800000041723251,15.140999794006348,0.11100000143051147,14.335000038146973,0.09300000220537186,0.04201992123853415,0.06432011869037524,0.0037000078009441495,0.0037000078009441495,12.732000350952148,0.024000000208616257,12.125,0.03099999949336052,11.956999778747559,0.024000000208616257,14.8682985305786,0.0141122462227941,15.2437343597412,0.0103693818673491,11.788999557495117,0.02500000037252903,11.626999855041504,0.024000000208616257,11.616999626159668,0.164000004529953,8.720000267028809,
J164615.83+380923.8,APASSJ164615.89+380924.2,251.566223,38.156725,17.100000381469727,0.00800000037997961,17.201000213623047,0.11800000071525574,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-3.6000000420699507E-4,-0.0043999920762871625,0.0054000001910026185,0.0054000001910026185,,,,,,,,,,,16.5,0.0820000022649765,15.770999908447266,0.13899999856948853,13.015000343322754,,9.090999603271484,
PG 1644+199,APASSJ164619.83+194602.5,251.582643,19.767379,15.027999877929688,0.03099999949336052,15.074000358581543,0.07599999755620956,14.883999824523926,0.05000000074505806,15.25100040435791,0.006000000052154064,15.458000183105469,0.0,0.049610160203883424,-0.09690984225017019,0.004100003843632294,0.004100003843632294,15.388999938964844,0.0560000017285347,15.446000099182129,0.11299999803304672,15.324999809265137,0.1469999998807907,,,15.0965385437012,0.00295102572999895,15.795000076293945,0.05999999865889549,16.034000396728516,0.23000000417232513,12.685999870300293,,9.3149995803833,
SDSS_J164634.49+263752.32,APASSJ164634.49+263752.6,251.643747,26.631304,15.916999816894531,0.026000000536441803,16.2549991607666,0.04100000113248825,15.991000175476074,0.039000000804662704,16.19700050354004,0.09099999815225601,99.9990005493164,9.99899959564209,0.0011199995810784458,-0.00851000386319356,0.0047000159156596055,0.0047000159156596055,16.520999908447266,0.15800000727176666,15.77400016784668,,15.42199993133545,,,,15.3824615478516,0.00342829781584442,,,,,,,,
GD 358,APASSJ164718.23+322833.2,251.825984,32.475897,13.446000099182129,0.006000000052154064,13.557000160217285,0.006000000052154064,13.465999603271484,0.08699999749660492,13.833000183105469,0.010999999940395355,14.072999954223633,0.02800000086426735,-0.15519996086368337,0.0317199963319581,0.0034999991385120666,0.0034999991385120666,14.128000259399414,0.02800000086426735,14.206000328063965,0.04800000041723251,14.413999557495117,0.09700000286102295,,,,,14.348999977111816,0.029999999329447746,14.428000450134277,0.054999999701976776,13.083999633789062,,9.050000190734863,
G226-29,APASSJ164825.83+590319.0,252.107628,59.055293,12.33899974822998,0.02199999988079071,12.173999786376953,0.04100000113248825,12.178000450134277,0.023000000044703484,12.361000061035156,0.019999999552965164,12.541999816894531,0.04100000113248825,0.13766004267381504,-0.2953799965325743,0.0021999995169608155,0.0023000003693596227,12.425000190734863,0.020999999716877937,12.463000297546387,0.020999999716877937,12.522000312805176,0.029999999329447746,,,,,12.487000465393066,0.023000000044703484,12.54800033569336,0.02199999988079071,12.878999710083008,0.1979999989271164,10.041000366210938,0.4819999933242798
PG 1646+062,APASSJ164907.75+060844.6,252.282329,6.145736,16.238000869750977,0.0,16.165000915527344,0.00800000037997961,16.06800079345703,0.05900000035762787,16.152999877929688,0.13099999725818634,15.901000022888184,-0.0,-0.016750007307564374,-0.06008004129398614,0.0038999878142931266,0.0038999878142931266,14.03499984741211,0.027000000700354576,13.423999786376953,0.029999999329447746,13.237000465393066,0.03500000014901161,,,,,13.104999542236328,0.024000000208616257,12.932999610900879,0.02800000086426735,11.961999893188477,0.2630000114440918,9.036999702453613,
KUV 16476+3733,APASSJ164920.25+372821.3,252.334404,37.472598,14.807000160217285,0.04800000041723251,14.913000106811523,0.03799999877810478,14.762999534606934,0.035999998450279236,15.164999961853027,0.026000000536441803,15.602999687194824,-0.0,-0.07026011808193289,-0.005640011977448012,0.013700016097573098,0.013700016097573098,15.484999656677246,0.05000000074505806,15.652999877929688,0.11699999868869781,15.616000175476074,0.20200000703334808,,,,,15.857000350952148,0.050999999046325684,15.909000396728516,0.14100000262260437,13.14799976348877,,9.52299976348877,
KUV 16484+3706,APASSJ165008.18+370110.4,252.534104,37.01956,15.583999633789062,0.07800000160932541,15.812000274658203,0.07500000298023224,15.567999839782715,0.06599999964237213,16.066999435424805,0.06800000369548798,99.9990005493164,9.99899959564209,-0.03366000091773458,-0.03966983858845197,0.0047000159156596055,0.0047000159156596055,16.315000534057617,0.10700000077486038,16.117000579833984,,15.494999885559082,,,,14.7021980285645,0.00928700622171164,16.986000061035156,0.11100000143051147,16.97599983215332,,13.166000366210938,,9.055999755859375,
RE J1650+403,APASSJ165020.04+403722.4,252.583516,40.622891,15.51099967956543,0.017000000923871994,15.824000358581543,0.09600000083446503,15.562000274658203,-0.0,16.08099937438965,-0.0,99.9990005493164,9.99899959564209,-0.009720000343804713,-0.001299999621551251,0.004799988118975307,0.004799988118975307,16.44300079345703,0.11699999868869781,16.06999969482422,,15.847000122070312,,14.0516624450684,0.0120409084483981,14.8584098815918,0.0106235714629292,16.364999771118164,0.07599999755620956,16.114999771118164,0.19099999964237213,12.567000389099121,,9.401000022888184,
SDSS_J165022.05+312749.7,APASSJ165022.02+312749.5,252.591778,31.46375,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,15.807000160217285,0.12300000339746475,15.881999969482422,0.029999999329447746,99.9990005493164,9.99899959564209,0.005739984180763713,-0.004240007820044411,0.0037000078009441495,0.0037000078009441495,15.218999862670898,0.05000000074505806,14.746999740600586,0.06300000101327896,14.663000106811523,0.0729999989271164,15.1872520446777,0.0177560057491064,15.2642612457275,0.0110178049653769,14.630000114440918,0.032999999821186066,14.66100025177002,0.06599999964237213,12.717000007629395,,9.284000396728516,
HS 1648+1300,APASSJ165102.80+125513.1,252.761678,12.920322,15.795000076293945,0.12399999797344208,15.984999656677246,0.0430000014603138,15.751999855041504,0.00800000037997961,16.12299919128418,0.03099999949336052,99.9990005493164,9.99899959564209,0.03571999113773927,0.01838001571741188,0.00460000810562633,0.00460000810562633,16.225000381469727,0.10499999672174454,16.479000091552734,0.27000001072883606,15.892999649047852,,,,,,,,,,,,,
J165306.26+190502.9,APASSJ165306.17+190502.4,253.275746,19.084001,16.635000228881836,-0.0,16.503999710083008,0.15700000524520874,16.424999237060547,0.04800000041723251,16.677000045776367,0.2290000021457672,99.9990005493164,9.99899959564209,-0.04937004159728531,-0.09158003886113875,0.004499999886320438,0.004499999886320438,16.66200065612793,0.1340000033378601,16.27199935913086,,15.920999526977539,,16.9829902648926,0.0346889644861221,16.8982448577881,0.0201639831066132,17.215999603271484,0.1550000011920929,16.684999465942383,,12.902999877929688,,8.859000205993652,
GD 515,APASSJ165428.81+633920.4,253.620074,63.655672,15.694999694824219,0.052000001072883606,15.710000038146973,0.04899999871850014,15.63700008392334,0.012000000104308128,15.8149995803833,0.10899999737739563,99.9990005493164,9.99899959564209,-0.12488003703765571,-0.09429984202142805,0.0047000159156596055,0.0047000159156596055,16.16699981689453,0.10300000011920929,15.687999725341797,0.1459999978542328,15.5649995803833,0.17900000512599945,15.5132312774658,0.00496078794822097,15.5986795425415,0.00307851610705256,16.280000686645508,0.04699999839067459,17.214000701904297,0.26899999380111694,13.75100040435791,,9.732999801635742,
PG 1654+160; V 824 Her,APASSJ165657.44+155629.0,254.239346,15.941392,16.389999389648438,0.05299999937415123,16.222999572753906,0.09099999815225601,16.29400062561035,0.04500000178813934,16.10300064086914,0.125,15.293000221252441,-0.0,,,,,,,,,,,,,,,,,,,,,,
G 169-34; LHS 3524,APASSJ165709.90+212641.4,254.291257,21.444861,14.380000114440918,0.0820000022649765,14.093999862670898,0.05900000035762787,14.196000099182129,0.07100000232458115,14.1850004196167,0.06199999898672104,14.232999801635742,0.07999999821186066,0.02774998647510074,-0.5695199884939939,0.00240000122175843,0.002599999243102502,13.88599967956543,0.026000000536441803,13.815999984741211,0.029999999329447746,13.86299991607666,0.05000000074505806,18.7462539672852,0.0904048159718513,15.2532863616943,0.0114222653210163,13.82699966430664,0.026000000536441803,13.871000289916992,0.039000000804662704,13.060999870300293,,9.404999732971191,
PG 1658+441,APASSJ165948.40+440104.8,254.951667,44.018009,14.791999816894531,0.03200000151991844,14.821000099182129,0.010999999940395355,14.746999740600586,0.03500000014901161,15.109999656677246,0.0560000017285347,15.289999961853027,-0.0,-0.03105000068899244,0.09957996298908256,0.0043999920762871625,0.0043999920762871625,15.444999694824219,0.0560000017285347,15.526000022888184,0.12800000607967377,15.04800033569336,0.16500000655651093,13.0724754333496,0.00783295463770628,13.7275161743164,0.00680146971717477,15.831999778747559,0.04699999839067459,16.665000915527344,0.2540000081062317,13.215999603271484,,9.597999572753906,
PG 1659+303,APASSJ170108.05+301535.0,255.283571,30.259728,15.031999588012695,0.052000001072883606,14.951000213623047,0.10300000011920929,14.895999908447266,0.04100000113248825,15.140000343322754,0.035999998450279236,15.394000053405762,-0.0,0.013259988281788537,-0.06607008326682262,0.0043999920762871625,0.0043999920762871625,15.32699966430664,0.04399999976158142,15.321000099182129,0.08799999952316284,15.357000350952148,0.13500000536441803,,,,,15.333999633789062,0.041999999433755875,15.281000137329102,0.09700000286102295,13.043000221252441,,8.725000381469727,
SDSS_J170214.00+194255.1,APASSJ170214.01+194254.8,255.558388,19.715223,15.673999786376953,0.04100000113248825,15.809000015258789,0.03099999949336052,15.604999542236328,0.0430000014603138,15.98900032043457,0.052000001072883606,16.44300079345703,-0.0,-0.0072600116254761815,-0.006119999943621224,0.004200012062938185,0.004200012062938185,16.374000549316406,0.12700000405311584,16.73699951171875,0.3009999990463257,15.5600004196167,,,,,,16.600000381469727,0.0989999994635582,16.360000610351562,0.26600000262260437,12.939000129699707,,9.402000427246094,
BPM 24601,APASSJ170256.30-531440.0,255.734603,-53.244452,13.571999549865723,-0.0,13.479999542236328,-0.0,13.470000267028809,0.00800000037997961,13.685999870300293,-0.0,14.098999977111816,-0.0,,,,,,,,,,,,,,,,,,,,,,
J170432.21+291632.7,APASSJ170432.22+291632.4,256.134259,29.275668,16.400999069213867,-0.05400000140070915,16.349000930786133,-0.0,16.259000778198242,0.0729999989271164,16.441999435424805,0.16599999368190765,99.9990005493164,9.99899959564209,0.015500016706937458,-0.030639994656667113,0.004799988118975307,0.004799988118975307,,,,,,,,,16.413724899292,0.0174880903214216,17.100000381469727,0.1420000046491623,16.922000885009766,0.4189999997615814,12.67300033569336,,9.456999778747559,
17052+0423,APASSJ170513.27+042342.8,256.305314,4.395225,16.416000366210938,0.052000001072883606,16.070999145507812,0.024000000208616257,16.222999572753906,0.07199999690055847,16.184999465942383,0.09799999743700027,99.9990005493164,9.99899959564209,0.0081900001532631,-0.17790011916076764,0.00460000810562633,0.00460000810562633,15.699000358581543,0.06400000303983688,15.64900016784668,0.10599999874830246,15.401000022888184,0.1850000023841858,20.7226409912109,0.302975386381149,17.6418552398682,0.0254210904240608,15.83899974822998,0.07100000232458115,16.35300064086914,0.3490000069141388,12.416000366210938,,9.166000366210938,
Sanduleak A,APASSJ170530.71+480310.6,256.377993,48.052945,13.871000289916992,0.08900000154972076,13.795999526977539,0.006000000052154064,13.697999954223633,0.10300000011920929,13.906000137329102,0.050999999046325684,14.045000076293945,0.027000000700354576,0.016440012768725865,-0.06998003809712827,0.005699988014384871,0.005699988014384871,,,,,,,,,,,13.857999801635742,0.026000000536441803,13.947999954223633,0.03500000014901161,13.258999824523926,0.4959999918937683,8.923999786376953,
HS 1705+2228,APASSJ170708.17+222428.6,256.784077,22.40796,14.425999641418457,0.06800000369548798,13.795000076293945,0.12800000607967377,14.109999656677246,0.10199999809265137,13.458000183105469,0.09799999743700027,12.303999900817871,0.04399999976158142,-0.014559984629158862,-0.02207998750236584,0.007300008201127639,0.007300008201127639,,,,,,,,,,,9.49899959564209,0.023000000044703484,9.354000091552734,0.019999999552965164,9.246000289916992,0.026000000536441803,8.65999984741211,
WD 1705+030,APASSJ170807.95+025731.9,257.03314,2.958883,15.640999794006348,0.050999999046325684,15.204999923706055,0.0689999982714653,15.317000389099121,0.026000000536441803,15.119000434875488,0.0729999989271164,15.100000381469727,0.10700000077486038,-0.0012700007573585026,-0.3930011938791722,0.0038999878142931266,0.0038999878142931266,14.5649995803833,0.03200000151991844,14.49899959564209,0.03200000151991844,14.51099967956543,0.07800000160932541,,,,,,,,,,,,
J170847.68+424100.6,APASSJ170847.71+424100.7,257.198827,42.683536,16.319000244140625,0.1860000044107437,16.783000946044922,0.01600000075995922,16.507999420166016,-0.0,16.982999801635742,-0.0,99.9990005493164,9.99899959564209,-0.014630004625360016,0.01784001651685685,0.005699988014384871,0.005699988014384871,,,,,,,14.6197080612183,0.0144781349226832,15.1393728256226,0.00967518333345652,,,,,,,,
PG 1707+476,APASSJ170909.51+473135.0,257.289652,47.526406,15.100000381469727,0.03099999949336052,15.20199966430664,0.04100000113248825,15.038999557495117,0.05000000074505806,15.427000045776367,0.05999999865889549,15.684000015258789,0.09099999815225601,-0.028940003903699107,0.005050007848694804,0.00460000810562633,0.00460000810562633,15.536999702453613,0.05900000035762787,15.744999885559082,0.15700000524520874,15.321999549865723,,13.9340219497681,0.00739061366766691,14.5922527313232,0.00583808496594429,15.821999549865723,0.04600000008940697,16.426000595092773,0.21799999475479126,13.321000099182129,,9.572999954223633,
L845-70,APASSJ171127.02-144756.9,257.862596,-14.799151,14.392000198364258,0.024000000208616257,14.27299976348877,0.03500000014901161,14.284000396728516,0.03400000184774399,14.300000190734863,0.03400000184774399,14.381999969482422,0.10400000214576721,0.3023499681148678,-0.3041600401047617,0.010800000382005237,0.011499984248075634,14.14799976348877,0.039000000804662704,14.194000244140625,0.05400000140070915,14.102999687194824,0.07500000298023224,,,,,13.83899974822998,0.029999999329447746,13.913000106811523,0.06599999964237213,12.404000282287598,,8.642000198364258,
J171142.41+642847.5,APASSJ171142.51+642847.4,257.927128,64.479841,15.821000099182129,0.057999998331069946,15.869999885559082,0.023000000044703484,15.84000015258789,-0.0,16.089000701904297,-0.0,99.9990005493164,9.99899959564209,0.006019992133587948,0.02860999265976716,0.00510001195834775,0.00510001195834775,16.500999450683594,0.1340000033378601,16.045000076293945,,17.011999130249023,,14.9471597671509,0.00438166875392199,15.2980756759644,0.00288746831938624,17.077999114990234,0.0689999982714653,17.91900062561035,0.4309999942779541,13.689000129699707,,10.177000045776367,
GD 205; BPM 92077,APASSJ171155.61+230058.6,257.981747,23.016282,14.77299976348877,0.07100000232458115,14.805000305175781,-0.0,14.71399974822998,-0.0,15.020999908447266,-0.0,15.602999687194824,-0.10999999940395355,0.007099991762515856,-0.17074007482733577,0.004799988118975307,0.004799988118975307,15.357999801635742,0.04899999871850014,15.407999992370605,0.08399999886751175,15.446999549865723,0.17599999904632568,,,,,15.633999824523926,0.04899999871850014,15.866999626159668,0.1720000058412552,12.901000022888184,,9.163000106811523,
LTT 18455,APASSJ171306.02+693122.3,258.275099,69.522866,13.168000221252441,0.3709999918937683,13.220000267028809,0.054999999701976776,13.107999801635742,0.2460000067949295,13.411999702453613,0.03400000184774399,13.626999855041504,0.07699999958276749,-0.05398992070695385,-0.34545995586086065,0.0017999999954554369,0.0017999999954554369,13.618000030517578,0.023000000044703484,13.720000267028809,0.028999999165534973,13.73900032043457,0.054999999701976776,13.1386642456055,0.00199181004427373,13.8490295410156,0.00169335980899632,13.793999671936035,0.024000000208616257,13.831999778747559,0.027000000700354576,13.687000274658203,0.4880000054836273,10.036999702453613,
LTT 6859,APASSJ171355.92-573820.1,258.483022,-57.63893,14.876999855041504,0.06499999761581421,14.880999565124512,0.04600000008940697,14.767000198364258,0.039000000804662704,15.109999656677246,0.041999999433755875,15.446999549865723,0.03200000151991844,-0.11898000229848549,-0.21184991783229634,0.01850000462582102,0.01850000462582102,15.331999778747559,0.0560000017285347,15.317999839782715,0.10199999809265137,15.307000160217285,0.1899999976158142,,,,,15.423999786376953,0.0560000017285347,16.093000411987305,,12.098999977111816,0.24199999868869781,9.173999786376953,0.4449999928474426
BPM 92172,APASSJ171534.97+331302.1,258.895726,33.217275,14.352999687194824,0.014000000432133675,14.38700008392334,0.09200000017881393,14.288000106811523,0.00800000037997961,14.605999946594238,0.125,99.9990005493164,9.99899959564209,0.10032011778093874,-0.13651992048835382,0.004299983856981271,0.004299983856981271,14.899999618530273,0.032999999821186066,14.970999717712402,0.07599999755620956,14.96399974822998,0.12999999523162842,,,,,15.01099967956543,0.035999998450279236,15.003000259399414,0.07400000095367432,12.744000434875488,,9.440999984741211,
WOLF 672A; G 019-020,APASSJ171835.07+015644.9,259.64616,1.945832,14.590999603271484,-0.0,13.913000106811523,-0.0,14.244999885559082,-0.00800000037997961,13.484999656677246,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
J171837.00+411551.1,APASSJ171837.02+411551.1,259.65426,41.264203,14.371999740600586,0.08100000023841858,14.269000053405762,0.014000000432133675,14.26200008392334,0.13899999856948853,14.395000457763672,0.0989999994635582,14.447999954223633,0.2840000092983246,-0.010059983924293192,0.003620015877459082,0.004100003843632294,0.004100003843632294,13.878999710083008,0.026000000536441803,13.600000381469727,0.029999999329447746,13.529999732971191,0.039000000804662704,,,14.3212366104126,0.00289613287895918,13.46500015258789,0.02500000037252903,13.425000190734863,0.029999999329447746,12.75100040435791,,9.486000061035156,
SC 171751.1-343,APASSJ172110.31-343329.3,260.292975,-34.558154,17.191999435424805,-0.12200000137090683,16.215999603271484,-0.0,16.711999893188477,-0.0,15.907999992370605,-0.0,14.899999618530273,-0.0,0.011999987691524439,-0.038540161040145904,0.007899983847892145,0.007899983847892145,12.869999885559082,0.039000000804662704,12.208000183105469,0.05999999865889549,11.9399995803833,0.05400000140070915,,,,,11.45199966430664,0.03799999877810478,11.204999923706055,0.03999999910593033,10.057999610900879,,7.6539998054504395,0.289000004529953
PG 1720+361,APASSJ172206.87+360229.6,260.52866,36.041578,15.321000099182129,0.010999999940395355,15.282999992370605,0.05999999865889549,15.1850004196167,0.017999999225139618,15.40999984741211,0.04800000041723251,15.59000015258789,-0.0,0.07269984125741757,0.008790011816017795,0.004799988118975307,0.004799988118975307,15.409000396728516,0.05000000074505806,15.52299976348877,0.12600000202655792,15.675999641418457,0.2280000001192093,15.8679141998291,0.0209225732833147,15.5778121948242,0.0125059178099036,15.656999588012695,0.04600000008940697,15.53600025177002,0.10400000214576721,13.144000053405762,,9.041999816894531,
RX J1723+293,APASSJ172313.20+292307.6,260.805021,29.385457,15.890999794006348,0.017999999225139618,16.23200035095215,0.09799999743700027,15.965999603271484,0.07900000363588333,16.507999420166016,0.06300000101327896,99.9990005493164,9.99899959564209,0.004780007839144673,-0.02036998757830588,0.0043999920762871625,0.0043999920762871625,16.469999313354492,0.13899999856948853,15.920999526977539,,15.895000457763672,,14.4126396179199,0.0113506438210607,14.5888586044312,0.0102044530212879,,,,,,,,
17238+0458,APASSJ172349.69+045844.6,260.957076,4.979064,17.26099967956543,0.07699999958276749,16.885000228881836,0.1599999964237213,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.04415004113980103,-0.14774004084756598,0.0043999920762871625,0.0043999920762871625,16.402999877929688,0.10199999809265137,16.047000885009766,0.12700000405311584,15.859000205993652,,,,18.3084487915039,0.0266852825880051,16.406999588012695,0.11800000071525574,15.972000122070312,0.2409999966621399,12.756999969482422,,9.145000457763672,
SDSSJ172406.14+562003.0,APASSJ172406.20+562003.2,261.025838,56.334241,16.246999740600586,0.01600000075995922,16.45400047302246,0.11400000005960464,16.118999481201172,-0.0,16.45400047302246,-0.0,99.9990005493164,9.99899959564209,0.008579987843404524,0.00453999605269928,0.004200012062938185,0.004200012062938185,15.753999710083008,0.07500000298023224,15.236000061035156,0.10400000214576721,15.111000061035156,0.125,,,15.226037979126,0.00397472037002444,14.987000465393066,0.029999999329447746,14.901000022888184,0.05299999937415123,12.907999992370605,,9.746000289916992,
SDSS_J172411.83+313847.08,APASSJ172411.80+313847.3,261.049178,31.646499,15.729999542236328,0.03099999949336052,16.04400062561035,0.0430000014603138,15.862000465393066,-0.0,16.197999954223633,-0.0,99.9990005493164,9.99899959564209,-0.006540011872857576,-0.0026600004503052332,0.004499999886320438,0.004499999886320438,16.503000259399414,0.11900000274181366,16.233999252319336,,15.942000389099121,,,,14.875509262085,0.00326292193494737,,,,,,,,
LB 335,APASSJ172643.02+583732.0,261.679273,58.625582,15.319000244140625,0.18000000715255737,15.416000366210938,-0.0,15.14900016784668,0.12399999797344208,15.22599983215332,0.04899999871850014,15.184000015258789,-0.0,0.0019500012740536476,0.018320003255212214,0.0054000001910026185,0.0054000001910026185,16.229999542236328,0.12700000405311584,16.261999130249023,,16.493999481201172,,,,,,,,,,,,,
J172730.91+090051.6,APASSJ172730.97+090051.5,261.879082,9.014324,14.460000038146973,0.02800000086426735,14.47700023651123,0.03200000151991844,14.371000289916992,0.05900000035762787,14.6899995803833,0.061000000685453415,99.9990005493164,9.99899959564209,-0.0019100016288575716,-0.06573996070073918,0.003999996033599018,0.003999996033599018,14.918999671936035,0.041999999433755875,14.954000473022461,0.09200000017881393,14.984000205993652,0.13199999928474426,13.6074857711792,0.00874985102564096,14.0490398406982,0.00729524018242955,,,,,,,,
RE J1727-355,APASSJ172737.80-360015.6,261.907527,-36.004359,15.331999778747559,0.03999999910593033,15.402000427246094,0.01899999938905239,15.298999786376953,0.02199999988079071,15.668999671936035,0.014000000432133675,99.9990005493164,9.99899959564209,-0.02703999671211932,-0.10706003886298276,0.019100016288575716,0.019100016288575716,,,,,,,,,,,12.006999969482422,0.17499999701976776,11.984000205993652,0.18000000715255737,8.809000015258789,,6.940000057220459,
GD524,APASSJ172856.05+555824.5,262.233545,55.973489,16.405000686645508,0.4819999933242798,16.141000747680664,0.10999999940395355,16.076000213623047,0.010999999940395355,16.315000534057617,0.18000000715255737,,,-0.10806011778186075,0.22866984363645315,0.004799988118975307,0.004799988118975307,16.5310001373291,0.13600000739097595,16.139999389648438,,15.694000244140625,,,,,,16.652999877929688,0.06400000303983688,17.013999938964844,0.2709999978542328,13.532999992370605,,9.72599983215332,
L204-118,APASSJ173023.15-575523.8,262.596493,-57.9233,15.27299976348877,-0.0,15.336000442504883,-0.0,15.211999893188477,0.0,15.611000061035156,-0.0,15.746999740600586,-0.17000000178813934,0.047480040302616544,0.09854999734670855,0.010800000382005237,0.010800000382005237,15.48799991607666,0.07100000232458115,15.392000198364258,0.14000000059604645,15.397000312805176,0.1940000057220459,,,,,16.437000274658203,0.09700000286102295,17.06599998474121,,12.824000358581543,,9.045000076293945,
L7-44,APASSJ173255.11-871003.9,263.229632,-87.167758,14.63700008392334,0.006000000052154064,14.70300006866455,0.006000000052154064,14.588000297546387,0.006000000052154064,14.895000457763672,0.02800000086426735,15.138999938964844,0.10599999874830246,0.031179995494312607,-0.05460984102683142,0.01310000361627317,0.01310000361627317,,,,,,,,,,,,,,,,,,
J173513.28+573011.6,APASSJ173513.20+573012.8,263.805041,57.503564,16.77199935913086,0.10300000011920929,16.510000228881836,0.11900000274181366,16.555999755859375,0.06800000369548798,16.743999481201172,0.017000000923871994,99.9990005493164,9.99899959564209,-0.02622999545565108,0.08857007778715342,0.006300000086412183,0.006300000086412183,16.757999420166016,0.13600000739097595,16.267000198364258,0.2029999941587448,16.32900047302246,0.3409999907016754,16.943717956543,0.0458385534584522,16.9567680358887,0.0282867588102818,17.249000549316406,0.10199999809265137,17.43199920654297,,13.616999626159668,,9.710000038146973,
LB 1048,APASSJ173553.57+802122.3,263.973218,80.356195,15.550000190734863,0.2160000056028366,15.583999633789062,0.10400000214576721,15.435999870300293,0.08799999952316284,15.831000328063965,0.11599999666213989,16.202999114990234,-0.0,,,,,,,,,,,,,,,,,,,,,,
GD 525,APASSJ173608.42+610228.4,264.03509,61.041226,15.824999809265137,0.1459999978542328,15.5649995803833,0.10499999672174454,15.829000473022461,0.1770000010728836,15.645000457763672,0.010999999940395355,99.9990005493164,9.99899959564209,0.015360012730525341,0.10352988247177564,0.004799988118975307,0.004799988118975307,16.073999404907227,0.09000000357627869,15.885000228881836,0.1589999943971634,15.4350004196167,,15.3978958129883,0.0198465120047331,15.5689630508423,0.0145682748407125,16.06399917602539,0.04600000008940697,16.020000457763672,0.11699999868869781,12.918999671936035,,9.902999877929688,
RE J1738+665,APASSJ173802.57+665347.4,264.510717,66.896503,14.190999984741211,0.22300000488758087,14.545000076293945,0.06800000369548798,14.272000312805176,0.20600000023841858,14.788000106811523,0.06199999898672104,15.055000305175781,0.16300000250339508,0.012150000020483276,-0.014040000496606808,0.00460000810562633,0.00460000810562633,15.303000450134277,0.04800000041723251,15.604000091552734,0.14499999582767487,15.454000473022461,0.22200000286102295,13.0096073150635,0.00516457390040159,13.323169708252,0.00410809786990285,15.73799991607666,0.03099999949336052,16.01099967956543,0.07000000029802322,14.182999610900879,,10.029000282287598,
GD 363,APASSJ173835.61+415233.1,264.648386,41.87588,15.093999862670898,0.09399999678134918,15.265000343322754,0.06199999898672104,15.02400016784668,0.0689999982714653,15.425000190734863,0.050999999046325684,15.661999702453613,0.05900000035762787,-0.031619986475561745,0.1830700770369731,0.00460000810562633,0.00460000810562633,15.734999656677246,0.06599999964237213,15.60099983215332,0.12200000137090683,15.423999786376953,,14.385196685791,0.01196816470474,14.7339992523193,0.00932835228741169,16.01300048828125,0.050999999046325684,16.368999481201172,0.19900000095367432,13.168999671936035,,9.484999656677246,
GR 140-002; GR 371,APASSJ173841.69+051602.6,264.673747,5.267405,16.20400047302246,0.06300000101327896,15.817000389099121,0.11800000071525574,15.939000129699707,0.027000000700354576,15.949999809265137,0.12300000339746475,16.065000534057617,0.3059999942779541,0.03483000000414904,-0.17804988019634038,0.005699988014384871,0.0061999918671062915,15.682000160217285,0.06700000166893005,15.572999954223633,0.12200000137090683,15.35099983215332,0.17499999701976776,,,,,,,,,,,,
HS 1745+6043,APASSJ174553.87+604212.6,266.474494,60.703513,15.835000038146973,0.05400000140070915,16.209999084472656,0.07100000232458115,15.795999526977539,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.014379983258550055,0.038580119144171476,0.005799995824418147,0.005799995824418147,,,,,,,14.3246383666992,0.00958525016903877,14.8558692932129,0.0082930875942111,,,,,,,,
G154-B5B,APASSJ174554.59-131756.1,266.477493,-13.298924,14.630999565124512,0.04399999976158142,14.347000122070312,0.027000000700354576,14.371000289916992,0.017000000923871994,14.37399959564209,0.03400000184774399,14.482999801635742,-0.0,,,,,,,,,,,,,,,,,,,,,,
BPM_25114,APASSJ174747.17-520711.9,266.946573,-52.119975,15.79699993133545,0.029999999329447746,15.685999870300293,0.06499999761581421,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
WD 1748+708,APASSJ174805.34+705247.5,267.022279,70.879864,14.579999923706055,0.054999999701976776,14.0600004196167,0.020999999716877937,14.375,0.06300000101327896,13.767999649047852,0.023000000044703484,13.300999641418457,0.01899999938905239,,,,,,,,,,,,,,,,,,,,,,
GD366,APASSJ174827.03+450327.4,267.112638,45.057638,15.71399974822998,0.1550000011920929,15.604999542236328,0.03099999949336052,15.510000228881836,0.1289999932050705,15.692000389099121,0.20100000500679016,15.84000015258789,0.18000000715255737,,,,,,,,,,,,,,,,,,,,,,
LEHPM 2-1166,APASSJ174830.55-721720.2,267.127321,-72.288945,15.559000015258789,0.03700000047683716,15.505999565124512,0.006000000052154064,15.449999809265137,-0.0,15.67300033569336,-0.0,16.179000854492188,-0.0,-0.23511995386797935,-0.2103199192788452,0.011800008087448077,0.011800008087448077,15.847999572753906,0.07699999958276749,15.991000175476074,0.17900000512599945,15.654000282287598,,15.1753358840942,0.0138299884274602,15.3262243270874,0.0098565835505724,16.433000564575195,0.0949999988079071,16.493000030517578,,12.491999626159668,,9.282999992370605,
HS 1749+7145,APASSJ174904.17+714509.7,267.267386,71.752709,15.875,0.11599999666213989,15.986000061035156,0.02500000037252903,15.960000038146973,0.10100000351667404,16.273000717163086,0.10899999737739563,16.19700050354004,-0.0,-0.0016199999549826316,-0.020670012236223556,0.004899995929008583,0.004899995929008583,16.77899932861328,0.1599999964237213,16.759000778198242,,16.135000228881836,,13.9742345809937,0.00758178113028407,14.5661811828613,0.00697715301066637,17.253999710083008,0.06599999964237213,17.672000885009766,0.3009999990463257,14.083000183105469,,10.29699993133545,
LP 9-231,APASSJ174940.99+824706.1,267.420828,82.785034,14.737000465393066,0.15800000727176666,14.265000343322754,0.0430000014603138,14.583000183105469,0.2290000021457672,14.189000129699707,0.023000000044703484,14.138999938964844,0.04500000178813934,,,,,,,,,,,,,,,,,,,,,,
KUV 18004+6836,APASSJ180009.45+683549.8,270.039389,68.59717,14.677000045776367,0.10100000351667404,14.694000244140625,0.07999999821186066,14.711999893188477,0.07900000363588333,14.968000411987305,0.10700000077486038,15.180999755859375,-0.0,-0.044349841482471675,-0.08723988285055384,0.0043999920762871625,0.0043999920762871625,15.50100040435791,0.05999999865889549,15.930000305175781,0.17499999701976776,15.442999839782715,,,,,,,,,,,,,
GD 372; GR 496,APASSJ180423.39+212101.3,271.097487,21.350385,15.743000030517578,0.08799999952316284,15.815999984741211,0.050999999046325684,15.581000328063965,-0.0,16.034000396728516,-0.0,99.9990005493164,9.99899959564209,-0.06915996054885909,-0.07683984003961086,0.004499999886320438,0.004499999886320438,16.097000122070312,0.07199999690055847,15.866000175476074,0.12999999523162842,15.814000129699707,0.20800000429153442,,,,,,,,,,,,
18073+0357,APASSJ180723.37+035700.9,271.847406,3.950263,14.833999633789062,0.017999999225139618,14.579000473022461,0.04899999871850014,14.640000343322754,0.03999999910593033,14.654000282287598,0.06599999964237213,14.777999877929688,0.13199999928474426,0.004470012072488316,-0.1236700831213966,0.003800016020250041,0.003800016020250041,14.572999954223633,0.03999999910593033,14.51200008392334,0.07699999958276749,14.46399974822998,0.07000000029802322,,,,,14.519000053405762,0.03700000047683716,14.781000137329102,0.09600000083446503,12.824000358581543,,9.177000045776367,
BPM 92960,APASSJ181140.86+282937.0,272.92026,28.493613,15.1899995803833,-0.029999999329447746,15.185999870300293,-0.0,15.052000045776367,-0.0,15.531000137329102,-0.0,15.699999809265137,-0.0,0.03486999739834573,-0.17075987707357854,0.00460000810562633,0.00460000810562633,15.380999565124512,0.0560000017285347,15.569000244140625,0.10499999672174454,15.743000030517578,0.20000000298023224,14.7051887512207,0.0133999409154058,14.8539276123047,0.00800502765923738,15.678000450134277,0.050999999046325684,15.819000244140625,0.1459999978542328,12.843999862670898,,9.09000015258789,
G206-17,APASSJ181331.04+324828.0,273.379356,32.807782,16.604999542236328,0.017000000923871994,16.417999267578125,0.10899999737739563,16.51799964904785,-0.0,16.43400001525879,-0.0,16.135000228881836,-0.0,-0.18817992095137015,-0.1820901539758779,0.0047000159156596055,0.0047000159156596055,15.715999603271484,0.05700000002980232,15.675000190734863,0.12600000202655792,15.760000228881836,0.20100000500679016,,,,,15.66100025177002,0.05299999937415123,16.11400032043457,0.20900000631809235,12.996000289916992,,9.343999862670898,
18138+2119,APASSJ181348.60+211920.5,273.45253,21.32237,15.241000175476074,0.029999999329447746,15.324000358581543,0.10000000149011612,15.140999794006348,0.08500000089406967,15.475000381469727,0.04399999976158142,15.696000099182129,-0.0,0.016089983182610013,0.0350899928889703,0.004499999886320438,0.004499999886320438,15.704999923706055,0.07900000363588333,15.62600040435791,0.14499999582767487,15.545000076293945,0.1860000044107437,,,,,,,,,,,,
RE J1820+580,APASSJ182029.81+580440.8,275.124211,58.078025,13.79699993133545,0.020999999716877937,13.854000091552734,0.039000000804662704,13.77299976348877,0.026000000536441803,14.090999603271484,0.07999999821186066,14.420000076293945,0.15299999713897705,8.499996226873918E-4,0.0023400000145556987,0.0027000000955013093,0.0027000000955013093,14.057999610900879,0.03200000151991844,13.718000411987305,0.03500000014901161,13.401000022888184,0.039000000804662704,,,,,13.3100004196167,0.024000000208616257,13.156999588012695,0.026000000536441803,13.413000106811523,0.4620000123977661,9.854999542236328,
G_141-2,APASSJ182030.94+123917.5,275.128957,12.654885,16.656999588012695,-0.06300000101327896,16.03700065612793,-0.0,99.9990005493164,9.99899959564209,15.562999725341797,-0.0,15.86299991607666,-0.0,,,,,,,,,,,,,,,,,,,,,,
WD 1820+609,APASSJ182120.11+610059.6,275.333825,61.016574,16.54599952697754,0.02500000037252903,15.753999710083008,0.14399999380111694,16.030000686645508,0.023000000044703484,15.317000389099121,0.04600000008940697,15.032999992370605,-0.0,0.14595984248444438,-0.6950592098291963,0.003800016020250041,0.003800016020250041,14.074999809265137,0.03200000151991844,13.8100004196167,0.029999999329447746,13.79699993133545,0.052000001072883606,,,,,,,,,,,,
,APASSJ182152.12+642153.5,275.467204,64.364883,14.597000122070312,0.15399999916553497,15.055000305175781,0.08299999684095383,14.609999656677246,0.05700000002980232,15.29699993133545,0.06599999964237213,99.9990005493164,9.99899959564209,-0.004839983876081533,-0.004989995795767754,0.00460000810562633,0.00460000810562633,15.784000396728516,0.07599999755620956,15.996000289916992,0.1899999976158142,15.468000411987305,,,,,,16.097999572753906,0.03400000184774399,15.215999603271484,0.04100000113248825,10.932999610900879,0.03500000014901161,6.394999980926514,0.035999998450279236
GD 378,APASSJ182336.98+410403.5,275.904123,41.067645,14.232000350952148,0.017000000923871994,14.270999908447266,0.057999998331069946,14.128999710083008,0.04500000178813934,14.428000450134277,0.029999999329447746,14.685999870300293,0.07199999690055847,-0.0014900004430273839,0.1319198403507471,0.004299983856981271,0.004299983856981271,14.609000205993652,0.03099999949336052,14.663999557495117,0.05400000140070915,14.70199966430664,0.09700000286102295,14.6378679275513,0.0152721749618649,14.1553831100464,0.00808264128863811,14.814000129699707,0.03099999949336052,15.053999900817871,0.0689999982714653,13.168000221252441,,9.491999626159668,
HS 1824+6000,APASSJ182444.38+600200.0,276.18493,60.033349,16.177000045776367,0.05700000002980232,16.236000061035156,0.1770000010728836,16.114999771118164,-0.0,16.31399917602539,-0.0,16.6560001373291,-0.0,0.007310015735129127,0.032259997169603594,0.006099984057073016,0.006099984057073016,16.131000518798828,0.10000000149011612,16.165000915527344,0.210999995470047,16.680999755859375,,,,16.8843669891357,0.0301177129149437,16.46500015258789,0.054999999701976776,16.658000946044922,0.1889999955892563,13.618000030517578,,9.692000389099121,
Sh 2-68,APASSJ182458.44+005135.2,276.243532,0.859786,16.68400001525879,-0.0,16.46500015258789,-0.0,16.51300048828125,-0.04100000113248825,16.535999298095703,-0.0,99.9990005493164,9.99899959564209,-0.028969992126803845,-0.05759999985457398,0.004200012062938185,0.004200012062938185,16.04400062561035,0.10100000351667404,16.007999420166016,0.17599999904632568,15.022000312805176,,,,,,,,,,,,,
HS 1827+7753,APASSJ182509.23+775535.4,276.288472,77.926524,15.864999771118164,0.09200000017881393,16.13800048828125,0.07199999690055847,15.857999801635742,0.006000000052154064,16.319000244140625,0.19200000166893005,99.9990005493164,9.99899959564209,-0.010810007916006725,0.028860012389486656,0.0047000159156596055,0.0047000159156596055,16.636999130249023,0.15199999511241913,15.842000007629395,,15.843999862670898,,,,14.98024559021,0.00306710763834417,17.391000747680664,0.11599999666213989,17.742000579833984,,13.263999938964844,,9.79699993133545,
G 021-015; ROSS 137,APASSJ182712.83+040344.5,276.803466,4.062373,13.928999900817871,0.027000000700354576,13.847999572753906,0.0430000014603138,13.824000358581543,-0.0,13.986000061035156,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
KUV 18284+6650,APASSJ182822.98+665227.9,277.095758,66.874433,16.8700008392334,0.18799999356269836,16.476999282836914,0.19099999964237213,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.05243003870418761,-0.023720003446214832,0.005199984161663451,0.005199984161663451,,,,,,,19.3492412567139,0.103657998144627,17.4153137207031,0.0172931887209415,16.615999221801758,0.04399999976158142,16.83099937438965,0.12099999934434891,14.220000267028809,,10.392999649047852,
G 021-016; L 0993-018,APASSJ182909.87-042939.2,277.29113,-4.494225,14.843999862670898,0.03500000014901161,14.553000450134277,0.028999999165534973,14.663000106811523,0.026000000536441803,14.600000381469727,0.04399999976158142,14.579999923706055,0.07999999821186066,0.018690011893340852,-0.30327983549796045,0.003800016020250041,0.003800016020250041,14.036999702453613,,13.626999855041504,,14.086999893188477,0.11400000005960464,,,,,13.229999542236328,0.05900000035762787,13.29800033569336,0.06700000166893005,11.51099967956543,,8.515999794006348,
WD 1829+547,APASSJ183019.99+544730.0,277.583305,54.791692,16.070999145507812,0.014000000432133675,15.505999565124512,0.014999999664723873,15.803000450134277,0.006000000052154064,15.369999885559082,0.061000000685453415,15.343000411987305,-0.0,-0.26826011308003217,0.289550147135742,0.003999996033599018,0.003999996033599018,14.803000450134277,0.04600000008940697,14.477999687194824,0.05299999937415123,14.505000114440918,0.07800000160932541,,,,,,,,,,,,
G 155-019; EG 177,APASSJ183039.62-103703.7,277.665085,-10.617706,15.413000106811523,0.052000001072883606,15.265999794006348,0.026000000536441803,15.204000473022461,0.00800000037997961,15.489999771118164,0.039000000804662704,99.9990005493164,9.99899959564209,0.18527003849158064,-0.23545006988570094,0.003800016020250041,0.003800016020250041,15.02400016784668,0.07500000298023224,14.425999641418457,,14.416999816894531,,,,,,,,,,,,,
L 44-95; BPM 11593,APASSJ184225.90-780509.1,280.607946,-78.085878,15.418999671936035,0.07400000095367432,15.479999542236328,0.04800000041723251,15.29699993133545,0.014000000432133675,15.657999992370605,0.00800000037997961,15.739999771118164,-0.0,0.1730098811094649,-0.31227985164150596,0.03999996115453541,0.03999996115453541,15.670000076293945,0.07199999690055847,15.413999557495117,0.12999999523162842,16.927000045776367,,,,,,,,,,,,,
GD 215; EG 225,APASSJ184325.56+042023.8,280.856529,4.339949,15.053999900817871,0.02800000086426735,14.708000183105469,0.06700000166893005,14.840999603271484,0.01600000075995922,14.727999687194824,0.020999999716877937,14.574000358581543,0.22200000286102295,-0.12692988384515047,0.06332003977149725,0.003800016020250041,0.003800016020250041,14.442999839782715,0.05000000074505806,14.37399959564209,0.07500000298023224,14.651000022888184,0.0989999994635582,,,,,14.50100040435791,0.05700000002980232,14.831000328063965,0.10400000214576721,12.116000175476074,0.3580000102519989,9.17199993133545,
KUV 18453+6819,APASSJ184509.19+682234.7,281.288298,68.376332,15.121999740600586,0.10599999874830246,15.281000137329102,0.10000000149011612,15.151000022888184,0.08399999886751175,15.527999877929688,0.12700000405311584,99.9990005493164,9.99899959564209,-0.05312016073730774,-0.007149995872168802,0.004499999886320438,0.004499999886320438,16.073999404907227,0.09300000220537186,16.27899932861328,0.22200000286102295,15.28499984741211,,,,,,16.775999069213867,0.06499999761581421,17.329999923706055,0.3190000057220459,13.677000045776367,,9.95199966430664,
LAN 18; KPD 1845+0154,APASSJ184739.03+015734.5,281.912643,1.959607,12.781000137329102,0.03500000014901161,12.951000213623047,0.03999999910593033,12.78499984741211,0.04800000041723251,13.156999588012695,0.04100000113248825,13.470000267028809,0.33799999952316284,-0.007310015735129127,-0.08598995773354545,0.001900000847854244,0.001900000847854244,12.39799976348877,0.05299999937415123,12.013999938964844,0.0820000022649765,11.520000457763672,0.04699999839067459,,,,,10.711999893188477,0.024000000208616257,10.62399959564209,0.02500000037252903,10.541000366210938,0.20000000298023224,8.342000007629395,
WD 1844-223,APASSJ184756.57-221939.3,281.98573,-22.327587,13.503000259399414,0.027000000700354576,13.656000137329102,0.07000000029802322,13.505999565124512,0.01899999938905239,13.831000328063965,0.08399999886751175,14.312999725341797,-0.0,0.0806399984867312,-0.044910001452080905,0.005900004043724039,0.005900004043724039,,,,,,,12.3211059570313,0.00343656307086349,13.0572204589844,0.00316235679201782,,,,,,,,
HK 22959-81,APASSJ184901.99-652514.8,282.258301,-65.420796,15.652999877929688,0.04600000008940697,15.236000061035156,0.05700000002980232,15.416999816894531,0.02199999988079071,15.022000312805176,0.0860000029206276,14.204999923706055,-0.0,0.0012499991953518474,-0.018209987501904834,0.008899992371880217,0.008899992371880217,12.70300006866455,0.024000000208616257,12.045000076293945,0.026000000536441803,11.833000183105469,0.020999999716877937,,,,,11.744999885559082,0.023000000044703484,11.708000183105469,0.023000000044703484,11.765999794006348,0.19699999690055847,9.305999755859375,
G 141-054; EG 128,APASSJ185949.32+115843.9,284.95551,11.978873,15.878999710083008,0.008999999612569809,15.5,0.09399999678134918,15.557999610900879,0.02800000086426735,15.47599983215332,0.17900000512599945,99.9990005493164,9.99899959564209,0.14402016531676054,0.17787996330298483,0.004799988118975307,0.004799988118975307,15.552000045776367,0.061000000685453415,15.46399974822998,0.11500000208616257,15.89900016784668,,,,,,,,,,,,,
WD 1900+705,APASSJ190010.41+703956.9,285.043414,70.665826,13.26099967956543,-0.006000000052154064,13.246000289916992,-0.0,13.159000396728516,-0.0,13.375,-0.0,13.564000129699707,-0.0,0.08034984057303518,0.5053212109487504,0.003999996033599018,0.003999996033599018,13.333999633789062,0.023000000044703484,13.439000129699707,0.03099999949336052,13.416999816894531,0.04800000041723251,,,,,,,,,,,,
NLTT 47551,APASSJ191248.73+534314.7,288.203056,53.720777,13.11400032043457,0.029999999329447746,13.131999969482422,0.020999999716877937,13.065999984741211,0.024000000208616257,13.350000381469727,0.0430000014603138,13.63599967956543,0.1289999932050705,0.1404899958288297,0.138340076955501,0.003800016020250041,0.003800016020250041,13.616000175476074,0.028999999165534973,13.734000205993652,0.04600000008940697,13.824000358581543,0.04699999839067459,,,,,13.803000450134277,0.02500000037252903,13.920999526977539,0.03099999949336052,13.4399995803833,0.4440000057220459,9.843999862670898,
KPD 1914+0929,APASSJ191650.42+093446.5,289.210102,9.5796,15.232999801635742,0.08299999684095383,15.359000205993652,0.1509999930858612,15.222999572753906,-0.0,15.409000396728516,-0.0,99.9990005493164,9.99899959564209,-0.023730012617306784,-0.06963011983316392,0.003800016020250041,0.003800016020250041,15.739999771118164,0.08399999886751175,13.326000213623047,,12.798999786376953,,,,,,,,,,,,,
GD 533,APASSJ191811.31+723724.6,289.547133,72.623524,14.793999671936035,0.15600000321865082,15.083000183105469,0.12099999934434891,14.817999839782715,0.1459999978542328,15.331999778747559,0.0689999982714653,15.520000457763672,0.26499998569488525,,,,,,,,,,,,,,,,,,,,,,
nan,APASSJ191843.60-594649.4,289.681696,-59.780401,12.795000076293945,0.052000001072883606,11.263999938964844,0.00800000037997961,12.010000228881836,0.04600000008940697,10.70199966430664,0.013000000268220901,10.121999740600586,0.03400000184774399,0.0010900008192038513,-0.01645999182073865,0.0043999920762871625,0.004499999886320438,8.541000366210938,0.026000000536441803,7.760000228881836,0.019999999552965164,7.5370001792907715,0.03099999949336052,,,,,7.416999816894531,0.027000000700354576,7.604000091552734,0.01899999938905239,7.428999900817871,0.017000000923871994,7.388000011444092,0.09700000286102295
WD 1917+386,APASSJ191858.64+384318.4,289.744345,38.721805,15.123000144958496,0.050999999046325684,14.609999656677246,0.028999999165534973,14.82699966430664,-0.0,14.51200008392334,0.010999999940395355,14.189000129699707,0.10599999874830246,0.022160016669658944,-0.2512299717636779,0.003999996033599018,0.003999996033599018,13.776000022888184,0.029999999329447746,13.668999671936035,0.03200000151991844,13.519000053405762,0.02500000037252903,,,,,,,,,,,,
L 923-021; LTT 7658,APASSJ192034.84-074001.8,290.145203,-7.667173,12.369000434875488,0.052000001072883606,12.281000137329102,0.04600000008940697,12.291999816894531,0.04800000041723251,12.383999824523926,0.07800000160932541,12.600000381469727,-0.0,-0.0609400769462809,-0.16184015694307163,0.0020000017002530512,0.0020000017002530512,12.35099983215332,0.026000000536441803,12.354999542236328,0.02500000037252903,12.420999526977539,0.026000000536441803,,,,,12.378999710083008,0.02500000037252903,12.4399995803833,0.028999999165534973,12.607999801635742,,8.904000282287598,
GD 219; BPM 94172,APASSJ192140.39+144040.6,290.418306,14.677962,13.074000358581543,0.03999999910593033,13.003999710083008,0.02199999988079071,12.92300033569336,0.05000000074505806,13.217000007629395,0.014000000432133675,13.440999984741211,0.09399999678134918,0.0018500004216548405,0.04341996100265533,0.00510001195834775,0.00510001195834775,13.26099967956543,,13.45199966430664,0.054999999701976776,13.545999526977539,0.06599999964237213,,,,,12.574999809265137,0.05999999865889549,12.526000022888184,0.07000000029802322,9.85200023651123,0.0820000022649765,7.741000175476074,0.2809999883174896
SDSSJ193220.87+622545.2,APASSJ193220.85+622544.5,293.086899,62.429036,16.608999252319336,0.09300000220537186,15.463000297546387,0.035999998450279236,16.11400032043457,0.12399999797344208,14.980999946594238,0.0689999982714653,13.949999809265137,0.052000001072883606,0.001900000847854244,0.00962999965850031,0.005199984161663451,0.005199984161663451,12.154999732971191,0.020999999716877937,11.555000305175781,0.020999999716877937,11.319999694824219,0.023000000044703484,,,21.9330043792725,0.178448066115379,11.173999786376953,0.023000000044703484,11.062999725341797,0.020999999716877937,11.149999618530273,0.07800000160932541,9.317999839782715,
L 852-037; LP 753-005,APASSJ193541.90-133007.6,293.924603,-13.502121,16.010000228881836,0.054999999701976776,15.97700023651123,0.0,15.897000312805176,0.06199999898672104,16.299999237060547,0.054999999701976776,99.9990005493164,9.99899959564209,-0.03219998470740393,-0.1278500334592536,0.00560001581106917,0.00560001581106917,16.381999969482422,0.12700000405311584,16.332000732421875,0.25999999046325684,17.131000518798828,,,,15.8558158874512,0.0157976914197207,,,,,,,,
RE J1943+500,APASSJ194343.70+500438.8,295.932117,50.077465,14.319999694824219,0.26100000739097595,14.717000007629395,0.10700000077486038,14.409000396728516,0.20499999821186066,14.930999755859375,0.11599999666213989,99.9990005493164,9.99899959564209,0.021780000497528818,0.04453992078197189,0.004299983856981271,0.004299983856981271,15.368000030517578,0.041999999433755875,15.357000350952148,0.07599999755620956,15.178999900817871,0.17800000309944153,,,14.1457376480103,0.00138010911177844,15.89799976348877,0.06300000101327896,16.04599952697754,0.1589999943971634,13.38700008392334,,9.687999725341797,
GD225,APASSJ194418.37+085348.5,296.076583,8.896829,14.529000282287598,0.02800000086426735,13.829000473022461,0.05999999865889549,14.163999557495117,0.019999999552965164,13.61299991607666,0.07100000232458115,13.34000015258789,0.04399999976158142,-0.10200996184721589,-0.18875988316722214,0.0037000078009441495,0.0037000078009441495,12.324999809265137,0.023000000044703484,11.960000038146973,0.024000000208616257,11.920999526977539,0.027000000700354576,,,,,11.845000267028809,0.02500000037252903,11.878999710083008,0.024000000208616257,11.64900016784668,0.20399999618530273,8.845999717712402,
G 142-50; LTT 15765,APASSJ194531.67+162734.5,296.381963,16.459598,13.928999900817871,0.023000000044703484,13.954999923706055,0.027000000700354576,13.842000007629395,0.019999999552965164,14.104999542236328,0.03200000151991844,14.272000312805176,0.08799999952316284,-0.0029999987646078807,0.03493000658636447,0.005000004148314474,0.005000004148314474,,,,,,,,,,,13.690999984741211,0.029999999329447746,13.86400032043457,0.052000001072883606,11.972000122070312,,8.680000305175781,
NLTT_48270,APASSJ194919.83-271228.0,297.332639,-27.207805,14.015999794006348,0.01600000075995922,14.154000282287598,0.06199999898672104,13.987000465393066,0.00800000037997961,14.378000259399414,0.019999999552965164,14.717000007629395,0.04699999839067459,0.05011992070649285,-0.16184015694307163,0.005699988014384871,0.005699988014384871,14.71500015258789,0.04399999976158142,14.765999794006348,0.08699999749660492,14.904000282287598,0.12999999523162842,,,,,14.897000312805176,0.041999999433755875,14.906000137329102,0.09799999743700027,12.220999717712402,0.39800000190734863,9.019000053405762,
19493+0747,APASSJ194923.56+074730.3,297.348173,7.791762,15.60099983215332,0.05000000074505806,15.29800033569336,0.029999999329447746,15.418999671936035,0.032999999821186066,15.416000366210938,0.04899999871850014,99.9990005493164,9.99899959564209,0.11307995446259156,-0.1340301547315903,0.003999996033599018,0.003999996033599018,15.210000038146973,0.05900000035762787,15.265999794006348,0.10999999940395355,15.17300033569336,0.16699999570846558,,,,,15.17300033569336,0.052000001072883606,16.273000717163086,0.4729999899864197,12.63599967956543,,9.159000396728516,
HK 22964-60,APASSJ195219.66-384615.1,298.081923,-38.770888,14.381999969482422,0.03500000014901161,14.621000289916992,0.03200000151991844,14.376999855041504,0.026000000536441803,14.88700008392334,0.04100000113248825,15.23799991607666,-0.0,4.100004048268602E-4,-0.060969957121415064,0.010299996120011201,0.010299996120011201,15.4350004196167,0.052000001072883606,15.442000389099121,0.12600000202655792,15.180999755859375,0.16599999368190765,13.0604524612427,0.00603755516931415,13.4175491333008,0.0046374392695725,15.612000465393066,0.05999999865889549,15.706999778747559,0.17800000309944153,12.71399974822998,,9.121000289916992,
MCT 1950-4314,APASSJ195347.84-430714.7,298.449364,-43.120764,14.805000305175781,0.014000000432133675,14.994999885559082,0.06599999964237213,14.777999877929688,0.020999999716877937,15.236000061035156,0.06599999964237213,15.526000022888184,-0.0,0.13053995644440874,-0.10139004152733833,0.025200000345648732,0.025200000345648732,15.62399959564209,0.07000000029802322,16.07699966430664,0.18700000643730164,15.805000305175781,0.21899999678134918,,,,,16.365999221801758,0.10300000011920929,16.658000946044922,0.4180000126361847,12.73900032043457,,9.194000244140625,
L 709-20; LTT 7873,APASSJ195547.09-203107.7,298.946218,-20.518808,15.128999710083008,0.04399999976158142,15.041999816894531,0.04100000113248825,14.982000350952148,0.0,15.192999839782715,0.04100000113248825,99.9990005493164,9.99899959564209,0.09854999734670855,-0.38760120514780283,0.004100003843632294,0.004100003843632294,15.326000213623047,0.05900000035762787,15.395999908447266,0.10499999672174454,15.258000373840332,0.17399999499320984,,,15.1987743377686,0.00315725966356695,15.529000282287598,0.06599999964237213,15.437999725341797,0.18199999630451202,11.4350004196167,0.22300000488758087,8.380000114440918,
HK 22873-42,APASSJ195612.94-582050.1,299.05394,-58.347266,16.183000564575195,0.01600000075995922,16.273000717163086,0.054999999701976776,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.025189992811647244,-0.03736008075065911,0.019800000154646114,0.019800000154646114,,,,,,,,,,,,,,,,,,
G 092-040; L 0997-021,APASSJ195628.91-010241.4,299.120489,-1.044852,13.9350004196167,0.08799999952316284,13.572999954223633,0.0729999989271164,13.70199966430664,0.10499999672174454,13.515999794006348,0.017999999225139618,13.416999816894531,0.07500000298023224,-0.4377815901534632,-0.69438960053958,0.003800016020250041,0.003800016020250041,13.069999694824219,0.028999999165534973,13.029000282287598,0.03099999949336052,13.013999938964844,0.03999999910593033,20.6826133728027,0.199647545814514,15.4344348907471,0.0104145025834441,12.01200008392334,0.024000000208616257,12.121999740600586,0.024000000208616257,11.95300006866455,,8.755000114440918,
GD 539,APASSJ195821.05+674026.3,299.587711,67.673979,15.940999984741211,-0.06599999964237213,16.184999465942383,0.21799999475479126,15.925999641418457,-0.0,16.415000915527344,0.020999999716877937,16.736000061035156,-0.0,0.05465015929075889,0.10445003863424063,0.005299991971696727,0.005299991971696727,,,,,,,15.0541772842407,0.0163701269775629,15.4464979171753,0.0130123849958181,17.575000762939453,0.11400000005960464,17.975000381469727,,12.055000305175781,0.11500000208616257,9.789999961853027,
L 80-56; LTT 7875,APASSJ195838.75-712345.7,299.661475,-71.396028,15.085000038146973,0.06599999964237213,15.057000160217285,0.06199999898672104,15.003000259399414,0.026000000536441803,15.29699993133545,0.02500000037252903,99.9990005493164,9.99899959564209,0.021350015413190704,-0.18838007817976177,0.008700011949258624,0.008700011949258624,15.50100040435791,0.05700000002980232,15.868000030517578,0.20100000500679016,15.333999633789062,0.2029999941587448,,,,,15.913999557495117,0.061000000685453415,15.984000205993652,0.1899999976158142,12.435999870300293,0.3630000054836273,9.34000015258789,
BPS CS 30302-17,APASSJ200147.29-500005.6,300.447049,-50.001579,14.833000183105469,0.027000000700354576,15.081000328063965,0.03700000047683716,14.861000061035156,0.01600000075995922,15.340999603271484,0.039000000804662704,15.487000465393066,0.15800000727176666,0.006090012129789102,-0.04506984041654505,0.012499991953518474,0.012499991953518474,15.661999702453613,0.06599999964237213,15.940999984741211,0.16899999976158142,15.89900016784668,0.3089999854564667,,,,,16.506999969482422,0.10199999809265137,16.54400062561035,0.3449999988079071,12.210000038146973,,9.10099983215332,
GD 226,APASSJ200212.73+060734.3,300.553079,6.126204,16.577999114990234,0.057999998331069946,16.413999557495117,0.08900000154972076,16.45400047302246,0.039000000804662704,16.492000579833984,0.09200000017881393,16.56399917602539,-0.0,-0.10352988247177564,-0.1039798793499358,0.0047000159156596055,0.0047000159156596055,16.27199935913086,0.10100000351667404,16.197999954223633,0.2280000001192093,15.534000396728516,,,,,,16.503999710083008,0.1120000034570694,16.933000564575195,,12.755000114440918,,9.043999671936035,
SDSS_J200550.04+762536.39,APASSJ200550.09+762536.2,301.458716,76.426729,14.522000312805176,-0.013000000268220901,14.626999855041504,0.01899999938905239,14.51200008392334,-0.0,14.697999954223633,0.07100000232458115,14.972000122070312,0.1770000010728836,-0.0012800016406799841,0.010280016249453183,0.014600016402255278,0.014600016402255278,14.944999694824219,0.0430000014603138,14.996000289916992,0.07999999821186066,15.315999984741211,0.22499999403953552,14.116810798645,0.00562792690470815,14.4465637207031,0.00324009964242578,15.269000053405762,0.035999998450279236,15.227999687194824,0.06599999964237213,13.324000358581543,0.4869999885559082,9.508999824523926,0.41499999165534973
RE 2009-602; EUVE J2009-604,APASSJ200905.84-602542.0,302.274351,-60.428338,13.133999824523926,0.004999999888241291,13.37600040435791,0.01600000075995922,13.116999626159668,0.0430000014603138,13.630000114440918,-0.0,14.008000373840332,-0.0,0.10260000199195929,-0.07346988277276978,0.00510001195834775,0.00510001195834775,14.043999671936035,0.028999999165534973,14.17300033569336,0.03700000047683716,14.206999778747559,0.06599999964237213,,,,,14.383000373840332,0.032999999821186066,14.387999534606934,0.061000000685453415,12.956999778747559,,9.241000175476074,
EC_20058-5234,APASSJ200940.11-522517.2,302.417149,-52.421457,15.303999900817871,0.03099999949336052,15.019000053405762,0.02199999988079071,15.130999565124512,0.03400000184774399,14.960000038146973,0.04100000113248825,14.600000381469727,0.25,0.004809996062249411,-0.06014987957314588,0.016099992353701964,0.016099992353701964,,,,,,,15.030535697937,0.0125856343656778,15.1076307296753,0.00887251645326614,13.87600040435791,0.07100000232458115,13.96500015258789,0.08699999749660492,12.498000144958496,,8.78600025177002,
L 710-30; LTT 7983,APASSJ201017.61-214649.5,302.573398,-21.780443,14.618000030517578,0.03400000184774399,14.425000190734863,0.06700000166893005,14.411999702453613,0.024000000208616257,14.470000267028809,0.014999999664723873,14.595000267028809,0.05700000002980232,0.10424015708849765,-0.3167701157508418,0.004100003843632294,0.004100003843632294,14.199000358581543,0.023000000044703484,14.20199966430664,0.04399999976158142,14.258999824523926,0.07599999755620956,18.298957824707,0.053470853716135,15.4348230361938,0.00716454535722733,14.194000244140625,0.032999999821186066,14.194999694824219,0.06300000101327896,12.5,,8.37600040435791,
GD 543,APASSJ201042.92+622531.6,302.678858,62.425469,15.069000244140625,-0.028999999165534973,15.255999565124512,0.07100000232458115,14.99899959564209,-0.0,15.312999725341797,0.12800000607967377,15.383000373840332,0.023000000044703484,-0.06062003885745071,-0.15860015846556053,0.0038999878142931266,0.0038999878142931266,14.277000427246094,0.03099999949336052,13.914999961853027,0.03099999949336052,13.57800006866455,0.04800000041723251,,,14.3169202804565,0.00674609839916229,13.42199993133545,0.024000000208616257,13.22700023651123,0.026000000536441803,11.539999961853027,0.08299999684095383,9.491999626159668,0.3610000014305115
LTT 7987,APASSJ201056.51-301309.9,302.735477,-30.219431,12.303000450134277,0.017000000923871994,12.204000473022461,0.04100000113248825,12.151000022888184,0.024000000208616257,12.406000137329102,0.006000000052154064,12.907999992370605,0.21400000154972076,-0.344819892779924,-0.25227000878658146,0.00240000122175843,0.0020000017002530512,12.583000183105469,0.024000000208616257,12.640999794006348,0.027000000700354576,12.697999954223633,0.03200000151991844,,,,,12.699000358581543,0.02500000037252903,12.75,0.02800000086426735,11.906000137329102,,8.4350004196167,
WD 2008-600,APASSJ201232.34-595709.3,303.134778,-59.95261,16.47800064086914,0.05900000035762787,15.835000038146973,0.01600000075995922,16.111000061035156,0.03700000047683716,15.609000205993652,0.10899999737739563,15.342000007629395,-0.0,,,,,,,,,,,,,,,,,,,,,,
RE J2013+400,APASSJ201309.34+400224.6,303.28892,40.04019,13.946999549865723,0.04699999839067459,13.967000007629395,0.11100000143051147,13.918000221252441,0.06199999898672104,14.088000297546387,0.1420000046491623,14.123000144958496,-0.0,0.02319001177966129,0.030849984250380658,0.003999996033599018,0.003999996033599018,13.043999671936035,0.024000000208616257,12.520000457763672,0.024000000208616257,12.260000228881836,0.03200000151991844,,,,,12.081999778747559,0.035999998450279236,12.01099967956543,0.04500000178813934,8.661999702453613,0.07000000029802322,6.730000019073486,0.1770000010728836
RE 2018-572; EUVE J2018-573,APASSJ201854.78-572133.0,304.728256,-57.359169,13.581000328063965,0.012000000104308128,13.789999961853027,0.06199999898672104,13.539999961853027,0.014999999664723873,14.03499984741211,0.08399999886751175,14.307000160217285,-0.0,0.07541999802924693,-0.024000011399039067,0.0037000078009441495,0.0037000078009441495,14.336999893188477,0.029999999329447746,14.470999717712402,0.03999999910593033,14.517000198364258,0.0689999982714653,,,,,14.677000045776367,0.039000000804662704,14.857000350952148,0.07699999958276749,12.913999557495117,,9.265999794006348,
HK 22955-37,APASSJ202128.80-230830.9,305.370009,-23.141933,15.192999839782715,0.01899999938905239,15.050000190734863,0.057999998331069946,15.003999710083008,0.006000000052154064,15.24899959564209,0.0560000017285347,15.866999626159668,0.24899999797344208,0.05649984232150018,-0.040269959936267696,0.004899995929008583,0.004899995929008583,15.482000350952148,0.054999999701976776,15.562999725341797,0.09799999743700027,15.543999671936035,0.1720000058412552,15.0301685333252,0.0171287152916193,15.0619211196899,0.00606378726661205,15.5600004196167,0.05900000035762787,15.704000473022461,0.1899999976158142,12.47599983215332,,8.866999626159668,
HK 22950-122,APASSJ202442.86-124151.3,306.178587,-12.697588,15.178999900817871,0.09200000017881393,15.204000473022461,0.07800000160932541,15.112000465393066,0.006000000052154064,15.39900016784668,0.020999999716877937,15.439000129699707,-0.0,-0.042509879494900815,-0.0962499572779052,0.014199983525031712,0.014199983525031712,15.788999557495117,0.07599999755620956,16.125,0.2409999966621399,16.468000411987305,0.0,14.3722715377808,0.00847223401069641,14.6704969406128,0.00566879892721772,16.17099952697754,0.07999999821186066,16.240999221801758,0.3019999861717224,12.642000198364258,,9.109999656677246,
GD 546,APASSJ202705.93+553412.7,306.774738,55.570209,15.184000015258789,-0.0,14.67300033569336,0.10499999672174454,15.008999824523926,0.19900000095367432,14.409000396728516,0.07000000029802322,14.10099983215332,-0.0,,,,,,,,,,,,,,,,,,,,,,
GD 391,APASSJ202956.35+391333.5,307.484812,39.225975,13.210000038146973,0.0729999989271164,13.380000114440918,0.05999999865889549,13.154999732971191,0.03700000047683716,13.52400016784668,0.027000000700354576,13.864999771118164,0.027000000700354576,0.1403099944582209,0.09186011884594336,0.0038999878142931266,0.0038999878142931266,13.918999671936035,0.02500000037252903,14.006999969482422,0.03999999910593033,14.347999572753906,0.08900000154972076,,,,,,,,,,,,
GD 230,APASSJ203203.51+183113.3,308.01466,18.520378,15.708000183105469,0.11999999731779099,15.119999885559082,0.03999999910593033,15.392999649047852,0.14499999582767487,14.947999954223633,0.03400000184774399,14.82699966430664,-0.0,0.004430015906109475,-0.007880003977334127,0.0037000078009441495,0.0037000078009441495,14.090999603271484,0.028999999165534973,13.708000183105469,0.04600000008940697,13.562999725341797,0.0430000014603138,,,,,13.491999626159668,0.026000000536441803,13.550000190734863,0.03400000184774399,12.621000289916992,,8.859000205993652,
HD 340611,APASSJ203421.50+250342.9,308.589592,25.06192,11.51200008392334,0.11999999731779099,11.548999786376953,0.06300000101327896,99.9990005493164,9.99899959564209,11.661999702453613,0.05900000035762787,11.982000350952148,0.07400000095367432,-0.4034087934996933,-0.5635188077576458,0.001299999621551251,0.001299999621551251,12.038999557495117,0.026000000536441803,12.071999549865723,0.03200000151991844,12.185999870300293,0.027000000700354576,,,,,12.1850004196167,0.02500000037252903,12.265000343322754,0.02500000037252903,12.706999778747559,,9.411999702453613,
SDSS_J203426.66+143652.87,APASSJ203426.62+143653.0,308.610918,14.614736,15.10200023651123,0.16500000655651093,15.300000190734863,0.16099999845027924,15.097000122070312,0.09099999815225601,15.381999969482422,0.07100000232458115,16.010000228881836,-0.0,0.0011599992262745218,-0.007229988204926485,0.004899995929008583,0.004899995929008583,15.699999809265137,0.06300000101327896,15.348999977111816,,15.616999626159668,,,,,,15.779000282287598,0.052000001072883606,16.14299964904785,0.19900000095367432,12.895000457763672,,9.366000175476074,
RX J2034-275,APASSJ203454.60-273449.5,308.727536,-27.580419,14.848999977111816,0.00800000037997961,15.085000038146973,0.0,14.868000030517578,-0.0,15.305999755859375,-0.0,15.95300006866455,-0.0,-0.0014900004430273839,-0.004349987966634217,0.00460000810562633,0.00460000810562633,15.76099967956543,0.07699999958276749,15.781000137329102,0.15600000321865082,15.262999534606934,,13.1601572036743,0.0048142964951694,13.8444356918335,0.00431635603308678,16.29400062561035,0.10599999874830246,16.31999969482422,0.33799999952316284,12.619000434875488,,8.92199993133545,
GD 231; BPM 95701,APASSJ203513.80+185919.6,308.807538,18.988794,15.336000442504883,0.02500000037252903,15.303000450134277,0.03700000047683716,15.310999870300293,0.0560000017285347,15.58899974822998,0.06499999761581421,15.885000228881836,-0.0,-0.0035799984289042186,-0.14384988171514124,0.004200012062938185,0.004200012062938185,15.803999900817871,0.10100000351667404,15.527000427246094,0.17100000381469727,15.263999938964844,0.2280000001192093,,,15.1200752258301,0.00321012712083757,16.256000518798828,0.09099999815225601,16.996000289916992,,12.277000427246094,,9.246999740600586,
L279-25,APASSJ203816.95-530427.3,309.570643,-53.074251,14.352999687194824,0.10000000149011612,14.319000244140625,0.08100000023841858,14.241000175476074,0.02500000037252903,14.505999565124512,0.019999999552965164,14.77400016784668,0.019999999552965164,0.08471987675875425,-0.17642988095758483,0.011300003825454041,0.011300003825454041,14.74899959564209,0.03200000151991844,14.717000007629395,0.05299999937415123,14.871999740600586,0.11500000208616257,14.5894804000854,0.0120397014543414,14.4208688735962,0.00666706217452884,14.92300033569336,0.03500000014901161,15.079000473022461,0.07900000363588333,12.743000030517578,0.38999998569488525,9.265999794006348,
MCT 2035-3337,APASSJ203838.20-332635.4,309.659182,-33.443175,14.494000434875488,0.029999999329447746,14.463000297546387,0.04500000178813934,14.432000160217285,0.01600000075995922,14.680000305175781,0.061000000685453415,14.963000297546387,0.0989999994635582,0.052269839579821564,-0.02131999281118624,0.009500004034634912,0.009500004034634912,14.951000213623047,0.035999998450279236,15.001999855041504,0.06499999761581421,15.005999565124512,0.11299999803304672,,,,,15.21399974822998,0.04600000008940697,15.640000343322754,0.1679999977350235,12.765000343322754,,9.22599983215332,
NLTT_49589,APASSJ203841.66-364914.1,309.673602,-36.820598,15.13599967956543,0.03099999949336052,14.894000053405762,0.03799999877810478,14.965999603271484,0.027000000700354576,15.00100040435791,0.03200000151991844,15.152000427246094,0.14800000190734863,0.21665015519829467,-0.054100080524221994,0.009900000077323057,0.009900000077323057,14.746999740600586,0.035999998450279236,14.715999603271484,0.05999999865889549,14.83899974822998,0.09399999678134918,19.1003932952881,0.092233769595623,15.9745979309082,0.0132997110486031,14.74899959564209,0.035999998450279236,14.803999900817871,0.08699999749660492,12.685999870300293,,8.942000389099121,
LTT 8189; L 711-010,APASSJ204235.07-200437.1,310.646157,-20.076988,12.34000015258789,0.06300000101327896,12.348999977111816,0.0689999982714653,12.265000343322754,0.04600000008940697,12.593000411987305,0.05299999937415123,12.956999778747559,0.10400000214576721,0.35485991975292563,-0.09609011831344105,0.0027000000955013093,0.002499998390703695,12.824999809265137,0.02800000086426735,12.920999526977539,0.027000000700354576,13.003999710083008,0.029999999329447746,,,,,13.019000053405762,0.026000000536441803,13.097000122070312,0.03500000014901161,11.751999855041504,0.2639999985694885,8.942000389099121,
MCT 2040-3914,APASSJ204349.11-390327.5,310.954644,-39.057639,13.913000106811523,0.050999999046325684,13.609000205993652,0.10700000077486038,13.692000389099121,-0.0,13.697999954223633,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
L 116-79; LTT 8190,APASSJ204421.87-680524.2,311.091148,-68.09008,13.373000144958496,0.009999999776482582,13.291999816894531,0.04600000008940697,13.237000465393066,0.0,13.501999855041504,0.020999999716877937,13.822999954223633,0.0820000022649765,0.18744984408840537,-0.22888007224537432,0.008999999772640876,0.008999999772640876,13.729000091552734,0.026000000536441803,13.805999755859375,0.039000000804662704,13.800000190734863,0.05000000074505806,13.2758674621582,0.00547434017062187,13.286792755127,0.00276184175163507,13.845000267028809,0.03200000151991844,13.9399995803833,0.06300000101327896,12.258000373840332,,8.57800006866455,
SDSSJ204459.94+155937.0,APASSJ204500.08+155933.7,311.250334,15.992697,16.45400047302246,0.15000000596046448,16.299999237060547,0.13699999451637268,16.336000442504883,0.00800000037997961,16.332000732421875,-0.0,99.9990005493164,9.99899959564209,0.034430003142915666,0.04488012127694674,0.007099991762515856,0.007099991762515856,,,,,,,,,,,,,,,,,,
J204531.22+152643.2,APASSJ204531.26+152642.7,311.380279,15.445196,16.53700065612793,-0.0,16.35700035095215,-0.0,16.045000076293945,-0.027000000700354576,16.461000442504883,-0.0,99.9990005493164,9.99899959564209,-0.0547898391232593,-0.04364999840618111,0.00510001195834775,0.00510001195834775,16.503999710083008,0.11400000005960464,16.19300079345703,,16.347999572753906,,16.8923664093018,0.0198755580931902,16.6450653076172,0.00758471619337797,,,,,,,,
BPM 13537,APASSJ204711.31-632015.2,311.797159,-63.337556,15.503000259399414,0.05299999937415123,15.605999946594238,0.04399999976158142,15.458000183105469,0.04800000041723251,15.755000114440918,0.017000000923871994,99.9990005493164,9.99899959564209,0.04062995940330438,-0.026369999432063196,0.014399999963643495,0.014399999963643495,16.26300048828125,0.09200000017881393,16.357999801635742,0.2070000022649765,16.516000747680664,,,,,,,,,,,,,
KPD 2046+3940,APASSJ204808.16+395137.0,312.034017,39.860303,14.019000053405762,0.035999998450279236,14.375,0.010999999940395355,14.048999786376953,0.03799999877810478,14.690999984741211,0.06300000101327896,14.838000297546387,0.13199999928474426,-0.04281011861166917,-0.016710011550458148,0.003999996033599018,0.003999996033599018,14.873000144958496,0.04600000008940697,14.39900016784668,,14.39799976348877,,,,,,14.348999977111816,0.03400000184774399,14.475000381469727,0.0689999982714653,12.59000015258789,0.4440000057220459,8.678000450134277,
HS 2046+0044,APASSJ204838.31+005601.3,312.159647,0.933697,15.9399995803833,0.0860000029206276,15.949000358581543,0.1340000033378601,15.869000434875488,0.050999999046325684,16.25,0.08799999952316284,99.9990005493164,9.99899959564209,0.022929984515940305,0.018789984096656553,0.00460000810562633,0.00460000810562633,16.400999069213867,0.11800000071525574,16.979999542236328,,15.984000205993652,,14.6272192001343,0.00244333199225366,15.1023054122925,0.00162046088371426,16.951000213623047,0.13500000536441803,16.441999435424805,,12.317000389099121,,8.960000038146973,
LTT 16093,APASSJ204906.85+372817.0,312.278565,37.471401,13.005999565124512,0.03099999949336052,12.975000381469727,0.014000000432133675,12.86299991607666,0.17399999499320984,13.175000190734863,0.017000000923871994,99.9990005493164,9.99899959564209,0.162799924146384,0.15359004610218108,0.003800016020250041,0.003800016020250041,13.303000450134277,0.023000000044703484,13.369999885559082,0.024000000208616257,13.432000160217285,0.03799999877810478,,,,,,,,,,,,
HK 22880-124,APASSJ204946.29-215442.9,312.442914,-21.911918,15.366999626159668,0.04899999871850014,15.37399959564209,0.04899999871850014,15.303000450134277,0.03700000047683716,15.590999603271484,0.08399999886751175,16.010000228881836,-0.15000000596046448,0.0763099204050377,-0.003099999617006688,0.00510001195834775,0.00510001195834775,16.100000381469727,0.07800000160932541,16.202999114990234,0.25600001215934753,15.847000122070312,,14.3897008895874,0.00882971193641424,14.6927156448364,0.00683144386857748,16.43600082397461,0.11100000143051147,16.030000686645508,0.25,12.102999687194824,,8.456000328063965,
WD 2048+263,APASSJ205020.40+263038.4,312.58503,26.510689,99.9990005493164,9.99899959564209,15.45300006866455,0.01899999938905239,99.9990005493164,9.99899959564209,15.140999794006348,0.04699999839067459,14.895000457763672,0.11100000143051147,,,,,,,,,,,,,,,,,,,,,,
WD_2049-222,APASSJ205216.78-220631.0,313.069929,-22.108625,15.255999565124512,0.023000000044703484,14.984999656677246,0.009999999776482582,15.092000007629395,0.0,14.960000038146973,0.10300000011920929,15.083000183105469,0.11999999731779099,0.0036699839711218374,0.14221008023014292,0.004100003843632294,0.004100003843632294,14.567999839782715,0.03500000014901161,14.60200023651123,0.05900000035762787,14.572999954223633,0.0729999989271164,,,16.9392127990723,0.0204395968466997,14.454000473022461,0.032999999821186066,14.529999732971191,0.07400000095367432,12.013999938964844,,8.645999908447266,
SDSS_J205342.94-045939.8,APASSJ205342.91-045941.7,313.428833,-4.994928,15.678999900817871,0.07500000298023224,15.585000038146973,0.09300000220537186,15.581999778747559,0.035999998450279236,15.675000190734863,0.07100000232458115,15.6899995803833,-0.0,-0.0032299991289619356,-0.17862984241219237,0.00460000810562633,0.00460000810562633,15.529999732971191,0.057999998331069946,15.652000427246094,0.14499999582767487,15.331999778747559,0.1599999964237213,18.5850124359131,0.07979366928339,16.386697769165,0.0175084453076124,15.571000099182129,0.054999999701976776,15.635000228881836,0.2750000059604645,11.71500015258789,,8.664999961853027,
HK 22880-134,APASSJ205442.86-203925.8,313.678612,-20.657178,15.07800006866455,0.054999999701976776,15.085000038146973,0.05400000140070915,15.006999969482422,0.020999999716877937,15.298999786376953,0.06300000101327896,15.696000099182129,0.18299999833106995,0.07268003901117481,0.013309992391441483,0.00510001195834775,0.00510001195834775,15.59000015258789,0.05000000074505806,15.668999671936035,0.1120000034570694,15.83899974822998,0.22599999606609344,14.2520036697388,0.00857963226735592,14.4677648544312,0.0058343606069684,15.960000038146973,0.07500000298023224,16.016000747680664,0.25200000405311584,12.355999946594238,,8.324000358581543,
HS 2056+0721,APASSJ205845.01+073339.0,314.687568,7.56086,15.23900032043457,0.02500000037252903,15.35200023651123,0.032999999821186066,15.206999778747559,0.006000000052154064,15.569000244140625,0.11699999868869781,15.810999870300293,-0.0,0.059529959253268316,0.01254999606317142,0.0047000159156596055,0.0047000159156596055,16.047000885009766,0.07999999821186066,15.859999656677246,0.17000000178813934,15.633999824523926,,13.9376125335693,0.0107113206759095,14.5072984695435,0.00905589293688536,16.458999633789062,0.10599999874830246,16.49799919128418,,12.817999839782715,,9.329000473022461,
GD 392A,APASSJ210021.70+342621.5,315.090449,34.439323,15.567999839782715,0.13600000739097595,15.746000289916992,0.06300000101327896,15.675000190734863,-0.0,15.857000350952148,-0.0,16.142000198364258,-0.0,0.11224007466807961,0.12191004061605781,0.0043999920762871625,0.0043999920762871625,15.744000434875488,0.07000000029802322,15.847999572753906,0.1550000011920929,15.567999839782715,0.19300000369548798,18.3777885437012,0.083321750164032,16.3901920318604,0.0229993853718042,16.92799949645996,0.15399999916553497,17.214000701904297,,12.708000183105469,,9.22700023651123,
GD 393,APASSJ210031.27+505116.1,315.13033,50.854479,15.204000473022461,0.11900000274181366,15.178000450134277,0.02500000037252903,14.993000030517578,0.15600000321865082,15.289999961853027,0.07500000298023224,15.482999801635742,0.0,-0.05375988002924714,-0.10198008167208172,0.003999996033599018,0.003999996033599018,14.8149995803833,0.03799999877810478,14.961999893188477,0.09000000357627869,14.937000274658203,0.18799999356269836,,,,,,,,,,,,
GD 232; GR 279,APASSJ210116.59+182054.5,315.319139,18.348495,15.161999702453613,0.06599999964237213,15.197999954223633,0.06300000101327896,15.008999824523926,0.061000000685453415,15.399999618530273,0.06599999964237213,15.291000366210938,-0.0,0.1059300011547748,-0.04247999931976665,0.004499999886320438,0.004499999886320438,15.543999671936035,0.05900000035762787,15.36400032043457,0.10400000214576721,15.454000473022461,0.18799999356269836,14.6623935699463,0.0133811412379146,14.8428621292114,0.0101345293223858,15.64799976348877,0.061000000685453415,15.932000160217285,0.2160000056028366,12.737000465393066,,9.121000289916992,
21017+3148,APASSJ210144.47+314835.9,315.435311,31.809992,14.923999786376953,-0.026000000536441803,15.180999755859375,-0.0,14.831000328063965,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
HS 2059+0208,APASSJ210147.76+022028.0,315.449034,2.341124,16.569000244140625,0.05999999865889549,16.535999298095703,0.22100000083446503,16.4689998626709,0.03700000047683716,16.665000915527344,0.27000001072883606,99.9990005493164,9.99899959564209,0.022449996140494477,0.020430000040505547,0.004799988118975307,0.004799988118975307,16.979999542236328,0.13899999856948853,16.82200050354004,,16.77199935913086,,,,16.3328819274902,0.0182431135326624,,,,,,,,
SDSS_J210452.71+233320.5,APASSJ210452.68+233318.9,316.219506,23.555271,16.19099998474121,-0.05999999865889549,16.152999877929688,0.05299999937415123,15.897000312805176,-0.0,16.12700080871582,0.08399999886751175,16.263999938964844,-0.0,-0.03860999931930564,-0.13150007725926116,0.004899995929008583,0.004899995929008583,16.062000274658203,0.0729999989271164,16.070999145507812,0.18400000035762787,16.200000762939453,,17.551872253418,0.0512671917676926,16.6392440795898,0.0149069288745523,16.371999740600586,0.09000000357627869,16.615999221801758,0.3140000104904175,12.937999725341797,,9.475000381469727,
LEHPM_2-1571,APASSJ210632.14-393558.9,316.633939,-39.599698,15.592000007629395,0.06300000101327896,15.321000099182129,0.07400000095367432,15.388999938964844,0.0430000014603138,15.302000045776367,0.03400000184774399,99.9990005493164,9.99899959564209,0.11769983684644103,-0.20094984211027622,0.01209999591083033,0.01209999591083033,14.793999671936035,0.02800000086426735,14.630999565124512,0.04399999976158142,14.644000053405762,0.08100000023841858,,,,,14.571000099182129,0.03400000184774399,14.779000282287598,0.08100000023841858,12.805000305175781,,9.291999816894531,
21077+0740,APASSJ210744.97+074042.5,316.937402,7.678491,16.739999771118164,-0.12099999934434891,16.152000427246094,-0.0,16.618000030517578,0.07500000298023224,16.263999938964844,0.14800000190734863,99.9990005493164,9.99899959564209,-0.003830003834082163,-0.1324000841123052,0.004200012062938185,0.004200012062938185,15.765000343322754,0.08799999952316284,15.791000366210938,0.1860000044107437,15.140999794006348,,,,18.6689987182617,0.0436892323195934,15.720999717712402,0.061000000685453415,16.35300064086914,0.289000004529953,12.298999786376953,0.30399999022483826,9.053000450134277,
G212-B1A,APASSJ210951.08+425705.4,317.462852,42.951513,15.645000457763672,0.09600000083446503,15.63700008392334,0.11699999868869781,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
(1RXS J211057.6+174712),APASSJ211059.54+174632.7,317.748111,17.775765,15.673999786376953,0.023000000044703484,15.769000053405762,0.16500000655651093,15.626999855041504,-0.0,16.172000885009766,-0.0,99.9990005493164,9.99899959564209,0.01456999216316035,4.600007798671868E-4,0.0047000159156596055,0.0047000159156596055,16.3700008392334,0.12600000202655792,16.393999099731445,,15.407999992370605,,,,14.6999816894531,0.00748324953019619,15.442999839782715,0.05000000074505806,15.480999946594238,0.12800000607967377,12.756999969482422,,9.208999633789062,
21117+0120,APASSJ211146.41+012054.6,317.943387,1.348517,15.293999671936035,0.017000000923871994,15.121000289916992,0.08699999749660492,15.152000427246094,-0.0,15.484000205993652,-0.0,99.9990005493164,9.99899959564209,0.05914008288527839,-0.04050000061397441,0.004200012062938185,0.004200012062938185,15.517999649047852,0.04500000178813934,15.6899995803833,0.1340000033378601,15.324000358581543,0.1289999932050705,15.0073862075806,0.00434469897300005,15.1451396942139,0.00217334181070328,16.027999877929688,0.06700000166893005,16.031999588012695,0.20800000429153442,12.836999893188477,,9.241999626159668,
GD 394,APASSJ211244.15+500617.7,318.183966,50.10494,13.100000381469727,0.30799999833106995,13.005000114440918,0.0560000017285347,13.571999549865723,0.7710000276565552,13.232000350952148,0.04800000041723251,13.647000312805176,0.0989999994635582,0.08978003825177439,-0.017300015679211356,0.0020000017002530512,0.0020000017002530512,13.755000114440918,0.03500000014901161,13.791000366210938,0.04600000008940697,13.982000350952148,0.05400000140070915,,,,,14.13700008392334,0.03799999877810478,14.498000144958496,0.06199999898672104,12.437999725341797,,9.288000106811523,
SDSS_J211318.36+001738.3,APASSJ211318.37+001738.4,318.326546,0.294009,16.256999969482422,0.09000000357627869,16.452999114990234,0.11699999868869781,16.226999282836914,0.03700000047683716,16.516000747680664,0.12600000202655792,99.9990005493164,9.99899959564209,-0.009889991724776337,-0.006630012148889364,0.00560001581106917,0.00560001581106917,,,,,,,15.420051574707,0.0048639252781868,15.6001605987549,0.00221817870624363,,,,,,,,
L 24-52; LTT8381,APASSJ211318.39-814917.6,318.326654,-81.821563,13.87600040435791,0.054999999701976776,13.593999862670898,0.04100000113248825,13.642999649047852,0.026000000536441803,13.677000045776367,0.01600000075995922,13.819999694824219,0.08299999684095383,0.2513800864107907,-0.3735288017196581,0.01850000462582102,0.01850000462582102,13.477999687194824,0.026000000536441803,13.451000213623047,0.032999999821186066,13.532999992370605,0.039000000804662704,17.0433750152588,0.0328997187316418,14.4001016616821,0.00661270087584853,13.449000358581543,0.02500000037252903,13.461999893188477,0.03099999949336052,12.652000427246094,,9.267000198364258,
G 25-20,APASSJ211329.12+072706.5,318.371363,7.451812,16.820999145507812,0.09600000083446503,16.077999114990234,0.07999999821186066,16.365999221801758,0.1120000034570694,16.0,0.0,15.95300006866455,-0.0,0.3169900883221999,0.1135800004703924,0.0038999878142931266,0.0038999878142931266,15.208999633789062,0.05000000074505806,14.951000213623047,0.07599999755620956,14.805999755859375,0.09799999743700027,,,,,,,,,,,,
LTT 16224,APASSJ211346.07+262128.7,318.441988,26.357995,14.97700023651123,0.07999999821186066,14.737000465393066,0.11100000143051147,14.725000381469727,0.02199999988079071,14.708000183105469,0.03200000151991844,14.751999855041504,0.026000000536441803,,,,,,,,,,,,,,,,,,,,,,
KUV 21168+7338,APASSJ211652.74+735040.3,319.219774,73.84455,14.64799976348877,0.1120000034570694,14.88599967956543,0.06199999898672104,14.562000274658203,0.14800000190734863,15.07699966430664,0.07400000095367432,15.505999565124512,-0.0,-0.03870000000461005,-0.04507992161961738,0.0043999920762871625,0.0043999920762871625,15.51099967956543,0.06800000369548798,15.923999786376953,0.21899999678134918,15.435999870300293,,13.1816778182983,0.00382566265761852,13.6086893081665,0.00322323595173657,16.16699981689453,0.061000000685453415,16.29800033569336,0.18299999833106995,13.213000297546387,,9.640999794006348,
RX_J2117.1+3412,APASSJ211708.21+341227.8,319.284218,34.207746,12.75,0.17000000178813934,13.152999877929688,0.07400000095367432,12.638999938964844,0.13899999856948853,13.366000175476074,0.08399999886751175,13.75,0.12200000137090683,-0.0013799988096252491,0.016750007307564374,0.0021999995169608155,0.0021999995169608155,13.817000389099121,0.020999999716877937,13.92300033569336,0.035999998450279236,14.180999755859375,0.06700000166893005,,,,,14.13700008392334,0.028999999165534973,14.159000396728516,0.03999999910593033,12.812999725341797,0.36500000953674316,9.253999710083008,
MCT 2114-3737,APASSJ211725.10-372430.2,319.354593,-37.408399,15.696000099182129,0.07900000363588333,15.75100040435791,0.06400000303983688,15.633000373840332,0.06300000101327896,15.944999694824219,0.21400000154972076,16.30699920654297,-0.0,0.034470000537112355,0.03048998478334397,0.01659999579715077,0.01659999579715077,16.249000549316406,0.08399999886751175,16.20400047302246,0.21199999749660492,16.114999771118164,,14.778133392334,0.0173880346119404,15.1078300476074,0.00607141945511103,17.016000747680664,0.1589999943971634,16.7549991607666,,12.689000129699707,,9.15999984741211,
PG 2115+011,APASSJ211733.52+011548.9,319.389687,1.26361,15.567999839782715,0.019999999552965164,15.604000091552734,0.06700000166893005,15.496000289916992,0.050999999046325684,15.862000465393066,0.07599999755620956,99.9990005493164,9.99899959564209,0.010050012406281894,0.03366000091773458,0.005299991971696727,0.005299991971696727,16.336000442504883,0.11900000274181366,16.016000747680664,0.18799999356269836,16.909000396728516,,14.3057765960693,0.00304217799566686,14.74596118927,0.00161567889153957,16.457000732421875,0.10400000214576721,16.702999114990234,0.42800000309944153,12.734999656677246,,9.043000221252441,
HS 2115+1148,APASSJ211818.80+120131.5,319.578372,12.025444,16.249000549316406,0.0560000017285347,16.663000106811523,0.03700000047683716,16.33099937438965,-0.0,16.589000701904297,-0.0,16.90399932861328,-0.0,-4.100004048268602E-4,-0.007520003691752208,0.005199984161663451,0.005199984161663451,,,,,,,14.3963899612427,0.00605421746149659,15.0102472305298,0.00288723642006516,,,,,,,,
G231-40,APASSJ211855.92+541245.4,319.733038,54.212628,12.336000442504883,0.054999999701976776,12.130999565124512,0.03799999877810478,12.156999588012695,0.03700000047683716,12.126999855041504,0.04800000041723251,12.121999740600586,0.04699999839067459,-0.088269841944566,0.19476000306895003,0.001900000847854244,0.001900000847854244,12.680999755859375,0.020999999716877937,12.78499984741211,0.023000000044703484,12.850000381469727,0.03799999877810478,,,,,,,,,,,,
L 212-19; BPM 27273,APASSJ211937.13-555016.6,319.904723,-55.83796,14.505999565124512,0.03999999910593033,14.281000137329102,0.023000000044703484,14.321000099182129,0.017000000923871994,14.383000373840332,0.04100000113248825,14.565999984741211,0.19099999964237213,0.420771591598168,-0.2000498352572322,0.00929998759602313,0.00929998759602313,14.109999656677246,0.028999999165534973,13.996000289916992,0.054999999701976776,14.022000312805176,0.061000000685453415,18.4545307159424,0.0669856145977974,15.3469314575195,0.00676117371767759,13.583999633789062,0.026000000536441803,13.072999954223633,0.028999999165534973,11.347000122070312,0.12099999934434891,9.206000328063965,0.44699999690055847
GD 548,APASSJ212042.09+581921.9,320.175391,58.322769,16.15999984741211,0.09700000286102295,15.92300033569336,0.08799999952316284,15.956999778747559,0.0949999988079071,15.986000061035156,0.10999999940395355,99.9990005493164,9.99899959564209,0.006930000381544232,-0.1377698456053622,0.003999996033599018,0.003999996033599018,15.38700008392334,0.057999998331069946,15.262999534606934,0.10000000149011612,14.98900032043457,,-999.0,-999.0,17.4419479370117,0.0471875891089439,15.670999526977539,0.05400000140070915,15.904000282287598,0.14399999380111694,12.395999908447266,,9.376999855041504,
WD_2119-017,APASSJ212147.73-013034.3,320.448896,-1.509534,17.104999542236328,0.06300000101327896,16.4060001373291,0.24699999392032623,16.81999969482422,0.05700000002980232,16.354000091552734,0.10599999874830246,15.869000434875488,-0.0,,,,,,,,,,,,,,,,,,,,,,
PG 2120+055,APASSJ212234.91+054238.4,320.645462,5.710694,16.07900047302246,0.03700000047683716,16.211000442504883,0.020999999716877937,15.980999946594238,0.03400000184774399,16.405000686645508,0.10000000149011612,99.9990005493164,9.99899959564209,-0.015189984515018295,-0.09577008022461087,0.004799988118975307,0.004799988118975307,16.72599983215332,0.1469999998807907,16.426000595092773,0.24199999868869781,16.32699966430664,,14.6587600708008,0.00751293497160077,15.2775297164917,0.00601401645690203,,,,,,,,
HS 2120+0356,APASSJ212309.60+040928.5,320.790003,4.157943,16.18400001525879,0.1850000023841858,15.91100025177002,0.06199999898672104,16.086000442504883,0.010999999940395355,16.042999267578125,0.05999999865889549,15.932999610900879,0.36399999260902405,0.006140015830169432,-0.020689991288236342,0.003800016020250041,0.003800016020250041,13.928000450134277,0.026000000536441803,13.366999626159668,0.03400000184774399,13.10099983215332,0.032999999821186066,,,,,12.833000183105469,0.024000000208616257,12.609999656677246,0.026000000536441803,12.434000015258789,0.42500001192092896,8.684000015258789,
J212411.99-072648.7,APASSJ212412.01-072648.9,321.050081,-7.446933,15.800000190734863,0.13500000536441803,16.031999588012695,0.08799999952316284,15.892999649047852,-0.0,16.20199966430664,-0.0,99.9990005493164,9.99899959564209,-0.010379987634223653,-0.011080008334829472,0.006599987909794436,0.006599987909794436,,,,,,,14.0401315689087,0.0101696867495775,14.8110952377319,0.00794581510126591,,,,,,,,
Ross 198,APASSJ212625.81+551334.5,321.607574,55.22626,14.753999710083008,0.07800000160932541,14.664999961853027,0.061000000685453415,14.595999717712402,0.05700000002980232,14.895000457763672,0.08699999749660492,15.076000213623047,0.05299999937415123,0.2734498732024804,0.1970999946934171,0.004299983856981271,0.004299983856981271,14.987000465393066,0.05299999937415123,14.956999778747559,0.09000000357627869,14.904999732971191,0.16200000047683716,,,,,14.569000244140625,0.03999999910593033,14.92300033569336,0.08799999952316284,12.435999870300293,,9.531000137329102,
HE 2123-4446,APASSJ212641.85-443339.6,321.674399,-44.561003,15.72599983215332,0.024000000208616257,15.536999702453613,0.1420000046491623,15.633999824523926,0.0820000022649765,15.54800033569336,0.05900000035762787,14.954000473022461,0.21400000154972076,0.01121000395869487,-0.08019000160857104,0.010299996120011201,0.010299996120011201,13.13599967956543,0.028999999165534973,12.571000099182129,0.027000000700354576,12.32800006866455,0.023000000044703484,15.586766242981,0.0163192711770535,15.7011775970459,0.00886075850576162,12.156000137329102,0.024000000208616257,11.979000091552734,0.024000000208616257,12.309000015258789,0.3230000138282776,9.232000350952148,
LTT 18524,APASSJ212657.82+733840.7,321.740942,73.644663,12.824000358581543,0.08699999749660492,12.847000122070312,0.04600000008940697,12.602999687194824,0.14900000393390656,12.991999626159668,0.050999999046325684,13.246000289916992,0.03099999949336052,0.05781995932920836,-0.2847999654477462,0.003800016020250041,0.003800016020250041,13.095999717712402,0.03099999949336052,13.163999557495117,0.03799999877810478,13.166000366210938,0.04399999976158142,13.0495710372925,0.00438518868759274,13.064995765686,0.00297663523815572,13.062999725341797,0.02500000037252903,13.086999893188477,0.027000000700354576,12.430000305175781,,9.494999885559082,
WD 2124-224,APASSJ212743.11-221149.2,321.929651,-22.197003,14.663000106811523,0.061000000685453415,14.932999610900879,0.06599999964237213,14.687999725341797,0.02199999988079071,15.206999778747559,0.09399999678134918,15.656999588012695,0.08399999886751175,-5.199984059345297E-4,-0.039039840339682996,0.00510001195834775,0.00510001195834775,15.699999809265137,0.0729999989271164,15.762999534606934,0.14000000059604645,15.765000343322754,0.24699999392032623,13.3411731719971,0.00682810507714748,13.8627939224243,0.00506850006058812,16.250999450683594,0.09700000286102295,15.72700023651123,0.20399999618530273,11.85099983215332,,8.736000061035156,
J212935.20+001332.1,APASSJ212935.17+001331.9,322.39658,0.225546,15.822999954223633,0.01899999938905239,15.520999908447266,0.0820000022649765,15.645999908447266,0.023000000044703484,15.654999732971191,0.017000000923871994,99.9990005493164,9.99899959564209,-0.08409996298723854,-0.03791015951719601,0.003999996033599018,0.003999996033599018,15.34000015258789,0.05299999937415123,15.130000114440918,0.0729999989271164,14.98900032043457,0.13500000536441803,20.1252365112305,0.0102578373625875,16.7853355407715,0.00120340415742248,15.277000427246094,0.04600000008940697,15.359000205993652,0.1420000046491623,12.628999710083008,,8.513999938964844,
LP 638-4; PHL 028,APASSJ213216.56+001515.0,323.06901,0.254179,14.657999992370605,0.00800000037997961,14.706000328063965,0.08699999749660492,14.586000442504883,0.009999999776482582,14.831999778747559,0.054999999701976776,15.04699993133545,0.34599998593330383,0.4118795972317457,0.026160011475440115,0.0043999920762871625,0.0043999920762871625,14.894000053405762,0.03500000014901161,15.050000190734863,0.0860000029206276,15.217000007629395,0.14900000393390656,15.6699371337891,0.00259435665793717,14.8332557678223,0.00119404040742666,15.16100025177002,0.0430000014603138,15.38700008392334,0.13600000739097595,12.680999755859375,,9.031999588012695,
GD 233; L 1002-062,APASSJ213335.07-043223.9,323.396153,-4.539991,14.467000007629395,0.04600000008940697,14.479000091552734,0.039000000804662704,14.402000427246094,0.02800000086426735,14.65999984741211,0.04500000178813934,14.97700023651123,0.13500000536441803,0.24380999675486237,0.012809988129447447,0.004499999886320438,0.004499999886320438,14.918999671936035,0.032999999821186066,15.008999824523926,0.07800000160932541,15.164999961853027,0.14399999380111694,14.4468860626221,0.0023190148640424,14.3715705871582,0.00147732102777809,15.305000305175781,0.05299999937415123,15.057999610900879,0.11500000208616257,12.5600004196167,,8.996000289916992,
LFT 1649,APASSJ213345.26+830339.1,323.438607,83.060885,13.291999816894531,0.23800000548362732,13.043999671936035,0.06800000369548798,12.88599967956543,-0.0,13.157999992370605,0.0,13.49899959564209,0.024000000208616257,0.2780798269668594,0.5664887779857963,0.003999996033599018,0.003999996033599018,13.449999809265137,0.024000000208616257,13.491999626159668,0.03700000047683716,13.496999740600586,0.0430000014603138,,,,,13.598999977111816,0.024000000208616257,13.694000244140625,0.032999999821186066,13.218000411987305,,9.545000076293945,
PG_2131+066,APASSJ213408.23+065057.5,323.534316,6.849309,16.416000366210938,0.09399999678134918,16.177000045776367,0.23499999940395355,16.43400001525879,-0.0,16.139999389648438,-0.0,99.9990005493164,9.99899959564209,0.002750000317064405,-0.007459992048097774,0.0038999878142931266,0.0038999878142931266,15.317000389099121,0.041999999433755875,14.722999572753906,0.05999999865889549,14.486000061035156,0.09300000220537186,14.6118936538696,0.0128515353426337,15.1293497085571,0.00920419115573168,14.376999855041504,0.03099999949336052,14.272000312805176,0.052000001072883606,12.223999977111816,0.2980000078678131,8.968999862670898,
BPM 96804,APASSJ213424.34+365518.4,323.601451,36.921805,16.64699935913086,0.14399999380111694,16.344999313354492,0.15399999916553497,16.5,-0.0,16.437999725341797,0.17299999296665192,16.70800018310547,0.6349999904632568,-0.11283983913017437,-0.12048011412844062,0.004299983856981271,0.004299983856981271,15.807000160217285,0.07000000029802322,15.927000045776367,0.17100000381469727,15.446000099182129,0.19200000166893005,,,18.3530349731445,0.0329548269510269,16.031999588012695,0.06300000101327896,16.30299949645996,0.2160000056028366,13.140999794006348,,9.510000228881836,
HS 2132+0941,APASSJ213450.76+095519.7,323.711535,9.922155,16.09000015258789,0.11800000071525574,15.916000366210938,0.06599999964237213,15.91100025177002,0.023000000044703484,16.086000442504883,0.16599999368190765,99.9990005493164,9.99899959564209,-0.06977016309974715,-0.05569992063101381,0.004899995929008583,0.004899995929008583,16.086999893188477,0.07699999958276749,15.970999717712402,0.19099999964237213,15.536999702453613,,16.4543437957764,0.0181026421487331,16.2332592010498,0.00623157387599349,16.43600082397461,0.09799999743700027,16.32699966430664,0.32100000977516174,12.711999893188477,,9.059000015258789,
HE 2133-1332,APASSJ213616.60-131836.3,324.069207,-13.310107,13.911999702453613,0.017000000923871994,13.630000114440918,0.023000000044703484,13.711999893188477,0.01899999938905239,13.736000061035156,0.017000000923871994,13.88599967956543,0.029999999329447746,0.26196983526460826,-0.13874003780074418,0.0029999987646078807,0.0029999987646078807,13.604000091552734,0.03200000151991844,13.576000213623047,0.035999998450279236,13.687000274658203,0.057999998331069946,,,,,,,,,,,,
J213619.11+114054.3,APASSJ213619.11+114054.2,324.079635,11.681744,14.545999526977539,0.07000000029802322,14.505000114440918,0.0430000014603138,14.465999603271484,0.04600000008940697,14.640000343322754,0.11699999868869781,14.880999565124512,0.12099999934434891,1.6999992453747836E-4,-0.005140008124726592,0.0038999878142931266,0.0038999878142931266,14.383000373840332,0.03999999910593033,14.449000358581543,0.07199999690055847,14.333000183105469,0.07199999690055847,,,15.3078775405884,0.0028461494948715,14.012999534606934,0.028999999165534973,13.888999938964844,0.04500000178813934,12.397000312805176,,9.00100040435791,
GD 234; EG 227,APASSJ213636.03+220433.4,324.150139,22.075953,14.434000015258789,0.09200000017881393,14.47700023651123,0.09399999678134918,14.369999885559082,0.04699999839067459,14.720999717712402,0.09099999815225601,14.961000442504883,0.0820000022649765,-0.10319004213670269,0.0051599879952846095,0.0038999878142931266,0.0038999878142931266,14.803999900817871,0.035999998450279236,15.019000053405762,0.08299999684095383,14.902999877929688,0.10899999737739563,13.9367685317993,0.0075351563282311,14.2300157546997,0.00545361451804638,15.137999534606934,0.041999999433755875,15.270000457763672,0.0989999994635582,12.52299976348877,,9.36400032043457,
MCT 2133-3637,APASSJ213639.15-362401.9,324.163159,-36.40054,15.661999702453613,0.039000000804662704,15.704000473022461,0.06300000101327896,15.560999870300293,0.03799999877810478,16.086000442504883,0.06800000369548798,99.9990005493164,9.99899959564209,0.07214004144771025,-0.10311983714927919,0.01469998860557098,0.01469998860557098,16.155000686645508,0.08399999886751175,16.448999404907227,0.20999999344348907,17.13599967956543,0.0,14.6706638336182,0.0129414247348905,15.0127353668213,0.0101005667820573,16.472999572753906,0.11999999731779099,16.007999420166016,0.28299999237060547,12.067999839782715,,8.824000358581543,
G 126-18; GR 582,APASSJ213846.37+230920.3,324.693244,23.155643,15.3100004196167,0.10400000214576721,15.11299991607666,0.11299999803304672,15.093999862670898,0.10199999809265137,15.142999649047852,0.09600000083446503,14.944000244140625,-0.0,0.018879984781960957,0.09694008258520626,0.005500008001035894,0.006300000086412183,15.954000473022461,0.12399999797344208,15.631999969482422,0.16500000655651093,15.390000343322754,0.1940000057220459,,,,,,,,,,,,
(NLTT 51713),APASSJ213849.33-404127.2,324.705583,-40.69091,13.508000373840332,0.050999999046325684,13.47700023651123,0.026000000536441803,13.40999984741211,0.050999999046325684,13.668999671936035,0.050999999046325684,13.967000007629395,0.06800000369548798,-0.1430398755474016,0.04218984140607063,0.0029999987646078807,0.0029999987646078807,14.010000228881836,0.026000000536441803,14.03600025177002,0.04100000113248825,14.081999778747559,0.05900000035762787,,,,,14.175999641418457,0.03099999949336052,14.265000343322754,0.05900000035762787,12.118000030517578,,8.706999778747559,
J214001.05-075052.0,APASSJ214001.10-075052.3,325.004588,-7.847885,16.097999572753906,0.057999998331069946,16.31999969482422,0.2460000067949295,16.100000381469727,0.026000000536441803,16.405000686645508,0.10700000077486038,99.9990005493164,9.99899959564209,0.0016400016193074407,-0.02072998868243303,0.00510001195834775,0.00510001195834775,16.722000122070312,0.1599999964237213,15.932000160217285,,15.645000457763672,,,,,,,,,,,,,
HE 2137-3756,APASSJ214018.21-374244.4,325.075906,-37.71234,16.066999435424805,0.07199999690055847,15.765000343322754,0.07000000029802322,15.918000221252441,0.035999998450279236,15.855999946594238,0.10000000149011612,99.9990005493164,9.99899959564209,0.02643001189426286,-0.0015000012240307115,0.02139998432539869,0.02139998432539869,,,,,,,15.3164224624634,0.0147265233099461,15.6638288497925,0.00823738984763622,,,,,,,,
HS 2138+0910,APASSJ214103.05+092344.1,325.262718,9.395584,16.18199920654297,0.09099999815225601,15.791999816894531,0.039000000804662704,16.0049991607666,0.01600000075995922,15.890999794006348,0.00800000037997961,99.9990005493164,9.99899959564209,0.030690001221955754,-0.11471003817860037,0.004499999886320438,0.004499999886320438,15.553999900817871,0.05900000035762787,15.402000427246094,0.09799999743700027,15.385000228881836,0.17800000309944153,20.3806419372559,0.239048689603806,17.002986907959,0.0274076443165541,15.76099967956543,0.06300000101327896,16.17099952697754,0.26600000262260437,12.666999816894531,,9.121999740600586,
GD 235; GR 280,APASSJ214128.43+114621.5,325.368498,11.772644,15.977999687194824,0.02800000086426735,15.942000389099121,0.017000000923871994,15.802000045776367,-0.0,15.862000465393066,-0.0,99.9990005493164,9.99899959564209,0.21696011535823345,-0.018209987501904834,0.003999996033599018,0.003999996033599018,16.084999084472656,0.07900000363588333,16.358999252319336,0.20200000703334808,14.956999778747559,,15.7535915374756,0.00679810857400298,15.8634843826294,0.00447619752958417,16.406999588012695,0.09099999815225601,16.35099983215332,,12.45199966430664,,9.215999603271484,
WD 2138-332,APASSJ214157.40-330031.2,325.489202,-33.00869,14.958000183105469,0.01600000075995922,14.456999778747559,0.01899999938905239,14.619000434875488,0.014000000432133675,14.437000274658203,0.03700000047683716,14.435999870300293,0.10000000149011612,-0.17602992011234164,-0.11266992223681882,0.01019998790070531,0.01019998790070531,14.166999816894531,0.03099999949336052,14.07800006866455,0.0430000014603138,13.946000099182129,0.061000000685453415,,,,,,,,,,,,
WD 2140+207,APASSJ214240.88+205950.6,325.670351,20.997404,13.414999961853027,0.052000001072883606,13.279999732971191,0.04100000113248825,13.26099967956543,0.052000001072883606,13.32800006866455,0.07500000298023224,13.430999755859375,0.0689999982714653,,,,,,,,,,,,,,,,,,,,,,
HE 2140-1825,APASSJ214342.61-181132.4,325.927573,-18.192334,15.619999885559082,0.03200000151991844,15.517999649047852,0.0560000017285347,15.461999893188477,0.00800000037997961,15.654999732971191,0.020999999716877937,15.930999755859375,-0.0,-0.01299999621551251,-0.04343003893154673,0.004799988118975307,0.004799988118975307,15.793000221252441,0.06599999964237213,15.928999900817871,0.12600000202655792,15.534000396728516,0.20499999821186066,15.6576547622681,0.0166572742164135,15.643967628479,0.0114908404648304,15.848999977111816,0.07100000232458115,15.663999557495117,0.1889999955892563,12.559000015258789,,8.947999954223633,
J214354.60+124457.8,APASSJ214354.58+124457.6,325.977428,12.74936,15.657999992370605,0.1469999998807907,15.579000473022461,0.21899999678134918,15.607999801635742,0.1379999965429306,15.612000465393066,0.09200000017881393,15.899999618530273,-0.0,-0.0019100016288575716,-0.0058799881571758306,0.004100003843632294,0.004100003843632294,15.177000045776367,0.041999999433755875,15.001999855041504,0.06499999761581421,14.694000244140625,0.10000000149011612,16.434965133667,0.0087551437318325,16.235933303833,0.00499376282095909,14.748000144958496,0.035999998450279236,14.645000457763672,0.07400000095367432,12.543000221252441,,8.854000091552734,
GD 396,APASSJ214523.69+353211.5,326.348726,35.536529,15.753000259399414,0.08900000154972076,15.892000198364258,0.05299999937415123,15.673999786376953,0.03500000014901161,16.121999740600586,0.10599999874830246,99.9990005493164,9.99899959564209,0.16503012593602762,0.08485992002533749,0.005000004148314474,0.005000004148314474,16.091999053955078,0.12800000607967377,15.923999786376953,0.1899999976158142,17.054000854492188,,,,15.1464490890503,0.00947562977671623,,,,,,,,
HK 22944-44		   >,APASSJ214527.78-164308.4,326.365757,-16.719004,15.657999992370605,0.04500000178813934,15.805999755859375,0.06800000369548798,15.602999687194824,0.035999998450279236,16.02400016784668,0.09200000017881393,15.954000473022461,-0.0,0.0799599576566834,-0.036380160963744856,0.005299991971696727,0.005299991971696727,16.46299934387207,0.11699999868869781,17.577999114990234,,16.916000366210938,,,,,,17.113000869750977,0.16099999845027924,16.666000366210938,,12.77299976348877,,9.125,
LSPM_J2146+1550,APASSJ214632.57+155040.2,326.635717,15.844503,16.95599937438965,0.020999999716877937,16.509000778198242,0.027000000700354576,16.680999755859375,0.04699999839067459,16.525999069213867,0.0820000022649765,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
G 026-031; LTT 8702,APASSJ214737.49-074413.9,326.906211,-7.737214,14.788000106811523,0.03799999877810478,14.805999755859375,0.039000000804662704,14.710000038146973,0.052000001072883606,14.99899959564209,0.012000000104308128,15.256999969482422,0.00800000037997961,0.2506201097276062,-0.1282701632590033,0.004200012062938185,0.004200012062938185,15.029000282287598,0.05299999937415123,15.204999923706055,0.10300000011920929,14.895000457763672,0.1379999965429306,15.1769914627075,0.00505574094131589,14.6258754730225,0.00222849752753973,15.381999969482422,0.050999999046325684,15.36400032043457,0.14300000667572021,12.218999862670898,,8.961000442504883,
HK 22951-67,APASSJ214938.90-430614.3,327.412095,-43.103984,15.458000183105469,0.050999999046325684,15.63700008392334,0.10100000351667404,15.451000213623047,0.017999999225139618,15.991999626159668,0.09700000286102295,16.381000518798828,-0.0,-0.026369999432063196,-0.022020012693246827,0.014000004739500582,0.014000004739500582,16.354999542236328,0.0989999994635582,16.67099952697754,0.26499998569488525,17.326000213623047,,13.596794128418,0.00653028674423695,14.359034538269,0.00379894324578345,16.937000274658203,0.15199999511241913,16.360000610351562,,12.102999687194824,,9.07699966430664,
G188-27,APASSJ214954.78+281658.7,327.478254,28.282982,14.640000343322754,0.02800000086426735,14.616999626159668,0.04600000008940697,14.548999786376953,0.02800000086426735,14.722999572753906,0.026000000536441803,14.911999702453613,0.09399999678134918,0.25115002936217934,-0.08010000092326663,0.004299983856981271,0.004299983856981271,14.71500015258789,0.035999998450279236,14.840999603271484,0.0689999982714653,14.878000259399414,0.1289999932050705,16.3861618041992,0.0288684889674187,15.1795778274536,0.0101686138659716,15.02299976348877,0.039000000804662704,15.130000114440918,0.09300000220537186,12.909000396728516,,9.119999885559082,
(PHL 167),APASSJ215003.69-135145.6,327.515398,-13.862673,15.890999794006348,0.0430000014603138,15.710000038146973,0.06800000369548798,15.755999565124512,0.05299999937415123,15.59000015258789,0.09399999678134918,14.765999794006348,0.13099999725818634,0.02375999920332106,0.014330015983432531,0.0038999878142931266,0.0038999878142931266,12.92300033569336,0.02199999988079071,12.324999809265137,0.026000000536441803,12.083999633789062,0.02500000037252903,14.9792766571045,0.0133660649880767,15.3712663650513,0.0101459808647633,11.96399974822998,0.024000000208616257,11.803999900817871,0.02199999988079071,12.291999816894531,0.41100001335144043,8.918999671936035,
J215029.06+055035.1,APASSJ215029.10+055033.8,327.621262,5.842725,16.983999252319336,0.09099999815225601,17.086000442504883,0.04800000041723251,16.92099952697754,-0.0,17.14900016784668,-0.0,99.9990005493164,9.99899959564209,-0.012869999773101881,-0.03116998959740158,0.005199984161663451,0.005199984161663451,,,,,,,16.563159942627,0.0388381965458393,16.8638858795166,0.0251144673675299,,,,,,,,
HS 2148+1631,APASSJ215114.64+164523.3,327.811013,16.756489,16.097000122070312,0.08299999684095383,15.937999725341797,0.0949999988079071,15.895999908447266,0.054999999701976776,16.042999267578125,-0.0,99.9990005493164,9.99899959564209,0.09483012181590311,-0.0510598791152006,0.004499999886320438,0.004499999886320438,16.37700080871582,0.13199999928474426,16.32200050354004,,15.4399995803833,,15.7609176635742,0.0238692313432693,15.8739166259766,0.01693170145154,16.402000427246094,0.09099999815225601,16.503999710083008,0.33899998664855957,12.24899959564209,,9.005999565124512,
HE 2148-3857,APASSJ215119.12-384303.4,327.829694,-38.717631,16.197999954223633,0.013000000268220901,16.326000213623047,0.08500000089406967,16.18400001525879,-0.0,16.482999801635742,-0.0,99.9990005493164,9.99899959564209,-0.04269995879440103,-0.011289996291452553,0.01580000371177448,0.01580000371177448,16.731000900268555,0.14100000262260437,17.902000427246094,,17.18600082397461,,,,,,17.643999099731445,0.20900000631809235,17.121000289916992,,12.571000099182129,,9.366999626159668,0.4959999918937683
MCT 2148-2910,APASSJ215139.84-285654.7,327.916004,-28.948542,16.111000061035156,0.10999999940395355,15.970000267028809,0.06700000166893005,15.986000061035156,0.057999998331069946,16.256999969482422,0.1120000034570694,99.9990005493164,9.99899959564209,-0.07489007839467376,-0.13659011892741546,0.005000004148314474,0.005000004148314474,16.117000579833984,0.09399999678134918,16.149999618530273,0.19300000369548798,15.76099967956543,,,,16.5901985168457,0.012831206433475,16.562000274658203,0.11100000143051147,16.399999618530273,0.32499998807907104,12.65999984741211,,9.079000473022461,
GD 397,APASSJ215202.88+372619.8,328.012037,37.438856,15.343999862670898,0.04699999839067459,15.043000221252441,0.052000001072883606,15.168000221252441,0.009999999776482582,15.102999687194824,0.01600000075995922,15.121999740600586,0.04699999839067459,0.043509958413778804,0.07802999825798906,0.005699988014384871,0.005699988014384871,,,,,,,,,,,,,,,,,,
G 093-048; EG 150,APASSJ215225.39+022315.8,328.10582,2.387743,12.725000381469727,0.04100000113248825,12.77400016784668,0.06599999964237213,12.645000457763672,0.041999999433755875,12.993000030517578,0.06300000101327896,13.255000114440918,0.07199999690055847,0.015480000001844019,-0.30182004848029464,0.0020000017002530512,0.0016999992453747836,13.20300006866455,0.024000000208616257,13.28600025177002,0.03700000047683716,13.397000312805176,0.03700000047683716,,,,,13.348999977111816,0.026000000536441803,13.371000289916992,0.032999999821186066,12.487000465393066,,9.302000045776367,
GD 398,APASSJ215229.83+340744.2,328.12433,34.128945,15.041000366210938,0.09300000220537186,15.062999725341797,0.06300000101327896,14.944000244140625,0.03799999877810478,15.310999870300293,0.0689999982714653,15.60200023651123,0.10100000351667404,0.1297000766498968,0.012390012216201285,0.0047000159156596055,0.0047000159156596055,15.619000434875488,0.05999999865889549,15.822999954223633,,15.668000221252441,,14.6680059432983,0.0154650742188096,14.9165363311768,0.00984438322484493,15.864999771118164,0.054999999701976776,16.54800033569336,0.2759999930858612,12.420999526977539,,9.286999702453613,0.5329999923706055
PG 2150+021,APASSJ215330.08+022312.0,328.37535,2.386693,16.26799964904785,0.14300000667572021,16.395999908447266,0.06599999964237213,16.2810001373291,-0.0,16.597999572753906,-0.0,99.9990005493164,9.99899959564209,-0.03467998685664497,-0.03152998906443827,0.005199984161663451,0.005199984161663451,,,,,,,14.7807388305664,0.00320947030559182,15.3134450912476,0.00255996501073241,,,,,,,,
G 093-053;L 1003-016,APASSJ215406.46-011712.9,328.526931,-1.286918,14.736000061035156,0.035999998450279236,14.397000312805176,0.11299999803304672,14.562000274658203,0.026000000536441803,14.449999809265137,0.19300000369548798,14.25100040435791,0.028999999165534973,0.009159983619611012,-0.30682008946314454,0.015099983829713892,0.015099983829713892,12.45199966430664,0.028999999165534973,11.777999877929688,0.02199999988079071,11.413999557495117,0.027000000700354576,19.2428016662598,0.139137551188469,15.7888355255127,0.0150458393618464,,,,,,,,
SDSS_J215422.52+124459.1,APASSJ215421.99+124503.4,328.59163,12.75097,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.008439983866992407,-0.012350015640549827,8.999999977277184E-4,6.00001175143916E-4,6.586999893188477,0.0430000014603138,6.574999809265137,0.020999999716877937,6.577000141143799,0.014999999664723873,,,,,6.5329999923706055,0.03999999910593033,6.591000080108643,0.020999999716877937,6.627999782562256,0.01600000075995922,6.547999858856201,0.06599999964237213
HK 22965-20,APASSJ215441.26-041818.6,328.671948,-4.305179,15.597999572753906,0.07199999690055847,15.668000221252441,0.035999998450279236,15.520000457763672,0.026000000536441803,15.902999877929688,0.006000000052154064,99.9990005493164,9.99899959564209,0.04555008090392221,-0.02117998719768366,0.006000011853757314,0.006000011853757314,16.05699920654297,0.08299999684095383,16.08300018310547,0.2150000035762787,16.6299991607666,,14.9051141738892,0.00575427385047078,15.3237085342407,0.00348013266921043,16.4689998626709,0.09700000286102295,16.47599983215332,,12.654000282287598,,9.187999725341797,
RE 2154-302; EUVE J2154-304,APASSJ215453.42-302918.9,328.722595,-30.488598,14.562999725341797,0.024000000208616257,14.704000473022461,0.039000000804662704,14.541999816894531,0.026000000536441803,14.954000473022461,0.04600000008940697,15.302000045776367,0.19699999690055847,0.027420011247158982,-0.01546999246784253,0.004499999886320438,0.004499999886320438,15.380999565124512,0.04800000041723251,15.444000244140625,0.10400000214576721,15.331999778747559,0.15199999511241913,,,,,15.815999984741211,0.06300000101327896,15.814000129699707,0.18700000643730164,12.861000061035156,,9.289999961853027,
WD_2152-280,APASSJ215500.74-275036.4,328.7531,-27.843459,17.143999099731445,0.00800000037997961,16.4060001373291,0.08299999684095383,16.788999557495117,0.041999999433755875,16.36400032043457,0.027000000700354576,16.177000045776367,-0.0,0.17888004222186282,0.15947999636409804,0.004100003843632294,0.004100003843632294,15.192000389099121,0.04800000041723251,15.11400032043457,0.06499999761581421,14.960000038146973,0.11999999731779099,,,,,14.744999885559082,0.03500000014901161,14.763999938964844,0.07100000232458115,12.295999526977539,,9.401000022888184,
215553.90+202802.92,APASSJ215553.88+202802.8,328.974541,20.467471,15.484000205993652,0.10000000149011612,15.763999938964844,0.09700000286102295,15.472999572753906,0.08100000023841858,15.956999778747559,0.11500000208616257,16.165000915527344,0.453000009059906,0.008999999772640876,-0.0017999999954554369,0.004499999886320438,0.004499999886320438,16.29400062561035,0.11699999868869781,16.253999710083008,,15.63599967956543,,,,,,16.90399932861328,0.1289999932050705,16.687000274658203,0.3569999933242798,12.645999908447266,,9.388999938964844,
KPD 2154+4048,APASSJ215618.21+410245.2,329.075915,41.045905,15.295000076293945,0.05700000002980232,15.234000205993652,0.07400000095367432,15.229999542236328,0.05299999937415123,15.26200008392334,0.06800000369548798,14.76099967956543,0.10499999672174454,-0.041720039007486776,-0.029329991593840532,0.003800016020250041,0.003800016020250041,12.876999855041504,0.026000000536441803,12.383000373840332,0.032999999821186066,12.14799976348877,0.027000000700354576,,,,,11.982000350952148,0.024000000208616257,11.810999870300293,0.023000000044703484,11.508999824523926,0.13199999928474426,8.786999702453613,
WD 2152-548,APASSJ215621.34-543823.1,329.088946,-54.639767,14.305999755859375,0.02199999988079071,14.586999893188477,0.10599999874830246,14.307000160217285,0.041999999433755875,14.805999755859375,0.020999999716877937,15.144000053405762,0.0729999989271164,0.04461011922103353,-0.01703998841549037,0.0038999878142931266,0.0038999878142931266,15.300000190734863,0.04699999839067459,15.515000343322754,0.11599999666213989,15.553999900817871,0.1940000057220459,,,,,15.555000305175781,0.05700000002980232,15.24899959564209,0.12099999934434891,11.989999771118164,,9.074999809265137,
J215628.19+204728.2,APASSJ215628.21+204728.4,329.117552,20.791248,16.488000869750977,0.017999999225139618,16.860000610351562,0.09600000083446503,16.37700080871582,-0.04100000113248825,16.920000076293945,-0.0,99.9990005493164,9.99899959564209,-0.005519987871593912,-0.003139999262202764,0.00510001195834775,0.00510001195834775,,,,,,,15.3700590133667,0.0192182492464781,15.8633413314819,0.0147338323295116,,,,,,,,
HE 2153-4156; RE J2156-414,APASSJ215635.43-414218.0,329.147626,-41.705009,15.583000183105469,0.013000000268220901,15.824999809265137,0.03500000014901161,15.572999954223633,0.0,16.04800033569336,0.04800000041723251,16.413000106811523,-0.0,0.04724999962490983,-0.014619995454268064,0.011000016002071789,0.011000016002071789,16.700000762939453,0.1469999998807907,16.547000885009766,0.25999999046325684,16.172000885009766,,13.9271459579468,0.00816436484456062,14.419958114624,0.00431061303243041,16.975000381469727,0.10300000011920929,17.320999145507812,,13.069999694824219,,9.029999732971191,
HK 22965-8; PB 7026,APASSJ215729.91-055156.1,329.37466,-5.865605,15.538999557495117,0.05900000035762787,15.706999778747559,0.03500000014901161,15.520999908447266,0.05700000002980232,16.01799964904785,0.05900000035762787,99.9990005493164,9.99899959564209,0.0038400121866288828,-0.06728003718308173,0.00560001581106917,0.00560001581106917,16.461000442504883,0.12399999797344208,15.732999801635742,,17.059999465942383,,14.0871849060059,0.00935926288366318,14.4603958129883,0.00728405406698585,16.591999053955078,0.11800000071525574,16.586000442504883,0.4050000011920929,12.659000396728516,,9.069000244140625,
WD 2154-512,APASSJ215738.42-510035.5,329.410092,-51.009865,14.972999572753906,0.05299999937415123,14.706000328063965,0.03400000184774399,14.892999649047852,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
LTT_8768,APASSJ215741.14-510026.6,329.421427,-51.007393,11.979000091552734,0.03999999910593033,10.520000457763672,0.1080000028014183,11.241000175476074,0.03200000151991844,10.175000190734863,0.1679999977350235,99.9990005493164,9.99899959564209,-0.03440001491981093,-0.3794004034716636,0.0015999983929759765,0.0020999988691983162,6.750999927520752,0.020999999716877937,6.085999965667725,0.032999999821186066,5.876999855041504,0.017999999225139618,,,16.9120750427246,0.00561929354444146,5.72599983215332,0.05400000140070915,5.533999919891357,0.028999999165534973,5.579999923706055,0.014999999664723873,5.448999881744385,0.032999999821186066
L 427-060; BPM 44275,APASSJ215801.44-432758.7,329.506023,-43.466313,14.506999969482422,0.09000000357627869,14.090999603271484,0.04699999839067459,14.164999961853027,0.006000000052154064,13.57699966430664,0.0,12.569999694824219,-0.010999999940395355,0.06288012082222849,-0.04735008151328657,0.023699988378211856,0.023699988378211856,,,,,,,,,,,9.366999626159668,0.023000000044703484,9.251999855041504,0.019999999552965164,9.142999649047852,0.026000000536441803,8.91100025177002,0.3230000138282776
GD 272; GR 282,APASSJ215934.67+162538.1,329.894481,16.42727,15.147000312805176,0.07000000029802322,14.45199966430664,0.04100000113248825,14.753000259399414,0.03700000047683716,14.192000389099121,0.05000000074505806,14.017999649047852,0.014000000432133675,-0.007470000400644494,-0.009849995967670111,0.0035999999909108737,0.0035999999909108737,12.963000297546387,0.027000000700354576,12.543000221252441,0.032999999821186066,12.413000106811523,0.02800000086426735,,,,,12.229000091552734,0.02500000037252903,12.277000427246094,0.02500000037252903,12.376999855041504,,9.28600025177002,
21597+2936,APASSJ215947.07+293640.6,329.94613,29.611297,14.958000183105469,0.039000000804662704,15.230999946594238,0.03700000047683716,14.963000297546387,0.03700000047683716,15.458000183105469,0.04699999839067459,15.831000328063965,0.1080000028014183,0.08404992040595971,-5.799996131372609E-4,0.0047000159156596055,0.0047000159156596055,15.826000213623047,0.07000000029802322,15.901000022888184,0.21400000154972076,15.355999946594238,,13.5095109939575,0.00723666325211525,13.9868087768555,0.00595269585028291,16.319000244140625,0.07000000029802322,16.819000244140625,0.3580000102519989,12.777000427246094,,9.069999694824219,
WD_2157-574,APASSJ220045.08-571124.1,330.187852,-57.19005,16.30500030517578,0.06199999898672104,15.875,0.05999999865889549,16.083999633789062,0.03999999910593033,15.789999961853027,0.10199999809265137,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
HE 2159-1649,APASSJ220220.79-163437.1,330.586652,-16.576986,15.885000228881836,0.14800000190734863,15.869999885559082,0.14399999380111694,15.793000221252441,0.061000000685453415,16.158000946044922,0.04100000113248825,99.9990005493164,9.99899959564209,0.058949997037416324,0.003390001188563474,0.0054000001910026185,0.0054000001910026185,16.53499984741211,0.12300000339746475,16.107999801635742,0.2150000035762787,16.98900032043457,,15.1765127182007,0.0143761355429888,15.4275503158569,0.0102690486237407,16.576000213623047,0.12200000137090683,16.113000869750977,,12.605999946594238,,8.843999862670898,
HE 2159-4129;EUVE J2202-41.2,APASSJ220228.63-411432.1,330.619297,-41.242255,15.595000267028809,0.04800000041723251,15.777000427246094,0.06499999761581421,15.592000007629395,0.017000000923871994,16.091999053955078,0.07699999958276749,16.461000442504883,-0.0,0.007570007801405154,-0.06396012249751948,0.01670000401645666,0.01670000401645666,16.625999450683594,0.1379999965429306,16.447999954223633,0.25099998712539673,16.959999084472656,,13.8162879943848,0.00822379533201456,14.3812198638916,0.00418292125687003,16.775999069213867,0.11999999731779099,16.51099967956543,0.3319999873638153,12.854000091552734,,9.185999870300293,
HE 2200-1341,APASSJ220335.57-132650.0,330.898209,-13.447233,15.366000175476074,0.03999999910593033,15.331000328063965,0.014000000432133675,15.28499984741211,0.035999998450279236,15.579999923706055,0.02199999988079071,15.928999900817871,-0.0,-0.028630007727770135,-0.04424003855092451,0.00460000810562633,0.00460000810562633,15.668999671936035,0.0560000017285347,15.531999588012695,0.12399999797344208,15.33899974822998,,,,14.6300764083862,0.0118950484320521,16.17099952697754,0.08299999684095383,16.45599937438965,0.34200000762939453,12.699999809265137,,9.17300033569336,
LHS 3572; BPM 14525,APASSJ220419.08-751325.0,331.079534,-75.223617,15.300000190734863,0.05400000140070915,15.024999618530273,0.0430000014603138,15.093000411987305,0.01600000075995922,15.083999633789062,0.0949999988079071,15.067000389099121,-0.0,-0.5278607772197574,0.07045992169878446,0.009699983638711274,0.009699983638711274,14.722000122070312,0.039000000804662704,14.673999786376953,0.06700000166893005,14.54699993133545,0.0989999994635582,,,16.2443447113037,0.00525198550894856,14.663000106811523,0.032999999821186066,14.72599983215332,0.061000000685453415,12.32800006866455,,9.406000137329102,
SDSS_J220429.52+211610.63,APASSJ220429.56+211610.9,331.123169,21.269715,15.598999977111816,0.041999999433755875,15.951000213623047,0.03999999910593033,15.494000434875488,-0.0,16.1560001373291,-0.0,99.9990005493164,9.99899959564209,-0.010709999696700834,-0.019140012045681942,0.0047000159156596055,0.0047000159156596055,16.2549991607666,0.11999999731779099,16.23200035095215,0.22499999403953552,16.215999603271484,,,,,,16.770999908447266,0.12099999934434891,16.819000244140625,0.4350000023841858,12.786999702453613,,8.982000350952148,
(PB 5070),APASSJ220602.27-004633.5,331.509493,-0.775976,16.007999420166016,0.0689999982714653,15.861000061035156,0.14300000667572021,15.86400032043457,0.02199999988079071,16.02400016784668,0.09399999678134918,99.9990005493164,9.99899959564209,-0.008809991686575813,-0.023609987692907453,0.005000004148314474,0.005000004148314474,16.541000366210938,0.11999999731779099,15.963000297546387,0.1850000023841858,15.852999687194824,,15.4454050064087,0.0147434417158365,15.6810035705566,0.0111048221588135,17.176000595092773,0.20499999821186066,16.865999221801758,,12.100000381469727,0.3400000035762787,8.704999923706055,
BPM 44347,APASSJ220700.76-481749.7,331.753206,-48.297147,15.602999687194824,0.0,15.592000007629395,0.010999999940395355,15.498000144958496,0.035999998450279236,15.848999977111816,0.039000000804662704,16.240999221801758,-0.0,-0.11757996253436431,-0.04634999932022765,0.019900008373952005,0.019900008373952005,16.106000900268555,0.09200000017881393,16.14699935913086,0.22599999606609344,17.10300064086914,,,,,,16.655000686645508,0.08699999749660492,16.52899932861328,0.24300000071525574,13.064000129699707,,9.293000221252441,
J220711.11+125755.7,APASSJ220711.00+125755.5,331.795854,12.965438,15.66100025177002,0.10000000149011612,15.807000160217285,0.03200000151991844,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
SDSS_J220714.41+072232.18,APASSJ220714.42+072232.2,331.810095,7.375629,14.574999809265137,0.05700000002980232,14.70199966430664,0.028999999165534973,14.552000045776367,0.05999999865889549,14.899999618530273,0.03700000047683716,14.961000442504883,0.014999999664723873,0.003350001543367398,-0.004370003853182425,0.003999996033599018,0.003999996033599018,15.300999641418457,0.05299999937415123,15.248000144958496,0.09099999815225601,14.904000282287598,,13.8876123428345,0.00760156568139791,14.1188707351685,0.0051574083045125,15.630000114440918,0.05400000140070915,15.937999725341797,0.20100000500679016,12.706000328063965,0.4740000069141388,9.204999923706055,
PG 2204+071,APASSJ220716.04+071836.8,331.816835,7.310231,15.73799991607666,0.07500000298023224,15.784000396728516,0.10999999940395355,15.701000213623047,0.08799999952316284,16.023000717163086,0.06400000303983688,99.9990005493164,9.99899959564209,-0.036899999395245686,-0.01748998856783146,0.0047000159156596055,0.0047000159156596055,16.621999740600586,0.13600000739097595,16.893999099731445,,15.626999855041504,,14.5750417709351,0.0103594623506069,15.0739126205444,0.00810744240880013,,,,,,,,
SDSS_J220819.50+060255.49,APASSJ220819.51+060256.3,332.081317,6.04898,16.67099952697754,0.16099999845027924,16.910999298095703,0.2070000022649765,16.597000122070312,-0.0,16.89900016784668,-0.0,99.9990005493164,9.99899959564209,-0.0012800016406799841,-0.012570011949719628,0.005199984161663451,0.005199984161663451,,,,,,,,,,,,,,,,,,
J220827.95+223635.7,APASSJ220827.98+223635.8,332.116613,22.609951,16.82699966430664,0.0689999982714653,16.888999938964844,0.1080000028014183,16.773000717163086,-0.0,16.783000946044922,-0.0,99.9990005493164,9.99899959564209,0.07530011716880836,-0.04802004114026204,0.004899995929008583,0.004899995929008583,,,,,,,18.1880207061768,0.0352878570556641,17.1741409301758,0.0119282770901918,17.097000122070312,0.1289999932050705,16.77199935913086,0.36899998784065247,12.722999572753906,,8.930999755859375,
HE 2205-1355,APASSJ220829.62-134112.3,332.123431,-13.686764,14.949999809265137,0.03799999877810478,15.031000137329102,0.054999999701976776,14.880999565124512,0.02500000037252903,15.28499984741211,0.06499999761581421,15.562000274658203,0.11900000274181366,0.0397699204768287,-0.011069999982282752,0.004799988118975307,0.004799988118975307,15.64799976348877,0.06700000166893005,15.609999656677246,0.11400000005960464,15.581999778747559,0.21699999272823334,,,,,15.899999618530273,0.0689999982714653,15.904000282287598,0.21699999272823334,12.307000160217285,,9.032999992370605,
G 018-034; LTT 16482,APASSJ220947.30+142949.9,332.44712,14.497213,16.000999450683594,0.027000000700354576,15.640000343322754,0.052000001072883606,15.744999885559082,0.057999998331069946,15.609999656677246,0.014999999664723873,15.425000190734863,-0.0,0.25427016662433743,0.25017013249453157,0.004100003843632294,0.004100003843632294,14.970999717712402,0.03999999910593033,14.781999588012695,0.0860000029206276,14.772000312805176,0.09799999743700027,,,,,14.843000411987305,0.035999998450279236,14.989999771118164,0.09200000017881393,12.751999855041504,,8.711000442504883,
RE J2210-300,APASSJ221029.26-300544.7,332.621951,-30.095756,13.428999900817871,0.02199999988079071,13.295000076293945,0.023000000044703484,13.281000137329102,0.017999999225139618,13.293999671936035,0.012000000104308128,13.302000045776367,0.05000000074505806,0.0730900777853094,-0.0770799619203899,0.003999996033599018,0.0038999878142931266,12.939000129699707,0.035999998450279236,12.694000244140625,0.039000000804662704,12.66100025177002,0.03400000184774399,12.6435661315918,0.0034929714165628,13.5770587921143,0.0033917382825166,12.456999778747559,0.026000000536441803,12.491999626159668,0.027000000700354576,12.234999656677246,0.3700000047683716,8.932000160217285,
WD 2210+565,APASSJ221152.96+564948.0,332.970682,56.830011,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,12.961999893188477,0.23999999463558197,,,,,,,,,,,,,,,,,,,,,,
Kawka06; NLTT 53177,APASSJ221218.16-142944.8,333.075708,-14.495796,15.390999794006348,0.07900000363588333,15.050999641418457,0.039000000804662704,15.168999671936035,0.06400000303983688,15.034000396728516,0.04399999976158142,15.031999588012695,0.09799999743700027,0.25318007392343134,0.09098999871639535,0.004200012062938185,0.004200012062938185,14.484000205993652,0.032999999821186066,14.385000228881836,0.057999998331069946,14.177000045776367,0.07699999958276749,,,16.8423309326172,0.0294817816466093,14.324000358581543,0.032999999821186066,14.342000007629395,0.06300000101327896,12.177000045776367,,8.555999755859375,
HS 2210+2323,APASSJ221253.50+233759.8,333.222931,23.633281,15.734000205993652,0.09300000220537186,15.835000038146973,0.03700000047683716,15.701000213623047,0.04100000113248825,16.104000091552734,0.05900000035762787,16.445999145507812,-0.0,0.025570007346686907,-0.010720008049247554,0.005000004148314474,0.005000004148314474,16.56999969482422,0.1379999965429306,16.150999069213867,,17.17799949645996,,,,,,17.04400062561035,0.12600000202655792,17.148000717163086,0.5370000004768372,12.611000061035156,,9.013999938964844,
RE 2214-491; EUVE J2214-493,APASSJ221411.93-491927.9,333.549719,-49.324442,11.342000007629395,0.02500000037252903,11.666999816894531,0.03099999949336052,11.378999710083008,0.010999999940395355,11.895999908447266,0.03200000151991844,12.25,0.032999999821186066,0.008169984266714891,-0.06626016256632283,0.0020000017002530512,0.0020999988691983162,12.440999984741211,0.02500000037252903,12.611000061035156,0.026000000536441803,12.642000198364258,0.028999999165534973,,,,,12.729000091552734,0.023000000044703484,12.79800033569336,0.026000000536441803,12.652999877929688,0.375,9.361000061035156,0.4790000021457672
J221431.25+212200.7,APASSJ221431.26+212201.0,333.63027,21.366946,16.56100082397461,0.15199999511241913,16.777000427246094,0.1340000033378601,16.584999084472656,0.02199999988079071,16.797000885009766,-0.0,99.9990005493164,9.99899959564209,0.0019100016288575716,-0.011859983715112321,0.004799988118975307,0.004799988118975307,,,,,,,,,16.0624771118164,0.00425075320526958,,,,,,,,
J221512.18+213905.5,APASSJ221512.17+213905.8,333.800729,21.651628,16.020000457763672,0.0729999989271164,16.283000946044922,0.07900000363588333,16.003000259399414,0.07100000232458115,16.46299934387207,0.06400000303983688,99.9990005493164,9.99899959564209,0.0010800000382005237,-0.00565999184800603,0.004799988118975307,0.004799988118975307,,,,,,,,,,,,,,,,,,
BPS CS 30337-19,APASSJ221514.53-274226.5,333.810544,-27.707368,15.456999778747559,0.03799999877810478,15.710000038146973,0.014000000432133675,15.468999862670898,0.017000000923871994,15.833999633789062,0.10899999737739563,99.9990005493164,9.99899959564209,-0.02779999304038938,-0.05489999894052744,0.005500008001035894,0.005500008001035894,,,,,,,,,,,,,,,,,,
MCT 2214-3740,APASSJ221746.03-372542.8,334.44181,-37.428573,16.04400062561035,0.08399999886751175,16.110000610351562,0.10999999940395355,16.01799964904785,0.06300000101327896,16.5310001373291,0.10999999940395355,99.9990005493164,9.99899959564209,0.00939999581532902,-0.00919000785870594,0.013299984038894763,0.013299984038894763,,,,,,,,,,,17.22599983215332,0.1889999955892563,16.76300048828125,0.4230000078678131,12.788999557495117,,8.736000061035156,
WD 2215+386,APASSJ221801.07+390842.6,334.504489,39.145167,16.469999313354492,0.057999998331069946,16.211000442504883,0.0,16.19499969482422,0.03400000184774399,16.319000244140625,0.1589999943971634,99.9990005493164,9.99899959564209,-0.11982995347352698,-0.2018599203438498,0.00510001195834775,0.00510001195834775,16.14299964904785,0.09799999743700027,16.1200008392334,,15.930000305175781,,,,,,16.17799949645996,0.07199999690055847,16.589000701904297,0.3140000104904175,12.942999839782715,,9.39900016784668,
PHL_218,APASSJ221836.25-201239.5,334.651051,-20.210998,15.788000106811523,-0.0,15.623000144958496,-0.0,15.574000358581543,0.04399999976158142,15.885000228881836,0.07400000095367432,15.666999816894531,0.2240000069141388,0.2453198394505307,0.07674983935430646,0.004899995929008583,0.004899995929008583,15.831999778747559,0.07599999755620956,15.906000137329102,0.18799999356269836,15.736000061035156,0.2639999985694885,15.7819414138794,0.0187780950218439,15.8011560440063,0.0123226139694452,,,,,,,,
HS 2216+1551,APASSJ221857.16+160657.1,334.738185,16.115879,16.020999908447266,0.05299999937415123,15.932000160217285,0.023000000044703484,15.88599967956543,0.01600000075995922,16.020000457763672,0.00800000037997961,16.68600082397461,-0.0,0.025919999279722106,-0.029109996103215963,0.0038999878142931266,0.0038999878142931266,16.295000076293945,0.11400000005960464,15.942999839782715,0.1469999998807907,14.675999641418457,,15.585090637207,0.0196102373301983,15.7461557388306,0.0130451843142509,16.535999298095703,0.10300000011920929,16.121999740600586,,12.062999725341797,,8.652999877929688,
HE 2217-0433,APASSJ222005.73-041845.0,335.023899,-4.312511,16.413000106811523,0.07900000363588333,15.920000076293945,0.04800000041723251,16.20599937438965,0.07800000160932541,15.652000427246094,0.03200000151991844,14.82699966430664,0.1469999998807907,-0.03456000122241676,-0.033909984631463885,0.003999996033599018,0.003999996033599018,12.973999977111816,0.026000000536441803,12.404999732971191,0.023000000044703484,12.182000160217285,0.023000000044703484,16.0822982788086,0.0202428251504898,16.3080940246582,0.0145680094137788,12.01200008392334,0.024000000208616257,11.87600040435791,0.024000000208616257,11.861000061035156,,8.949000358581543,
HE 2218-2706,APASSJ222123.99-265053.7,335.349979,-26.848271,14.944999694824219,0.03799999877810478,14.729999542236328,0.032999999821186066,14.76099967956543,0.019999999552965164,14.881999969482422,0.026000000536441803,15.184000015258789,0.050999999046325684,0.089640001533553,0.05955983942840248,0.004200012062938185,0.004200012062938185,14.868000030517578,0.03799999877810478,14.826000213623047,0.07500000298023224,14.994999885559082,0.13199999928474426,15.0180263519287,0.390283763408661,15.074631690979,0.00292541296221316,14.807999610900879,0.03700000047683716,14.812999725341797,0.08399999886751175,12.539999961853027,,9.116999626159668,
LEHPM_1-4598,APASSJ222125.48-412528.6,335.356206,-41.424634,15.595000267028809,0.06199999898672104,15.37399959564209,0.04699999839067459,15.380000114440918,0.023000000044703484,15.479999542236328,0.02199999988079071,15.538999557495117,-0.0,0.09863999803201295,-0.1665500400122255,0.019100016288575716,0.019100016288575716,15.376999855041504,0.041999999433755875,15.142000198364258,0.08500000089406967,15.387999534606934,0.14499999582767487,18.6391372680664,0.0481295883655548,16.2573776245117,0.0100862346589565,15.428999900817871,0.04500000178813934,15.734000205993652,0.14000000059604645,13.072999954223633,,9.199999809265137,
(PHL 243),APASSJ222244.22-061755.8,335.684283,-6.298843,15.98900032043457,0.06700000166893005,15.89900016784668,0.06800000369548798,15.871999740600586,0.041999999433755875,15.986000061035156,0.13500000536441803,99.9990005493164,9.99899959564209,-0.1206100860144943,-0.04444992009666748,0.0047000159156596055,0.0047000159156596055,16.232999801635742,0.11100000143051147,16.308000564575195,0.2939999997615814,15.331999778747559,,15.7706499099731,0.0157877430319786,15.8169975280762,0.0122073106467724,16.33099937438965,0.10400000214576721,16.83099937438965,,12.329000473022461,,8.991999626159668,0.5329999923706055
HS_2220+2146A,APASSJ222301.69+220128.0,335.757054,22.024447,15.237000465393066,0.06800000369548798,15.215999603271484,0.0949999988079071,15.085000038146973,0.07000000029802322,15.383000373840332,0.0860000029206276,15.6899995803833,0.3190000057220459,0.043289998939144425,-0.044639999396167696,0.005699988014384871,0.006099984057073016,16.415000915527344,0.14000000059604645,15.706999778747559,,16.097999572753906,,,,,,16.250999450683594,0.07900000363588333,16.229000091552734,0.23499999940395355,12.829000473022461,,8.989999771118164,
PG 2220+134; SDSS,APASSJ222313.91+133856.9,335.807986,13.649157,15.548999786376953,0.00800000037997961,15.612000465393066,0.0,15.46399974822998,0.028999999165534973,15.935999870300293,0.03999999910593033,99.9990005493164,9.99899959564209,0.053129878506297246,-0.005240015934759867,0.004499999886320438,0.004499999886320438,16.263999938964844,0.1120000034570694,16.04599952697754,0.18000000715255737,15.366999626159668,,14.3785696029663,0.00340576958842576,14.9481792449951,0.00227385573089123,16.60099983215332,0.09099999815225601,16.50200080871582,0.39100000262260437,12.491999626159668,,9.149999618530273,
(PHL 5103),APASSJ222417.43-161548.4,336.07264,-16.26347,16.30900001525879,0.08299999684095383,16.018999099731445,0.07800000160932541,16.107999801635742,0.0729999989271164,16.06399917602539,0.07000000029802322,16.03700065612793,0.010999999940395355,-0.06067008143872954,-0.024450011551380157,0.006300000086412183,0.006300000086412183,15.802000045776367,0.06400000303983688,15.78499984741211,0.14399999380111694,15.842000007629395,,19.7846965789795,0.111223369836807,16.9425849914551,0.020585848018527,15.473999977111816,0.05000000074505806,15.430000305175781,0.13099999725818634,12.26200008392334,,8.975000381469727,
NLTT_53908,APASSJ222740.43+175318.1,336.918493,17.888381,16.53499984741211,-0.0,16.349000930786133,-0.0,16.42300033569336,0.057999998331069946,15.939000129699707,0.08500000089406967,15.64900016784668,-0.0,,,,,,,,,,,,,,,,,,,,,,
J222802.05+120733.2,APASSJ222802.06+120733.1,337.008607,12.125862,99.9990005493164,9.99899959564209,16.263999938964844,0.07500000298023224,16.490999221801758,0.11599999666213989,16.280000686645508,0.05299999937415123,99.9990005493164,9.99899959564209,-0.03607991857279558,-0.05119991910760291,0.005199984161663451,0.005199984161663451,15.864999771118164,0.07000000029802322,15.758000373840332,0.13199999928474426,15.946000099182129,0.2750000059604645,,,19.9159717559814,0.0608128048479557,15.807999610900879,0.0560000017285347,15.458000183105469,0.16500000655651093,12.277999877929688,,8.996000289916992,
HS 2225+2158,APASSJ222811.43+221414.8,337.04766,22.237449,15.595000267028809,0.061000000685453415,15.812999725341797,0.05700000002980232,15.562000274658203,0.03999999910593033,16.003999710083008,0.09099999815225601,16.444000244140625,-0.0,-0.05695991712855175,-0.05284008075250313,0.005900004043724039,0.005900004043724039,16.29800033569336,0.10000000149011612,16.152999877929688,0.16699999570846558,15.973999977111816,,14.3420581817627,0.00990970525890589,14.9609889984131,0.00886393524706364,16.940000534057617,0.14399999380111694,16.3700008392334,0.2809999883174896,12.802000045776367,,8.812000274658203,
GD 236; LP 580-021,APASSJ222908.44+062246.5,337.285191,6.379588,14.767000198364258,0.035999998450279236,14.826000213623047,0.035999998450279236,14.66100025177002,0.014000000432133675,14.96500015258789,0.02500000037252903,99.9990005493164,9.99899959564209,-0.1826798339607194,-0.10424015708849765,0.0043999920762871625,0.0043999920762871625,15.178000450134277,0.04500000178813934,15.217000007629395,0.06700000166893005,15.22700023651123,0.1420000046491623,14.5404424667358,0.0119995074346662,14.6133050918579,0.0072483392432332,15.312999725341797,0.04699999839067459,15.48900032043457,0.15600000321865082,12.166000366210938,,9.060999870300293,
HK 22960-99,APASSJ222919.44-444140.4,337.331036,-44.694579,14.392999649047852,0.019999999552965164,14.265999794006348,0.039000000804662704,14.234000205993652,0.01600000075995922,14.468999862670898,0.03099999949336052,14.746000289916992,0.054999999701976776,-0.004619987976184348,-0.13880988262826577,0.008100000286503928,0.008100000286503928,14.557000160217285,0.027000000700354576,14.638999938964844,0.0430000014603138,14.592000007629395,0.0989999994635582,,,,,14.680000305175781,0.035999998450279236,14.83899974822998,0.08100000023841858,12.295999526977539,,9.175000190734863,
NGC 7293,APASSJ222938.55-205013.8,337.410648,-20.837167,13.211000442504883,0.07599999755620956,13.491999626159668,0.014999999664723873,13.244000434875488,0.03500000014901161,13.800999641418457,0.041999999433755875,14.137999534606934,0.09300000220537186,0.04394988063722849,-0.009619992124498822,0.004200012062938185,0.004200012062938185,14.331999778747559,0.024000000208616257,14.489999771118164,0.039000000804662704,14.54800033569336,0.07900000363588333,,,,,14.656999588012695,0.03700000047683716,14.373000144958496,0.06700000166893005,10.175000190734863,0.06400000303983688,5.132999897003174,0.03400000184774399
22299+3024,APASSJ222958.16+302408.7,337.492341,30.402425,16.36400032043457,-0.05299999937415123,16.160999298095703,-0.0,16.20400047302246,0.01899999938905239,16.420000076293945,0.16500000655651093,99.9990005493164,9.99899959564209,0.05358995986171067,-0.11563991865841672,0.004299983856981271,0.004299983856981271,15.548999786376953,0.06700000166893005,15.223999977111816,0.09300000220537186,15.015999794006348,0.11900000274181366,18.6411609649658,0.0619936250150204,17.0630187988281,0.0197332613170147,14.715999603271484,0.03400000184774399,14.574000358581543,0.06499999761581421,12.654000282287598,,8.621999740600586,
J223028.68-002331.2,APASSJ223028.64-002330.9,337.619356,-0.391936,15.644000053405762,0.057999998331069946,15.288999557495117,0.10300000011920929,15.46399974822998,0.006000000052154064,15.333999633789062,0.06400000303983688,15.399999618530273,0.17299999296665192,0.004160015896559344,0.027699983183993027,0.004299983856981271,0.004299983856981271,15.204999923706055,0.04100000113248825,15.218000411987305,0.08299999684095383,15.258999824523926,0.1720000058412552,,,16.566463470459,0.0287323780357838,15.23900032043457,0.04800000041723251,15.28600025177002,0.13699999451637268,12.532999992370605,,9.062999725341797,
WD 2226-754,APASSJ223041.00-751414.3,337.670848,-75.237329,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,17.270999908447266,-0.0,16.15399932861328,-0.0,15.670000076293945,-0.1080000028014183,,,,,,,,,,,,,,,,,,,,,,
PG 2229+139; GR 906,APASSJ223145.43+141112.9,337.939301,14.186923,16.051000595092773,0.014000000432133675,16.097000122070312,0.11699999868869781,15.9399995803833,0.0,16.15999984741211,0.1289999932050705,16.110000610351562,-0.0,0.0015800004121047095,-0.05289012005960103,0.0043999920762871625,0.0043999920762871625,16.415000915527344,0.0989999994635582,16.468000411987305,0.23399999737739563,15.154999732971191,,16.6178760528564,0.00742468656972051,15.9079036712646,0.00355836236849427,16.816999435424805,0.125,16.94099998474121,,12.697999954223633,,9.090999603271484,
HS 2229+2335,APASSJ223145.56+235122.7,337.939865,23.856333,16.018999099731445,0.05700000002980232,16.007999420166016,0.06599999964237213,15.885000228881836,0.07900000363588333,16.299999237060547,0.1940000057220459,99.9990005493164,9.99899959564209,0.08732015921850689,-0.005259995805317885,0.0047000159156596055,0.0047000159156596055,16.159000396728516,0.09300000220537186,16.0049991607666,,15.414999961853027,,,,,,16.327999114990234,0.08699999749660492,16.488000869750977,0.32100000977516174,12.559000015258789,,8.736000061035156,
22331+2610,APASSJ223311.67+261014.9,338.298662,26.170821,15.765999794006348,0.07699999958276749,15.689000129699707,0.08799999952316284,15.604999542236328,0.035999998450279236,15.888999938964844,0.04899999871850014,16.155000686645508,-0.0,0.08305991941597313,0.0249800032179337,0.004899995929008583,0.004899995929008583,15.940999984741211,0.07599999755620956,15.652000427246094,0.11599999666213989,16.01099967956543,0.29600000381469727,15.6862277984619,0.0198660399764776,15.7585954666138,0.0137678775936365,16.2189998626709,0.07699999958276749,17.113000869750977,0.5130000114440918,12.520999908447266,,9.239999771118164,
(PHL 315; GD 237),APASSJ223338.78-121527.8,338.411606,-12.257736,15.998000144958496,0.10499999672174454,15.982999801635742,0.05000000074505806,15.857000350952148,0.03099999949336052,16.17799949645996,0.04899999871850014,99.9990005493164,9.99899959564209,0.07296011899597943,0.032230008946498856,0.006599987909794436,0.006599987909794436,16.356000900268555,0.10599999874830246,16.437999725341797,0.24199999868869781,17.101999282836914,,15.2312469482422,0.0146661698818207,15.4262657165527,0.0106094591319561,17.006999969482422,0.17299999296665192,16.170000076293945,0.2720000147819519,12.522000312805176,,8.661999702453613,0.36000001430511475
NLTT_54169,APASSJ223354.25-383240.1,338.476046,-38.544486,16.260000228881836,-0.0,15.958000183105469,-0.0,16.01099967956543,0.032999999821186066,16.05299949645996,0.13699999451637268,15.881999969482422,-0.0,,,,,,,,,,,,,,,,,,,,,,
HE 2231-2647,APASSJ223402.68-263221.2,338.511197,-26.539228,14.965999603271484,0.04100000113248825,14.965999603271484,0.04399999976158142,14.87600040435791,0.029999999329447746,15.137999534606934,0.04800000041723251,15.470999717712402,-0.0,0.051649919259944,-0.0017499995692560333,0.0047000159156596055,0.0047000159156596055,15.343000411987305,0.03999999910593033,15.392999649047852,0.09000000357627869,15.581000328063965,0.18799999356269836,14.1117458343506,0.00836535356938839,14.5441093444824,0.00658189784735441,15.616000175476074,0.0560000017285347,15.635000228881836,0.17399999499320984,12.442000389099121,,9.109999656677246,
Ton S 56,APASSJ223426.99-291945.1,338.612461,-29.329219,15.718000411987305,0.020999999716877937,15.682000160217285,0.050999999046325684,15.633000373840332,0.035999998450279236,15.819999694824219,0.032999999821186066,99.9990005493164,9.99899959564209,0.013749983372690622,-0.01398999556840863,0.004899995929008583,0.004899995929008583,16.06399917602539,0.07800000160932541,15.864999771118164,0.1589999943971634,16.111000061035156,,15.4756498336792,0.00980270560830832,15.5864124298096,0.00551919778808951,16.100000381469727,0.08100000023841858,16.43000030517578,0.36000001430511475,12.67199993133545,,9.194999694824219,
LTT 9082,APASSJ223531.45-571626.7,338.881048,-57.274093,15.102999687194824,0.07000000029802322,15.12399959564209,0.01899999938905239,15.006999969482422,0.04899999871850014,15.279999732971191,0.012000000104308128,15.369999885559082,-0.0,0.24238007026724517,0.005090004015073646,0.0149000034070923,0.0149000034070923,15.454000473022461,0.05400000140070915,15.329000473022461,0.10199999809265137,15.611000061035156,0.19599999487400055,,,15.0312585830688,0.00277519598603249,15.696000099182129,0.05000000074505806,15.656999588012695,0.13300000131130219,12.885000228881836,,8.940999984741211,
(PHL 329),APASSJ223603.13+000723.2,339.013059,0.123128,13.82800006866455,0.04800000041723251,14.008000373840332,0.04100000113248825,13.781000137329102,0.009999999776482582,14.197999954223633,0.07199999690055847,14.54800033569336,0.08699999749660492,-0.09920015800162219,-0.07158995940699242,0.003800016020250041,0.003800016020250041,14.60200023651123,0.03200000151991844,14.562999725341797,0.05700000002980232,14.71399974822998,0.08500000089406967,,,,,14.730999946594238,0.03700000047683716,15.059000015258789,0.11900000274181366,12.333000183105469,,8.848999977111816,
PG 2234+064; GR 907,APASSJ223641.96+064019.4,339.174839,6.672067,16.073999404907227,0.026000000536441803,16.10700035095215,0.09000000357627869,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.025689996255096048,-0.004839983876081533,0.005299991971696727,0.005299991971696727,16.48900032043457,0.13500000536441803,17.37299919128418,,17.03499984741211,,15.7251968383789,0.019758578389883,15.6477422714233,0.0128125147894025,16.895000457763672,0.12700000405311584,15.404999732971191,0.23199999332427979,12.04800033569336,,8.067000389099121,
HS 2237+8154,APASSJ223715.39+821027.0,339.314127,82.174175,16.4950008392334,0.06199999898672104,16.033000946044922,0.04500000178813934,16.176000595092773,0.12399999797344208,15.788000106811523,0.14900000393390656,14.909000396728516,0.09399999678134918,8.999999977277184E-4,0.023469983716495335,0.003999996033599018,0.003999996033599018,12.824000358581543,0.026000000536441803,12.281999588012695,0.03200000151991844,11.977999687194824,0.024000000208616257,17.4522533416748,0.0406555272638798,16.9633445739746,0.0207791030406952,11.78499984741211,0.023000000044703484,11.59000015258789,0.020999999716877937,11.98900032043457,0.23100000619888306,9.588000297546387,
PG 2235+082,APASSJ223735.35+082847.9,339.397308,8.479996,15.33899974822998,0.01899999938905239,15.454000473022461,0.1679999977350235,15.305000305175781,0.028999999165534973,15.8149995803833,0.10400000214576721,15.878000259399414,0.22499999403953552,-0.0869900432007853,-0.054519840341527015,0.00510001195834775,0.00510001195834775,16.1560001373291,0.09799999743700027,16.010000228881836,0.2460000067949295,16.31999969482422,,13.7082500457764,0.0074948756955564,14.2762451171875,0.00636220816522837,16.507999420166016,0.08699999749660492,16.058000564575195,,11.913999557495117,,9.086000442504883,
J223822.72+313418.4,APASSJ223822.72+313418.5,339.59468,31.571819,13.97700023651123,0.0949999988079071,14.324000358581543,0.039000000804662704,13.88599967956543,0.15199999511241913,14.557999610900879,0.03999999910593033,14.937000274658203,-0.0,-1.000000802164891E-5,0.0016400016193074407,0.003800016020250041,0.003800016020250041,15.036999702453613,0.03799999877810478,15.114999771118164,0.07000000029802322,14.994000434875488,0.14000000059604645,,,,,15.354999542236328,0.04600000008940697,15.446000099182129,0.11900000274181366,12.934000015258789,,9.277999877929688,
HE_2237-0509,APASSJ223940.70-045417.5,339.919605,-4.904875,16.82900047302246,0.07599999755620956,16.72599983215332,0.08100000023841858,16.648000717163086,0.07900000363588333,16.878000259399414,0.10199999809265137,99.9990005493164,9.99899959564209,-0.012530016192613402,-0.03399998531676829,0.0047000159156596055,0.0047000159156596055,16.68400001525879,0.12099999934434891,16.358999252319336,0.2160000056028366,15.439000129699707,,18.2056922912598,0.127129092812538,17.0987205505371,0.00867766328155994,17.014999389648438,0.15299999713897705,16.468000411987305,0.335999995470047,12.475000381469727,0.4230000078678131,9.072999954223633,
SDSS_J223955.58-005240.1,APASSJ223955.56-005240.4,339.981539,-0.877916,15.003000259399414,0.050999999046325684,14.972000122070312,0.14499999582767487,14.996000289916992,0.0820000022649765,15.133999824523926,0.11500000208616257,15.336999893188477,0.1889999955892563,4.100004048268602E-4,-0.016390007840527687,0.0038999878142931266,0.0038999878142931266,15.045999526977539,0.041999999433755875,14.748000144958496,0.06700000166893005,14.616999626159668,0.0860000029206276,13.8235387802124,0.00213235639967024,14.2729749679565,0.00121954781934619,14.71500015258789,0.03700000047683716,14.890000343322754,0.10300000011920929,12.555999755859375,,8.657999992370605,0.3720000088214874
(PHL 372),APASSJ224105.01-041809.4,340.270909,-4.302637,17.128000259399414,-0.14000000059604645,16.89699935913086,0.02500000037252903,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.04511987972364295,0.015270012045220938,0.006000011853757314,0.006000011853757314,,,,,,,16.6336002349854,0.0385009273886681,16.846923828125,0.0268076471984386,,,,,,,,
PG 2239+082,APASSJ224143.46+082509.5,340.431116,8.419317,16.35099983215332,0.032999999821186066,16.445999145507812,0.3310000002384186,16.285999298095703,-0.0,16.415000915527344,-0.0,99.9990005493164,9.99899959564209,0.04569983866531402,-0.08862012036843225,0.005299991971696727,0.005299991971696727,16.78499984741211,0.15600000321865082,16.058000564575195,,17.222000122070312,,,,15.669921875,0.004118578042835,,,,,,,,
GD 240; FEIGE 106,APASSJ224244.78-041414.9,340.686601,-4.237489,14.970000267028809,0.08500000089406967,15.178999900817871,0.0560000017285347,14.965999603271484,0.04399999976158142,15.427000045776367,0.061000000685453415,15.887999534606934,0.20900000631809235,0.19974995957454666,0.0149000034070923,0.0054000001910026185,0.0054000001910026185,16.06999969482422,0.07900000363588333,16.034000396728516,0.1720000058412552,16.468000411987305,,13.3402271270752,0.00803193915635347,13.9008226394653,0.00673165963962674,16.277000427246094,0.08699999749660492,16.22100067138672,,12.008999824523926,,8.694000244140625,
G 028-013; PHL 386,APASSJ224304.65-012756.0,340.769394,-1.465568,16.542999267578125,0.11599999666213989,16.136999130249023,0.05299999937415123,16.238000869750977,0.05000000074505806,16.1560001373291,0.06800000369548798,16.231000900268555,-0.0,-0.14740992482984439,-0.1875801564892754,0.004799988118975307,0.004799988118975307,15.968999862670898,0.07199999690055847,15.88599967956543,0.14800000190734863,15.793999671936035,0.2290000021457672,20.9206447601318,0.288041144609451,17.4195575714111,0.0299669746309519,15.70199966430664,0.05900000035762787,15.701000213623047,0.2409999966621399,12.286999702453613,,8.876999855041504,
HE 2241-3235; PHL 396,APASSJ224443.33-321943.9,341.180572,-32.328883,15.633999824523926,0.03400000184774399,15.76200008392334,0.11100000143051147,15.571000099182129,0.04600000008940697,15.97700023651123,0.032999999821186066,99.9990005493164,9.99899959564209,0.06054984041838907,-0.0028599984716493054,0.006099984057073016,0.006099984057073016,16.45800018310547,0.10899999737739563,16.531999588012695,0.25600001215934753,16.042999267578125,,14.062141418457,0.00639129709452391,14.5687236785889,0.00183627929072827,17.034000396728516,0.14100000262260437,17.05299949645996,,12.928000450134277,,9.288999557495117,
HS 2244+2103,APASSJ224645.28+211946.0,341.688695,21.329472,16.25,0.04100000113248825,16.448999404907227,0.125,16.29599952697754,-0.0,16.76099967956543,-0.0,99.9990005493164,9.99899959564209,-0.010249992010358255,-0.032100010866997764,0.005699988014384871,0.005699988014384871,,,,,,,15.2840890884399,0.0208486076444387,15.6570816040039,0.00827966444194317,17.329999923706055,0.1850000023841858,16.792999267578125,,12.854999542236328,,8.690999984741211,
J224653.72-094834.5,APASSJ224653.74-094834.7,341.723953,-9.809666,16.219999313354492,0.0430000014603138,16.291000366210938,0.050999999046325684,16.243000030517578,0.054999999701976776,16.64299964904785,0.19900000095367432,99.9990005493164,9.99899959564209,0.03228001223760657,-0.02284999136463739,0.005799995824418147,0.005799995824418147,,,,,,,14.4719114303589,0.00427835900336504,14.980884552002,0.00287353014573455,,,,,,,,
(PB 7225),APASSJ224840.11-064243.4,342.167135,-6.712078,17.259000778198242,0.2150000035762787,16.716999053955078,0.19499999284744263,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.002599999243102502,-0.03746015936485492,0.005799995824418147,0.005799995824418147,,,,,,,18.6305255889893,0.110304683446884,17.5931510925293,0.0370781607925892,16.731000900268555,0.13199999928474426,15.901000022888184,0.23499999940395355,12.470000267028809,,8.706000328063965,
LTT 18580,APASSJ224905.99+223632.6,342.274986,22.609083,14.529000282287598,0.04399999976158142,14.3149995803833,0.012000000104308128,14.348999977111816,0.04800000041723251,14.41100025177002,0.03099999949336052,14.588000297546387,0.12999999523162842,0.5251212045550346,0.05689007884939201,0.004100003843632294,0.004100003843632294,14.340999603271484,0.028999999165534973,14.317000389099121,0.04699999839067459,14.359999656677246,0.09000000357627869,17.7349662780762,0.0292254295200109,15.1522836685181,0.00579808698967099,14.392999649047852,0.03200000151991844,14.456999778747559,0.057999998331069946,12.821000099182129,,9.128000259399414,
HS 2246+0640,APASSJ224925.30+065647.6,342.355428,6.946568,16.547000885009766,0.06800000369548798,16.60099983215332,0.17000000178813934,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.0014600015788346354,3.6000000420699507E-4,0.005500008001035894,0.005500008001035894,,,,,,,15.1440448760986,0.0106953782960773,15.6836805343628,0.00849584024399519,,,,,,,,
J225008.06+281707.2,APASSJ225008.12+281707.8,342.533835,28.285522,16.450000762939453,0.21699999272823334,16.58099937438965,0.19499999284744263,16.389999389648438,-0.0,16.489999771118164,-0.0,99.9990005493164,9.99899959564209,0.05576004114118405,-0.00965001636359375,0.005699988014384871,0.005699988014384871,,,,,,,15.5299215316772,0.0187562461942434,15.8764200210571,0.0138469859957695,17.170000076293945,0.16500000655651093,16.780000686645508,,12.843000411987305,,9.218999862670898,
L 285-14; BPM 28016,APASSJ225102.27-501131.7,342.759485,-50.192141,15.083999633789062,0.054999999701976776,15.03499984741211,0.02199999988079071,14.939000129699707,0.03999999910593033,15.265999794006348,0.006000000052154064,99.9990005493164,9.99899959564209,0.1552298344904557,-0.10032011778093874,0.016099992353701964,0.016099992353701964,15.482999801635742,0.05700000002980232,15.496999740600586,0.09600000083446503,15.307000160217285,0.19699999690055847,14.9108428955078,0.00708058010786772,15.0279264450073,0.00400350941345096,15.663000106811523,0.057999998331069946,16.493000030517578,0.36500000953674316,12.652999877929688,,9.02299976348877,
G128-7,APASSJ225124.17+293946.6,342.85072,29.662958,16.107999801635742,0.15600000321865082,15.496999740600586,0.07000000029802322,15.706000328063965,0.1340000033378601,15.333000183105469,0.16099999845027924,99.9990005493164,9.99899959564209,1.2407616013661027,0.13735008251387626,0.0054000001910026185,0.0054000001910026185,,,,,,,,,20.0665092468262,0.100137501955032,13.880999565124512,0.027000000700354576,13.85200023651123,0.04100000113248825,12.229999542236328,,9.182999610900879,
J225302.90+020217.7,APASSJ225302.94+020217.4,343.262251,2.038189,16.777999877929688,-0.0,99.9990005493164,9.99899959564209,16.714000701904297,-0.06599999964237213,16.906999588012695,-0.0,99.9990005493164,9.99899959564209,0.06514992055599578,-0.025040015680133365,0.005199984161663451,0.005199984161663451,15.406999588012695,0.057999998331069946,14.956999778747559,0.06499999761581421,14.560999870300293,0.08799999952316284,16.7473258972168,0.0323769599199295,16.842435836792,0.0221698619425297,14.428999900817871,0.03200000151991844,14.28600025177002,0.05999999865889549,12.437999725341797,0.45500001311302185,8.576000213623047,
WD 2251-070,APASSJ225355.49-064703.3,343.481219,-6.784264,18.009000778198242,-0.0,15.748000144958496,-0.0,16.50200080871582,0.07100000232458115,15.241000175476074,0.12399999797344208,15.050999641418457,0.12700000405311584,,,,,,,,,,,,,,,,,,,,,,
HE 2251-6218,APASSJ225459.48-620209.2,343.747861,-62.035901,15.845000267028809,0.0689999982714653,15.809000015258789,0.057999998331069946,15.755999565124512,0.006000000052154064,16.18899917602539,0.1899999976158142,99.9990005493164,9.99899959564209,0.05371991865104064,-0.006389999953171355,0.011900016306753969,0.011900016306753969,16.600000381469727,0.14399999380111694,15.949000358581543,0.18799999356269836,15.560999870300293,,,,,,16.659000396728516,0.12099999934434891,16.410999298095703,,12.684000015258789,,9.015999794006348,
MCT 2251-6326,APASSJ225510.76-631032.0,343.794869,-63.175569,14.067999839782715,0.014000000432133675,14.107000350952148,0.004999999888241291,13.982999801635742,0.017000000923871994,14.342000007629395,0.017000000923871994,14.609999656677246,0.05700000002980232,0.10514988171053119,-0.10108008136739954,0.014600016402255278,0.014600016402255278,14.59000015258789,0.03500000014901161,14.656999588012695,0.06700000166893005,14.968999862670898,0.13500000536441803,,,,,14.833000183105469,0.03500000014901161,14.788999557495117,0.0689999982714653,12.895000457763672,,9.17199993133545,
GD 243; EG 230,APASSJ225547.49-060050.6,343.947892,-6.014059,15.043999671936035,0.04500000178813934,15.020000457763672,0.0689999982714653,14.942999839782715,0.0430000014603138,15.215999603271484,0.052000001072883606,15.406000137329102,0.0820000022649765,0.07692012295592576,-0.015990012616384774,0.004200012062938185,0.004200012062938185,15.484999656677246,0.04699999839067459,15.571000099182129,0.12200000137090683,15.038000106811523,,15.0738964080811,0.011149026453495,14.7516317367554,0.00630393484607339,15.585000038146973,0.05700000002980232,15.241000175476074,0.17499999701976776,12.008000373840332,,8.342000007629395,
GD 245,APASSJ225848.25+251542.9,344.701051,25.261922,14.013999938964844,0.5379999876022339,13.66100025177002,0.05400000140070915,13.696000099182129,0.13699999451637268,13.666999816894531,0.1420000046491623,13.409000396728516,0.032999999821186066,0.13213008205639198,-0.072500037640566,0.0020999988691983162,0.0020999988691983162,11.675000190734863,0.019999999552965164,11.180000305175781,0.02500000037252903,10.914999961853027,0.017999999225139618,,,13.2828559875488,0.00177106680348516,10.734000205993652,0.023000000044703484,10.565999984741211,0.019999999552965164,10.663000106811523,0.09099999815225601,8.810999870300293,
KUV 22570+1349,APASSJ225932.28+140439.3,344.884526,14.077606,16.586999893188477,0.02500000037252903,16.874000549316406,-0.0,16.38800048828125,-0.03099999949336052,16.709999084472656,-0.0,16.190000534057617,-0.0,0.02073999621643452,-0.019289987540105358,0.005299991971696727,0.005299991971696727,,,,,,,,,,,,,,,,,,
KUV 22573+1613,APASSJ225946.81+162916.6,344.945055,16.487946,16.023000717163086,0.09399999678134918,15.972999572753906,0.057999998331069946,15.91100025177002,0.08799999952316284,16.22599983215332,0.07900000363588333,16.31399917602539,-0.0,-0.039300121352425776,-0.02846001552825328,0.004299983856981271,0.004299983856981271,15.439000129699707,0.05400000140070915,15.088000297546387,0.07400000095367432,14.736000061035156,0.1080000028014183,14.8869409561157,0.012574527412653,15.2760791778564,0.00945327617228031,14.758999824523926,0.03500000014901161,14.557000160217285,0.06700000166893005,12.73900032043457,,9.190999984741211,
BGK; SDSS,APASSJ230155.20+143601.5,345.480019,14.600435,16.19099998474121,0.15000000596046448,15.996000289916992,0.07400000095367432,15.986000061035156,-0.0,16.110000610351562,-0.0,99.9990005493164,9.99899959564209,0.009240011968358885,0.037050120590720326,0.004899995929008583,0.004899995929008583,16.13599967956543,0.08299999684095383,16.086000442504883,0.14800000190734863,15.87600040435791,0.2980000078678131,,,,,16.55500030517578,0.11100000143051147,16.909000396728516,,12.62600040435791,,9.095999717712402,
MCT 2259-2646,APASSJ230203.07-263048.0,345.512828,-26.513345,15.102999687194824,0.035999998450279236,15.069999694824219,0.04100000113248825,15.015999794006348,0.05299999937415123,15.26200008392334,0.06499999761581421,99.9990005493164,9.99899959564209,0.0869900432007853,0.009060012234840542,0.006400007896445459,0.006400007896445459,15.515999794006348,0.06400000303983688,15.75,0.16599999368190765,16.141000747680664,,14.312294960022,0.00893327966332436,14.705638885498,0.00429654354229569,15.940999984741211,0.06499999761581421,15.98799991607666,0.23000000417232513,12.758999824523926,,9.14799976348877,
23027+4312,APASSJ230244.67+431246.7,345.686138,43.212983,16.860000610351562,0.02500000037252903,16.50200080871582,0.02199999988079071,16.71299934387207,-0.0,16.361000061035156,-0.0,99.9990005493164,9.99899959564209,-0.16647012380417436,-0.05666004144586623,0.0054000001910026185,0.0054000001910026185,15.96399974822998,0.07800000160932541,15.968000411987305,0.17499999701976776,17.0310001373291,,,,,,16.128999710083008,0.0689999982714653,16.868000030517578,0.4519999921321869,12.5,0.32499998807907104,9.184000015258789,
J230255.02-084005.6,APASSJ230255.06-084005.7,345.729423,-8.668269,16.479000091552734,0.08699999749660492,16.659000396728516,0.08699999749660492,16.52199935913086,0.03500000014901161,16.841999053955078,0.07000000029802322,99.9990005493164,9.99899959564209,0.01950998466782039,0.0017700011312626884,0.006099984057073016,0.006099984057073016,,,,,,,14.6056394577026,0.00275005889125168,15.2132158279419,0.00202545477077365,,,,,,,,
GD 404,APASSJ230442.52+455929.0,346.177174,45.991394,15.630000114440918,0.09700000286102295,15.765000343322754,0.2070000022649765,15.61299991607666,0.04500000178813934,15.913000106811523,0.18199999630451202,99.9990005493164,9.99899959564209,0.1129701646277681,0.026819999584404286,0.005000004148314474,0.005000004148314474,16.05900001525879,0.1080000028014183,15.998000144958496,0.21299999952316284,15.87399959564209,,,,15.2607774734497,0.0144515139982104,,,,,,,,
J230605.15+213625.2,APASSJ230605.15+213624.6,346.5215,21.60686,16.802000045776367,0.04899999871850014,16.804000854492188,0.10100000351667404,16.597000122070312,0.03799999877810478,16.934999465942383,0.19699999690055847,99.9990005493164,9.99899959564209,0.03647987941803876,-0.07332983950618654,0.005500008001035894,0.005500008001035894,,,,,,,,,,,,,,,,,,
PG 2303+017; PHL 400,APASSJ230613.13+015852.0,346.554745,1.98113,15.90999984741211,0.03400000184774399,16.011999130249023,0.05400000140070915,15.895000457763672,0.012000000104308128,16.320999145507812,0.20399999618530273,99.9990005493164,9.99899959564209,0.04079987957084086,-0.0023900004407551023,0.005500008001035894,0.005500008001035894,16.72100067138672,0.1589999943971634,16.33300018310547,,17.07900047302246,,14.4333744049072,0.0116155790165067,14.9397010803223,0.0097082294523716,17.26300048828125,0.20000000298023224,16.781999588012695,,12.251999855041504,,9.135000228881836,
PG 2303+243; KR Peg,APASSJ230617.74+243207.3,346.573953,24.535378,15.484999656677246,0.06700000166893005,15.291000366210938,0.10000000149011612,15.333000183105469,0.029999999329447746,15.456000328063965,0.027000000700354576,15.5,0.1379999965429306,0.07192008197307587,-0.059069877897854894,0.004899995929008583,0.004899995929008583,15.489999771118164,0.04899999871850014,15.413000106811523,0.10499999672174454,15.701000213623047,0.20499999821186066,17.2690258026123,0.0290731992572546,16.0599727630615,0.0127705167979002,15.467000007629395,0.050999999046325684,15.423999786376953,0.11599999666213989,12.619000434875488,,9.107000350952148,
PG 2306+131; KUV 23060+1303,APASSJ230830.57+131923.8,347.127406,13.323291,15.527999877929688,0.07500000298023224,15.279999732971191,0.10100000351667404,15.312999725341797,0.028999999165534973,15.501999855041504,0.05900000035762787,15.727999687194824,0.41999998688697815,0.08169983775587752,0.02905999281210825,0.00460000810562633,0.00460000810562633,15.553000450134277,0.05900000035762787,15.642000198364258,0.10300000011920929,15.74899959564209,,15.7797536849976,0.0191350057721138,15.611138343811,0.0112006198614836,15.800000190734863,0.0689999982714653,15.758000373840332,0.1860000044107437,12.614999771118164,,8.92300033569336,0.46000000834465027
PG 2306+125; KUV 23061+1229,APASSJ230834.98+124540.4,347.14579,12.761233,15.178999900817871,0.05400000140070915,15.07800006866455,0.04899999871850014,15.027000427246094,0.02199999988079071,15.355999946594238,0.05400000140070915,15.59000015258789,-0.0,0.005259995805317885,0.016769987996667624,0.001299999621551251,0.001299999621551251,15.524999618530273,0.06499999761581421,15.83899974822998,0.15199999511241913,15.48900032043457,0.2329999953508377,14.2940053939819,0.00965843629091978,14.6739120483398,0.00724717183038592,16.034000396728516,0.08100000023841858,16.25,,12.670000076293945,,9.057999610900879,
J230953.44+011213.4,APASSJ230953.44+011213.6,347.472686,1.203791,16.736000061035156,0.05400000140070915,16.90999984741211,0.14800000190734863,16.635000228881836,0.0430000014603138,17.058000564575195,0.16899999976158142,16.739999771118164,-0.0,0.046479961383738555,0.017660016783338506,0.005799995824418147,0.005799995824418147,,,,,,,15.2418251037598,0.00371898734010756,15.7191743850708,0.00298797059804201,17.309999465942383,0.19099999964237213,16.871999740600586,,12.041999816894531,,8.954999923706055,0.46799999475479126
PG 2308+050; PB 5280,APASSJ231117.94+051929.1,347.824754,5.324765,15.854999542236328,0.04500000178813934,15.963000297546387,0.05999999865889549,15.8100004196167,0.026000000536441803,16.18000030517578,0.09000000357627869,99.9990005493164,9.99899959564209,0.029459986399160698,0.02319998329767259,0.0061999918671062915,0.0061999918671062915,16.697999954223633,0.11900000274181366,16.216999053955078,,16.999000549316406,,14.4126806259155,0.0101634291931987,14.9610824584961,0.0090036541223526,16.93899917602539,0.15299999713897705,16.68000030517578,0.3869999945163727,12.699999809265137,,9.144000053405762,
GD 246; BPM 97895,APASSJ231221.73+104703.9,348.090577,10.784432,12.817000389099121,0.017000000923871994,13.13700008392334,0.10300000011920929,12.798999786376953,-0.0,13.654000282287598,-0.0,13.906999588012695,0.29899999499320984,0.14029992307769135,-0.019479996444715653,0.0016999992453747836,0.0016999992453747836,13.817000389099121,0.026000000536441803,13.961999893188477,0.04600000008940697,14.074999809265137,0.05700000002980232,,,,,14.121999740600586,0.03099999949336052,14.13599967956543,0.05299999937415123,12.72599983215332,,9.095999717712402,
KUV 23103+1736,APASSJ231246.59+175158.7,348.194143,17.866328,15.942999839782715,0.05700000002980232,16.007999420166016,0.10599999874830246,15.862000465393066,0.028999999165534973,16.106000900268555,0.13099999725818634,99.9990005493164,9.99899959564209,0.036709920095745474,-0.06854004022898152,0.0047000159156596055,0.0047000159156596055,16.20599937438965,0.08699999749660492,16.198999404907227,0.19499999284744263,15.913000106811523,,16.6048793792725,0.0306278504431248,15.8921775817871,0.0138254724442959,16.36400032043457,0.09099999815225601,16.076000213623047,0.23100000619888306,12.682999610900879,,9.149999618530273,
WD 2311-068,APASSJ231424.89-063250.0,348.603722,-6.547225,15.725000381469727,0.08100000023841858,15.359999656677246,0.0860000029206276,15.489999771118164,0.07900000363588333,15.38599967956543,0.10999999940395355,15.142000198364258,0.2029999941587448,-0.34166015102528036,-0.168850073532667,0.0038999878142931266,0.0038999878142931266,14.951000213623047,0.035999998450279236,14.942000389099121,0.07100000232458115,14.729999542236328,0.09300000220537186,,,,,,,,,,,,
LHS_3917,APASSJ231519.28-020938.4,348.830373,-2.160691,16.888999938964844,0.05299999937415123,16.357999801635742,0.17599999904632568,16.490999221801758,0.04800000041723251,16.23200035095215,0.14900000393390656,15.854999542236328,0.17900000512599945,0.5878008145373315,0.18421991699142382,0.003999996033599018,0.003999996033599018,15.48799991607666,0.05900000035762787,15.753999710083008,0.17000000178813934,14.862000465393066,,,,20.5425434112549,0.148390740156174,15.480999946594238,0.05700000002980232,15.883000373840332,0.2280000001192093,12.512999534606934,,8.932000160217285,
GD 557,APASSJ231526.28+683125.6,348.859529,68.523801,16.645999908447266,0.3190000057220459,16.172000885009766,0.14499999582767487,16.031999588012695,0.028999999165534973,16.07200050354004,-0.0,99.9990005493164,9.99899959564209,0.11396015906939283,-0.04525991971604526,0.004299983856981271,0.004299983856981271,15.907999992370605,0.09799999743700027,15.765999794006348,0.17499999701976776,15.38700008392334,0.20999999344348907,21.3701667785645,0.412676900625229,17.2468814849854,0.0172255653887987,16.02400016784668,0.04100000113248825,16.968000411987305,0.22100000083446503,13.62399959564209,,10.055999755859375,
HK 22888-32,APASSJ231535.04-352451.4,348.896013,-35.414285,15.494999885559082,0.06199999898672104,15.460000038146973,0.13600000739097595,15.319000244140625,0.03200000151991844,15.645000457763672,0.0820000022649765,15.59000015258789,-0.0,0.026759988759295084,0.01164999575848924,0.013700016097573098,0.013700016097573098,15.77400016784668,0.05900000035762787,15.651000022888184,0.11699999868869781,15.765000343322754,0.1940000057220459,15.414023399353,0.00589264323934913,15.5092687606812,0.00346801872365177,15.82800006866455,0.06499999761581421,15.737000465393066,0.1770000010728836,12.78499984741211,,8.951000213623047,
HK 22888-45; MCT,APASSJ231602.96-324641.7,349.012348,-32.778273,15.779999732971191,0.07100000232458115,15.859999656677246,0.1080000028014183,15.739999771118164,0.029999999329447746,16.04199981689453,0.07000000029802322,16.190000534057617,0.20100000500679016,0.015310007802327164,-0.004769999895870569,0.010299996120011201,0.010299996120011201,15.772000312805176,0.06199999898672104,15.369999885559082,0.08799999952316284,15.071000099182129,0.1080000028014183,14.3185043334961,0.0101472893729806,14.7580060958862,0.00639861775562167,15.20300006866455,0.04500000178813934,15.220000267028809,0.10899999737739563,12.210000038146973,,8.894000053405762,
23160+0559,APASSJ231605.71+055945.9,349.023799,5.996103,16.926000595092773,0.05400000140070915,16.89699935913086,0.14100000262260437,16.69700050354004,0.010999999940395355,16.990999221801758,0.11299999803304672,99.9990005493164,9.99899959564209,0.16189991729333997,0.022430015451391228,0.00650001611575135,0.00650001611575135,,,,,,,16.7613620758057,0.0356065109372139,16.9045314788818,0.0242502018809319,17.336000442504883,0.19900000095367432,16.979999542236328,,12.065999984741211,,9.003000259399414,
PG 2314+064; PB 5312,APASSJ231650.28+064128.3,349.209539,6.691215,16.052000045776367,0.0860000029206276,16.01300048828125,0.11400000005960464,15.90999984741211,0.01899999938905239,16.11400032043457,0.06300000101327896,99.9990005493164,9.99899959564209,0.052750080067198724,0.007340003958233865,0.005799995824418147,0.005799995824418147,16.416000366210938,0.13099999725818634,17.118000030517578,,15.692999839782715,,,,,,16.645000457763672,0.11299999803304672,16.270999908447266,,12.432000160217285,,9.060999870300293,
KUV 23149+1408,APASSJ231723.71+142355.3,349.348827,14.398706,16.947999954223633,0.01600000075995922,17.082000732421875,-0.0,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.0228399838306359,-0.029490010638255626,0.005199984161663451,0.005199984161663451,,,,,,,16.303804397583,0.00922572892159224,16.5136127471924,0.00441267527639866,,,,,,,,
J231731.37-001605.1,APASSJ231731.42-001605.3,349.380958,-0.268151,16.58300018310547,0.0,16.493999481201172,0.10999999940395355,16.496000289916992,-0.0,16.7189998626709,-0.0,99.9990005493164,9.99899959564209,0.015599987273162697,-0.046910159289836884,0.005799995824418147,0.005799995824418147,,,,,,,15.5649251937866,0.00410552648827434,15.9377555847168,0.00328520406037569,,,,,,,,
(PHL 444),APASSJ231804.22-045446.1,349.517608,-4.912808,15.243000030517578,0.041999999433755875,15.39799976348877,0.07900000363588333,15.21399974822998,0.03200000151991844,15.612000465393066,0.0860000029206276,15.968999862670898,0.22100000083446503,-0.025739999546203762,-0.07036992101348005,0.007099991762515856,0.007099991762515856,15.949999809265137,0.08399999886751175,16.437999725341797,,17.05699920654297,,13.7404356002808,0.00681057898327708,14.4874906539917,0.00544000044465065,15.916000366210938,0.06800000369548798,16.083999633789062,0.2529999911785126,12.678000450134277,,9.119000434875488,
GD1555,APASSJ231834.37-295810.6,349.643211,-29.969618,15.418999671936035,0.03200000151991844,15.324999809265137,0.10499999672174454,15.253000259399414,,15.46500015258789,,,,0.0680698809446767,-0.027269999736745376,0.004899995929008583,0.004899995929008583,15.640999794006348,0.05900000035762787,15.736000061035156,0.13199999928474426,15.708000183105469,0.18700000643730164,,,15.4137687683105,0.0160823538899422,15.491999626159668,0.04699999839067459,15.609000205993652,0.1469999998807907,12.168999671936035,,9.300000190734863,
KUV_813-14,APASSJ231845.21+123602.3,349.688377,12.600654,15.600000381469727,0.01600000075995922,15.420999526977539,0.04600000008940697,15.406000137329102,0.029999999329447746,15.593000411987305,0.06499999761581421,15.418999671936035,-0.0,0.10909007687587291,-0.01837000818341039,0.004200012062938185,0.004200012062938185,15.465999603271484,0.05900000035762787,15.715999603271484,0.15000000596046448,15.138999938964844,0.1889999955892563,16.904748916626,0.0213811043649912,15.8130521774292,0.00796112138777971,15.791000366210938,0.06599999964237213,15.87399959564209,0.21799999475479126,12.402000427246094,,9.076000213623047,
G 273-013; L 0791-040,APASSJ231935.58-170528.4,349.898269,-17.091226,14.154999732971191,0.032999999821186066,14.067999839782715,0.01899999938905239,14.062000274658203,0.032999999821186066,14.145000457763672,0.04600000008940697,14.281000137329102,0.0430000014603138,0.24143003392964602,0.00852001221574028,0.003999996033599018,0.003999996033599018,14.17199993133545,0.029999999329447746,14.194000244140625,0.04500000178813934,14.255000114440918,0.07699999958276749,16.2000350952148,0.00979622453451157,14.675573348999,0.00338580668903887,14.319000244140625,0.029999999329447746,14.437999725341797,0.07699999958276749,12.00100040435791,,8.765000343322754,
Mrk 320,APASSJ232004.07+270623.6,350.016965,27.106575,16.138999938964844,0.054999999701976776,16.16900062561035,0.1080000028014183,16.079999923706055,0.13199999928474426,16.360000610351562,0.10899999737739563,16.038999557495117,-0.0,0.041609879190218635,-0.009849995967670111,0.003999996033599018,0.003999996033599018,14.609000205993652,0.032999999821186066,14.074000358581543,0.035999998450279236,13.782999992370605,0.05000000074505806,14.7522878646851,0.0104096019640565,15.246114730835,0.00835808366537094,13.625,0.02500000037252903,13.449999809265137,0.035999998450279236,12.793999671936035,,8.765000343322754,
GD1295,APASSJ232023.75-180905.6,350.098992,-18.151567,14.079999923706055,0.04100000113248825,14.166999816894531,0.027000000700354576,14.02400016784668,0.03999999910593033,14.312000274658203,0.03999999910593033,14.581000328063965,0.12700000405311584,-0.0015400007669086335,-0.006459983933382318,0.004100003843632294,0.004100003843632294,14.505999565124512,0.03200000151991844,14.623000144958496,0.0560000017285347,14.550999641418457,0.07199999690055847,14.4559984207153,0.00975924916565418,14.3552770614624,0.00610148115083575,14.645000457763672,0.03200000151991844,14.602999687194824,0.07900000363588333,12.454000473022461,0.5180000066757202,8.758000373840332,0.39399999380111694
HS 2318+1241; LP 582-41,APASSJ232031.50+125816.4,350.131264,12.971223,16.444000244140625,0.01899999938905239,16.326000213623047,0.0560000017285347,16.18400001525879,-0.0,16.29400062561035,-0.0,99.9990005493164,9.99899959564209,0.2035299621638842,0.04282992085791193,0.0047000159156596055,0.0047000159156596055,16.582000732421875,0.13699999451637268,17.6560001373291,,16.003000259399414,,16.6126499176025,0.0289055183529854,16.5138645172119,0.0171080082654953,,,,,,,,
GD 559,APASSJ232116.92+692621.8,350.320524,69.439398,14.619000434875488,0.2150000035762787,14.685999870300293,0.0,14.45199966430664,0.2029999941587448,14.9350004196167,0.02199999988079071,15.232000350952148,0.0949999988079071,-0.13610987516585737,-0.013079987729724962,0.003999996033599018,0.003999996033599018,15.104999542236328,0.04899999871850014,15.284000396728516,0.10899999737739563,15.053000450134277,0.12800000607967377,14.3308277130127,0.0145249860361218,14.3596782684326,0.00502042658627033,15.33899974822998,0.03799999877810478,16.514999389648438,0.27399998903274536,12.215999603271484,0.16899999976158142,9.753999710083008,
23229+3358,APASSJ232259.89+335848.6,350.74957,33.980168,16.60099983215332,0.17100000381469727,16.10700035095215,0.09099999815225601,16.39699935913086,0.05900000035762787,16.02199935913086,0.052000001072883606,14.95300006866455,0.08100000023841858,,,,,,,,,,,,,,,,,,,,,,
23234+7255,APASSJ232328.37+725509.0,350.868239,72.919178,16.785999298095703,0.13099999725818634,16.54800033569336,0.02500000037252903,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,0.06176016104291193,0.04852008059970103,0.00460000810562633,0.00460000810562633,15.831000328063965,0.07999999821186066,15.769000053405762,0.1550000011920929,16.156999588012695,,,,18.3896503448486,0.0595739707350731,,,,,,,,
J232358.72+014026.6,APASSJ232358.76+014026.5,350.994856,1.674033,13.99899959564209,0.04500000178813934,14.196999549865723,0.11400000005960464,14.04699993133545,0.03999999910593033,14.430999755859375,0.11699999868869781,14.847000122070312,0.12099999934434891,0.08034984057303518,-0.004719996195490239,0.004499999886320438,0.004499999886320438,15.038999557495117,0.035999998450279236,15.170999526977539,0.08299999684095383,15.331000328063965,0.12300000339746475,12.3658895492554,0.00413454556837678,13.3362998962402,0.00390257919207215,15.237000465393066,0.04500000178813934,15.67300033569336,0.1770000010728836,12.107999801635742,,9.07699966430664,
23243+2835,APASSJ232418.78+283553.5,351.078254,28.598195,16.617000579833984,0.06800000369548798,16.36199951171875,0.19699999690055847,16.5,0.10999999940395355,16.243999481201172,0.07699999958276749,99.9990005493164,9.99899959564209,-0.046890000157873146,-0.1334098808001727,0.00460000810562633,0.00460000810562633,15.597999572753906,0.057999998331069946,15.241999626159668,0.10899999737739563,15.411999702453613,0.1509999930858612,,,18.5752086639404,0.038498517125845,15.508000373840332,0.04800000041723251,15.777000427246094,0.15800000727176666,12.58899974822998,,9.032999992370605,
HE 2321-5458; RE J2324-544,APASSJ232430.90-544135.4,351.128765,-54.693185,14.901000022888184,0.03099999949336052,15.093000411987305,0.04800000041723251,14.907999992370605,0.03700000047683716,15.420999526977539,0.035999998450279236,15.805999755859375,0.05299999937415123,0.01433998750144383,0.007639991781616118,0.011400012044759933,0.011400012044759933,15.960000038146973,0.09300000220537186,15.982999801635742,0.20900000631809235,15.531999588012695,0.0,13.2044296264648,0.0018235316965729,14.0194368362427,0.00127620738931,16.384000778198242,0.07900000363588333,16.357999801635742,0.23800000548362732,13.100000381469727,,9.097999572753906,
KUV 23223+0953,APASSJ232433.72+100925.4,351.140532,10.157062,16.163000106811523,0.05000000074505806,15.491999626159668,0.0820000022649765,15.777999877929688,0.03400000184774399,15.260000228881836,0.039000000804662704,15.057999610900879,0.14000000059604645,0.005839991990796989,-0.005320007858244935,0.0037000078009441495,0.0037000078009441495,14.11400032043457,0.03200000151991844,13.741000175476074,0.057999998331069946,13.729999542236328,0.05000000074505806,,,,,13.642999649047852,0.027000000700354576,13.722999572753906,0.041999999433755875,12.619000434875488,,9.045999526977539,
PG 2322+207; HS 2322+2040,APASSJ232435.14+205633.6,351.146454,20.942677,15.550999641418457,0.03500000014901161,15.467000007629395,0.026000000536441803,15.4399995803833,0.032999999821186066,15.64799976348877,0.029999999329447746,99.9990005493164,9.99899959564209,-0.042779881550814025,-0.009579996367392596,0.004899995929008583,0.004899995929008583,15.883999824523926,0.06400000303983688,15.815999984741211,0.1080000028014183,16.267000198364258,,16.1764793395996,0.0230200663208961,15.9179277420044,0.0122098261490464,16.18000030517578,0.0820000022649765,16.68400001525879,0.37700000405311584,12.755000114440918,,8.838000297546387,
WD_2322+118,APASSJ232457.93+120737.0,351.241384,12.126953,16.1560001373291,-0.0,15.911999702453613,0.11299999803304672,15.979000091552734,0.009999999776482582,16.143999099731445,0.0820000022649765,16.42799949645996,-0.2199999988079071,-0.014640012159361504,-0.16099992353701964,0.004899995929008583,0.004899995929008583,15.951000213623047,0.07699999958276749,16.320999145507812,0.2150000035762787,16.93400001525879,,19.9348258972168,0.105513520538807,17.0232276916504,0.014585723169148,16.104000091552734,0.07800000160932541,16.420000076293945,0.335999995470047,11.996000289916992,,9.164999961853027,
G 273-040; LP 822-081,APASSJ232518.63-175158.0,351.327633,-17.866115,15.310999870300293,0.04500000178813934,15.284000396728516,0.04699999839067459,15.218999862670898,0.04399999976158142,15.505000114440918,0.02500000037252903,15.897000312805176,0.1589999943971634,0.25151003210339695,-0.0012700007573585026,0.016200000573007856,0.016200000573007856,15.909000396728516,0.06499999761581421,15.866999626159668,0.14499999582767487,17.201000213623047,0.0,14.2781362533569,0.00915604084730148,14.699275970459,0.00527434796094894,16.357999801635742,0.08299999684095383,16.417999267578125,,12.590999603271484,,8.300000190734863,
WD 2322+137,APASSJ232520.15+140341.3,351.333959,14.061487,16.974000930786133,0.07699999958276749,16.011999130249023,0.028999999165534973,16.44700050354004,0.052000001072883606,15.777999877929688,0.023000000044703484,15.418000221252441,0.08299999684095383,0.3385900694411248,0.11116007954115048,0.003999996033599018,0.003999996033599018,14.51200008392334,0.03400000184774399,14.371000289916992,0.04899999871850014,14.36400032043457,0.0949999988079071,,,,,,,,,,,,
GD248,APASSJ232606.54+160017.9,351.52728,16.004973,15.269000053405762,0.029999999329447746,15.095000267028809,0.04399999976158142,15.093999862670898,0.017000000923871994,15.204000473022461,0.014999999664723873,15.270000457763672,0.0820000022649765,-0.04110983973077964,-0.11441016249591485,0.004100003843632294,0.004100003843632294,15.050999641418457,0.0430000014603138,14.937999725341797,0.07199999690055847,14.880999565124512,0.1379999965429306,,,,,15.133000373840332,0.041999999433755875,15.520999908447266,0.1420000046491623,12.769000053405762,,8.902000427246094,
PG 2324+060; PB 5379,APASSJ232644.48+061740.6,351.685342,6.29463,15.449999809265137,0.07400000095367432,15.371999740600586,0.08900000154972076,15.29800033569336,0.04100000113248825,15.586999893188477,0.03999999910593033,15.59000015258789,-0.0,0.03093998493568506,-0.12471983791328967,0.00560001581106917,0.00560001581106917,15.62399959564209,0.05999999865889549,15.885000228881836,0.2029999941587448,15.484000205993652,0.1899999976158142,,,,,16.101999282836914,0.08100000023841858,16.43600082397461,0.3440000116825104,12.597999572753906,,9.045000076293945,
HS_2324+3944,APASSJ232715.88+400124.4,351.816171,40.023466,14.626999855041504,0.02800000086426735,14.767000198364258,0.0949999988079071,14.581999778747559,0.02199999988079071,14.881999969482422,0.0729999989271164,14.97599983215332,0.0949999988079071,-0.004299983856981271,0.048710159899201244,0.00460000810562633,0.00560001581106917,15.196999549865723,0.05700000002980232,15.177000045776367,0.08699999749660492,15.397000312805176,0.16500000655651093,,,,,,,,,,,,
23283+3319,APASSJ232818.09+331928.5,352.075402,33.324611,15.746999740600586,0.11999999731779099,15.234999656677246,0.04600000008940697,15.565999984741211,0.13899999856948853,15.027999877929688,0.023000000044703484,14.020999908447266,0.04399999976158142,0.0548398784303572,-0.14487983426079154,0.0038999878142931266,0.0038999878142931266,12.13700008392334,0.024000000208616257,11.619000434875488,0.02800000086426735,11.418000221252441,0.020999999716877937,15.9085931777954,0.022641483694315,15.9426317214966,0.013335813768208,11.279000282287598,0.02199999988079071,11.064000129699707,0.020999999716877937,10.928999900817871,0.09000000357627869,8.704000473022461,
PHL 535,APASSJ232838.76-221020.4,352.161539,-22.172347,15.98900032043457,0.035999998450279236,15.503999710083008,0.04899999871850014,15.770000457763672,0.04100000113248825,15.307999610900879,0.09000000357627869,14.437000274658203,0.09700000286102295,-0.17529012548038736,0.07895016096881591,0.007800011644576443,0.007899983847892145,,,,,,,,,,,,,,,,,,
G 029-038; LTT 16907,APASSJ232847.30+051450.6,352.197107,5.247405,13.182999610900879,0.03999999910593033,12.998000144958496,0.08500000089406967,12.97700023651123,0.05299999937415123,13.166999816894531,0.0860000029206276,13.401000022888184,0.03500000014901161,-0.39800160157028586,-0.26263006730005145,0.0028000007432638085,0.0027000000955013093,13.131999969482422,0.028999999165534973,13.074999809265137,0.02199999988079071,12.689000129699707,0.028999999165534973,15.1366214752197,0.0139777995646,13.8485126495361,0.00525759207084775,11.503000259399414,0.024000000208616257,10.72700023651123,0.020999999716877937,8.984999656677246,0.029999999329447746,8.848999977111816,0.4480000138282776
GD1662,APASSJ232900.45-294646.1,352.251901,-29.779477,13.333000183105469,0.25,13.241999626159668,0.26899999380111694,13.223999977111816,0.24199999868869781,13.307999610900879,0.20000000298023224,13.444000244140625,0.21199999749660492,-0.010879991896217689,-0.012399983734212583,0.0038999878142931266,0.0038999878142931266,12.83899974822998,0.02199999988079071,12.789999961853027,0.02800000086426735,12.699000358581543,0.027000000700354576,13.2601366043091,0.00186414201743901,13.352068901062,0.00132133648730814,12.654000282287598,0.023000000044703484,12.527999877929688,0.026000000536441803,11.868000030517578,0.23600000143051147,9.043000221252441,
J232954.19+062811.8,APASSJ232954.16+062811.9,352.475701,6.469979,16.857999801635742,0.014000000432133675,16.2189998626709,0.027000000700354576,16.465999603271484,0.11999999731779099,15.925000190734863,0.1720000058412552,15.996000289916992,-0.0,-0.04178988056082744,0.028410012237145565,0.004899995929008583,0.004899995929008583,14.684000015258789,0.0430000014603138,14.315999984741211,0.04600000008940697,14.098999977111816,0.06199999898672104,18.9424934387207,0.0941125154495239,17.6019687652588,0.0294452868402004,13.90999984741211,0.029999999329447746,13.782999992370605,0.041999999433755875,12.305000305175781,,9.020999908447266,
GD 406,APASSJ233040.91+512150.2,352.670499,51.363966,14.89799976348877,0.13199999928474426,15.069000244140625,0.10499999672174454,14.940999984741211,0.125,15.236000061035156,0.039000000804662704,15.458999633789062,0.07199999690055847,0.15641999925719574,0.06890004297019914,0.004799988118975307,0.004799988118975307,15.432999610900879,0.05299999937415123,15.482999801635742,0.11599999666213989,15.446999549865723,0.1850000023841858,15.9342727661133,0.0109445638954639,15.1618709564209,0.00416812766343355,15.52400016784668,0.05000000074505806,15.8149995803833,0.13300000131130219,12.57699966430664,0.3240000009536743,9.432000160217285,
PG 2328+108; KUV 23282+1046,APASSJ233041.61+110205.8,352.67338,11.034964,15.418000221252441,-0.0,15.755000114440918,0.14300000667572021,15.4350004196167,0.039000000804662704,15.939000129699707,0.19300000369548798,16.142000198364258,0.3009999990463257,-0.06324011701508425,-0.03800016020250041,0.0047000159156596055,0.0047000159156596055,15.88599967956543,0.09000000357627869,16.43400001525879,,15.571999549865723,0.20999999344348907,14.6296300888062,0.0102751040831208,15.0719337463379,0.00668372586369514,16.152000427246094,0.08500000089406967,15.901000022888184,0.20800000429153442,12.579999923706055,,9.045000076293945,
Case 3,APASSJ233135.92+410129.2,352.899683,41.024794,13.869999885559082,0.03200000151991844,13.848999977111816,0.027000000700354576,13.75,0.03400000184774399,14.060999870300293,0.041999999433755875,14.383999824523926,0.07800000160932541,0.26139997062273324,-0.1003399200271815,0.0038999878142931266,0.0038999878142931266,14.213000297546387,0.03099999949336052,14.321999549865723,0.057999998331069946,14.24899959564209,0.07000000029802322,,,,,13.756999969482422,0.027000000700354576,12.956000328063965,0.027000000700354576,11.520000457763672,0.18400000035762787,9.184000015258789,
WD_2329-291,APASSJ233149.97-285253.2,352.958209,-28.881445,13.642000198364258,0.03500000014901161,13.824000358581543,0.035999998450279236,13.65999984741211,0.061000000685453415,14.098999977111816,0.04699999839067459,14.442999839782715,0.03999999910593033,0.01311001196881989,-0.005339988138075569,0.004100003843632294,0.004100003843632294,14.532999992370605,0.028999999165534973,14.598999977111816,0.05299999937415123,14.680000305175781,0.09099999815225601,12.525785446167,0.00342734111472964,13.0214710235596,0.00256080995313823,14.817999839782715,0.035999998450279236,14.973999977111816,0.09600000083446503,12.723999977111816,,9.13700008392334,
LTT 16922,APASSJ233203.91+265846.5,353.016298,26.979594,15.553000450134277,0.07599999755620956,15.27400016784668,0.06199999898672104,15.345000267028809,0.019999999552965164,15.425000190734863,0.03500000014901161,15.583999633789062,0.11500000208616257,0.4411115893162787,0.027050004246120807,0.004200012062938185,0.004200012062938185,15.184000015258789,0.04100000113248825,15.100000381469727,0.08699999749660492,15.029999732971191,0.11100000143051147,18.9111099243164,0.112555347383022,15.8018560409546,0.0103635853156447,15.086999893188477,0.039000000804662704,14.958000183105469,0.0820000022649765,12.57699966430664,0.4189999997615814,8.857999801635742,0.3799999952316284
HE 2329-3317; GD 1670,APASSJ233210.90-330108.7,353.045455,-33.019089,16.490999221801758,-0.05000000074505806,16.586000442504883,-0.0,16.2810001373291,-0.0,16.683000564575195,-0.0,99.9990005493164,9.99899959564209,0.0227400116273202,0.0074499836955510546,0.01950001151271863,0.01950001151271863,,,,,,,,,,,16.882999420166016,0.12600000202655792,16.50200080871582,,12.843000411987305,0.5049999952316284,9.258999824523926,
RE 2334-471; EUVE J2334-472,APASSJ233402.20-471427.0,353.50917,-47.240851,13.157999992370605,0.032999999821186066,13.413000106811523,0.01899999938905239,13.246999740600586,0.16300000250339508,13.651000022888184,0.014999999664723873,14.0600004196167,0.029999999329447746,-0.011130011625937186,-0.02384999988862546,0.0021999995169608155,0.0021999995169608155,14.126999855041504,0.027000000700354576,14.253000259399414,0.057999998331069946,14.295999526977539,0.07100000232458115,,,,,14.480999946594238,0.03099999949336052,14.576000213623047,0.0560000017285347,13.04800033569336,,9.427000045776367,
GD 251,APASSJ233420.81+291835.6,353.586748,29.309912,15.595000267028809,0.06499999761581421,15.741999626159668,0.07699999958276749,15.527000427246094,0.0430000014603138,15.961000442504883,0.04800000041723251,16.079999923706055,-0.0,-0.07184015921666287,-0.13384008198045194,0.0047000159156596055,0.0047000159156596055,16.177000045776367,0.09099999815225601,16.20599937438965,,15.640000343322754,0.23399999737739563,14.3703498840332,0.0129293715581298,14.837553024292,0.0049086376093328,16.878999710083008,0.12999999523162842,16.600000381469727,,12.732999801635742,,9.17199993133545,
GD 1192; BPM 82758,APASSJ233536.71-161745.5,353.902962,-16.295984,13.496000289916992,0.05400000140070915,13.352999687194824,0.02500000037252903,13.300999641418457,0.029999999329447746,13.496999740600586,0.08100000023841858,13.772000312805176,0.057999998331069946,0.09581003832863644,-0.14663987676613033,0.0033000011171679944,0.0033000011171679944,13.592000007629395,0.02199999988079071,13.71500015258789,0.02199999988079071,13.713000297546387,0.04500000178813934,13.8476648330688,0.00564500223845243,13.8194646835327,0.0036259840708226,13.75100040435791,0.02800000086426735,13.793000221252441,0.04500000178813934,12.734999656677246,,8.982000350952148,
SDSS_J233541.47+000219.4,APASSJ233541.46+000219.4,353.922791,0.038742,15.833000183105469,0.13600000739097595,15.939000129699707,0.05999999865889549,15.765999794006348,0.0430000014603138,16.207000732421875,0.03999999910593033,16.469999313354492,-0.0,0.006140015830169432,-0.0031700016052127467,0.0047000159156596055,0.0047000159156596055,16.65399932861328,0.12800000607967377,16.21500015258789,0.19200000166893005,16.408000946044922,,14.1238098144531,0.00220575206913054,14.7601718902588,0.00186521257273853,,,,,,,,
G 157-082,APASSJ233553.73-044215.6,353.973915,-4.704334,15.954999923706055,0.028999999165534973,15.685999870300293,0.09799999743700027,15.755999565124512,0.07100000232458115,15.8100004196167,0.03400000184774399,15.913999557495117,-0.0,-0.19275984523119405,-0.1448200739105232,0.004799988118975307,0.004799988118975307,15.730999946594238,0.05400000140070915,15.717000007629395,0.11100000143051147,15.484000205993652,0.19200000166893005,18.5379238128662,0.0222586672753096,16.525239944458,0.00497978972271085,15.677000045776367,0.057999998331069946,15.892000198364258,0.20800000429153442,11.937999725341797,,8.944000244140625,
(GD 1207; PB 7713),APASSJ233730.37-133834.3,354.376561,-13.642864,15.645000457763672,0.11100000143051147,15.71500015258789,0.1770000010728836,15.564000129699707,0.03999999910593033,15.972000122070312,0.21799999475479126,99.9990005493164,9.99899959564209,-0.0028599984716493054,-0.03855996001220774,0.005799995824418147,0.005799995824418147,16.44499969482422,0.11900000274181366,17.46500015258789,,17.0,,14.2297220230103,0.00266131991520524,14.6095237731934,0.00186903786379844,16.95199966430664,0.15199999511241913,16.45400047302246,0.3400000035762787,12.722999572753906,,9.0600004196167,
(LTT 9631),APASSJ233738.87-411034.3,354.411999,-41.176202,15.079000473022461,0.0,15.090999603271484,0.024000000208616257,15.010000228881836,0.01899999938905239,15.378000259399414,0.04600000008940697,15.743000030517578,-0.0,0.11621016310527921,-0.13779000146314502,0.011800008087448077,0.011800008087448077,15.571000099182129,0.05299999937415123,15.616000175476074,0.11800000071525574,15.701000213623047,0.2529999911785126,,,14.7106876373291,0.00304147717542946,15.869000434875488,0.06199999898672104,15.810999870300293,0.1679999977350235,12.756999969482422,0.4830000102519989,8.949000358581543,0.38600000739097595
GD 1212,APASSJ233850.77-074120.2,354.711549,-7.688966,13.461000442504883,0.061000000685453415,13.256999969482422,0.04800000041723251,13.281000137329102,0.04600000008940697,13.392000198364258,0.03500000014901161,13.555000305175781,0.07000000029802322,0.02970000023196917,-0.023479991250496823,0.0020000017002530512,0.0020000017002530512,13.33899974822998,0.028999999165534973,13.340999603271484,0.023000000044703484,13.35200023651123,0.03099999949336052,15.6680202484131,0.0273545570671558,14.2458486557007,0.00746098440140486,13.352999687194824,0.026000000536441803,13.442000389099121,0.04100000113248825,12.15999984741211,,9.076000213623047,
G 273-097; GR 557,APASSJ233852.84-182614.2,354.720199,-18.43729,15.788000106811523,0.027000000700354576,15.489999771118164,0.02800000086426735,15.67199993133545,0.03799999877810478,15.486000061035156,0.029999999329447746,15.4350004196167,0.12999999523162842,0.07729992139502428,-0.1405501228873618,0.0038999878142931266,0.0038999878142931266,15.057000160217285,0.03999999910593033,14.939000129699707,0.06300000101327896,14.680999755859375,0.09300000220537186,,,17.2709197998047,0.0257594101130962,14.876999855041504,0.03700000047683716,15.03600025177002,0.09099999815225601,12.786999702453613,,8.854000091552734,0.39500001072883606
PG 2336+063; PB 5486,APASSJ233858.17+063530.2,354.742413,6.59174,15.607000350952148,0.039000000804662704,15.583999633789062,0.09099999815225601,15.538000106811523,0.125,15.78600025177002,0.08100000023841858,15.918999671936035,0.15700000524520874,0.06797016249038279,0.003449998712312663,0.006300000086412183,0.006300000086412183,16.027999877929688,0.07699999958276749,15.984999656677246,,16.243000030517578,,,,,,16.341999053955078,0.09600000083446503,16.464000701904297,,12.668000221252441,,9.093000411987305,
MCT 2336-1955,APASSJ233927.77-193848.7,354.865741,-19.646874,16.374000549316406,0.0820000022649765,16.299999237060547,0.10999999940395355,16.29199981689453,0.026000000536441803,16.611000061035156,0.17599999904632568,99.9990005493164,9.99899959564209,-0.005050007848694804,-0.03387999640835915,0.005299991971696727,0.005299991971696727,16.920000076293945,0.14300000667572021,16.520000457763672,,16.72599983215332,,15.5803165435791,0.0129172196611762,15.8525457382202,0.00774495722725987,,,,,,,,
LTT 9648,APASSJ234034.86-754510.1,355.145273,-75.752829,14.779999732971191,0.052000001072883606,14.75100040435791,0.023000000044703484,14.694999694824219,0.035999998450279236,14.991000175476074,0.028999999165534973,15.288999557495117,-0.0,-0.19383012258913368,-0.13223015412222594,0.008999999772640876,0.008999999772640876,15.031000137329102,0.041999999433755875,15.13700008392334,0.08100000023841858,15.038000106811523,0.14399999380111694,,,,,,,,,,,,
J234349.19+383429.8,APASSJ234349.17+383428.8,355.95489,38.574679,16.618999481201172,0.08900000154972076,16.58099937438965,0.1379999965429306,16.58799934387207,0.029999999329447746,16.820999145507812,0.0949999988079071,99.9990005493164,9.99899959564209,0.02644999258336611,-0.03232000963180326,0.00460000810562633,0.00460000810562633,16.621000289916992,0.12600000202655792,16.406999588012695,0.2409999966621399,15.986000061035156,0.2750000059604645,17.6489334106445,0.0133661534637213,17.1598472595215,0.00734118930995464,,,,,,,,
LTT 16991,APASSJ234350.51+323246.0,355.96049,32.546126,13.062999725341797,0.01600000075995922,12.944000244140625,0.05400000140070915,12.838000297546387,0.03999999910593033,13.062999725341797,0.07699999958276749,13.270000457763672,0.03200000151991844,-0.21702996018575504,-0.060050161118851975,0.0017999999954554369,0.0017999999954554369,13.170999526977539,0.028999999165534973,13.194999694824219,0.03700000047683716,13.178999900817871,0.02800000086426735,13.9125947952271,0.00682478258386254,13.5169239044189,0.0038169187027961,13.222000122070312,0.026000000536441803,13.288000106811523,0.03200000151991844,12.243000030517578,,8.991000175476074,
G273-B15B,APASSJ234420.16-161051.3,356.084008,-16.180932,15.23900032043457,0.04100000113248825,14.059000015258789,0.009999999776482582,14.66100025177002,0.027000000700354576,13.574000358581543,0.03999999910593033,12.815999984741211,0.16099999845027924,-0.07651007763342932,-0.1577998831635341,0.003800016020250041,0.003800016020250041,11.088000297546387,0.02199999988079071,10.451000213623047,0.023000000044703484,10.258000373840332,0.023000000044703484,,,,,10.119999885559082,0.024000000208616257,10.04800033569336,0.020999999716877937,10.015000343322754,0.05299999937415123,8.812000274658203,0.4059999883174896
GD 561,APASSJ234502.08+805659.6,356.258708,80.94989,14.354999542236328,0.24199999868869781,14.586999893188477,0.04399999976158142,14.333999633789062,0.15399999916553497,14.78499984741211,0.0560000017285347,15.163999557495117,0.11400000005960464,-0.025970004207920283,0.0038700000004610047,0.0043999920762871625,0.0043999920762871625,15.241000175476074,0.052000001072883606,15.538999557495117,0.13699999451637268,15.4399995803833,0.22100000083446503,,,,,,,,,,,,
J234528.67+394643.7,APASSJ234528.81+394643.4,356.370066,39.778749,17.131999969482422,-0.0,17.246999740600586,-0.0,17.10700035095215,-0.07500000298023224,17.4689998626709,-0.0,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
PG 2345+305,APASSJ234743.19+304400.4,356.929973,30.733445,16.31599998474121,0.15000000596046448,16.422000885009766,0.00800000037997961,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.0041699878238432575,-0.018219996672996785,0.0047000159156596055,0.0047000159156596055,16.753999710083008,0.14800000190734863,15.77299976348877,,15.99899959564209,,,,,,,,,,,,,
MCT 2345-3940,APASSJ234826.57-392347.3,357.110714,-39.396499,16.013999938964844,0.1459999978542328,16.033000946044922,0.04100000113248825,15.958000183105469,-0.0,16.253000259399414,-0.0,16.451000213623047,-0.0,0.08061984262894839,0.014709996139572468,0.014199983525031712,0.014199983525031712,16.577999114990234,0.14499999582767487,16.14299964904785,,17.22800064086914,,15.3415212631226,0.0150379966944456,15.5928173065186,0.00816038530319929,17.013999938964844,0.14000000059604645,17.138999938964844,,12.472000122070312,,8.996999740600586,
G 030-020; GR 405,APASSJ234953.72+130613.5,357.473839,13.103776,16.270999908447266,0.13199999928474426,16.12700080871582,0.10400000214576721,16.054000854492188,0.054999999701976776,16.16900062561035,0.04399999976158142,99.9990005493164,9.99899959564209,0.2876799611840397,0.03747996161109768,0.004499999886320438,0.004499999886320438,16.290000915527344,0.08699999749660492,16.024999618530273,0.13699999451637268,15.753999710083008,,18.277946472168,0.0829966813325882,16.801700592041,0.0173706281930208,16.156999588012695,0.08399999886751175,15.958999633789062,0.22699999809265137,12.70300006866455,,8.649999618530273,
G130-15,APASSJ234954.94+293357.9,357.478941,29.566084,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,15.928999900817871,0.07100000232458115,15.562999725341797,0.14100000262260437,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
MCT 2347-1916; GD 1248,APASSJ235002.87-185922.0,357.511969,-18.989472,16.025999069213867,0.10300000011920929,16.05500030517578,0.0820000022649765,15.934000015258789,0.03999999910593033,16.392000198364258,0.039000000804662704,99.9990005493164,9.99899959564209,-0.05166000046301633,-0.012160008373029996,0.005199984161663451,0.005199984161663451,,,,,,,,,15.1615285873413,0.00807125773280859,16.816999435424805,0.14800000190734863,16.756000518798828,,12.024999618530273,,9.069999694824219,
HE 2347-4608,APASSJ235032.85-455135.3,357.636881,-45.859814,16.11199951171875,0.09200000017881393,16.19099998474121,0.07400000095367432,16.107999801635742,0.020999999716877937,16.26099967956543,0.01899999938905239,16.93600082397461,-0.0,-0.010109988033946138,-0.04670999878726434,0.015699995492468588,0.015699995492468588,,,,,,,15.7664241790771,0.0211185310035944,15.9328594207764,0.0127403941005468,17.016000747680664,0.1509999930858612,16.597000122070312,0.34599998593330383,12.72599983215332,,9.154999732971191,
EC 23487-2424,APASSJ235121.98-240820.6,357.841612,-24.13907,15.586999893188477,0.03999999910593033,15.286999702453613,0.03099999949336052,15.442999839782715,0.05000000074505806,15.4399995803833,0.03799999877810478,15.708000183105469,-0.0,-0.10639008251018822,-0.23345999652519822,0.004299983856981271,0.004299983856981271,15.428999900817871,0.04899999871850014,15.39900016784668,0.11299999803304672,15.092000007629395,0.1379999965429306,17.2720279693604,0.0338394716382027,16.0276031494141,0.0120808510109782,15.526000022888184,0.05400000140070915,15.644000053405762,0.15700000524520874,12.288999557495117,,9.145999908447266,
MCT 2349-3627,APASSJ235208.13-361041.4,358.033885,-36.178167,16.58099937438965,-0.0,16.722999572753906,-0.0,99.9990005493164,9.99899959564209,16.849000930786133,-0.15000000596046448,99.9990005493164,9.99899959564209,0.016980011969280895,-0.015999984134396072,0.026300015451852232,0.026300015451852232,,,,,,,14.8151292800903,0.010922210291028,15.3203926086426,0.00833748001605272,,,,,,,,
MCT 2349-2819; PHL 578,APASSJ235223.22-280316.8,358.096786,-28.054676,15.480999946594238,0.06300000101327896,15.435999870300293,0.09099999815225601,15.364999771118164,0.017000000923871994,15.623000144958496,0.14300000667572021,99.9990005493164,9.99899959564209,0.040970159898279235,-0.05993999802740291,0.00510001195834775,0.00510001195834775,16.10099983215332,0.09600000083446503,15.916000366210938,0.1899999976158142,15.588000297546387,0.21400000154972076,,,15.2047004699707,0.00943293608725071,16.238000869750977,0.07999999821186066,15.788000106811523,0.17299999296665192,12.847999572753906,,9.190999984741211,
LHS 4033,APASSJ235232.44-025309.5,358.135198,-2.885978,17.187999725341797,0.029999999329447746,16.875999450683594,0.06700000166893005,17.118000030517578,0.13099999725818634,16.93899917602539,0.14900000393390656,99.9990005493164,9.99899959564209,,,,,,,,,,,,,,,,,,,,,,
MCT 2350-2448; PHL 580,APASSJ235303.79-243203.7,358.265806,-24.534371,15.312000274658203,0.09000000357627869,15.357000350952148,0.03099999949336052,15.223999977111816,0.03200000151991844,15.609000205993652,0.1420000046491623,16.233999252319336,-0.0,-0.01938999575941125,-0.010900007782765897,0.00510001195834775,0.00510001195834775,15.961000442504883,0.07100000232458115,16.069000244140625,,15.899999618530273,,,,,,16.39299964904785,0.09399999678134918,17.054000854492188,,12.559000015258789,,9.182000160217285,
LDS 826A,APASSJ235400.77-331631.3,358.503237,-33.275368,14.206999778747559,0.05299999937415123,13.184000015258789,0.027000000700354576,13.687000274658203,0.052000001072883606,12.6899995803833,0.017000000923871994,11.616000175476074,0.27399998903274536,,,,,,,,,,,,,,,,,,,,,,
L 505-42; LP 936-025,APASSJ235418.83-363403.1,358.578459,-36.567529,15.227999687194824,0.017000000923871994,15.180000305175781,0.06300000101327896,15.128999710083008,0.02199999988079071,15.319999694824219,0.057999998331069946,15.746000289916992,-0.0,0.018309995721210726,-0.6631883850786835,0.01299999621551251,0.01299999621551251,15.592000007629395,0.05900000035762787,15.475000381469727,0.1289999932050705,15.616999626159668,0.18299999833106995,,,15.2262887954712,0.00304711889475584,15.621999740600586,0.052000001072883606,15.767999649047852,0.1720000058412552,12.395000457763672,,8.82699966430664,
23549+4027,APASSJ235456.49+402723.2,358.735406,40.456449,15.138999938964844,0.017999999225139618,14.892999649047852,0.04800000041723251,14.996999740600586,0.03799999877810478,14.901000022888184,0.052000001072883606,14.934000015258789,0.03700000047683716,0.2080198857584037,-0.5311404063832015,0.004200012062938185,0.004200012062938185,14.576000213623047,0.03799999877810478,14.45300006866455,0.061000000685453415,14.508000373840332,0.0860000029206276,,,16.5325489044189,0.0182310752570629,14.491999626159668,0.03099999949336052,14.4350004196167,0.0560000017285347,12.340999603271484,,9.236000061035156,
PG 2353+027; PB 5617,APASSJ235627.66+025704.8,359.115253,2.951348,15.637999534606934,0.0820000022649765,15.6850004196167,0.03400000184774399,15.597999572753906,0.08799999952316284,15.937000274658203,0.07999999821186066,99.9990005493164,9.99899959564209,-0.03924000084225554,-0.05549003908527084,0.005699988014384871,0.005699988014384871,16.648000717163086,0.12099999934434891,16.36199951171875,0.20600000023841858,16.506000518798828,,13.8514986038208,0.00721840839833021,14.3988161087036,0.00636669900268316,17.006999969482422,0.17399999499320984,16.558000564575195,0.4099999964237213,12.57800006866455,,8.960000038146973,
PG 2354+159,APASSJ235634.39+161539.1,359.143304,16.26088,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,15.920000076293945,-0.050999999046325684,15.878999710083008,0.052000001072883606,,,,,,,,,,,,,,,,,,,,,,
WD_2354-305,APASSJ235637.00-301627.3,359.15419,-30.274255,16.708999633789062,0.04800000041723251,16.718000411987305,0.12099999934434891,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,-0.10297008266206831,-0.07039007687126286,0.006300000086412183,0.006300000086412183,,,,,,,,,,,,,,,,,,
MCT 2354-1510; PHL 599,APASSJ235733.41-145409.4,359.389216,-14.902632,15.104000091552734,0.07699999958276749,15.33899974822998,0.03700000047683716,15.067999839782715,0.02800000086426735,15.618000030517578,0.009999999776482582,15.881999969482422,0.17599999904632568,1.6999992453747836E-4,-0.022039991745259613,0.0047000159156596055,0.0047000159156596055,15.944000244140625,0.07000000029802322,16.13800048828125,0.1770000010728836,15.765000343322754,,13.7254934310913,0.00682061444967985,14.099910736084,0.00511412741616368,16.253999710083008,0.0860000029206276,16.17300033569336,,12.288999557495117,,9.215999603271484,
HE 2356-4513,APASSJ235857.77-445713.7,359.740715,-44.953828,15.366000175476074,0.04699999839067459,15.411999702453613,0.04699999839067459,15.26099967956543,0.008999999612569809,15.5649995803833,0.05000000074505806,99.9990005493164,9.99899959564209,-0.04623011845978908,-0.017110008411691524,0.008799984152574325,0.008799984152574325,15.765000343322754,0.06700000166893005,15.79699993133545,0.12200000137090683,15.67199993133545,0.24699999392032623,14.9362506866455,0.0107571911066771,15.1467790603638,0.00598848843947053,15.904999732971191,0.05999999865889549,15.744000434875488,0.1459999978542328,12.690999984741211,,9.33899974822998,
J235957.76+294008.5,APASSJ235957.77+294007.9,359.990729,29.668874,16.10099983215332,0.06300000101327896,16.43400001525879,0.13600000739097595,16.141000747680664,0.10400000214576721,16.594999313354492,0.11400000005960464,99.9990005493164,9.99899959564209,-0.011589984114834806,-0.010919987653323915,0.005199984161663451,0.005199984161663451,,,,,,,,,15.2896718978882,0.0147245926782489,,,,,,,,


==> photometry_follow-up.csv <==
short name,spt,ID,ra_apass,dec_apass,b,berr,v,verr,g,gerr,r,rerr,i,ierr,pmra,pmde,e_pmra,e_pmde,jmag,e_jmag,hmag,e_hmag,kmag,e_kmag,objid,fuv_mag,fuv_magerr,nuv_mag,nuv_magerr,w1,e_w1,w2,e_w2,w3,e_w3,w4,e_w4
J0008+3645,cZZ,APASSJ000855.99+364558.3,2.233332,36.76621,16.16699981689453,0.11999999731779099,16.02899932861328,0.08799999952316284,15.973999977111816,0.08399999886751175,16.233999252319336,0.0989999994635582,99.9990005493164,9.99899959564209,0.16296012327075005,-0.07903007717686705,0.0047000159156596055,0.0047000159156596055,16.163000106811523,0.08399999886751175,16.290000915527344,0.20800000429153442,15.734000205993652,,6.3722528292732948E18,,,16.6736297607422,0.028626911342144,16.31399917602539,0.07199999690055847,17.094999313354492,0.46000000834465027,12.973999977111816,,8.883000373840332,
J0018-0956,DBA,APASSJ001830.99-095645.7,4.629143,-9.94603,15.182999610900879,0.023000000044703484,15.182999610900879,0.024000000208616257,15.109000205993652,0.01600000075995922,15.35099983215332,0.03099999949336052,15.5,-0.0,0.07247015746543184,-0.08223011755035259,0.005000004148314474,0.005000004148314474,15.531000137329102,0.05400000140070915,15.342000007629395,0.10899999737739563,15.614999771118164,,2.4351479131684275E18,15.6851615905762,0.00475579965859652,15.0612030029297,0.00240962579846382,15.911999702453613,0.07000000029802322,15.729999542236328,0.1899999976158142,12.609000205993652,,8.932999610900879,
J0033+1021,DC,APASSJ003351.01+102139.0,8.462558,10.360837,16.777999877929688,-0.07000000029802322,16.74799919128418,-0.0,16.645999908447266,0.061000000685453415,16.6299991607666,0.06400000303983688,16.75,-0.0,-0.09953999833669513,-0.13723992597078905,0.00510001195834775,0.00510001195834775,16.48699951171875,0.13699999451637268,17.538000106811523,,17.077999114990234,,6.3809785406685215E18,18.8635082244873,0.06407680362463,17.3273410797119,0.0236521512269974,17.024999618530273,0.20000000298023224,15.75,0.49399998784065247,10.861000061035156,,8.314000129699707,0.5009999871253967
J0106+3930,DA,APASSJ010654.15+393057.1,16.725631,39.515864,15.5600004196167,0.1289999932050705,15.487000465393066,0.07400000095367432,15.40999984741211,0.08399999886751175,15.510000228881836,0.061000000685453415,15.618000030517578,0.18799999356269836,0.16868987440830097,0.009830016097112093,0.004499999886320438,0.004499999886320438,15.409000396728516,0.06400000303983688,15.32800006866455,0.1340000033378601,15.744000434875488,0.2619999945163727,6.3723935087816878E18,19.2141151428223,0.141691088676453,16.3386936187744,0.0232602842152119,15.461999893188477,0.04100000113248825,15.517999649047852,0.10400000214576721,13.182000160217285,,9.517000198364258,
J0126-6556,DA,APASSJ012633.21-655635.9,21.638382,-65.943316,15.579000473022461,0.032999999821186066,15.416999816894531,0.01899999938905239,15.456000328063965,0.061000000685453415,15.604999542236328,0.050999999046325684,15.793000221252441,-0.0,-0.0680799588735681,-0.07610003885929473,0.011999987691524439,0.011999987691524439,15.782999992370605,0.0689999982714653,15.829000473022461,0.16500000655651093,15.531999588012695,,6.3847432577446062E18,15.8140678405762,0.0226005427539349,15.7146492004395,0.0110513446852565,15.994999885559082,0.052000001072883606,16.08099937438965,0.1469999998807907,12.913000106811523,,9.432999610900879,
J0128-6915,DA,APASSJ012857.74-691549.7,22.240603,-69.263826,16.295000076293945,0.04600000008940697,15.92199993133545,0.012000000104308128,16.106000900268555,0.02800000086426735,16.05500030517578,0.041999999433755875,15.996999740600586,-0.0,-0.1008,-0.07200000000000001,0.0108,0.0108,15.599,0.059,15.618,0.127,15.547,,6.3847432717032509E18,21.5225620269775,0.209844365715981,17.4005165100098,0.0181739050894976,15.66,0.044,15.672,0.111,13.125,,9.132,
J0130+2638,DA,APASSJ013001.36+263857.4,22.505673,26.649282,15.590999603271484,0.10000000149011612,15.380999565124512,0.06400000303983688,15.383999824523926,0.035999998450279236,15.597000122070312,0.032999999821186066,15.944000244140625,0.03099999949336052,-0.07660007831873372,-0.03089001438638661,0.00460000810562633,0.00460000810562633,15.777999877929688,0.06800000369548798,15.789999961853027,0.13500000536441803,15.368000030517578,,6.3879802618527119E18,15.5900478363037,0.0142991291359067,15.5765142440796,0.00914308615028858,15.876999855041504,0.054999999701976776,16.17099952697754,0.19900000095367432,12.845999717712402,0.49300000071525574,8.654000282287598,
J0130+5321,DA,APASSJ013058.15+532138.2,22.742301,53.360618,14.994000434875488,0.06800000369548798,14.817999839782715,0.017000000923871994,14.87600040435791,0.06800000369548798,14.883000373840332,0.024000000208616257,15.031000137329102,0.08100000023841858,0.062290080677485093,-0.0856501173984725,0.004100003843632294,0.004100003843632294,14.616999626159668,0.03700000047683716,14.489999771118164,0.0560000017285347,14.538000106811523,0.07400000095367432,6.3724639269158922E18,,,16.4327125549316,0.0183891132473946,14.63599967956543,0.039000000804662704,14.765999794006348,0.07599999755620956,12.4399995803833,0.34299999475479126,9.357000350952148,
J0201+1212,DC,APASSJ020110.59+121224.8,30.294156,12.206893,16.527999877929688,-0.08399999886751175,16.072999954223633,-0.0,16.243999481201172,0.02800000086426735,16.15399932861328,-0.0,99.9990005493164,9.99899959564209,-0.16638012311886996,-0.09457992200623266,0.004299983856981271,0.004299983856981271,15.75100040435791,0.07999999821186066,15.4399995803833,0.1289999932050705,15.383999824523926,0.23399999737739563,6.3773897304183941E18,,,18.8812103271484,0.0468902438879013,15.38700008392334,0.041999999433755875,15.548999786376953,0.12700000405311584,12.843000411987305,,9.39799976348877,
J0204+0726,DA,APASSJ020413.91+072629.1,31.057974,7.441427,16.350000381469727,0.12300000339746475,16.416000366210938,0.23499999940395355,16.242000579833984,-0.0,16.61400032043457,-0.0,99.9990005493164,9.99899959564209,0.05055983965576161,0.034130016138078645,0.006699996129100327,0.006699996129100327,16.700000762939453,0.14499999582767487,16.694000244140625,,17.08300018310547,,6.3773897755176489E18,15.7395029067993,0.0178458131849766,15.9698505401611,0.0128317149356008,17.059999465942383,0.1340000033378601,16.75,0.36000001430511475,12.232999801635742,,9.307000160217285,
J0219-6306,DAMS,APASSJ021912.89-630655.5,34.803717,-63.115427,16.43000030517578,-0.04399999976158142,16.06100082397461,-0.0,16.22599983215332,0.020999999716877937,16.08799934387207,0.10499999672174454,15.758000373840332,-0.0,-0.0504,-0.1368,0.0108,0.0108,13.979,0.029,13.461,0.034,13.221,0.043,6.3847432459334482E18,20.3101654052734,0.142230212688446,17.371696472168,0.0222637932747602,12.977,0.024,12.727,0.025,12.269,0.224,9.695,
J0220-0736,DAMS,APASSJ022025.16-073628.5,35.104857,-7.607922,16.108999252319336,0.0820000022649765,15.934000015258789,0.01899999938905239,15.918000221252441,0.010999999940395355,16.124000549316406,0.02199999988079071,16.038000106811523,-0.0,0.1727398790535517,-0.13533012242987752,0.0038999878142931266,0.0038999878142931266,14.741000175476074,0.03799999877810478,14.265999794006348,0.04800000041723251,13.942000389099121,0.05000000074505806,3.7799649831477652E18,16.2556991577148,0.00957674346864223,16.1320152282715,0.00516345025971532,13.682999610900879,0.02500000037252903,13.479999542236328,0.03099999949336052,12.699999809265137,,9.204999923706055,
J0242-8206,DA,APASSJ024235.73-820636.0,40.648888,-82.110007,16.70199966430664,-0.0,16.47599983215332,-0.0,16.54599952697754,-0.0,16.445999145507812,0.07500000298023224,16.22100067138672,-0.0,0.0864,-0.036000000000000004,0.0108,0.0108,16.427,0.133,15.9,0.192,15.424,,6.3850599181671475E18,20.6965312957764,0.233105197548866,17.5512237548828,0.0276031922549009,16.47,0.069,16.701,0.25,12.629,,8.954,
J0347+4358,DA,APASSJ034722.23+435858.0,56.842648,43.982805,14.050999641418457,0.02800000086426735,13.956000328063965,0.032999999821186066,13.916000366210938,0.050999999046325684,14.100000381469727,0.019999999552965164,14.402999877929688,0.0989999994635582,-0.1632499144761823,0.0774000000092201,0.0038999878142931266,0.0038999878142931266,14.229000091552734,0.03099999949336052,14.29800033569336,0.05299999937415123,14.36299991607666,0.06800000369548798,6.373026831772158E18,,,14.2736644744873,0.0100148534402251,14.428999900817871,0.03200000151991844,14.63700008392334,0.07100000232458115,12.008999824523926,0.25600001215934753,9.074999809265137,
J0354-6816,subdwarf,APASSJ035410.74-681615.7,58.544757,-68.271045,15.607000350952148,0.04899999871850014,15.461000442504883,0.050999999046325684,15.48799991607666,0.029999999329447746,15.527999877929688,0.04800000041723251,15.508999824523926,0.10700000077486038,0.046799999999999994,-0.1116,0.0108,0.0108,14.89,0.044,14.463,0.071,14.242,0.08,6.3850950875068518E18,14.8683309555054,0.0117372386157513,15.1120862960815,0.00883295200765133,14.216,0.026,14.262,0.036,13.472,,9.82,
J0421+4607,DA,APASSJ042129.47+460756.5,65.372802,46.132362,15.51200008392334,0.04899999871850014,15.168999671936035,0.061000000685453415,15.260000228881836,0.023000000044703484,15.159000396728516,0.028999999165534973,15.140999794006348,0.07400000095367432,0.06440004144678824,-0.10378008228144608,0.004200012062938185,0.004200012062938185,14.715999603271484,0.032999999821186066,14.506999969482422,0.04500000178813934,14.442999839782715,0.06700000166893005,6.3728861619295375E18,,,17.0019302368164,0.0356308780610561,14.597000122070312,0.039000000804662704,14.817000389099121,0.09200000017881393,12.48799991607666,,9.095999717712402,0.5239999890327454
J0502+5401,ZZ,APASSJ050234.08+540105.8,75.642,54.0183,15.34000015258789,0.08900000154972076,15.293999671936035,0.08699999749660492,15.173999786376953,0.026000000536441803,15.338000297546387,0.017999999225139618,15.461000442504883,0.04399999976158142,-0.04337999962444883,-0.18881999712903053,0.004299983856981271,0.004299983856981271,15.274999618530273,0.039000000804662704,15.303999900817871,0.09600000083446503,15.081000328063965,0.11800000071525574,6.3727805701585644E18,,,15.9549331665039,0.0201427899301052,15.482000350952148,0.054999999701976776,15.567999839782715,0.15299999713897705,12.729999542236328,,8.944000244140625,
J0510+2315,DAMS,APASSJ051002.10+231541.2,77.508786,23.261464,15.003999710083008,0.12700000405311584,15.107999801635742,0.05999999865889549,14.946000099182129,0.04899999871850014,15.253999710083008,0.09600000083446503,15.52400016784668,-0.0,-0.045759959175484255,-0.03924000084225554,0.004499999886320438,0.004499999886320438,15.501999855041504,0.061000000685453415,15.425999641418457,0.12600000202655792,15.196999549865723,0.18400000035762787,6.3933194044178463E18,14.1520137786865,0.00541627081111073,14.4963960647583,0.00382343423552811,15.050000190734863,0.0430000014603138,14.668000221252441,0.08100000023841858,11.961000442504883,,9.163000106811523,
J0515+5021,DA,APASSJ051529.91+502139.6,78.874632,50.361011,15.461999893188477,0.04699999839067459,15.213000297546387,0.04899999871850014,15.270999908447266,0.0820000022649765,15.248000144958496,0.06400000303983688,15.407999992370605,-0.0,-0.1454601631849073,-0.17117999377660453,0.00510001195834775,0.00510001195834775,14.987000465393066,0.04699999839067459,15.043000221252441,0.0820000022649765,15.017000198364258,0.10100000351667404,6.3729212829529569E18,19.5316219329834,0.126538828015327,16.3115634918213,0.0145746693015099,14.914999961853027,0.03799999877810478,15.309000015258789,0.11999999731779099,12.753000259399414,,9.071999549865723,
J0529-0941,DA,APASSJ052948.26-094107.3,82.45111,-9.685375,16.052000045776367,0.08799999952316284,15.916000366210938,0.035999998450279236,15.895000457763672,0.1120000034570694,16.089000701904297,0.0729999989271164,16.43600082397461,-0.0,0.04493016058404464,0.06257987843127921,0.005000004148314474,0.0047000159156596055,16.35099983215332,0.0989999994635582,15.614999771118164,,15.298999786376953,,6.3812951527705825E18,,,15.9282541275024,0.0156875345855951,,,,,,,,
J0603+4518,DA,APASSJ060308.67+451828.0,90.786129,45.307796,15.043000221252441,0.028999999165534973,15.097999572753906,0.03799999877810478,14.904999732971191,0.023000000044703484,15.244999885559082,0.0729999989271164,15.685999870300293,0.17599999904632568,0.05497992169694044,-0.0762299976486247,0.004299983856981271,0.004299983856981271,15.407999992370605,0.04699999839067459,15.329000473022461,0.08799999952316284,15.208000183105469,0.10599999874830246,6.37327315781026E18,,,15.1808471679688,0.0162495728582144,15.145999908447266,0.04699999839067459,15.111000061035156,0.11500000208616257,12.722000122070312,,9.192000389099121,
J0621+4834,star,APASSJ062138.53+483453.7,95.410549,48.581595,16.20599937438965,0.04399999976158142,15.77299976348877,0.054999999701976776,16.033000946044922,0.17399999499320984,15.581000328063965,0.029999999329447746,15.47700023651123,0.04600000008940697,-0.045129960926715285,-0.12709008296951652,0.005000004148314474,0.005000004148314474,14.538000106811523,0.035999998450279236,14.255999565124512,0.05000000074505806,14.248000144958496,0.057999998331069946,6.3732731223767808E18,,,18.8961486816406,0.0380769670009613,14.251999855041504,0.029999999329447746,14.175000190734863,0.052000001072883606,12.769000053405762,,9.185999870300293,
J0634+3848,cZZ,APASSJ063416.60+384855.8,98.569179,38.815504,15.852999687194824,0.04899999871850014,15.689000129699707,0.07800000160932541,15.760000228881836,0.12399999797344208,15.909000396728516,0.07400000095367432,16.389999389648438,0.03099999949336052,-0.0684899976477027,-0.11707991652656347,0.0047000159156596055,0.0047000159156596055,15.854000091552734,0.07999999821186066,16.106000900268555,0.22200000286102295,15.60200023651123,,6.3738009190987223E18,16.7677555084229,0.0270957928150892,16.0798053741455,0.0137428212910891,16.232999801635742,0.0820000022649765,16.540000915527344,,12.598999977111816,,8.968999862670898,
J0745+0743,subdwarf,APASSJ074557.13+074300.6,116.488081,7.716834,14.980999946594238,0.07599999755620956,14.956000328063965,0.04399999976158142,14.88700008392334,0.05299999937415123,15.020000457763672,0.03999999910593033,15.079999923706055,0.04100000113248825,-0.009510012387181632,-0.0027000000955013093,0.005500008001035894,0.005500008001035894,,,,,,,6.3780934028298824E18,14.2937145233154,0.0126866940408945,14.3871793746948,0.00820721965283155,14.145999908447266,0.03099999949336052,14.090999603271484,0.05400000140070915,12.67300033569336,,8.803000450134277,
J0750+0916,star,APASSJ075035.65+091647.2,117.648553,9.279781,15.861000061035156,0.12999999523162842,15.355999946594238,0.06800000369548798,15.593000411987305,0.03099999949336052,15.329999923706055,0.0689999982714653,15.375,0.07999999821186066,-0.0030099995456112083,0.0014100011526352318,0.003800016020250041,0.003800016020250041,14.640000343322754,0.03700000047683716,14.361000061035156,0.050999999046325684,14.399999618530273,0.09099999815225601,6.3779174949259848E18,,,18.310173034668,0.0355163849890232,14.298999786376953,0.032999999821186066,14.371000289916992,0.061000000685453415,12.645999908447266,,8.329000473022461,
J0753+6122,DC,APASSJ075305.05+612202.6,118.271042,61.367389,16.20199966430664,0.06300000101327896,16.06100082397461,0.10199999809265137,16.111000061035156,0.02500000037252903,16.08099937438965,0.125,16.740999221801758,-0.0,-0.15729983715573326,-0.06536016226164065,0.004100003843632294,0.004100003843632294,15.562999725341797,0.0560000017285347,15.4350004196167,0.10400000214576721,15.180999755859375,0.1379999965429306,6.3734843134349158E18,,,17.8004608154297,0.0421795696020126,15.57699966430664,0.04899999871850014,15.706000328063965,0.14300000667572021,12.934000015258789,,9.378000259399414,
J0812+1737,DA,APASSJ081237.87+173700.3,123.157826,17.616763,13.425999641418457,0.029999999329447746,13.381999969482422,0.017000000923871994,13.288999557495117,0.024000000208616257,13.586000442504883,0.04399999976158142,13.904000282287598,0.08100000023841858,0.08363988163182512,-0.0899701175512746,0.0021999995169608155,0.0021999995169608155,13.76200008392334,0.02500000037252903,13.840999603271484,0.035999998450279236,13.940999984741211,0.050999999046325684,6.3779174841906627E18,13.307728767395,0.00651073548942804,13.7799320220947,0.0051470659673214,13.91100025177002,0.02800000086426735,13.895999908447266,0.04800000041723251,12.095000267028809,,9.012999534606934,
J0823+7158,DA,APASSJ082315.04+715814.8,125.812681,71.970796,15.732999801635742,0.25099998712539673,15.697999954223633,0.07000000029802322,15.696999549865723,0.04500000178813934,16.02199935913086,0.03999999910593033,16.36199951171875,-0.0,-0.0612,-0.018000000000000002,0.0072,0.0072,,,,,,,6.3734491086638305E18,15.7259006500244,0.0232166107743979,15.7342462539673,0.0152764348313212,16.227,0.105,16.437,,12.386,,8.994,
J0832-2314,subdwarf,APASSJ083238.83-231406.9,128.161794,-23.235266,14.937999725341797,0.04100000113248825,15.119999885559082,0.014000000432133675,14.904999732971191,0.035999998450279236,15.437000274658203,0.041999999433755875,15.552000045776367,-0.0,0.007599996024509892,-0.005389991838455899,0.0047000159156596055,0.0047000159156596055,15.574000358581543,0.061000000685453415,15.777000427246094,0.12999999523162842,15.45199966430664,0.1850000023841858,6.3881561085512294E18,14.025390625,0.0110959252342582,14.2947788238525,0.00889032986015081,16.385000228881836,0.10199999809265137,16.420000076293945,,12.871000289916992,,9.277999877929688,
J0838-2146,DA,APASSJ083857.48-214611.0,129.739529,-21.769724,15.071000099182129,0.035999998450279236,15.10099983215332,0.07000000029802322,14.994000434875488,-0.0,15.402999877929688,-0.0,15.717000007629395,0.13699999451637268,-0.0245700004597893,0.035470007424009964,0.00460000810562633,0.00460000810562633,15.614999771118164,0.0560000017285347,16.381000518798828,0.2160000056028366,15.215999603271484,,6.3783045616757658E18,14.1845598220825,0.0144946053624153,14.5220909118652,0.0116004776209593,16.0939998626709,0.07599999755620956,16.50200080871582,,12.939000129699707,,9.11400032043457,
J0847-7312,DA,APASSJ084747.00-731248.4,131.94585,-73.213459,15.222999572753906,0.08299999684095383,15.255000114440918,0.04500000178813934,15.133999824523926,0.026000000536441803,15.404999732971191,0.08100000023841858,15.789999961853027,-0.0,-0.11189987417310476,0.047559959784848616,0.009100007991946768,0.009100007991946768,15.64799976348877,0.06800000369548798,15.678000450134277,0.17599999904632568,15.151000022888184,0.0,6.3859395607532687E18,,,15.0061597824097,0.011906516738236,,,,,,,,
J0857-2245,DA,APASSJ085722.42-224531.8,134.343423,-22.758858,15.399999618530273,0.07800000160932541,15.17199993133545,0.054999999701976776,15.175999641418457,0.05299999937415123,15.302000045776367,0.0430000014603138,15.432000160217285,0.0989999994635582,-0.14244012418203056,0.053600041064783,0.004200012062938185,0.004200012062938185,15.293999671936035,0.0560000017285347,15.152999877929688,0.07199999690055847,14.826000213623047,0.1289999932050705,6.3783045659707341E18,17.1912040710449,0.0395448617637157,15.8712453842163,0.0129540618509054,15.430000305175781,0.050999999046325684,15.621000289916992,0.1509999930858612,12.77299976348877,,9.151000022888184,
J0859+0233,subdwarf,APASSJ085900.29+023312.3,134.751227,2.553418,99.9990005493164,9.99899959564209,99.9990005493164,9.99899959564209,16.20599937438965,-0.0,16.61400032043457,-0.0,16.527000427246094,-0.28299999237060547,-0.0028400003884598846,-7.200000084139901E-4,0.005699988014384871,0.005699988014384871,,,,,,,2.9255476913425633E18,15.0023717880249,0.00520673394203186,15.2609596252441,0.00341093097813427,16.729000091552734,0.13500000536441803,16.329999923706055,,12.704000473022461,,9.038000106811523,
J0859-3124,DA,APASSJ085913.51-312416.3,134.806296,-31.404531,15.904000282287598,0.061000000685453415,15.98799991607666,0.017000000923871994,15.835000038146973,0.05700000002980232,16.28700065612793,0.1289999932050705,99.9990005493164,9.99899959564209,-0.1248501634108834,0.022799988073529676,0.005000004148314474,0.005000004148314474,16.66200065612793,0.1509999930858612,16.64900016784668,,15.359999656677246,,6.3824211428738355E18,14.4334917068481,0.0116724390536547,14.9808053970337,0.00988825131207705,17.041000366210938,0.1379999965429306,17.038999557495117,,12.333999633789062,,9.498000144958496,
J0900-0909,DA,APASSJ090028.59-090923.2,135.11913,-9.156471,14.562999725341797,0.024000000208616257,14.583999633789062,0.01600000075995922,14.461000442504883,0.03999999910593033,14.793000221252441,0.029999999329447746,15.069999694824219,0.05900000035762787,-0.1152,0.0864,0.0036,0.0036,15.097,0.045,15.135,0.081,15.477,0.193,6.3783396837708278E18,13.8047962188721,0.00794909335672855,14.0930051803589,0.00547639280557632,15.093,0.041,14.946,0.09,12.183,,8.924,
J0902-0210,star,APASSJ090214.46-021018.9,135.560277,-2.171923,16.134000778198242,0.10000000149011612,15.638999938964844,0.06300000101327896,15.883999824523926,0.023000000044703484,15.574999809265137,0.014000000432133675,15.369999885559082,0.11400000005960464,2.3000003182005457E-4,-0.019910015907953493,0.0038999878142931266,0.0038999878142931266,14.64900016784668,0.03999999910593033,14.401000022888184,0.05299999937415123,14.477999687194824,0.09099999815225601,3.2067763774486006E18,24.2048625946045,0.417819738388062,18.592924118042,0.0150503162294626,14.291999816894531,0.03200000151991844,14.324000358581543,0.06199999898672104,12.711000442504883,,8.949000358581543,
J0905-2342,DA,APASSJ090515.04-234257.2,136.312693,-23.715895,15.458000183105469,0.03700000047683716,15.508000373840332,0.03099999949336052,15.354000091552734,0.02800000086426735,15.779000282287598,0.02199999988079071,15.95199966430664,0.03799999877810478,-0.03441999724600464,0.029969999013701454,0.00560001581106917,0.00560001581106917,15.949999809265137,0.07800000160932541,16.003000259399414,0.18799999356269836,16.261999130249023,,6.3824210462370724E18,14.9690256118774,0.0135143641382456,15.1561994552612,0.00960949249565601,16.09000015258789,0.07199999690055847,15.956999778747559,0.20800000429153442,12.326000213623047,0.335999995470047,8.781000137329102,
J0910+6627,star,APASSJ091043.25+662725.4,137.680214,66.457064,14.842000007629395,0.08399999886751175,14.793000221252441,0.06599999964237213,14.798999786376953,0.05000000074505806,14.920999526977539,0.07199999690055847,15.041000366210938,0.06300000101327896,-0.004860000171902357,-0.007999992067198036,0.004100003843632294,0.004100003843632294,14.930999755859375,0.04399999976158142,14.986000061035156,0.09099999815225601,14.994999885559082,0.1860000044107437,3.8474134244399549E18,,,16.0867004394531,0.00478484807536006,14.946999549865723,0.04399999976158142,15.222999572753906,0.1289999932050705,11.92199993133545,,9.0,
J0914-6511,subdwarf,APASSJ091449.72-651118.5,138.707199,-65.188483,15.416999816894531,0.03700000047683716,15.48799991607666,0.02800000086426735,15.324999809265137,0.03700000047683716,15.619999885559082,0.03799999877810478,15.96500015258789,-0.0,0.0036,0.0108,0.0108,0.0108,15.664,0.073,16.023,0.186,15.494,,3.123635706202688E18,14.9789390563965,0.00602002488449216,15.3153448104858,0.00418043229728937,,,,,,,,
J0919+7723,DA,APASSJ091914.70+772349.7,139.81125,77.397139,15.279000282287598,0.08799999952316284,15.112000465393066,0.07100000232458115,15.177000045776367,0.04899999871850014,15.1850004196167,0.07000000029802322,15.24899959564209,0.06400000303983688,-0.03939011876354925,-0.10540008152020164,0.003999996033599018,0.003999996033599018,14.909000396728516,0.0560000017285347,14.91100025177002,0.09799999743700027,14.920999526977539,0.15399999916553497,6.3734490377968712E18,19.8452968597412,0.171672612428665,16.2733631134033,0.0210671778768301,14.923999786376953,0.03400000184774399,14.961999893188477,0.07400000095367432,13.10200023651123,,9.428000450134277,
J0950-1803,star,APASSJ095022.16-180300.5,147.592344,-18.050149,15.871000289916992,0.057999998331069946,15.475000381469727,0.035999998450279236,15.600000381469727,0.04600000008940697,15.376999855041504,0.0560000017285347,15.267999649047852,-0.0,0.0027399995360610774,-0.033559991061338224,0.004200012062938185,0.004200012062938185,14.628000259399414,0.03200000151991844,14.390000343322754,0.05299999937415123,14.307000160217285,0.06199999898672104,6.3821044910412278E18,22.1207675933838,0.375734686851501,17.9344310760498,0.0309213791042566,14.411999702453613,0.03400000184774399,14.5,0.08500000089406967,12.45199966430664,,8.243000030517578,
J1003-0337,DA,APASSJ100338.71-033758.0,150.911329,-3.632794,15.720000267028809,0.02800000086426735,15.454000473022461,0.03099999949336052,15.486000061035156,0.023000000044703484,15.442999839782715,0.028999999165534973,15.60099983215332,0.164000004529953,-0.13442004419630393,-0.07269984125741757,0.003999996033599018,0.003999996033599018,15.071000099182129,0.05400000140070915,14.878000259399414,0.054999999701976776,15.0,0.15800000727176666,6.3819988724267121E18,21.1876983642578,0.238333582878113,16.8705043792725,0.0190950259566307,14.961999893188477,0.039000000804662704,15.279000282287598,0.14000000059604645,12.631999969482422,,9.069000244140625,
J1003-3145,DAMS,APASSJ100326.61-314522.4,150.860901,-31.756245,16.87299919128418,0.09099999815225601,16.472999572753906,0.06700000166893005,16.645999908447266,0.03799999877810478,16.506999969482422,0.08900000154972076,16.045000076293945,-0.0,-0.06881004228489473,-0.004219991933496203,0.004100003843632294,0.004100003843632294,13.90999984741211,0.03200000151991844,13.42199993133545,0.041999999433755875,13.1899995803833,0.04500000178813934,6.382456286443735E18,17.0534172058105,0.0368133299052715,16.9254398345947,0.0214412175118923,12.949000358581543,0.026000000536441803,12.765999794006348,0.026000000536441803,12.506999969482422,0.3400000035762787,9.38599967956543,
J1010-2427,DC,APASSJ101047.80-242711.6,152.699204,-24.453249,15.140999794006348,0.04500000178813934,15.229000091552734,0.04699999839067459,15.097000122070312,0.02199999988079071,15.482999801635742,0.029999999329447746,15.732000350952148,0.0689999982714653,-0.11540987470652908,-0.05888988307560794,0.005199984161663451,0.005199984161663451,15.628000259399414,0.06499999761581421,15.706999778747559,0.09300000220537186,15.789999961853027,0.22599999606609344,6.3822803925005804E18,14.8334894180298,0.0129724722355604,14.7332353591919,0.00697202375158668,15.986000061035156,0.06700000166893005,16.448999404907227,0.289000004529953,12.935999870300293,,9.230999946594238,
J1021-3448,DA,APASSJ102138.25-344812.9,155.409409,-34.803584,16.256000518798828,0.05400000140070915,16.11400032043457,0.11100000143051147,16.027000427246094,0.026000000536441803,16.263999938964844,0.019999999552965164,16.32200050354004,-0.0,-0.056099881476256996,0.07016003946773708,0.014000004739500582,0.014000004739500582,16.5049991607666,0.12099999934434891,16.55500030517578,,16.67300033569336,,6.3824914858482115E18,16.2780799865723,0.0217764098197222,16.2544345855713,0.0121151274070144,16.68600082397461,0.10499999672174454,16.44700050354004,0.2759999930858612,12.380000114440918,,8.894000053405762,
J1022-3226,DAMS,APASSJ102251.72-322602.7,155.715541,-32.434102,15.513999938964844,0.03700000047683716,15.73799991607666,0.026000000536441803,15.522000312805176,0.009999999776482582,15.920999526977539,0.06700000166893005,16.062000274658203,0.08799999952316284,-0.0216,-0.039599999999999996,0.0036,0.0036,15.208,0.046,14.679,0.062,14.469,0.079,6.3824914772582738E18,13.7659940719604,0.00717933569103479,14.4108209609985,0.00613572308793664,14.236,0.03,14.141,0.045,11.714,0.179,8.805,0.349
J1040-3123,DA,APASSJ104018.29-312310.3,160.076223,-31.386214,16.625,0.04800000041723251,16.298999786376953,0.12099999934434891,16.31999969482422,0.052000001072883606,16.333999633789062,0.052000001072883606,16.107999801635742,0.020999999716877937,-0.1140001171734184,0.09937008144333959,0.014000004739500582,0.014000004739500582,15.684000015258789,0.05900000035762787,15.559000015258789,0.10899999737739563,15.366999626159668,0.1809999942779541,6.3824915008784998E18,,,17.7801933288574,0.0319142863154411,15.895999908447266,0.06499999761581421,16.652000427246094,0.41200000047683716,12.789999961853027,,9.154999732971191,
J1052-1137,DA,APASSJ105200.18-113722.1,163.000752,-11.622818,16.375,0.0949999988079071,16.384000778198242,0.09000000357627869,16.312999725341797,0.032999999821186066,16.475000381469727,0.14900000393390656,16.746999740600586,-0.0,-0.09519984232611023,-0.118829874554649,0.005900004043724039,0.005900004043724039,16.496000289916992,0.12300000339746475,16.65999984741211,0.24199999868869781,16.92099952697754,,6.3821747953609001E18,15.8548011779785,0.0243858601897955,16.0497798919678,0.0137956412509084,15.843999862670898,0.06499999761581421,15.925999641418457,0.21199999749660492,12.548999786376953,,8.602999687194824,0.3160000145435333
J1058+5132,cZZ,APASSJ105838.49+513237.2,164.660396,51.54368,16.64699935913086,0.0820000022649765,16.46299934387207,0.07000000029802322,16.4060001373291,0.1469999998807907,16.624000549316406,0.0989999994635582,16.576000213623047,0.23600000143051147,-0.07396992223220877,-0.07211987904156558,0.00460000810562633,0.00460000810562633,16.652999877929688,0.125,16.38800048828125,0.26499998569488525,15.666000366210938,,6.3741528004005734E18,18.6349067687988,0.0978106111288071,17.182746887207,0.0325789041817188,16.815000534057617,0.11599999666213989,16.63599967956543,0.32199999690055847,12.946000099182129,,9.300999641418457,
J1128+5919,DA,APASSJ112805.24+591958.1,172.021861,59.332813,16.452999114990234,0.07000000029802322,16.457000732421875,0.1340000033378601,16.302000045776367,0.035999998450279236,16.61400032043457,0.1469999998807907,16.635000228881836,-0.0,-0.05853995826328173,0.0257699877693085,0.0043999920762871625,0.0043999920762871625,16.44499969482422,0.1340000033378601,15.817000389099121,,15.59000015258789,,6.3743990351706214E18,16.5773468017578,0.0350737795233727,16.5925846099854,0.0266106259077787,16.9950008392334,0.11699999868869781,16.451000213623047,0.2409999966621399,13.071000099182129,,9.213000297546387,
J1131-1225,cZZ,APASSJ113133.04-122542.9,172.887701,-12.428591,15.61299991607666,0.035999998450279236,15.482999801635742,0.009999999776482582,15.395000457763672,0.035999998450279236,15.491000175476074,0.08399999886751175,15.887999534606934,0.17499999701976776,-0.1255298440810293,-0.1119499167543836,0.005900004043724039,0.005900004043724039,15.390999794006348,0.05900000035762787,15.484999656677246,0.12399999797344208,16.729000091552734,,6.3822099539631821E18,17.3740844726563,0.04558464884758,16.1344203948975,0.0145150795578957,15.309000015258789,0.05299999937415123,14.741000175476074,0.08500000089406967,12.098999977111816,0.42899999022483826,8.878000259399414,0.4620000123977661
J1142-1803,DA,APASSJ114210.37-180325.3,175.543242,-18.057031,16.256999969482422,0.0430000014603138,15.98799991607666,0.12999999523162842,15.98900032043457,0.02500000037252903,15.972000122070312,0.027000000700354576,15.907999992370605,-0.0,-0.14405003894353285,0.040269959936267696,0.0038999878142931266,0.0038999878142931266,15.467000007629395,0.06800000369548798,15.416999816894531,0.10100000351667404,14.767000198364258,,6.3822100237563996E18,20.6764507293701,0.282892405986786,17.5165138244629,0.0369889363646507,15.416999816894531,0.041999999433755875,15.994000434875488,0.33000001311302185,12.199000358581543,,8.682999610900879,
J1212-3642,DA,APASSJ121238.00-364239.4,183.158337,-36.710957,15.050999641418457,0.07999999821186066,15.095999717712402,0.04399999976158142,14.970999717712402,0.052000001072883606,15.298999786376953,0.029999999329447746,15.869999885559082,0.3709999918937683,-0.1164599962066859,0.07436988307745196,0.011300003825454041,0.011300003825454041,15.62399959564209,0.05400000140070915,15.480999946594238,0.09000000357627869,15.430000305175781,0.0,6.3861154235579136E18,,,14.6357269287109,0.0107147227972746,15.89900016784668,0.050999999046325684,16.17300033569336,0.16500000655651093,12.869000434875488,0.37299999594688416,9.659000396728516,
J1223-1852,DC,APASSJ122313.58-185211.8,185.806609,-18.86996,16.70800018310547,-0.07599999755620956,16.613000869750977,-0.0,16.584999084472656,0.07199999690055847,16.562999725341797,0.050999999046325684,16.416000366210938,-0.0,0.02624000462674303,-0.09168011747533455,0.00510001195834775,0.00510001195834775,16.382999420166016,0.10599999874830246,16.14900016784668,0.16699999570846558,16.000999450683594,0.2770000100135803,6.382385962796713E18,21.527135848999,0.285554856061935,17.754077911377,0.0250994879752398,16.363000869750977,0.08500000089406967,16.391000747680664,0.3089999854564667,12.251999855041504,,9.265000343322754,
J1229-0432,DC,APASSJ122906.88-043216.7,187.2787,-4.537999,16.902999877929688,0.028999999165534973,16.601999282836914,0.04899999871850014,16.775999069213867,-0.0,16.87299919128418,-0.0,16.5049991607666,-0.0,0.10845000069821253,-0.1714399244519882,0.00510001195834775,0.00510001195834775,16.52400016784668,0.12700000405311584,16.18899917602539,0.1850000023841858,15.819000244140625,,6.382597067953407E18,,,18.2382469177246,0.060369998216629,16.409000396728516,0.10000000149011612,16.398000717163086,0.3199999928474426,12.45300006866455,,9.196000099182129,
J1254-3856,DA,APASSJ125455.55-385620.4,193.731493,-38.939022,16.299999237060547,0.04399999976158142,16.12700080871582,0.023000000044703484,16.165000915527344,0.02800000086426735,16.368000030517578,0.03099999949336052,16.47800064086914,0.12200000137090683,-0.06589008189621381,-0.15544007619610056,0.011900016306753969,0.011900016306753969,16.54599952697754,0.1420000046491623,16.665000915527344,0.25,15.288000106811523,,6.387487651652439E18,16.3422508239746,0.035600621253252,16.3309230804443,0.0224485285580158,,,,,,,,
J1300+5136,star,APASSJ130002.52+513652.5,195.01054,51.614591,16.93600082397461,0.0,16.628999710083008,0.07199999690055847,16.73200035095215,0.0,16.42799949645996,-0.0,16.150999069213867,-0.0,-0.07919999999999999,-0.1044,0.0036,0.0036,15.392,0.059,15.006,0.087,14.88,0.109,6.374539764066945E18,,,19.7288246154785,0.0931504815816879,14.927,0.034,14.985,0.08,12.525,,9.384,
J1301+0249,star,APASSJ130122.69+024928.1,195.344572,2.824491,15.78499984741211,0.03700000047683716,15.35099983215332,0.02199999988079071,15.519000053405762,0.06800000369548798,15.262999534606934,0.04500000178813934,15.194000244140625,0.0989999994635582,-0.1368,-0.3348,0.0036,0.0036,14.34,0.029,14.174,0.03,14.065,0.063,3.864900057569429E18,,,18.0009479522705,0.0131351696327329,14.058,0.028,14.115,0.052,12.691,,8.717,
J1302+4401,star,APASSJ130224.95+440143.7,195.603997,44.028815,14.597000122070312,0.1080000028014183,14.050999641418457,0.0560000017285347,14.307999610900879,0.10100000351667404,13.913999557495117,0.03700000047683716,13.817999839782715,0.06599999964237213,-0.0324,0.2916,0.0036,0.0036,13.353,0.033,13.102,0.045,13.137,0.039,6.374715694519423E18,22.356595993042,0.41090515255928,16.7927303314209,0.0182479117065668,12.558,0.024,12.683,0.026,12.568,0.345,9.328,
J1324+2818,subdwarf,APASSJ132434.88+281801.9,201.145339,28.300537,14.861000061035156,0.39500001072883606,15.131999969482422,0.18799999356269836,14.734000205993652,0.39399999380111694,15.508000373840332,0.024000000208616257,15.630999565124512,0.18000000715255737,-0.034760014386847615,-0.032900004589464515,0.0043999920762871625,0.0043999920762871625,15.914999961853027,0.057999998331069946,16.104000091552734,0.19699999690055847,15.901000022888184,0.23000000417232513,6.3793249063188603E18,13.721471786499,0.0065984632819891,14.1781635284424,0.00505222892388701,15.807999610900879,0.05900000035762787,15.53499984741211,0.13699999451637268,12.220000267028809,,8.880000114440918,
J1331+6809,DA,APASSJ133146.42+680954.1,202.943433,68.165045,16.214000701904297,0.010999999940395355,16.04400062561035,0.0,16.11199951171875,0.02199999988079071,16.062000274658203,0.09700000286102295,99.9990005493164,9.99899959564209,-0.10068012052215636,-0.0933800394705031,0.00460000810562633,0.00460000810562633,15.817999839782715,0.07199999690055847,15.67199993133545,0.11800000071525574,16.10300064086914,0.33000001311302185,6.3743638497247918E18,20.5651817321777,0.234993860125542,17.220458984375,0.0317188501358032,15.92199993133545,0.04899999871850014,15.824000358581543,0.12300000339746475,13.145000457763672,,9.131999969482422,
J1332+1816,star,APASSJ133207.79+181617.7,203.032461,18.271592,16.41699981689453,0.11599999666213989,15.99899959564209,0.10999999940395355,16.125,0.08100000023841858,15.878999710083008,0.06499999761581421,15.694000244140625,0.0949999988079071,-0.05199011975491885,-0.04907015936623793,0.0038999878142931266,0.0038999878142931266,14.887999534606934,0.03700000047683716,14.74899959564209,0.07699999958276749,14.58899974822998,0.07900000363588333,6.3786563323801119E18,,,18.7520999908447,0.0685603246092796,14.649999618530273,0.03099999949336052,14.736000061035156,0.05999999865889549,12.980999946594238,,9.446999549865723,
J1342-1413,DA,APASSJ134241.15-141341.0,205.671459,-14.228069,16.118000030517578,0.023000000044703484,15.984000205993652,0.09799999743700027,15.96500015258789,0.0729999989271164,16.070999145507812,0.050999999046325684,16.12299919128418,0.11299999803304672,-0.09911988163366914,-0.07153991682571359,0.0054000001910026185,0.0054000001910026185,16.006999969482422,0.07900000363588333,15.996000289916992,0.14499999582767487,15.756999969482422,0.27300000190734863,6.379184174199211E18,17.676082611084,0.0636041313409805,16.54416847229,0.0260067917406559,16.26300048828125,0.07000000029802322,16.628000259399414,0.3009999990463257,12.95300006866455,,9.317999839782715,
J1346-1310,star,APASSJ134642.05-131012.4,206.67524,-13.17012,17.430999755859375,-0.10700000077486038,16.85700035095215,-0.0,17.15999984741211,0.07999999821186066,16.898000717163086,0.04800000041723251,17.87299919128418,0.0,-0.04272012120054569,-0.028640016898862086,0.00460000810562633,0.00460000810562633,15.651000022888184,0.07599999755620956,15.248000144958496,0.10199999809265137,15.229000091552734,0.17800000309944153,6.3791841634596966E18,,,20.2047481536865,0.153187230229378,15.256999969482422,0.039000000804662704,15.50100040435791,0.11400000005960464,12.498000144958496,0.36899998784065247,9.418999671936035,
J1347+4142,star,APASSJ134753.58+414236.8,206.973273,41.710226,12.899999618530273,0.039000000804662704,12.972999572753906,0.026000000536441803,12.817000389099121,0.039000000804662704,13.178999900817871,0.020999999716877937,13.390999794006348,0.03099999949336052,0.0014100011526352318,-0.011130011625937186,0.0023000003693596227,0.0023000003693596227,13.229000091552734,0.02199999988079071,13.284000396728516,0.02800000086426735,13.270999908447266,0.03200000151991844,6.3747508917764106E18,14.2181148529053,0.0125591764226556,13.8245649337769,0.006338472943753,13.256999969482422,0.024000000208616257,13.307999610900879,0.02800000086426735,12.88599967956543,,9.23799991607666,
J1352+0214,star,APASSJ135223.29+021434.8,208.097063,2.243005,16.774999618530273,0.03999999910593033,16.20599937438965,0.0689999982714653,16.326000213623047,-0.0,16.06100082397461,-0.0,16.155000686645508,-0.0,-0.01096999176297686,-0.03066998287977185,0.0037000078009441495,0.0037000078009441495,15.289999961853027,0.05000000074505806,15.003999710083008,0.07900000363588333,14.720999717712402,0.1289999932050705,3.0498892623045028E18,24.2068786621094,0.31553441286087,18.9719467163086,0.0124472044408321,14.928000450134277,0.03400000184774399,15.081000328063965,0.07999999821186066,12.906999588012695,,8.848999977111816,
J1355-0735,star,APASSJ135541.65-073540.0,208.92356,-7.594467,15.26099967956543,0.050999999046325684,14.807000160217285,0.054999999701976776,14.95199966430664,0.02800000086426735,14.664999961853027,0.07999999821186066,14.635000228881836,0.13099999725818634,-0.047779919259482995,-0.08893008052837104,0.0038999878142931266,0.0038999878142931266,13.66100025177002,0.023000000044703484,13.409000396728516,0.02800000086426735,13.321999549865723,0.03700000047683716,6.3791840893715098E18,,,17.6310043334961,0.0282987598329782,13.333000183105469,0.02500000037252903,13.354000091552734,0.029999999329447746,12.456999778747559,,8.99899959564209,
J1355-3757,star,APASSJ135540.49-375735.5,208.918738,-37.959874,16.30900001525879,0.035999998450279236,16.236000061035156,0.14900000393390656,16.211000442504883,0.032999999821186066,16.367000579833984,0.08900000154972076,16.448999404907227,0.11800000071525574,2.599999191943425E-4,0.005699988014384871,0.013700016097573098,0.013700016097573098,16.39299964904785,0.12800000607967377,16.041000366210938,0.19599999487400055,15.909000396728516,,6.3873117190524795E18,,,17.68581199646,0.0438918434083462,16.395000457763672,0.07500000298023224,16.19700050354004,0.1940000057220459,13.138999938964844,,9.116000175476074,
J1401-0553,DA,APASSJ140144.30-055339.0,210.434593,-5.894181,16.259000778198242,0.07900000363588333,16.208999633789062,0.09399999678134918,16.070999145507812,0.019999999552965164,16.325000762939453,0.026000000536441803,16.593000411987305,-0.0,0.03909996084985323,0.023220000002766028,0.005299991971696727,0.005299991971696727,16.451000213623047,0.1080000028014183,15.866999626159668,,15.366000175476074,,6.3792193574975621E18,16.0281295776367,0.0268671121448278,16.1190814971924,0.0126867080107331,16.926000595092773,0.10499999672174454,16.714000701904297,,12.946999549865723,,9.255000114440918,
J1402+3001,star,APASSJ140237.31+300104.0,210.65548,30.017802,16.128000259399414,0.04699999839067459,15.791999816894531,0.04899999871850014,15.875,0.006000000052154064,15.776000022888184,0.019999999552965164,15.605999946594238,-0.0,-0.2268,-0.1692,0.0036,0.0036,15.023,0.039,14.675,0.057,14.548,0.105,6.3792896843658086E18,21.1326713562012,0.328254640102386,18.2084789276123,0.0308848731219769,14.514,0.029,14.529,0.052,11.735,0.149,9.435,
J1402-0736,DA,APASSJ140233.88-073651.1,210.641172,-7.614213,16.965999603271484,0.07599999755620956,16.7189998626709,0.10100000351667404,16.78700065612793,0.05000000074505806,16.764999389648438,0.06800000369548798,16.261999130249023,-0.0,-0.3242998674977571,-0.06521004106616601,0.005799995824418147,0.005799995824418147,16.187000274658203,0.10100000351667404,15.923999786376953,0.16200000047683716,15.678999900817871,,6.3791840872240261E18,,,18.0127239227295,0.0338436290621758,16.434999465942383,0.06700000166893005,16.18899917602539,0.2529999911785126,12.772000312805176,,9.394000053405762,
J1407-0626,DA,APASSJ140709.64-062640.1,211.790179,-6.444476,15.211000442504883,0.035999998450279236,14.932000160217285,0.050999999046325684,14.991999626159668,0.0430000014603138,14.960000038146973,0.04699999839067459,14.973999977111816,0.13899999856948853,0.1188,0.0648,0.0036,0.0036,14.705,0.039,14.547,0.048,14.621,0.084,6.3792193564238182E18,21.1866149902344,0.335501194000244,16.4369029998779,0.01602428779006,14.491,0.029,14.517,0.068,12.431,,8.726,
J1414-2444,subdwarf,APASSJ141451.79-244428.3,213.715824,-24.741218,15.972000122070312,0.03500000014901161,16.089000701904297,0.07900000363588333,15.967000007629395,0.0,16.35099983215332,0.00800000037997961,16.586999893188477,-0.0,-0.03354001200932544,-0.04379003839858342,0.005299991971696727,0.005299991971696727,16.479000091552734,0.1459999978542328,16.270000457763672,0.1889999955892563,16.825000762939453,,6.3830896448697825E18,14.9934530258179,0.0183602273464203,15.2250490188599,0.013043531216681,16.422000885009766,0.07400000095367432,16.44300079345703,0.25699999928474426,12.779999732971191,,9.4399995803833,
J1417+5707,star,APASSJ141711.45+570715.0,214.297743,57.120849,16.041000366210938,0.05900000035762787,15.979000091552734,0.05700000002980232,16.06399917602539,0.020999999716877937,16.062000274658203,0.11100000143051147,16.420000076293945,-0.0,-0.004989995795767754,-7.800012156167213E-4,0.0043999920762871625,0.0043999920762871625,15.95300006866455,0.08699999749660492,15.715999603271484,0.1679999977350235,15.581000328063965,,3.2120892176319258E18,,,17.7624588012695,0.00944229308515787,16.010000228881836,0.05299999937415123,15.923999786376953,0.13199999928474426,13.199000358581543,,9.218999862670898,
J1417-0434,subdwarf,APASSJ141736.36-043430.0,214.401522,-4.575001,13.522000312805176,0.03200000151991844,13.723999977111816,0.02500000037252903,13.519000053405762,0.019999999552965164,13.958999633789062,0.04800000041723251,14.336000442504883,0.050999999046325684,-0.0576,-0.07200000000000001,0.0036,0.0036,14.377,0.033,14.518,0.053,14.709,0.109,6.3792193317277553E18,12.506872177124,0.00519794691354036,12.814414024353,0.00406910944730043,14.583,0.031,14.712,0.07,12.398,,9.399,
J1418+0929,DA,APASSJ141835.25+092919.2,214.646887,9.488674,15.868000030517578,0.03999999910593033,15.770999908447266,0.013000000268220901,15.76200008392334,0.05400000140070915,15.996999740600586,0.04699999839067459,16.070999145507812,0.0689999982714653,-0.038059920552768745,-0.03376000749995001,0.0047000159156596055,0.0047000159156596055,16.08300018310547,0.10400000214576721,15.873000144958496,,15.656000137329102,,3.7529082010093542E18,,,15.6481456756592,0.00394772924482822,,,,,,,,
J1420-2457,DAMS,APASSJ142006.50-245703.4,215.027101,-24.95096,17.0,0.01600000075995922,16.770999908447266,0.2529999911785126,16.743000030517578,0.01600000075995922,16.634000778198242,-0.0,15.802000045776367,-0.0,-0.162,-0.09000000000000001,0.0036,0.0036,13.729,0.032,13.228,0.026,12.887,0.029,6.3830896437960397E18,17.0117053985596,0.0484291836619377,16.9789409637451,0.0313923843204975,12.793,0.023,12.573,0.025,12.337,,9.373,
J1428+2106,subdwarf,APASSJ142829.57+210602.0,217.123231,21.100571,13.093000411987305,0.16300000250339508,13.277999877929688,0.04600000008940697,13.123000144958496,0.11299999803304672,13.45199966430664,0.04600000008940697,13.79699993133545,0.041999999433755875,-0.0252,0.0216,0.0,0.0,13.834,0.025,14.033,0.04,13.999,0.072,6.3785156271061084E18,13.5735359191895,0.0118376743048429,13.3613882064819,0.00352600472979248,14.133,0.026,14.193,0.043,13.138,,8.98,
J1428+2754,star,APASSJ142840.28+275441.1,217.167869,27.911435,14.899999618530273,0.017000000923871994,14.484000205993652,0.010999999940395355,14.628000259399414,0.023000000044703484,14.4350004196167,0.0,15.565999984741211,-0.0,-0.030189994504326023,0.02801001537591219,0.0037000078009441495,0.0037000078009441495,13.567999839782715,0.02500000037252903,13.293000221252441,0.024000000208616257,13.244000434875488,0.032999999821186066,6.3792897165759631E18,,,17.1026077270508,0.0400563925504684,13.244000434875488,0.02500000037252903,13.229999542236328,0.027000000700354576,12.798999786376953,,9.581999778747559,0.5389999747276306
J1438-3127,DAMS,APASSJ143829.91-312719.9,219.624664,-31.455533,14.989999771118164,0.05299999937415123,14.83899974822998,0.03799999877810478,14.791000366210938,0.019999999552965164,14.918999671936035,0.02800000086426735,14.654000282287598,0.11599999666213989,-0.16720991843612865,-0.022209983944776468,0.004100003843632294,0.004100003843632294,12.729999542236328,0.026000000536441803,12.192000389099121,0.027000000700354576,11.961000442504883,0.024000000208616257,6.3833007145950935E18,15.4394187927246,0.0245852898806334,15.2242650985718,0.0143774161115289,11.71500015258789,0.023000000044703484,11.512999534606934,0.02199999988079071,11.470000267028809,0.14800000190734863,8.772000312805176,
J1440-1702,star,APASSJ144036.50-170225.7,220.152119,-17.040484,16.20400047302246,0.06199999898672104,15.914999961853027,0.029999999329447746,16.020999908447266,0.03099999949336052,15.947999954223633,0.05400000140070915,15.836000442504883,0.18400000035762787,0.0015800004121047095,-0.0014799995597059024,0.0047000159156596055,0.0047000159156596055,15.329999923706055,0.06800000369548798,15.24899959564209,0.10400000214576721,15.24899959564209,0.1469999998807907,6.3829489095268116E18,,,18.6413269042969,0.0465334057807922,14.781000137329102,0.032999999821186066,14.642000198364258,0.06199999898672104,12.949999809265137,0.5329999923706055,8.925999641418457,0.35499998927116394
J1442+5909,star,APASSJ144213.97+590937.7,220.558244,59.160484,16.663000106811523,0.050999999046325684,16.250999450683594,0.1120000034570694,16.371000289916992,0.050999999046325684,16.249000549316406,0.10499999672174454,16.0,-0.0,-0.2088,-0.1476,0.0072,0.0072,15.497,0.049,15.06,0.068,14.96,0.099,2.4315591072132649E18,,,18.4017658233643,0.0354263670742512,14.907,0.03,14.986,0.06,13.139,,9.248,
J1447+0723,subdwarf,APASSJ144708.26+072348.9,221.784419,7.39694,14.442000389099121,0.057999998331069946,14.717000007629395,0.07400000095367432,14.420000076293945,0.03200000151991844,14.937000274658203,0.03799999877810478,15.312999725341797,0.08100000023841858,-0.03321000076539349,-0.04839983957936056,0.0043999920762871625,0.0043999920762871625,15.383999824523926,0.0560000017285347,15.503000259399414,0.13600000739097595,15.182000160217285,,6.3835118508923986E18,12.9103469848633,0.00752105843275785,14.1152944564819,0.00785782188177109,15.02400016784668,0.03400000184774399,15.027999877929688,0.07800000160932541,13.015000343322754,,9.42199993133545,
J1454-3142,subdwarf,APASSJ145438.95-314259.1,223.662325,-31.71643,15.425999641418457,0.05299999937415123,15.425000190734863,0.04100000113248825,15.32800006866455,0.05999999865889549,15.567000389099121,0.11599999666213989,15.630999565124512,0.12999999523162842,-0.03792995848925784,0.05091012135380879,0.0054000001910026185,0.0054000001910026185,15.857000350952148,0.07199999690055847,15.8100004196167,0.15000000596046448,15.763999938964844,0.25099998712539673,6.383300710298027E18,,,15.0627498626709,0.00949607696384192,15.08899974822998,0.0430000014603138,15.175000190734863,0.11800000071525574,11.925999641418457,,8.484999656677246,
J1455+5655,DA,APASSJ145521.26+565544.3,223.838599,56.928987,14.873000144958496,0.0430000014603138,14.774999618530273,0.05900000035762787,14.73900032043457,0.07999999821186066,14.95199966430664,0.07900000363588333,15.295000076293945,0.09300000220537186,-0.08088012036751024,0.0268999927357072,0.00460000810562633,0.00460000810562633,15.130999565124512,0.03200000151991844,15.147000312805176,0.06800000369548798,15.397000312805176,0.12600000202655792,6.374469453306924E18,14.7349014282227,0.0164933372288942,14.8894338607788,0.0102120172232389,15.319000244140625,0.032999999821186066,15.265999794006348,0.06400000303983688,13.531000137329102,,9.279999732971191,
J1500+4205,subdwarf,APASSJ150024.53+420544.6,225.102248,42.095747,13.673999786376953,0.019999999552965164,13.913000106811523,0.03999999910593033,13.621000289916992,0.02199999988079071,14.184000015258789,0.013000000268220901,14.48900032043457,0.06599999964237213,-0.01847998792072758,-0.012459996196412249,0.004100003843632294,0.004100003843632294,14.454999923706055,0.03200000151991844,14.545000076293945,0.05700000002980232,14.864999771118164,0.10000000149011612,,,,,,14.800999641418457,0.029999999329447746,14.743000030517578,0.04899999871850014,13.437999725341797,,9.769000053405762,
J1514+2410,subdwarf,APASSJ151432.42+241040.7,228.635089,24.177995,13.093000411987305,0.10300000011920929,13.1850004196167,0.023000000044703484,13.100000381469727,0.10499999672174454,13.366999626159668,0.035999998450279236,13.677000045776367,0.03400000184774399,-0.0432,0.0036,0.0,0.0,13.696,0.028,13.957,0.039,14.004,0.071,6.3834766042432819E18,12.2882890701294,0.00540319038555026,12.7000741958618,0.00465609366074204,13.98,0.027,13.95,0.037,12.599,,9.356,0.414
J1517+1030,DA,APASSJ151754.65+103043.7,229.477717,10.512146,15.930999755859375,0.061000000685453415,15.972000122070312,0.07100000232458115,15.82699966430664,0.006000000052154064,16.072999954223633,0.0820000022649765,16.645999908447266,-0.0,-0.016499987577844877,-0.11216987622901797,0.02970000023196917,0.02970000023196917,16.517000198364258,0.13099999725818634,15.918000221252441,,17.042999267578125,,6.3827377184707727E18,15.1715002059937,0.015988988801837,15.5087261199951,0.0126191023737192,15.746999740600586,0.04500000178813934,15.439000129699707,0.09200000017881393,11.956999778747559,0.17399999499320984,8.965999603271484,
J1528-2515,DA,APASSJ152827.83-251503.0,232.11596,-25.250854,15.454000473022461,0.04800000041723251,15.375,0.07599999755620956,15.255000114440918,0.03799999877810478,15.640999794006348,0.03700000047683716,16.05900001525879,0.11699999868869781,-0.08717003802303225,-0.06113016279414296,0.00560001581106917,0.00560001581106917,15.701000213623047,0.08100000023841858,15.71399974822998,0.1720000058412552,15.532999992370605,0.2070000022649765,6.3831599996553144E18,15.2955541610718,0.0206687748432159,15.2864608764648,0.0101199001073837,15.97700023651123,0.07900000363588333,15.958000183105469,0.24799999594688416,12.585000038146973,,9.069999694824219,
J1533+3759,subdwarf,APASSJ153349.43+375927.7,233.455974,37.991048,12.769000053405762,0.1289999932050705,12.96399974822998,0.17100000381469727,12.786999702453613,0.13899999856948853,13.190999984741211,0.15700000524520874,13.503000259399414,0.1679999977350235,-0.00214999929539772,-0.026579987388686277,0.0033999984907495673,0.0033999984907495673,13.652000427246094,0.026000000536441803,13.736000061035156,0.03099999949336052,13.880999565124512,0.04100000113248825,,,,,,13.730999946594238,0.02500000037252903,13.793000221252441,0.03200000151991844,12.159000396728516,0.17000000178813934,9.472000122070312,0.4309999942779541
J1535+0235,subdwarf,APASSJ153553.85+023532.7,233.974395,2.592422,13.480999946594238,0.008999999612569809,13.644000053405762,0.00800000037997961,13.454000473022461,0.03400000184774399,13.857999801635742,0.023000000044703484,14.164999961853027,0.032999999821186066,-0.0072,-0.0108,0.0036,0.0036,14.145,0.033,14.317,0.05,14.459,0.087,2.4307498666552238E18,,,13.5781526565552,0.00156935164704919,14.35,0.031,14.342,0.059,12.716,,9.097,
J1538+0934,subdwarf,APASSJ153842.82+093442.1,234.678424,9.578371,15.784000396728516,0.027000000700354576,15.833000183105469,0.0,15.729999542236328,0.017000000923871994,15.868000030517578,0.039000000804662704,15.748000144958496,-0.0,-0.041720039007486776,-0.037170001451158896,0.0037000078009441495,0.0037000078009441495,15.267999649047852,0.05000000074505806,15.020000457763672,0.09000000357627869,14.611000061035156,0.11999999731779099,6.3827377743053466E18,14.9583015441895,0.0199581123888493,14.9873113632202,0.0124387638643384,14.984999656677246,0.03700000047683716,14.961999893188477,0.0820000022649765,12.831000328063965,,8.847000122070312,
J1542+0155,subdwarf,APASSJ154210.85+015557.2,235.545243,1.932569,16.084999084472656,0.04399999976158142,16.010000228881836,0.06599999964237213,15.90999984741211,0.03799999877810478,15.954000473022461,0.05999999865889549,15.88599967956543,0.12700000405311584,-0.005969988023935002,-0.011710008220688906,0.003800016020250041,0.003800016020250041,15.234000205993652,0.04500000178813934,14.99899959564209,0.06199999898672104,14.892999649047852,0.1120000034570694,2.9487341927483392E18,,,15.6797666549683,0.00410781847313046,14.904999732971191,0.039000000804662704,15.067000389099121,0.10899999737739563,12.715999603271484,,9.159000396728516,
J1545-3915,subdwarf,APASSJ154542.27-391510.4,236.426149,-39.25289,15.501999855041504,0.0,15.432999610900879,0.06700000166893005,15.427000045776367,0.03700000047683716,15.529999732971191,0.017999999225139618,15.654000282287598,0.006000000052154064,-0.0756,0.0504,0.0072,0.0072,15.228,0.069,14.798,0.085,14.72,0.101,6.3870654542197576E18,14.2397108078003,0.0101072927936912,15.1257362365723,0.00900241360068321,14.418,0.035,14.729,0.093,12.732,,9.23,
J1549-3954,DB,APASSJ154937.86-395456.3,237.407755,-39.915664,14.397000312805176,0.03200000151991844,14.404000282287598,0.035999998450279236,14.314000129699707,0.02800000086426735,14.475000381469727,0.035999998450279236,14.555999755859375,0.0989999994635582,-0.08051003969740123,-0.06288012082222849,0.00830001590657048,0.00830001590657048,14.677000045776367,0.03500000014901161,14.826000213623047,0.0560000017285347,14.902000427246094,0.10599999874830246,6.3870654660288205E18,,,14.6605386734009,0.0110588986426592,14.772000312805176,0.06300000101327896,15.081999778747559,0.13500000536441803,12.095000267028809,,9.039999961853027,
J1604+4200,star,APASSJ160422.35+420055.7,241.09316,42.015489,15.682000160217285,0.019999999552965164,15.265000343322754,0.02800000086426735,15.456999778747559,0.07900000363588333,15.142999649047852,0.06599999964237213,15.081999778747559,0.05999999865889549,-0.07860996047384106,2.1999996704380465E-4,0.004100003843632294,0.004100003843632294,14.1899995803833,0.02800000086426735,13.956999778747559,0.039000000804662704,13.961999893188477,0.06400000303983688,3.7728929243558062E18,,,17.7182865142822,0.0141221471130848,13.8149995803833,0.02500000037252903,13.857999801635742,0.03099999949336052,12.996999740600586,,9.718000411987305,
J1614+1046,DA,APASSJ161442.78+104618.1,243.678291,10.771707,15.996000289916992,0.032999999821186066,15.902000427246094,0.05700000002980232,15.88700008392334,0.06300000101327896,16.18199920654297,0.06300000101327896,16.30500030517578,0.9129999876022339,0.01734001143631758,-0.11059991957154125,0.004799988118975307,0.004799988118975307,16.466999053955078,0.1120000034570694,16.500999450683594,,16.707000732421875,,6.3757008730440366E18,15.5826292037964,0.017799923196435,15.7485389709473,0.012621364556253,16.915000915527344,0.14499999582767487,16.607999801635742,,12.741000175476074,,8.807999610900879,
J1620-1901,DA,APASSJ162044.76-190134.0,245.186508,-19.026116,15.409000396728516,0.02500000037252903,15.406000137329102,0.0430000014603138,15.270999908447266,0.023000000044703484,15.572999954223633,0.02800000086426735,15.795999526977539,0.006000000052154064,-0.0324,-0.039599999999999996,0.0036,0.0036,15.682,0.078,15.881,0.175,15.331,,6.3831951292644731E18,,,15.1940517425537,0.0141771826893091,15.825,0.081,16.011,0.31,11.939,,8.67,
J1637+4115,subdwarf,APASSJ163705.17+411540.3,249.271558,41.261203,13.85099983215332,0.09700000286102295,14.041999816894531,0.029999999329447746,13.829000473022461,0.06300000101327896,14.303999900817871,0.04500000178813934,14.565999984741211,0.12399999797344208,-0.018000000000000002,0.0,0.0036,0.0036,14.57,0.034,14.694,0.063,14.547,0.092,6.3712676174647828E18,12.9701023101807,0.00691302632912993,13.3819732666016,0.0036114901304245,14.867,0.034,14.993,0.073,12.963,,9.245,
J1637-5721,star,APASSJ163706.52-572155.8,249.277201,-57.365518,15.156000137329102,0.04100000113248825,14.855999946594238,0.017000000923871994,14.937000274658203,0.020999999716877937,14.824000358581543,0.006000000052154064,14.855999946594238,-0.0,-0.0072,-0.054,0.0072,0.0072,14.4,0.039,14.157,0.047,14.238,0.07,6.3871358444366746E18,,,17.036319732666,0.0379040911793709,14.481,0.036,14.664,0.074,11.718,,8.641,
J1638-2035,DA,APASSJ163843.84-203525.0,249.682667,-20.590291,16.166000366210938,0.05900000035762787,15.88599967956543,0.1080000028014183,15.946999549865723,0.03500000014901161,15.9350004196167,0.07199999690055847,15.527000427246094,-0.0,0.11703995842253789,-0.06792011990910396,0.005000004148314474,0.005000004148314474,15.621999740600586,0.061000000685453415,15.420000076293945,0.10000000149011612,15.765000343322754,0.19900000095367432,4.4344998573155302E18,,,17.2795448303223,0.0134793473407626,15.354000091552734,0.057999998331069946,15.402999877929688,0.16500000655651093,12.517000198364258,,8.800999641418457,
J1654+5420,subdwarf,APASSJ165454.14+542027.8,253.725623,54.341077,15.237000465393066,0.02800000086426735,15.430000305175781,0.026000000536441803,15.170999526977539,0.006000000052154064,15.484999656677246,0.02800000086426735,15.600000381469727,-0.0,0.011159999849041924,-0.0041199841234629275,0.005299991971696727,0.005299991971696727,15.8149995803833,0.07999999821186066,15.774999618530273,0.1889999955892563,17.131000518798828,,6.3710213945058949E18,14.1862306594849,0.00896222516894341,14.4572429656982,0.00547440256923437,,,,,,,,
J1654-1512,star,APASSJ165425.84-151219.9,253.607695,-15.205535,16.31100082397461,0.05900000035762787,15.972999572753906,0.050999999046325684,16.03499984741211,0.05999999865889549,15.802000045776367,0.07100000232458115,15.972000122070312,0.21400000154972076,-0.007769988224026747,-0.013479983772413107,0.003999996033599018,0.003999996033599018,15.251999855041504,0.05400000140070915,15.4350004196167,0.12999999523162842,15.03600025177002,0.14100000262260437,4.4386516132220124E18,,,17.8594245910645,0.0182794183492661,15.01099967956543,0.04800000041723251,15.154999732971191,0.1469999998807907,12.315999984741211,,8.619000434875488,
J1654-2140,subdwarf,APASSJ165436.07-214042.8,253.650296,-21.67857,15.300999641418457,0.041999999433755875,15.168999671936035,0.023000000044703484,15.156999588012695,0.017999999225139618,15.192999839782715,0.050999999046325684,15.369999885559082,0.1550000011920929,-0.009709991991257994,-0.014320008449431043,0.0043999920762871625,0.0043999920762871625,14.883000373840332,0.03999999910593033,14.911999702453613,0.07500000298023224,14.934000015258789,,6.3832303340376586E18,,,15.7763681411743,0.017977261915803,15.182000160217285,0.050999999046325684,15.932000160217285,0.335999995470047,12.027999877929688,,8.605999946594238,
J1700-8723,cZZ,APASSJ170039.12-872353.2,255.163003,-87.398124,14.744999885559082,0.006000000052154064,14.567999839782715,0.017000000923871994,14.597999572753906,0.017999999225139618,14.696999549865723,0.014000000432133675,14.861000061035156,0.028999999165534973,0.0288,-0.1008,0.0072,0.0072,14.652,0.036,14.684,0.083,14.78,0.119,6.3880154419298304E18,16.9802188873291,0.0380502566695213,15.4457912445068,0.011064188554883,14.65,0.031,14.747,0.057,13.229,,9.061,
J1729+0208,DA,APASSJ172945.14+020818.5,262.43811,2.138497,16.28700065612793,0.06300000101327896,16.170000076293945,0.07199999690055847,16.172000885009766,0.06599999964237213,16.315000534057617,0.14499999582767487,16.16699981689453,-0.0,0.0612,0.0612,0.0072,0.0072,16.359,0.115,15.767,,16.059,,6.3755601892427725E18,16.4389133453369,0.0308841019868851,16.3987884521484,0.0209794957190752,16.5,0.127,16.188,,12.591,,9.131,
J1730+1346,DA,APASSJ173020.45+134623.6,262.58523,13.773242,15.255999565124512,0.03099999949336052,15.045000076293945,0.006000000052154064,15.069999694824219,0.010999999940395355,15.196000099182129,0.11699999868869781,15.217000007629395,0.19599999487400055,0.10953000237350352,-0.027870011399500072,0.004200012062938185,0.004200012062938185,15.093999862670898,0.04100000113248825,15.050000190734863,0.08900000154972076,15.170999526977539,0.1379999965429306,6.3753841932941414E18,18.0377559661865,0.0483919829130173,15.9021558761597,0.0084230238571763,15.067000389099121,0.04100000113248825,15.020999908447266,0.08799999952316284,12.8149995803833,,8.581000328063965,
J1732+6318,subdwarf,APASSJ173240.88+631847.3,263.170361,63.313146,13.767000198364258,0.010999999940395355,13.991000175476074,0.07599999755620956,13.739999771118164,0.0,14.234000205993652,0.03500000014901161,14.64900016784668,0.03999999910593033,0.011710008220688906,0.004160015896559344,0.003999996033599018,0.003999996033599018,14.567999839782715,0.03099999949336052,14.727999687194824,0.05299999937415123,14.666999816894531,0.1080000028014183,,,,,,14.973999977111816,0.026000000536441803,15.071999549865723,0.039000000804662704,14.130000114440918,,10.388999938964844,
J1737-1655,subdwarf,APASSJ173747.14-165507.1,264.446447,-16.91864,13.904000282287598,0.017000000923871994,13.944999694824219,0.08799999952316284,13.892000198364258,0.006000000052154064,14.175999641418457,0.12099999934434891,14.395999908447266,-0.0,0.003139999262202764,-0.01704999594949186,0.003800016020250041,0.003800016020250041,14.357999801635742,0.032999999821186066,14.440999984741211,0.05700000002980232,14.47599983215332,0.09399999678134918,6.3833710479036908E18,,,14.4953355789185,0.00708662858232856,14.647000312805176,0.07900000363588333,16.13599967956543,0.5130000114440918,11.656999588012695,,8.680999755859375,
J1750-4934,star,APASSJ175023.37-493415.6,267.597395,-49.571004,14.630999565124512,0.0,14.246999740600586,0.029999999329447746,14.392999649047852,0.035999998450279236,14.14900016784668,0.01600000075995922,14.482999801635742,0.3449999988079071,,,,,,,,,,,,,,,,,,,,,,,
J1756+1131,star,APASSJ175604.32+113120.9,269.018039,11.522485,16.39699935913086,0.07699999958276749,16.155000686645508,0.1379999965429306,16.250999450683594,0.08100000023841858,16.070999145507812,0.09300000220537186,16.25200080871582,-0.0,0.0010599983738757146,0.012830004015995655,0.005000004148314474,0.005000004148314474,15.234000205993652,0.061000000685453415,15.052000045776367,0.08699999749660492,14.819000244140625,0.12399999797344208,6.3753842738247782E18,17.0465545654297,0.0509079545736313,17.2291412353516,0.0376825593411922,14.626999855041504,0.03400000184774399,14.694999694824219,0.06800000369548798,12.54699993133545,,9.1899995803833,
J1822+4320,subdwarf,APASSJ182242.83+432038.9,275.678466,43.344143,13.805999755859375,0.006000000052154064,14.010000228881836,0.05700000002980232,13.758000373840332,0.03799999877810478,14.211000442504883,0.07900000363588333,14.567999839782715,0.06700000166893005,0.0054399959481088445,0.00555001211068884,0.004299983856981271,0.004299983856981271,14.402999877929688,0.027000000700354576,14.520999908447266,0.04100000113248825,14.50100040435791,0.08900000154972076,6.3713379797665075E18,12.8648910522461,0.00556877115741372,13.1098232269287,0.00444549741223454,14.510000228881836,0.028999999165534973,14.484000205993652,0.04500000178813934,13.357000350952148,,9.401000022888184,
J1825-3757,subdwarf,APASSJ182522.13-375725.2,276.342245,-37.957027,13.345000267028809,0.009999999776482582,13.270000457763672,0.012000000104308128,13.234999656677246,0.035999998450279236,13.357999801635742,0.029999999329447746,13.64900016784668,0.057999998331069946,-0.0432,-0.1476,0.0072,0.0072,13.322,0.025,13.3,0.041,13.393,0.043,6.3839339849722132E18,,,14.6076412200928,0.0124316541478038,13.332,0.028,13.364,0.045,11.717,0.26,8.308,0.236
J1825-4233,star,APASSJ182559.28-423301.5,276.497036,-42.550439,15.598999977111816,0.050999999046325684,15.265000343322754,0.05900000035762787,15.406999588012695,0.014000000432133675,15.25100040435791,0.023000000044703484,15.508000373840332,-0.0,-0.046799999999999994,0.0144,0.0108,0.0108,15.639,0.067,15.614,0.108,15.492,0.214,6.3839340247006607E18,,,17.5046482086182,0.0417952425777912,,,,,,,,
J1912-3425,star,APASSJ191208.82-342541.7,288.036776,-34.428264,15.791000366210938,0.07999999821186066,15.581999778747559,0.006000000052154064,15.616999626159668,0.01899999938905239,15.513999938964844,0.01600000075995922,15.918999671936035,-0.0,-0.0504,-0.039599999999999996,0.0108,0.0108,15.754,0.082,15.632,0.146,15.276,,6.3799230288332124E18,18.2793388366699,0.0543248206377029,17.7719745635986,0.0316652618348598,,,,,,,,
J1944-3603,DA,APASSJ194454.75-360312.7,296.228128,-36.053552,14.147000312805176,0.039000000804662704,13.989999771118164,0.04800000041723251,13.963000297546387,0.02800000086426735,14.15999984741211,0.02500000037252903,14.675999641418457,0.17599999904632568,0.06886007831781171,-0.13065012608421966,0.009100007991946768,0.009100007991946768,14.227999687194824,0.03500000014901161,14.232000350952148,0.050999999046325684,14.387999534606934,0.11100000143051147,6.3837932893618862E18,14.5510396957397,0.0122227277606726,14.4114408493042,0.00714850891381502,14.40999984741211,0.032999999821186066,14.420000076293945,0.06400000303983688,12.329999923706055,,9.293000221252441,0.5400000214576721
J1946-7027,star,APASSJ194656.21-702747.6,296.734213,-70.463223,16.04800033569336,0.035999998450279236,15.76200008392334,0.054999999701976776,15.831999778747559,0.03500000014901161,15.793999671936035,0.08699999749660492,15.777000427246094,0.08799999952316284,-0.036000000000000004,-0.0972,0.0108,0.0108,16.033,0.088,14.934,,15.222,,6.384039616473728E18,18.2830505371094,0.0901424437761307,17.911506652832,0.0490848682820797,14.871,0.044,14.862,0.109,12.5,,8.908,
J1956+6413,DA,APASSJ195622.94+641358.0,299.095592,64.232795,15.21399974822998,0.35199999809265137,15.317999839782715,0.06199999898672104,15.095999717712402,0.1979999989271164,15.395000457763672,0.07100000232458115,15.567000389099121,0.04399999976158142,-0.03886992017214652,-0.07733016173006035,0.004899995929008583,0.004899995929008583,15.70199966430664,0.07100000232458115,15.583999633789062,0.14800000190734863,15.946999549865723,,6.3725694413795512E18,15.1232032775879,0.0153558542951941,15.1461668014526,0.0120507534593344,16.031999588012695,0.05299999937415123,16.155000686645508,0.13099999725818634,13.656999588012695,,9.86299991607666,
J2017-1712,DA,APASSJ201729.95-171242.4,304.3748,-17.211789,14.116000175476074,0.026000000536441803,14.376999855041504,0.023000000044703484,14.095999717712402,0.017000000923871994,14.550999641418457,0.026000000536441803,14.845000267028809,0.10199999809265137,-0.06869987919344567,-0.11881008540512994,0.004299983856981271,0.004299983856981271,14.973999977111816,0.028999999165534973,15.114999771118164,0.0860000029206276,15.157999992370605,0.13300000131130219,6.3796063898855025E18,12.5974473953247,0.00372573081403971,13.2168703079224,0.00374136213213205,15.267999649047852,0.050999999046325684,14.97599983215332,0.11299999803304672,12.204999923706055,0.4390000104904175,8.781000137329102,0.44200000166893005
J2023-1115,DA,APASSJ202336.88-111551.3,305.903687,-11.264258,14.710000038146973,0.039000000804662704,14.652000427246094,0.03999999910593033,14.567999839782715,0.017999999225139618,14.800999641418457,0.06199999898672104,14.95300006866455,0.0989999994635582,0.0946501204452943,-0.06921000313013792,0.0043999920762871625,0.0043999920762871625,15.071000099182129,0.05299999937415123,14.920000076293945,0.08799999952316284,15.180999755859375,0.17399999499320984,6.3796415141280512E18,14.4262189865112,0.0136153865605593,14.5448913574219,0.0082715405151248,15.28600025177002,0.05299999937415123,15.520999908447266,0.1720000058412552,12.37399959564209,,8.883000373840332,
J2025+7900,DA,APASSJ202523.08+790004.7,306.346205,79.001331,15.628000259399414,-0.029999999329447746,15.821000099182129,0.07400000095367432,15.569999694824219,-0.0,15.925000190734863,0.00800000037997961,16.240999221801758,0.04699999839067459,0.029440007347147912,0.0548798398085637,0.004799988118975307,0.004799988118975307,16.364999771118164,0.12399999797344208,15.809000015258789,,16.034000396728516,,4.4657435797304156E18,,,15.0066165924072,0.00357714528217912,16.56800079345703,0.07500000298023224,17.565000534057617,,13.199000358581543,0.4339999854564667,9.753999710083008,
J2047-1259,DAB,APASSJ204713.82-125909.5,311.807585,-12.985984,16.01300048828125,0.08299999684095383,15.88700008392334,0.0560000017285347,15.857999801635742,0.02500000037252903,16.051000595092773,0.05000000074505806,15.968999862670898,-0.0,0.04884983973170165,0.033530002838233486,0.005199984161663451,0.005199984161663451,16.454999923706055,0.16200000047683716,15.020999908447266,,14.649999618530273,,3.0593186740243057E18,15.5916242599487,0.00606775050982833,15.5688905715942,0.00398550555109978,,,,,,,,
J2101-0527,DBA,APASSJ210110.12-052751.5,315.292168,-5.464324,14.635000228881836,0.06300000101327896,14.847000122070312,0.061000000685453415,14.633000373840332,0.061000000685453415,15.08899974822998,0.03400000184774399,15.182999610900879,-0.0,0.047260080827982165,-0.01996999235416297,0.007800011644576443,0.007800011644576443,,,,,,,6.3795359717492019E18,12.9771356582642,0.00604819785803556,13.6157493591309,0.00452273711562157,15.76200008392334,0.05900000035762787,16.027999877929688,0.25200000405311584,12.756999969482422,,8.557000160217285,
J2109+6507,DAH,APASSJ210952.41+650722.3,317.468387,65.122872,15.244999885559082,0.1340000033378601,15.329000473022461,0.050999999046325684,14.947999954223633,0.3970000147819519,15.534000396728516,0.04399999976158142,16.042999267578125,0.3619999885559082,0.052610040074796416,0.026020007499027997,0.004499999886320438,0.004499999886320438,15.817000389099121,0.07800000160932541,15.833999633789062,0.1589999943971634,15.635000228881836,,6.3717954335098808E18,,,14.6933670043945,0.011256062425673,16.38800048828125,0.07199999690055847,16.382999420166016,0.19099999964237213,12.932000160217285,,9.524999618530273,
J2112-2922,DC,APASSJ211240.72-292219.6,318.169674,-29.372126,15.28499984741211,0.03099999949336052,15.182000160217285,0.03999999910593033,15.156000137329102,0.017999999225139618,15.262999534606934,0.05999999865889549,15.442000389099121,0.20499999821186066,0.07116011838661507,-0.15602003841195256,0.004499999886320438,0.004499999886320438,15.138999938964844,0.04500000178813934,14.960000038146973,0.06599999964237213,15.22700023651123,0.16099999845027924,3.9113786130987761E18,,,16.151575088501,0.00779074896126986,15.083000183105469,0.0430000014603138,15.130000114440918,0.11599999666213989,12.689000129699707,,8.5649995803833,
J2113+1357,star,APASSJ211310.58+135752.1,318.294101,13.964483,16.926000595092773,-0.10999999940395355,16.489999771118164,-0.0,16.95400047302246,0.14100000262260437,16.707000732421875,0.20000000298023224,17.74799919128418,-0.0,-0.0252,-0.0108,0.0072,0.0072,,,,,,,2.5061499761779041E18,20.5117340087891,0.0335298925638199,19.2082424163818,0.0083500612527132,15.382,0.044,15.035,0.078,12.108,0.247,9.382,
J2151-0502,DBA,APASSJ215143.40-050248.0,327.930845,-5.046682,15.592000007629395,0.06400000303983688,15.472000122070312,0.08900000154972076,15.489999771118164,0.012000000104308128,15.631999969482422,0.07999999821186066,15.795000076293945,0.03099999949336052,0.03444001231400762,-0.08001000023796223,0.006999984361755196,0.006999984361755196,15.678000450134277,0.06700000166893005,15.38700008392334,0.12300000339746475,16.054000854492188,,2.5632542119438787E18,17.3445205688477,0.00269429548643529,15.8925447463989,8.22842644993216E-4,15.836999893188477,0.06700000166893005,16.15999984741211,0.29499998688697815,12.597999572753906,,8.817999839782715,
J2202+3848,DA,APASSJ220214.18+384843.7,330.559121,38.812166,16.142000198364258,0.08500000089406967,15.906999588012695,0.07500000298023224,15.991000175476074,0.026000000536441803,16.062999725341797,0.0820000022649765,99.9990005493164,9.99899959564209,0.17705015488900244,0.03724992093339097,0.0047000159156596055,0.0047000159156596055,15.694000244140625,0.0729999989271164,15.505999565124512,0.11699999868869781,15.494000434875488,0.21899999678134918,,,,,,16.038000106811523,0.07000000029802322,16.749000549316406,0.4020000100135803,12.942000389099121,,9.38599967956543,
J2221-0408,DAMS,APASSJ222144.29-040858.4,335.434542,-4.149583,16.599000930786133,0.06700000166893005,15.993000030517578,0.10599999874830246,16.22800064086914,0.11900000274181366,15.786999702453613,0.2240000069141388,14.88599967956543,0.1809999942779541,0.378,0.07919999999999999,0.0036,0.0036,12.823,0.028,12.296,0.024,12.063,0.023,6.3764397416366735E18,21.4447650909424,0.295986026525497,17.5899982452393,0.0280091837048531,11.85,0.024,11.618,0.025,11.121,0.161,8.91,
J2228-3105,cZZ,APASSJ222858.22-310554.8,337.24262,-31.098582,15.75100040435791,0.06300000101327896,15.565999984741211,0.010999999940395355,15.527000427246094,0.012000000104308128,15.6899995803833,0.020999999716877937,15.732999801635742,0.08399999886751175,0.08355995887541212,-0.08638991857878864,0.006400007896445459,0.006400007896445459,15.748000144958496,0.0689999982714653,15.633999824523926,0.11500000208616257,15.779000282287598,0.23000000417232513,6.3843210893029591E18,17.1183071136475,0.0427710078656673,16.1423072814941,0.0144077660515904,15.866000175476074,0.06400000303983688,16.06100082397461,0.23600000143051147,12.72599983215332,,9.074000358581543,
J2233+2610,DA,APASSJ223311.67+261014.9,338.298662,26.170821,15.765999794006348,0.07699999958276749,15.689000129699707,0.08799999952316284,15.604999542236328,0.035999998450279236,15.888999938964844,0.04899999871850014,16.155000686645508,-0.0,0.08305991941597313,0.0249800032179337,0.004899995929008583,0.004899995929008583,15.940999984741211,0.07599999755620956,15.652000427246094,0.11599999666213989,16.01099967956543,0.29600000381469727,6.3760878603348234E18,15.6862277984619,0.0198660399764776,15.7585954666138,0.0137678775936365,16.2189998626709,0.07699999958276749,17.113000869750977,0.5130000114440918,12.520999908447266,,9.239999771118164,
J2256-1319,DA,APASSJ225612.94-131939.3,344.053941,-13.327605,15.65999984741211,0.0729999989271164,15.609000205993652,0.07800000160932541,15.50100040435791,0.03400000184774399,15.885000228881836,0.10999999940395355,16.194000244140625,0.21400000154972076,0.02667999560799217,-0.02603001667011995,0.004899995929008583,0.004899995929008583,16.160999298095703,0.0860000029206276,16.316999435424805,0.2619999945163727,15.496000289916992,,6.376474959294761E18,14.752613067627,0.0107706729322672,15.1161508560181,0.00909082684665918,16.089000701904297,0.07999999821186066,16.0049991607666,0.26899999380111694,12.60099983215332,0.515999972820282,9.076000213623047,
J2308+0658,DAMS,APASSJ230813.03+065836.0,347.054329,6.976693,15.342000007629395,-0.0,15.246999740600586,-0.0,14.894000053405762,0.006000000052154064,15.369999885559082,0.06300000101327896,15.529000282287598,0.24699999392032623,-0.014720003673573956,-0.07495992322219536,0.003800016020250041,0.003800016020250041,14.689000129699707,0.032999999821186066,14.289999961853027,0.04899999871850014,14.071000099182129,0.050999999046325684,6.3761582591437722E18,13.6187896728516,0.00736175244674087,14.1605949401855,0.00591965252533555,13.934000015258789,0.028999999165534973,13.779000282287598,0.041999999433755875,12.708000183105469,,9.064000129699707,
J2331-6656,DA,APASSJ233145.61-665608.6,352.940057,-66.935738,16.46299934387207,-0.0,16.24799919128418,-0.0,16.256000518798828,0.01600000075995922,16.21500015258789,0.07100000232458115,16.420000076293945,0.14900000393390656,0.1614301247172989,-0.06801012059440836,0.01410001132171601,0.01410001132171601,15.630000114440918,0.05700000002980232,15.402000427246094,0.08500000089406967,15.585000038146973,0.19300000369548798,6.3848839673135811E18,,,18.0918636322021,0.0193595811724663,15.4350004196167,0.04500000178813934,15.770999908447266,0.15700000524520874,12.638999938964844,,8.776000022888184,
J2341+2924,DA,APASSJ234110.94+292456.9,355.295586,29.415807,15.767000198364258,0.10199999809265137,15.645000457763672,0.061000000685453415,15.621000289916992,0.11800000071525574,15.8100004196167,0.03799999877810478,15.895999908447266,-0.0,-0.011450016154412879,-0.1322499563684687,0.0047000159156596055,0.0047000159156596055,15.805999755859375,0.08399999886751175,15.937000274658203,0.1979999989271164,15.619000434875488,0.2199999988079071,6.3767564331977298E18,15.8718070983887,0.0162101928144693,15.7997579574585,0.00585668860003352,15.993000030517578,0.06499999761581421,16.32200050354004,0.2709999978542328,12.800999641418457,,9.324000358581543,

